Pilot Performance modeling via observer-based inverse reinforcement learning

The focus of this paper is behavior modeling for pilots of unmanned aerial vehicles. The pilot is assumed to make decisions that optimize an unknown cost functional, which is estimated from observed trajectories using a novel inverse reinforcement learning (IRL) framework. The resulting IRL problem often admits multiple solutions. In this paper, a recently developed novel IRL observer is adapted to the pilot modeling problem. The observer is shown to converge to one of the equivalent solutions of the IRL problem. The developed technique is implemented on a quadcopter where the pilot is a linear quadratic supervisory controller that generates velocity commands for the quadcopter to travel to and hover over a desired location. Experimental results demonstrate the robustness of the method and its ability to learn equivalent cost functionals.

==> data/ALL_Q_R.dat <==
   1.0000000e+00   1.7364391e+01   1.5011170e+01
   2.0000000e+00   1.1482971e+01   1.6784837e+01
   3.0000000e+00   1.1227580e+01   1.1584951e+01
   4.0000000e+00   9.1331332e+00   1.5743147e+01
   5.0000000e+00   1.4871039e+01   9.7583959e+00
   6.0000000e+00   1.4285955e+01   1.3162222e+01
   7.0000000e+00   1.2983661e+01   1.1461170e+01
   8.0000000e+00   1.5042747e+01   1.5837687e+01
   9.0000000e+00   1.5257795e+01   1.2456501e+01
   1.0000000e+01   1.9598001e+01   2.2636972e+01
   1.1000000e+01   7.5574729e+00   9.2746800e+00
   1.2000000e+01   3.9513703e+00   1.1456500e+01
   1.3000000e+01   1.9176058e+01   1.5436400e+01


==> data/Delta.dat <==
   8.0798877e+00   3.4465274e+04
   8.5892846e+00   8.8890639e+03
   9.1108500e+00   4.7059709e+03
   9.6269420e+00   2.6963121e+03
   1.0130011e+01   1.6180493e+03
   1.0646497e+01   8.6790596e+02
   1.1147333e+01   5.2528186e+02
   1.1660558e+01   3.1082621e+02
   1.2160576e+01   1.6295951e+02
   1.2674539e+01   9.7646374e+01
   1.3175034e+01   5.8955496e+01
   1.3692044e+01   3.5250430e+01
   1.4199343e+01   2.0801137e+01
   1.4713962e+01   1.2402010e+01
   1.5215892e+01   7.4988664e+00
   1.5731022e+01   4.5081316e+00
   1.6232493e+01   2.7036277e+00
   1.6733798e+01   1.6606683e+00
   1.7244909e+01   9.9391861e-01
   1.7747945e+01   6.0827250e-01
   1.8250505e+01   3.6851901e-01
   1.8750647e+01   2.2330609e-01
   1.9260912e+01   1.3466328e-01
   1.9767240e+01   8.2902020e-02
   2.0276063e+01   5.0583204e-02
   2.0787835e+01   3.1066554e-02
   2.1299621e+01   1.9668131e-02
   2.1809382e+01   1.2967344e-02
   2.2319019e+01   9.8929164e-03
   2.2821416e+01   7.5163271e-03
   2.3327381e+01   6.0706981e-03
   2.3832889e+01   5.1509271e-03
   2.4350899e+01   4.4972261e-03
   2.4852443e+01   4.0232239e-03
   2.5359437e+01   3.6387893e-03
   2.5878836e+01   9.8166272e-03
   2.6397429e+01   8.3821327e-03
   2.6919388e+01   5.7464419e-03
   2.7427958e+01   4.4479169e-03
   2.7931106e+01   3.2861211e-03
   2.8453680e+01   2.5530892e-03
   2.8959054e+01   4.6833197e-03
   2.9474029e+01   4.0770526e-03
   2.9998420e+01   2.8409787e-03
   3.0504123e+01   2.1184902e-03
   3.1014728e+01   1.6813693e-03
   3.1526289e+01   1.3984425e-03
   3.2036463e+01   1.2002484e-03
   3.2548967e+01   1.0554907e-03
   3.3070071e+01   9.4683369e-04
   3.3579565e+01   8.5707978e-04
   3.4090162e+01   7.5093203e-04
   3.4602572e+01   6.6547422e-04
   3.5103271e+01   5.9623152e-04
   3.5611747e+01   5.3632507e-04
   3.6116138e+01   4.8311629e-04
   3.6626479e+01   4.0889076e-04
   3.7148814e+01   3.7486936e-04
   3.7667298e+01   3.4482405e-04
   3.8167569e+01   3.1237284e-04
   3.8675785e+01   3.4802290e-04
   3.9197558e+01   3.4759022e-04
   3.9706197e+01   3.6332853e-04
   4.0209256e+01   4.1015440e-04
   4.0721526e+01   3.4476010e-04
   4.1233045e+01   3.0774384e-04
   4.1740076e+01   2.3809862e-04
   4.2255254e+01   2.1077944e-04
   4.2760819e+01   1.7936880e-04
   4.3273276e+01   2.6899142e-04
   4.3775090e+01   2.3055242e-04
   4.4280953e+01   1.8565735e-04
   4.4781109e+01   1.4609386e-04
   4.5290307e+01   1.1838639e-04
   4.5794119e+01   1.0124994e-04
   4.6300833e+01   9.0668355e-05
   4.6822372e+01   7.5269758e-05
   4.7327082e+01   6.2512832e-05
   4.7830464e+01   6.7960145e-05
   4.8340463e+01   5.9842019e-05
   4.8846698e+01   6.2180281e-05
   4.9363557e+01   1.0335758e-04
   4.9870202e+01   9.1424702e-05
   5.0378939e+01   8.0847197e-05
   5.0903263e+01   6.5188686e-05
   5.1414871e+01   4.9384484e-05
   5.1915899e+01   4.0708529e-05
   5.2425375e+01   3.3261696e-05
   5.2926010e+01   3.3814850e-05
   5.3436592e+01   2.7687460e-05
   5.3940168e+01   3.2532390e-05
   5.4449296e+01   3.4019480e-05
   5.4973204e+01   2.5718123e-05
   5.5488159e+01   1.8667435e-05
   5.5990983e+01   1.4129063e-05
   5.6503699e+01   1.1880258e-05
   5.7004872e+01   1.0171391e-05
   5.7518478e+01   8.9499473e-06
   5.8018999e+01   8.0598887e-06
   5.8531085e+01   7.9206308e-06
   5.9031559e+01   6.9822027e-06
   5.9543556e+01   6.2713763e-06
   6.0062923e+01   5.6356064e-06
   6.0570573e+01   5.0185488e-06
   6.1070910e+01   5.1188165e-06
   6.1580552e+01   4.4842941e-06
   6.2086351e+01   4.0308508e-06
   6.2596708e+01   4.0419998e-06
   6.3117670e+01   8.1992978e-06
   6.3627539e+01   6.9755677e-06
   6.4128896e+01   5.8253051e-06
   6.4640188e+01   4.3355792e-06
   6.5145341e+01   3.5314650e-06
   6.5647584e+01   4.3129952e-06
   6.6170726e+01   3.8251568e-06
   6.6679476e+01   3.3028256e-06
   6.7204599e+01   2.5860519e-06
   6.7719681e+01   2.2839349e-06
   6.8220259e+01   1.9739722e-06
   6.8723465e+01   1.7598799e-06
   6.9225228e+01   1.5986404e-06
   6.9735535e+01   1.4703061e-06
   7.0243147e+01   1.3639879e-06
   7.0746428e+01   1.2940859e-06
   7.1254214e+01   1.2007390e-06
   7.1758628e+01   1.1249857e-06
   7.2261644e+01   1.0586946e-06
   7.2764181e+01   9.9988651e-07
   7.3277700e+01   1.1573639e-06
   7.3798054e+01   1.0387267e-06
   7.4307399e+01   9.1901007e-07
   7.4813859e+01   9.1760568e-07
   7.5330171e+01   8.3554398e-07
   7.5831392e+01   7.6531162e-07
   7.6344974e+01   7.0017737e-07
   7.6870003e+01   6.4531063e-07
   7.7379374e+01   6.9384753e-07
   7.7881216e+01   6.9009384e-07
   7.8401019e+01   6.7509730e-07
   7.8902010e+01   5.9364368e-07
   7.9415543e+01   5.3632729e-07
   7.9939124e+01   4.9243632e-07
   8.0448817e+01   4.5794083e-07
   8.0949008e+01   4.2904547e-07
   8.1468646e+01   4.0259739e-07
   8.1988828e+01   3.7889735e-07
   8.2503831e+01   3.5764131e-07
   8.3007357e+01   3.3860331e-07
   8.3519670e+01   3.2081944e-07
   8.4021446e+01   3.0466523e-07
   8.4531694e+01   2.8947376e-07
   8.5036223e+01   2.6717397e-07
   8.5547591e+01   3.1648755e-07
   8.6047696e+01   3.1327088e-07
   8.6559834e+01   3.0141093e-07
   8.7065960e+01   3.4111684e-07
   8.7579950e+01   2.6100207e-07
   8.8099606e+01   2.3843169e-07
   8.8603237e+01   2.3426401e-07
   8.9103945e+01   2.3355385e-07
   8.9616416e+01   3.2452123e-07
   9.0117743e+01   2.6374553e-07
   9.0618786e+01   2.1451951e-07
   9.1141503e+01   1.7596437e-07
   9.1660509e+01   1.5288471e-07
   9.2174664e+01   1.4532621e-07
   9.2683468e+01   1.4972102e-07
   9.3185608e+01   1.3537298e-07
   9.3700866e+01   1.2142847e-07
   9.4224788e+01   1.1051158e-07
   9.4745146e+01   1.3171534e-07
   9.5265433e+01   1.1069078e-07
   9.5768126e+01   9.7943541e-08
   9.6273639e+01   8.8711621e-08
   9.6776020e+01   8.1508973e-08
   9.7286196e+01   7.5325014e-08
   9.7795527e+01   8.1530239e-08
   9.8301621e+01   7.4571019e-08
   9.8806207e+01   6.4647670e-08
   9.9323324e+01   5.7926254e-08
   9.9837041e+01   5.2980144e-08
   1.0034643e+02   4.8984833e-08
   1.0085501e+02   4.5551455e-08
   1.0137006e+02   4.2446786e-08
   1.0189517e+02   3.9576893e-08
   1.0240865e+02   3.7006236e-08
   1.0293237e+02   3.4586826e-08
   1.0344179e+02   3.2402949e-08
   1.0394598e+02   3.0392772e-08
   1.0445645e+02   2.8499418e-08
   1.0497975e+02   2.6686047e-08
   1.0548989e+02   2.5038537e-08
   1.0601225e+02   2.3463470e-08
   1.0651329e+02   2.2050426e-08
   1.0703474e+02   2.0672934e-08
   1.0754540e+02   1.9411876e-08
   1.0806944e+02   1.8200258e-08
   1.0857891e+02   1.7096747e-08
   1.0910011e+02   1.6040407e-08
   1.0960594e+02   1.5086483e-08
   1.1012810e+02   1.4152102e-08
   1.1064141e+02   1.3295955e-08
   1.1114243e+02   1.2512463e-08
   1.1165368e+02   1.1763485e-08
   1.1217193e+02   1.1048943e-08
   1.1268480e+02   1.0388120e-08
   1.1320740e+02   9.7551809e-09
   1.1371662e+02   9.1795171e-09
   1.1421879e+02   8.6409763e-09
   1.1472424e+02   8.1359778e-09
   1.1522694e+02   7.6599225e-09
   1.1573687e+02   7.2105308e-09
   1.1625010e+02   6.7801121e-09
   1.1675859e+02   6.3851367e-09
   1.1726572e+02   6.0109581e-09
   1.1776577e+02   5.6663779e-09
   1.1827296e+02   8.7239209e-09
   1.1877986e+02   9.1582662e-09
   1.1928765e+02   7.7697481e-09
   1.1981019e+02   5.9718530e-09
   1.2032352e+02   4.9126502e-09
   1.2084076e+02   4.7269917e-09
   1.2134843e+02   4.0913021e-09
   1.2187148e+02   3.6078205e-09
   1.2238109e+02   3.5358698e-09
   1.2288197e+02   2.8967812e-09
   1.2338936e+02   2.5816691e-09
   1.2391086e+02   2.3089680e-09
   1.2442939e+02   2.1046908e-09
   1.2493128e+02   1.9457209e-09
   1.2543608e+02   1.8111477e-09
   1.2593652e+02   1.6955529e-09
   1.2644329e+02   1.5911797e-09
   1.2694710e+02   1.4980655e-09
   1.2745400e+02   1.4127976e-09
   1.2797664e+02   1.3323640e-09
   1.2848717e+02   1.2599522e-09
   1.2901112e+02   1.1912343e-09
   1.2952089e+02   1.1290048e-09
   1.3002447e+02   1.0718313e-09
   1.3053547e+02   1.0174537e-09
   1.3105808e+02   9.6527364e-10
   1.3157339e+02   9.1699412e-10
   1.3209623e+02   8.7093591e-10
   1.3260567e+02   8.2860624e-10
   1.3312737e+02   7.8770178e-10
   1.3363831e+02   7.4978361e-10
   1.3416176e+02   7.1308930e-10
   1.3467493e+02   6.7919773e-10
   1.3518043e+02   6.4732442e-10
   1.3569508e+02   6.1675899e-10
   1.3619708e+02   5.8824611e-10
   1.3670566e+02   5.6100544e-10
   1.3720739e+02   5.3519239e-10
   1.3771755e+02   5.1047530e-10
   1.3823851e+02   4.8623065e-10
   1.3874378e+02   4.6408668e-10
   1.3924813e+02   4.4282107e-10
   1.3974965e+02   4.2282889e-10
   1.4025796e+02   4.0341665e-10
   1.4076145e+02   3.8520601e-10
   1.4127109e+02   3.6751100e-10
   1.4177311e+02   3.5095323e-10
   1.4227889e+02   3.3503000e-10
   1.4279563e+02   3.1962235e-10
   1.4330993e+02   3.0482852e-10
   1.4381414e+02   2.9120103e-10
   1.4431995e+02   2.7795183e-10
   1.4483412e+02   2.6523296e-10
   1.4534381e+02   2.5319057e-10
   1.4586616e+02   2.4139204e-10
   1.4637352e+02   2.3046959e-10
   1.4687894e+02   2.2014777e-10
   1.4738183e+02   2.1128046e-10
   1.4788650e+02   2.1764714e-10
   1.4840583e+02   2.2787985e-10
   1.4891141e+02   2.0595326e-10
   1.4941765e+02   1.9938603e-10
   1.4991989e+02   1.8578188e-10
   1.5044443e+02   1.7143899e-10
   1.5096406e+02   1.5970485e-10
   1.5146523e+02   1.4978508e-10
   1.5197577e+02   1.4069342e-10
   1.5248764e+02   1.3235737e-10
   1.5299500e+02   1.2476977e-10
   1.5350885e+02   1.1764119e-10
   1.5401583e+02   1.1111117e-10
   1.5452798e+02   1.0495020e-10
   1.5502981e+02   9.9329501e-11
   1.5553669e+02   9.3999214e-11
   1.5604676e+02   8.8974257e-11
   1.5655534e+02   8.4274667e-11
   1.5707448e+02   7.9764229e-11
   1.5759328e+02   7.5528101e-11
   1.5809967e+02   7.1629069e-11
   1.5861407e+02   6.7908568e-11
   1.5911895e+02   6.4458082e-11
   1.5963091e+02   6.1152020e-11
   1.6015132e+02   5.7981865e-11
   1.6066059e+02   5.5049175e-11
   1.6118109e+02   5.2218809e-11
   1.6169560e+02   4.9583887e-11
   1.6219652e+02   5.6506725e-11
   1.6270889e+02   5.3401796e-11
   1.6320916e+02   5.3830735e-11
   1.6371898e+02   6.4888857e-11
   1.6422011e+02   5.8633502e-11
   1.6473235e+02   5.1325154e-11
   1.6523501e+02   5.5368832e-11
   1.6574198e+02   4.9553999e-11
   1.6624709e+02   4.3530258e-11
   1.6675805e+02   3.9005255e-11
   1.6726695e+02   4.7255553e-11
   1.6776943e+02   3.9462791e-11
   1.6827500e+02   3.9902206e-11
   1.6879763e+02   3.2514252e-11
   1.6931132e+02   2.6931695e-11
   1.6982930e+02   2.1989846e-11
   1.7033956e+02   1.8590854e-11
   1.7084079e+02   1.6183235e-11
   1.7135149e+02   1.4335562e-11
   1.7185301e+02   1.2883910e-11
   1.7236163e+02   1.1683751e-11
   1.7287926e+02   1.0640422e-11
   1.7339425e+02   9.7337410e-12
   1.7389535e+02   8.9642929e-12
   1.7440750e+02   8.2623315e-12
   1.7491185e+02   7.6464308e-12
   1.7543505e+02   7.0568366e-12
   1.7595863e+02   6.5307157e-12
   1.7646255e+02   6.1044305e-12
   1.7698671e+02   6.7108088e-12
   1.7749376e+02   6.2291901e-12
   1.7800340e+02   5.5002256e-12
   1.7851505e+02   4.8897351e-12
   1.7903554e+02   4.4221539e-12
   1.7955047e+02   4.0453813e-12
   1.8006240e+02   3.7321142e-12
   1.8056518e+02   3.4624539e-12
   1.8107594e+02   3.2116102e-12
   1.8158535e+02   2.9969489e-12
   1.8209176e+02   2.8158960e-12
   1.8260407e+02   2.6469321e-12
   1.8312531e+02   2.4946563e-12
   1.8364053e+02   2.5196478e-12
   1.8414196e+02   2.3898459e-12
   1.8464480e+02   2.2691691e-12
   1.8516635e+02   2.1447981e-12
   1.8567250e+02   2.0241431e-12
   1.8617342e+02   1.9248273e-12
   1.8668335e+02   1.8421556e-12
   1.8720327e+02   1.7747077e-12
   1.8771199e+02   1.7182527e-12
   1.8821546e+02   1.7664733e-12
   1.8872527e+02   1.6782701e-12
   1.8922855e+02   1.6222154e-12
   1.8973613e+02   1.5809704e-12
   1.9023639e+02   1.5503882e-12
   1.9074047e+02   1.5230796e-12
   1.9124568e+02   1.5017033e-12
   1.9174994e+02   1.4820282e-12
   1.9225851e+02   1.4654509e-12
   1.9276170e+02   1.4511252e-12
   1.9326991e+02   1.4407322e-12
   1.9379112e+02   1.4296087e-12
   1.9429983e+02   1.4252139e-12
   1.9482368e+02   1.4118646e-12
   1.9533732e+02   1.4055120e-12
   1.9584443e+02   1.4003027e-12
   1.9635181e+02   1.3971525e-12
   1.9687499e+02   1.3948655e-12
   1.9738355e+02   1.3937417e-12
   1.9788392e+02   1.3921117e-12
   1.9839436e+02   1.3912252e-12
   1.9891736e+02   1.3912999e-12
   1.9942795e+02   1.3898044e-12


==> data/Kp_Diff.dat <==
   0.0000000e+00   9.0872503e+02
   2.4797872e-02   9.0872503e+02
   4.8887946e-02   9.0872503e+02
   7.3363074e-02   9.0872503e+02
   9.8050206e-02   9.0872503e+02
   1.2293573e-01   9.0872503e+02
   1.4757243e-01   9.0872503e+02
   1.7181205e-01   9.0872503e+02
   1.9645834e-01   9.0872503e+02
   2.2048553e-01   9.0872503e+02
   2.4531682e-01   9.0872503e+02
   2.6910792e-01   9.0872503e+02
   2.9347901e-01   9.0872503e+02
   3.1807577e-01   9.0872503e+02
   3.4183209e-01   9.0872503e+02
   3.6363644e-01   9.0872503e+02
   3.8520428e-01   9.0872503e+02
   4.0742460e-01   9.0872503e+02
   4.3174857e-01   9.0872503e+02
   4.5582826e-01   9.0872503e+02
   4.8009546e-01   9.0872503e+02
   5.0495352e-01   9.0872503e+02
   5.2899080e-01   9.0872503e+02
   5.5413317e-01   9.0872503e+02
   5.7843878e-01   9.0872503e+02
   6.0331994e-01   9.0872503e+02
   6.2727599e-01   9.0872503e+02
   6.5169293e-01   9.0872503e+02
   6.7566735e-01   9.0872503e+02
   6.9921655e-01   9.0872503e+02
   7.2134110e-01   9.0872503e+02
   7.4250205e-01   9.0872503e+02
   7.6381460e-01   9.0872503e+02
   7.8546892e-01   9.0872503e+02
   8.0875380e-01   9.0872503e+02
   8.3293530e-01   9.0872503e+02
   8.5663201e-01   9.0872503e+02
   8.8062853e-01   9.0872503e+02
   9.0483438e-01   9.0872503e+02
   9.2855891e-01   9.0872503e+02
   9.5225304e-01   9.0872503e+02
   9.7580822e-01   9.0872503e+02
   9.9952206e-01   9.0872503e+02
   1.0230534e+00   9.0872503e+02
   1.0466257e+00   9.0872503e+02
   1.0704285e+00   9.0872503e+02
   1.0940161e+00   9.0872503e+02
   1.1175062e+00   9.0872503e+02
   1.1414347e+00   9.0872503e+02
   1.1662379e+00   9.0872503e+02
   1.1908255e+00   9.0872503e+02
   1.2149176e+00   9.0872503e+02
   1.2389844e+00   9.0872503e+02
   1.2633144e+00   9.0872503e+02
   1.2874727e+00   9.0872503e+02
   1.3114389e+00   9.0872503e+02
   1.3359113e+00   9.0872503e+02
   1.3613238e+00   9.0872503e+02
   1.3860469e+00   9.0872503e+02
   1.4110208e+00   9.0872503e+02
   1.4353630e+00   9.0872503e+02
   1.4590558e+00   9.0872503e+02
   1.4836090e+00   9.0872503e+02
   1.5074387e+00   9.0872503e+02
   1.5313174e+00   9.0872503e+02
   1.5564170e+00   9.0872503e+02
   1.5806122e+00   9.0872503e+02
   1.6052440e+00   9.0872503e+02
   1.6294065e+00   9.0872503e+02
   1.6533842e+00   9.0872503e+02
   1.6772037e+00   9.0872503e+02
   1.7007356e+00   9.0872503e+02
   1.7229787e+00   9.0872503e+02
   1.7443727e+00   9.0872503e+02
   1.7658159e+00   9.0872503e+02
   1.7881737e+00   9.0872503e+02
   1.8123162e+00   9.0872503e+02
   1.8366698e+00   9.0872503e+02
   1.8610341e+00   9.0872503e+02
   1.8862377e+00   9.0872503e+02
   1.9104753e+00   9.0872503e+02
   1.9349737e+00   9.0872503e+02
   1.9591647e+00   9.0872503e+02
   1.9837049e+00   9.0872503e+02
   2.0079955e+00   9.0872503e+02
   2.0322629e+00   9.0872503e+02
   2.0571740e+00   9.0872503e+02
   2.0814466e+00   9.0872503e+02
   2.1068680e+00   9.0872503e+02
   2.1313060e+00   9.0872503e+02
   2.1554620e+00   9.0872503e+02
   2.1795195e+00   9.0872503e+02
   2.2036571e+00   9.0872503e+02
   2.2276812e+00   9.0872503e+02
   2.2517974e+00   9.0872503e+02
   2.2760199e+00   9.0872503e+02
   2.3008171e+00   9.0872503e+02
   2.3256759e+00   9.0872503e+02
   2.3500365e+00   9.0872503e+02
   2.3749279e+00   9.0872503e+02
   2.3997365e+00   9.0872503e+02
   2.4244397e+00   9.0872503e+02
   2.4482639e+00   9.0872503e+02
   2.4723746e+00   9.0872503e+02
   2.4971004e+00   9.0872503e+02
   2.5214587e+00   9.0872503e+02
   2.5463591e+00   9.0872503e+02
   2.5705814e+00   9.0872503e+02
   2.5942313e+00   9.0872503e+02
   2.6179964e+00   9.0872503e+02
   2.6422169e+00   9.0872503e+02
   2.6668109e+00   9.0872503e+02
   2.6906548e+00   9.0872503e+02
   2.7134390e+00   9.0872503e+02
   2.7362067e+00   9.0872503e+02
   2.7585749e+00   9.0872503e+02
   2.7809516e+00   9.0872503e+02
   2.8055058e+00   9.0872503e+02
   2.8294495e+00   9.0872503e+02
   2.8535275e+00   9.0872503e+02
   2.8778963e+00   9.0872503e+02
   2.9019361e+00   9.0872503e+02
   2.9268231e+00   9.0872503e+02
   2.9519115e+00   9.0872503e+02
   2.9764474e+00   9.0872503e+02
   3.0011614e+00   9.0872503e+02
   3.0261802e+00   9.0872503e+02
   3.0503001e+00   9.0872503e+02
   3.0747134e+00   9.0872503e+02
   3.0996873e+00   9.0872503e+02
   3.1245987e+00   9.0872503e+02
   3.1490631e+00   9.0872503e+02
   3.1731267e+00   9.0872503e+02
   3.1971732e+00   9.0872503e+02
   3.2221493e+00   9.0872503e+02
   3.2470010e+00   9.0872503e+02
   3.2714116e+00   9.0872503e+02
   3.2954792e+00   9.0872503e+02
   3.3198136e+00   9.0872503e+02
   3.3453678e+00   9.0872503e+02
   3.3692739e+00   9.0872503e+02
   3.3928964e+00   9.0872503e+02
   3.4171553e+00   9.0872503e+02
   3.4408317e+00   9.0872503e+02
   3.4650140e+00   9.0872503e+02
   3.4887785e+00   9.0872503e+02
   3.5131764e+00   9.0872503e+02
   3.5380071e+00   9.0872503e+02
   3.5623248e+00   9.0872503e+02
   3.5874175e+00   9.0872503e+02
   3.6118933e+00   9.0872503e+02
   3.6362335e+00   9.0872503e+02
   3.6605242e+00   9.0872503e+02
   3.6853711e+00   9.0872503e+02
   3.7093143e+00   9.0872503e+02
   3.7306404e+00   9.0872503e+02
   3.7522551e+00   9.0872503e+02
   3.7736273e+00   9.0872503e+02
   3.7964226e+00   9.0872503e+02
   3.8201672e+00   9.0872503e+02
   3.8437788e+00   9.0872503e+02
   3.8677392e+00   9.0872503e+02
   3.8917838e+00   9.0872503e+02
   3.9157619e+00   9.0872503e+02
   3.9399735e+00   9.0872503e+02
   3.9640476e+00   9.0872503e+02
   3.9881084e+00   9.0872503e+02
   4.0120874e+00   9.0872503e+02
   4.0362064e+00   9.0872503e+02
   4.0603834e+00   9.0872503e+02
   4.0855733e+00   9.0872503e+02
   4.1096534e+00   9.0872503e+02
   4.1340137e+00   9.0872503e+02
   4.1581470e+00   9.0872503e+02
   4.1825289e+00   9.0872503e+02
   4.2074417e+00   9.0872503e+02
   4.2315415e+00   9.0872503e+02
   4.2556525e+00   9.0872503e+02
   4.2798724e+00   9.0872503e+02
   4.3046567e+00   9.0872503e+02
   4.3286537e+00   9.0872503e+02
   4.3531183e+00   9.0872503e+02
   4.3770425e+00   9.0872503e+02
   4.4011501e+00   9.0872503e+02
   4.4258679e+00   9.0872503e+02
   4.4499007e+00   9.0872503e+02
   4.4754276e+00   9.0872503e+02
   4.4997029e+00   9.0872503e+02
   4.5259821e+00   9.0872503e+02
   4.5495747e+00   9.0872503e+02
   4.5735755e+00   9.0872503e+02
   4.5992657e+00   9.0872503e+02
   4.6256612e+00   9.0872503e+02
   4.6503326e+00   9.0872503e+02
   4.6744665e+00   9.0872503e+02
   4.6987749e+00   9.0872503e+02
   4.7211927e+00   9.0872503e+02
   4.7425087e+00   9.0872503e+02
   4.7638491e+00   9.0872503e+02
   4.7857025e+00   9.0872503e+02
   4.8094707e+00   9.0872503e+02
   4.8335216e+00   9.0872503e+02
   4.8571331e+00   9.0872503e+02
   4.8811451e+00   9.0872503e+02
   4.9058813e+00   9.0872503e+02
   4.9303349e+00   9.0872503e+02
   4.9546533e+00   9.0872503e+02
   4.9786669e+00   9.0872503e+02
   5.0037781e+00   9.0872503e+02
   5.0279227e+00   9.0872503e+02
   5.0526098e+00   9.0872503e+02
   5.0774397e+00   9.0872503e+02
   5.1028347e+00   9.0872503e+02
   5.1274549e+00   9.0872503e+02
   5.1515120e+00   9.0872503e+02
   5.1763047e+00   9.0872503e+02
   5.1999801e+00   9.0872503e+02
   5.2215652e+00   9.0872503e+02
   5.2430656e+00   9.0872503e+02
   5.2648866e+00   9.0872503e+02
   5.2881927e+00   9.0872503e+02
   5.3119510e+00   9.0872503e+02
   5.3359273e+00   9.0872503e+02
   5.3605495e+00   9.0872503e+02
   5.3857080e+00   9.0872503e+02
   5.4096753e+00   9.0872503e+02
   5.4339545e+00   9.0872503e+02
   5.4577771e+00   9.0872503e+02
   5.4819729e+00   9.0872503e+02
   5.5066221e+00   9.0872503e+02
   5.5305207e+00   9.0872503e+02
   5.5550249e+00   9.0872503e+02
   5.5786484e+00   9.0872503e+02
   5.6032687e+00   9.0872503e+02
   5.6281326e+00   9.0872503e+02
   5.6527621e+00   9.0872503e+02
   5.6770957e+00   9.0872503e+02
   5.7012283e+00   9.0872503e+02
   5.7233992e+00   9.0872503e+02
   5.7448321e+00   9.0872503e+02
   5.7662507e+00   9.0872503e+02
   5.7882782e+00   9.0872503e+02
   5.8118527e+00   9.0872503e+02
   5.8358381e+00   9.0872503e+02
   5.8598724e+00   9.0872503e+02
   5.8840578e+00   9.0872503e+02
   5.9077985e+00   9.0872503e+02
   5.9322406e+00   9.0872503e+02
   5.9567734e+00   9.0872503e+02
   5.9808461e+00   9.0872503e+02
   6.0058624e+00   9.0872503e+02
   6.0298475e+00   9.0872503e+02
   6.0539008e+00   9.0872503e+02
   6.0778572e+00   9.0872503e+02
   6.1020326e+00   9.0872503e+02
   6.1267386e+00   9.0872503e+02
   6.1523648e+00   9.0872503e+02
   6.1761861e+00   9.0872503e+02
   6.2006676e+00   9.0872503e+02
   6.2255677e+00   9.0872503e+02
   6.2497729e+00   9.0872503e+02
   6.2749730e+00   9.0872503e+02
   6.2994353e+00   9.0872503e+02
   6.3237912e+00   9.0872503e+02
   6.3483434e+00   9.0872503e+02
   6.3723451e+00   9.0872503e+02
   6.3971820e+00   9.0872503e+02
   6.4214618e+00   9.0872503e+02
   6.4461948e+00   9.0872503e+02
   6.4704567e+00   9.0872503e+02
   6.4945912e+00   9.0872503e+02
   6.5189220e+00   9.0872503e+02
   6.5436472e+00   9.0872503e+02
   6.5674831e+00   9.0872503e+02
   6.5916554e+00   9.0872503e+02
   6.6163434e+00   9.0872503e+02
   6.6405177e+00   9.0872503e+02
   6.6652226e+00   9.0872503e+02
   6.6889363e+00   9.0872503e+02
   6.7122008e+00   9.0872503e+02
   6.7335520e+00   9.0872503e+02
   6.7550609e+00   9.0872503e+02
   6.7769403e+00   9.0872503e+02
   6.8008934e+00   9.0872503e+02
   6.8257217e+00   9.0872503e+02
   6.8497751e+00   9.0872503e+02
   6.8742545e+00   9.0872503e+02
   6.8989068e+00   9.0872503e+02
   6.9235134e+00   9.0872503e+02
   6.9477908e+00   9.0872503e+02
   6.9718703e+00   9.0872503e+02
   6.9961826e+00   9.0872503e+02
   7.0203313e+00   9.0872503e+02
   7.0451682e+00   9.0872503e+02
   7.0688317e+00   9.0872503e+02
   7.0929022e+00   9.0872503e+02
   7.1174505e+00   9.0872503e+02
   7.1414988e+00   9.0872503e+02
   7.1664067e+00   9.0872503e+02
   7.1906874e+00   9.0872503e+02
   7.2149991e+00   9.0872503e+02
   7.2398162e+00   9.0872503e+02
   7.2647837e+00   9.0872503e+02
   7.2888323e+00   9.0872503e+02
   7.3129459e+00   9.0872503e+02
   7.3369431e+00   9.0872503e+02
   7.3613247e+00   9.0872503e+02
   7.3860736e+00   9.0872503e+02
   7.4100257e+00   9.0872503e+02
   7.4341282e+00   9.0872503e+02
   7.4586376e+00   9.0872503e+02
   7.4829148e+00   9.0872503e+02
   7.5068436e+00   9.0872503e+02
   7.5306220e+00   9.0872503e+02
   7.5556937e+00   9.0872503e+02
   7.5797841e+00   9.0872503e+02
   7.6045867e+00   9.0872503e+02
   7.6286416e+00   9.0872503e+02
   7.6531295e+00   9.0872503e+02
   7.6772610e+00   9.0872503e+02
   7.7006647e+00   9.0872503e+02
   7.7229745e+00   9.0872503e+02
   7.7443036e+00   9.0872503e+02
   7.7657107e+00   9.0872503e+02
   7.7882768e+00   9.0872503e+02
   7.8130003e+00   9.0872503e+02
   7.8371605e+00   9.0872503e+02
   7.8610838e+00   9.0872503e+02
   7.8857732e+00   9.0872503e+02
   7.9095673e+00   9.0872503e+02
   7.9341709e+00   9.0872503e+02
   7.9579558e+00   9.0872503e+02
   7.9818410e+00   9.0872503e+02
   8.0065819e+00   9.0872503e+02
   8.0306974e+00   9.0872503e+02
   8.0558805e+00   9.0872503e+02
   8.0798877e+00   8.8162733e+02
   8.1039406e+00   8.5740284e+02
   8.1278598e+00   8.3479092e+02
   8.1526800e+00   8.1540495e+02
   8.1762717e+00   7.9806981e+02
   8.1998015e+00   7.8177723e+02
   8.2241772e+00   7.6710211e+02
   8.2483771e+00   7.5384507e+02
   8.2724271e+00   7.4116704e+02
   8.2973288e+00   7.3010774e+02
   8.3212602e+00   7.1956082e+02
   8.3463895e+00   7.1038025e+02
   8.3704636e+00   7.0218012e+02
   8.3945094e+00   6.9469529e+02
   8.4185635e+00   6.8786452e+02
   8.4426168e+00   6.8136571e+02
   8.4677402e+00   6.7416686e+02
   8.4914900e+00   6.6724728e+02
   8.5158192e+00   6.6076272e+02
   8.5400909e+00   6.5443257e+02
   8.5652965e+00   6.4775888e+02
   8.5892846e+00   6.4145847e+02
   8.6130637e+00   6.3536243e+02
   8.6371781e+00   6.2948126e+02
   8.6615281e+00   6.2389797e+02
   8.6864635e+00   6.1891537e+02
   8.7097046e+00   6.1447327e+02
   8.7312447e+00   6.1025351e+02
   8.7524496e+00   6.0644807e+02
   8.7739698e+00   6.0259727e+02
   8.7965353e+00   5.9858468e+02
   8.8209268e+00   5.9469271e+02
   8.8454743e+00   5.9103897e+02
   8.8692352e+00   5.8751545e+02
   8.8928947e+00   5.8411881e+02
   8.9164157e+00   5.8081397e+02
   8.9399916e+00   5.7648062e+02
   8.9642577e+00   5.7233231e+02
   8.9880337e+00   5.6823029e+02
   9.0120774e+00   5.6411860e+02
   9.0367169e+00   5.5984196e+02
   9.0611326e+00   5.5547004e+02
   9.0866057e+00   5.5139049e+02
   9.1108500e+00   5.4726186e+02
   9.1358588e+00   5.4320912e+02
   9.1598250e+00   5.3900739e+02
   9.1851054e+00   5.3504907e+02
   9.2093282e+00   5.3088204e+02
   9.2352586e+00   5.2718928e+02
   9.2595086e+00   5.2353947e+02
   9.2838552e+00   5.2000390e+02
   9.3078019e+00   5.1651050e+02
   9.3318164e+00   5.1316913e+02
   9.3556708e+00   5.0988459e+02
   9.3794815e+00   5.0653213e+02
   9.4041602e+00   5.0329061e+02
   9.4283885e+00   5.0024516e+02
   9.4531910e+00   4.9724566e+02
   9.4779964e+00   4.9431791e+02
   9.5025750e+00   4.9141435e+02
   9.5273139e+00   4.8796964e+02
   9.5522053e+00   4.8455826e+02
   9.5772167e+00   4.8127001e+02
   9.6016715e+00   4.7791992e+02
   9.6269420e+00   4.7454733e+02
   9.6528521e+00   4.7144546e+02
   9.6770199e+00   4.6843581e+02
   9.7007857e+00   4.6562555e+02
   9.7232652e+00   4.6295235e+02
   9.7447235e+00   4.6031029e+02
   9.7661906e+00   4.5760369e+02
   9.7884545e+00   4.5464335e+02
   9.8131295e+00   4.5179866e+02
   9.8371513e+00   4.4894939e+02
   9.8615590e+00   4.4609702e+02
   9.8863519e+00   4.4337728e+02
   9.9103364e+00   4.4058417e+02
   9.9349957e+00   4.3777915e+02
   9.9601251e+00   4.3502591e+02
   9.9851577e+00   4.3245187e+02
   1.0008901e+01   4.2984950e+02
   1.0032925e+01   4.2730877e+02
   1.0056699e+01   4.2474195e+02
   1.0081049e+01   4.2221571e+02
   1.0105350e+01   4.2001055e+02
   1.0130011e+01   4.1782634e+02
   1.0154819e+01   4.1575920e+02
   1.0178661e+01   4.1359314e+02
   1.0204039e+01   4.1438956e+02
   1.0228251e+01   4.1523806e+02
   1.0252639e+01   4.1612249e+02
   1.0276719e+01   4.1705821e+02
   1.0300893e+01   4.1665613e+02
   1.0326121e+01   4.1628146e+02
   1.0350132e+01   4.1590934e+02
   1.0374489e+01   4.1553883e+02
   1.0399276e+01   4.1471479e+02
   1.0424773e+01   4.1392689e+02
   1.0449066e+01   4.1311417e+02
   1.0474030e+01   4.1231996e+02
   1.0498330e+01   4.1163277e+02
   1.0523309e+01   4.1093750e+02
   1.0548556e+01   4.1026915e+02
   1.0572795e+01   4.0959052e+02
   1.0597373e+01   4.0905222e+02
   1.0621462e+01   4.0849410e+02
   1.0646497e+01   4.0796717e+02
   1.0670187e+01   4.0744616e+02
   1.0693658e+01   4.0609346e+02
   1.0716028e+01   4.0479878e+02
   1.0737344e+01   4.0349970e+02
   1.0758640e+01   4.0216779e+02
   1.0780379e+01   4.0064981e+02
   1.0803609e+01   3.9906852e+02
   1.0827682e+01   3.9749855e+02
   1.0851458e+01   3.9591478e+02
   1.0875319e+01   3.9446640e+02
   1.0900190e+01   3.9299458e+02
   1.0925290e+01   3.9154569e+02
   1.0949832e+01   3.9012543e+02
   1.0973731e+01   3.8863744e+02
   1.0997796e+01   3.8713478e+02
   1.1021938e+01   3.8553599e+02
   1.1047452e+01   3.8388675e+02
   1.1073591e+01   3.8240152e+02
   1.1097718e+01   3.8082544e+02
   1.1123129e+01   3.7931313e+02
   1.1147333e+01   3.7779126e+02
   1.1171517e+01   3.7589768e+02
   1.1196726e+01   3.7406885e+02
   1.1220917e+01   3.7214466e+02
   1.1246209e+01   3.7021670e+02
   1.1271392e+01   3.6850352e+02
   1.1295288e+01   3.6674980e+02
   1.1319583e+01   3.6496687e+02
   1.1344117e+01   3.6321857e+02
   1.1368016e+01   3.6178162e+02
   1.1392309e+01   3.6033538e+02
   1.1416630e+01   3.5889783e+02
   1.1440681e+01   3.5741346e+02
   1.1465391e+01   3.5609083e+02
   1.1489395e+01   3.5472847e+02
   1.1514084e+01   3.5340131e+02
   1.1538105e+01   3.5200466e+02
   1.1563356e+01   3.5076240e+02
   1.1587647e+01   3.4953282e+02
   1.1611666e+01   3.4826898e+02
   1.1636335e+01   3.4702722e+02
   1.1660558e+01   3.4466755e+02
   1.1687245e+01   3.4261408e+02
   1.1710501e+01   3.4072078e+02
   1.1731971e+01   3.3885567e+02
   1.1753152e+01   3.3760151e+02
   1.1774702e+01   3.3620730e+02
   1.1798669e+01   3.3476475e+02
   1.1823487e+01   3.3329901e+02
   1.1848728e+01   3.3209302e+02
   1.1872749e+01   3.3087857e+02
   1.1896855e+01   3.2968171e+02
   1.1920537e+01   3.2843375e+02
   1.1945158e+01   3.2693937e+02
   1.1968734e+01   3.2542550e+02
   1.1992550e+01   3.2388984e+02
   1.2016646e+01   3.2237727e+02
   1.2040324e+01   3.2060745e+02
   1.2064798e+01   3.1889203e+02
   1.2088485e+01   3.1714920e+02
   1.2112522e+01   3.1540361e+02
   1.2136573e+01   3.1501242e+02
   1.2160576e+01   3.1461782e+02
   1.2185781e+01   3.1425351e+02
   1.2210101e+01   3.1390243e+02
   1.2234681e+01   3.1359752e+02
   1.2259320e+01   3.1331305e+02
   1.2283585e+01   3.1304699e+02
   1.2307667e+01   3.1279717e+02
   1.2331818e+01   3.1255663e+02
   1.2356895e+01   3.1234280e+02
   1.2381186e+01   3.1214559e+02
   1.2405888e+01   3.1197246e+02
   1.2430181e+01   3.1220934e+02
   1.2454197e+01   3.1247731e+02
   1.2478537e+01   3.1276995e+02
   1.2502509e+01   3.1309738e+02
   1.2526834e+01   3.1461107e+02
   1.2551117e+01   3.1619502e+02
   1.2575290e+01   3.1792676e+02
   1.2600407e+01   3.1972830e+02
   1.2625219e+01   3.2232499e+02
   1.2650119e+01   3.2500602e+02
   1.2674539e+01   3.2783934e+02
   1.2699045e+01   3.3057484e+02
   1.2721548e+01   3.3262080e+02
   1.2743073e+01   3.3474221e+02
   1.2764406e+01   3.3706382e+02
   1.2786695e+01   3.3970547e+02
   1.2810826e+01   3.4231057e+02
   1.2834903e+01   3.4508807e+02
   1.2859253e+01   3.4802194e+02
   1.2883633e+01   3.5106192e+02
   1.2907574e+01   3.5228868e+02
   1.2931476e+01   3.5362162e+02
   1.2955719e+01   3.5502644e+02
   1.2979596e+01   3.5652106e+02
   1.3003371e+01   3.5819956e+02
   1.3028342e+01   3.6005843e+02
   1.3054150e+01   3.6188255e+02
   1.3077841e+01   3.6386664e+02
   1.3102011e+01   3.6923359e+02
   1.3126823e+01   3.7478709e+02
   1.3150819e+01   3.8078647e+02
   1.3175034e+01   3.8772601e+02
   1.3201086e+01   3.9411221e+02
   1.3226200e+01   4.0085459e+02
   1.3250874e+01   4.0788747e+02
   1.3274830e+01   4.1568655e+02
   1.3299513e+01   4.2410445e+02
   1.3324194e+01   4.3294722e+02
   1.3348193e+01   4.4254338e+02
   1.3372271e+01   4.5295123e+02
   1.3396355e+01   4.6421882e+02
   1.3420346e+01   4.7681194e+02
   1.3444928e+01   4.9036367e+02
   1.3469097e+01   5.0515365e+02
   1.3493142e+01   5.2617903e+02
   1.3518403e+01   5.4934381e+02
   1.3543165e+01   5.7558150e+02
   1.3567983e+01   6.0845484e+02
   1.3595119e+01   6.4672134e+02
   1.3619369e+01   6.9230863e+02
   1.3644014e+01   7.4524519e+02
   1.3668126e+01   8.0836679e+02
   1.3692044e+01   8.8827110e+02
   1.3715721e+01   9.7719416e+02
   1.3736953e+01   1.0888309e+03
   1.3758165e+01   1.2362973e+03
   1.3779767e+01   1.5431130e+03
   1.3803756e+01   2.0644979e+03
   1.3827535e+01   3.3207951e+03
   1.3853443e+01   8.7465547e+03
   1.3879118e+01   1.9118237e+04
   1.3903762e+01   4.5021760e+03
   1.3928206e+01   2.5050595e+03
   1.3953017e+01   1.7308363e+03
   1.3977371e+01   1.3228775e+03
   1.4001775e+01   1.0577853e+03
   1.4027019e+01   8.8370588e+02
   1.4051166e+01   7.5138407e+02
   1.4076311e+01   7.2088673e+02
   1.4100330e+01   6.8953591e+02
   1.4126169e+01   6.6068042e+02
   1.4151081e+01   6.3373354e+02
   1.4175419e+01   6.1363172e+02
   1.4199343e+01   5.9366616e+02
   1.4223606e+01   5.7370260e+02
   1.4248420e+01   5.5458607e+02
   1.4272754e+01   5.3850757e+02
   1.4296825e+01   5.2223647e+02
   1.4321432e+01   5.0587015e+02
   1.4346490e+01   4.9010298e+02
   1.4370979e+01   4.7635779e+02
   1.4396114e+01   4.6349703e+02
   1.4419756e+01   4.4972915e+02
   1.4445253e+01   4.3672929e+02
   1.4469559e+01   4.2262133e+02
   1.4493738e+01   4.0874227e+02
   1.4518036e+01   3.9522812e+02
   1.4542236e+01   3.8194596e+02
   1.4566594e+01   3.5944998e+02
   1.4590489e+01   3.3818147e+02
   1.4615162e+01   3.1949238e+02
   1.4638759e+01   3.0185504e+02
   1.4662906e+01   2.7883506e+02
   1.4687221e+01   2.5665393e+02
   1.4713962e+01   2.4089199e+02
   1.4735345e+01   2.2654853e+02
   1.4756842e+01   2.1496312e+02
   1.4778197e+01   2.0380935e+02
   1.4800481e+01   1.9251985e+02
   1.4824995e+01   1.8210219e+02
   1.4849606e+01   1.7295471e+02
   1.4873685e+01   1.6404699e+02
   1.4898973e+01   1.5597343e+02
   1.4923657e+01   1.4848141e+02
   1.4948247e+01   1.4125516e+02
   1.4972682e+01   1.3450350e+02
   1.4997164e+01   1.2829996e+02
   1.5021229e+01   1.2234379e+02
   1.5045909e+01   1.1823650e+02
   1.5069899e+01   1.1420183e+02
   1.5094366e+01   1.1031763e+02
   1.5118825e+01   1.0653451e+02
   1.5143565e+01   1.0283574e+02
   1.5167721e+01   9.9278467e+01
   1.5191899e+01   9.5885234e+01
   1.5215892e+01   9.2593482e+01
   1.5240101e+01   9.0218804e+01
   1.5264727e+01   8.7969934e+01
   1.5288406e+01   8.5720051e+01
   1.5312473e+01   8.3483286e+01
   1.5336802e+01   8.1235287e+01
   1.5361126e+01   7.8955352e+01
   1.5386296e+01   7.6717917e+01
   1.5411523e+01   7.4628003e+01
   1.5435591e+01   7.3001372e+01
   1.5459664e+01   7.1348118e+01
   1.5484330e+01   6.9728221e+01
   1.5508720e+01   6.8161924e+01
   1.5532533e+01   6.6739123e+01
   1.5556846e+01   6.5333124e+01
   1.5580978e+01   6.3889391e+01
   1.5605891e+01   6.2490241e+01
   1.5630190e+01   6.1973369e+01
   1.5654651e+01   6.1436476e+01
   1.5678953e+01   6.0766547e+01
   1.5707915e+01   6.0209015e+01
   1.5731022e+01   5.9709769e+01
   1.5752269e+01   5.9184436e+01
   1.5773794e+01   5.8608284e+01
   1.5796543e+01   5.7986379e+01
   1.5820215e+01   5.7424644e+01
   1.5844780e+01   5.6851686e+01
   1.5868732e+01   5.6259897e+01
   1.5892465e+01   5.5634775e+01
   1.5916576e+01   5.4926788e+01
   1.5940709e+01   5.4178615e+01
   1.5965469e+01   5.3429291e+01
   1.5989601e+01   5.2672989e+01
   1.6013367e+01   5.1714400e+01
   1.6037541e+01   5.0752273e+01
   1.6061629e+01   4.9757784e+01
   1.6086380e+01   4.8785794e+01
   1.6110464e+01   4.7479992e+01
   1.6134268e+01   4.6147755e+01
   1.6158969e+01   4.4837678e+01
   1.6183706e+01   4.3593066e+01
   1.6207652e+01   4.2121604e+01
   1.6232493e+01   4.0749930e+01
   1.6256414e+01   3.9405354e+01
   1.6280633e+01   3.8058738e+01
   1.6305711e+01   3.6693894e+01
   1.6329419e+01   3.5468289e+01
   1.6351491e+01   3.4293635e+01
   1.6373395e+01   3.3145409e+01
   1.6395568e+01   3.1596821e+01
   1.6419261e+01   3.0056996e+01
   1.6444430e+01   2.8678654e+01
   1.6468473e+01   2.7398859e+01
   1.6492221e+01   2.5968283e+01
   1.6517263e+01   2.4687795e+01
   1.6541383e+01   2.3460149e+01
   1.6566208e+01   2.2350980e+01
   1.6590237e+01   2.1195371e+01
   1.6614756e+01   2.0130220e+01
   1.6639124e+01   1.9107834e+01
   1.6664311e+01   1.8202630e+01
   1.6688260e+01   1.7296006e+01
   1.6712234e+01   1.6535669e+01
   1.6733798e+01   1.5823295e+01
   1.6755343e+01   1.5154173e+01
   1.6776889e+01   1.4479248e+01
   1.6800041e+01   1.3779590e+01
   1.6825714e+01   1.3170461e+01
   1.6849604e+01   1.2587077e+01
   1.6873976e+01   1.2024917e+01
   1.6898991e+01   1.1502912e+01
   1.6923705e+01   1.1022008e+01
   1.6947871e+01   1.0564188e+01
   1.6972246e+01   1.0123525e+01
   1.6997093e+01   9.6773227e+00
   1.7023778e+01   9.2911782e+00
   1.7048230e+01   8.9140338e+00
   1.7073448e+01   8.5642886e+00
   1.7098123e+01   8.2366500e+00
   1.7122466e+01   7.9193660e+00
   1.7147273e+01   7.6278209e+00
   1.7171231e+01   7.3414932e+00
   1.7195937e+01   7.0763480e+00
   1.7219944e+01   6.8134356e+00
   1.7244909e+01   6.5719714e+00
   1.7268939e+01   6.3586771e+00
   1.7292873e+01   6.1490201e+00
   1.7317325e+01   5.9508789e+00
   1.7341338e+01   5.7546160e+00
   1.7366052e+01   5.5935560e+00
   1.7390195e+01   5.4362937e+00
   1.7414397e+01   5.2832085e+00
   1.7438591e+01   5.1319452e+00
   1.7463153e+01   4.9880334e+00
   1.7487314e+01   4.8508182e+00
   1.7510973e+01   4.7171900e+00
   1.7534633e+01   4.5831577e+00
   1.7559018e+01   4.4522516e+00
   1.7584017e+01   4.3301860e+00
   1.7607943e+01   4.2086933e+00
   1.7632386e+01   4.0925657e+00
   1.7656372e+01   3.9780049e+00
   1.7680627e+01   3.8671396e+00
   1.7704737e+01   3.7689702e+00
   1.7726643e+01   3.6757953e+00
   1.7747945e+01   3.5884820e+00
   1.7769321e+01   3.4975426e+00
   1.7792097e+01   3.4031480e+00
   1.7816325e+01   3.3093954e+00
   1.7841014e+01   3.2064135e+00
   1.7865401e+01   3.1098506e+00
   1.7889057e+01   3.0167460e+00
   1.7912638e+01   2.9261246e+00
   1.7936366e+01   2.8330298e+00
   1.7960348e+01   2.7400711e+00
   1.7985215e+01   2.6549939e+00
   1.8008837e+01   2.5713699e+00
   1.8032915e+01   2.4926135e+00
   1.8057122e+01   2.4177595e+00
   1.8080929e+01   2.3436873e+00
   1.8105307e+01   2.2715659e+00
   1.8129877e+01   2.2026371e+00
   1.8154233e+01   2.1366198e+00
   1.8178364e+01   2.0730970e+00
   1.8202375e+01   2.0106979e+00
   1.8226767e+01   1.9493739e+00
   1.8250505e+01   1.8890706e+00
   1.8274684e+01   1.8311019e+00
   1.8298762e+01   1.7744875e+00
   1.8323119e+01   1.7189159e+00
   1.8347170e+01   1.6651300e+00
   1.8371307e+01   1.6125138e+00
   1.8395793e+01   1.5627841e+00
   1.8419785e+01   1.5153121e+00
   1.8443842e+01   1.4693904e+00
   1.8467935e+01   1.4251459e+00
   1.8491963e+01   1.3809219e+00
   1.8516833e+01   1.3397601e+00
   1.8540856e+01   1.2976868e+00
   1.8566289e+01   1.2598227e+00
   1.8589987e+01   1.2232554e+00
   1.8613648e+01   1.1889668e+00
   1.8637054e+01   1.1572671e+00
   1.8659366e+01   1.1239194e+00
   1.8683577e+01   1.0921216e+00
   1.8707412e+01   1.0639587e+00
   1.8728959e+01   1.0364149e+00
   1.8750647e+01   1.0068509e+00
   1.8774642e+01   9.7776048e-01
   1.8799020e+01   9.4921892e-01
   1.8823365e+01   9.2167204e-01
   1.8847643e+01   8.9524011e-01
   1.8871703e+01   8.6855502e-01
   1.8896801e+01   8.4331175e-01
   1.8920855e+01   8.1815758e-01
   1.8945641e+01   7.9444208e-01
   1.8969802e+01   7.7160007e-01
   1.8993848e+01   7.4961790e-01
   1.9017877e+01   7.2838288e-01
   1.9041831e+01   7.0703443e-01
   1.9066692e+01   6.8688811e-01
   1.9090914e+01   6.6724700e-01
   1.9115257e+01   6.4834084e-01
   1.9139433e+01   6.3008218e-01
   1.9163513e+01   6.1239506e-01
   1.9187567e+01   5.9492338e-01
   1.9212149e+01   5.7797133e-01
   1.9236745e+01   5.6181479e-01
   1.9260912e+01   5.4556802e-01
   1.9285968e+01   5.3038519e-01
   1.9310030e+01   5.1540211e-01
   1.9334510e+01   5.0109387e-01
   1.9358611e+01   4.8681482e-01
   1.9383407e+01   4.7392798e-01
   1.9407431e+01   4.6133606e-01
   1.9431574e+01   4.4906248e-01
   1.9455778e+01   4.3720195e-01
   1.9479833e+01   4.2521213e-01
   1.9504583e+01   4.1383787e-01
   1.9528754e+01   4.0258620e-01
   1.9553367e+01   3.9177121e-01
   1.9577719e+01   3.8134571e-01
   1.9601893e+01   3.7092621e-01
   1.9626773e+01   3.6080652e-01
   1.9651663e+01   3.5130755e-01
   1.9675716e+01   3.4213488e-01
   1.9699677e+01   3.3389180e-01
   1.9721802e+01   3.2603070e-01
   1.9743451e+01   3.1762017e-01
   1.9767240e+01   3.0919523e-01
   1.9791271e+01   3.0090222e-01
   1.9815599e+01   2.9305317e-01
   1.9839275e+01   2.8524950e-01
   1.9863476e+01   2.7786420e-01
   1.9887788e+01   2.7077755e-01
   1.9911753e+01   2.6383038e-01
   1.9935884e+01   2.5712271e-01
   1.9959815e+01   2.5065549e-01
   1.9983776e+01   2.4434627e-01
   2.0007780e+01   2.3821305e-01
   2.0031740e+01   2.3221267e-01
   2.0055812e+01   2.2638871e-01
   2.0079979e+01   2.2076990e-01
   2.0103912e+01   2.1515762e-01
   2.0128458e+01   2.0974918e-01
   2.0152750e+01   2.0416324e-01
   2.0178195e+01   1.9890712e-01
   2.0202825e+01   1.9371770e-01
   2.0227833e+01   1.8886542e-01
   2.0251872e+01   1.8405806e-01
   2.0276063e+01   1.7941553e-01
   2.0300068e+01   1.7479166e-01
   2.0324640e+01   1.7017048e-01
   2.0349897e+01   1.6595184e-01
   2.0374015e+01   1.6171106e-01
   2.0398922e+01   1.5759760e-01
   2.0423752e+01   1.5373289e-01
   2.0447715e+01   1.4987823e-01
   2.0472263e+01   1.4613035e-01
   2.0496787e+01   1.4253886e-01
   2.0520926e+01   1.3894550e-01
   2.0545740e+01   1.3558808e-01
   2.0569557e+01   1.3226529e-01
   2.0593763e+01   1.2893545e-01
   2.0618690e+01   1.2574478e-01
   2.0643239e+01   1.2257767e-01
   2.0668288e+01   1.1901554e-01
   2.0697321e+01   1.1599834e-01
   2.0722669e+01   1.1352668e-01
   2.0743981e+01   1.1108372e-01
   2.0765557e+01   1.0862224e-01
   2.0787835e+01   1.0601593e-01
   2.0812048e+01   1.0350446e-01
   2.0836018e+01   1.0106798e-01
   2.0859907e+01   9.8579598e-02
   2.0884986e+01   9.6281352e-02
   2.0908797e+01   9.4021411e-02
   2.0932854e+01   9.1826621e-02
   2.0956861e+01   8.9687514e-02
   2.0980907e+01   8.7547170e-02
   2.1005644e+01   8.5506731e-02
   2.1029894e+01   8.3524620e-02
   2.1054113e+01   8.1589687e-02
   2.1078423e+01   7.9678609e-02
   2.1103118e+01   7.7869937e-02
   2.1127156e+01   7.6094938e-02
   2.1151414e+01   7.4250444e-02
   2.1177367e+01   7.2580470e-02
   2.1201558e+01   7.0911551e-02
   2.1226437e+01   6.9341407e-02
   2.1250523e+01   6.7763955e-02
   2.1275427e+01   6.6275158e-02
   2.1299621e+01   6.4782365e-02
   2.1324596e+01   6.3230065e-02
   2.1351375e+01   6.1874986e-02
   2.1375472e+01   6.0516665e-02
   2.1400344e+01   5.9192108e-02
   2.1425333e+01   5.7966468e-02
   2.1449147e+01   5.6757792e-02
   2.1473323e+01   5.5553357e-02
   2.1498140e+01   5.4427776e-02
   2.1522033e+01   5.3279408e-02
   2.1547151e+01   5.2210770e-02
   2.1571243e+01   5.1132154e-02
   2.1596309e+01   5.0113978e-02
   2.1620707e+01   4.9113064e-02
   2.1645437e+01   4.8176423e-02
   2.1669292e+01   4.7276273e-02
   2.1692912e+01   4.6410964e-02
   2.1716300e+01   4.5617337e-02
   2.1737864e+01   4.4792838e-02
   2.1760889e+01   4.3937675e-02
   2.1785481e+01   4.3131017e-02
   2.1809382e+01   4.2369021e-02
   2.1833222e+01   4.1627783e-02
   2.1857176e+01   4.0904695e-02
   2.1881321e+01   4.0187588e-02
   2.1906082e+01   3.9490680e-02
   2.1929755e+01   3.8810788e-02
   2.1953649e+01   3.8153370e-02
   2.1977560e+01   3.7518838e-02
   2.2001449e+01   3.6858893e-02
   2.2026392e+01   3.6231599e-02
   2.2050958e+01   3.5628837e-02
   2.2075412e+01   3.5043729e-02
   2.2100007e+01   3.4433236e-02
   2.2124096e+01   3.3838555e-02
   2.2148476e+01   3.3272311e-02
   2.2172603e+01   3.2712343e-02
   2.2197415e+01   3.2201821e-02
   2.2221544e+01   3.1694494e-02
   2.2246543e+01   3.1225458e-02
   2.2270646e+01   3.0773102e-02
   2.2294879e+01   3.0339462e-02
   2.2319019e+01   2.9906941e-02
   2.2344031e+01   2.9502631e-02
   2.2368324e+01   2.9112695e-02
   2.2392657e+01   2.8697186e-02
   2.2419644e+01   2.8330766e-02
   2.2444422e+01   2.7988816e-02
   2.2468443e+01   2.7659512e-02
   2.2492457e+01   2.7342367e-02
   2.2516466e+01   2.7031743e-02
   2.2540883e+01   2.6726407e-02
   2.2565821e+01   2.6443502e-02
   2.2589817e+01   2.6169687e-02
   2.2613919e+01   2.5904875e-02
   2.2638108e+01   2.5639455e-02
   2.2663283e+01   2.5398548e-02
   2.2686995e+01   2.5169622e-02
   2.2710341e+01   2.4966372e-02
   2.2731775e+01   2.4767703e-02
   2.2753406e+01   2.4575918e-02
   2.2774963e+01   2.4380385e-02
   2.2797661e+01   2.4182515e-02
   2.2821416e+01   2.3985750e-02
   2.2845865e+01   2.3798868e-02
   2.2869894e+01   2.3621580e-02
   2.2893458e+01   2.3449877e-02
   2.2917031e+01   2.3282866e-02
   2.2940704e+01   2.3118147e-02
   2.2964808e+01   2.2961876e-02
   2.2988401e+01   2.2808828e-02
   2.3012223e+01   2.2658438e-02
   2.3036351e+01   2.2515458e-02
   2.3059979e+01   2.2375861e-02
   2.3083719e+01   2.2236046e-02
   2.3108187e+01   2.2100865e-02
   2.3132523e+01   2.1969497e-02
   2.3156832e+01   2.1842415e-02
   2.3180985e+01   2.1713987e-02
   2.3206047e+01   2.1594448e-02
   2.3229980e+01   2.1476171e-02
   2.3254248e+01   2.1360567e-02
   2.3278542e+01   2.1246364e-02
   2.3303109e+01   2.1136061e-02
   2.3327381e+01   2.1025530e-02
   2.3352246e+01   2.0921387e-02
   2.3376175e+01   2.0820536e-02
   2.3399814e+01   2.0716650e-02
   2.3424648e+01   2.0615589e-02
   2.3449278e+01   2.0515980e-02
   2.3474009e+01   2.0418556e-02
   2.3498635e+01   2.0321803e-02
   2.3523516e+01   2.0227466e-02
   2.3548181e+01   2.0136406e-02
   2.3572366e+01   2.0042819e-02
   2.3597604e+01   1.9954658e-02
   2.3621729e+01   1.9864001e-02
   2.3646886e+01   1.9777516e-02
   2.3671210e+01   1.9693980e-02
   2.3695000e+01   1.9616201e-02
   2.3717407e+01   1.9542775e-02
   2.3738784e+01   1.9469540e-02
   2.3760316e+01   1.9386258e-02
   2.3785054e+01   1.9307218e-02
   2.3808775e+01   1.9227643e-02
   2.3832889e+01   1.9150146e-02
   2.3856592e+01   1.9073077e-02
   2.3880373e+01   1.8991817e-02
   2.3905666e+01   1.8914918e-02
   2.3929804e+01   1.8835806e-02
   2.3954835e+01   1.8760139e-02
   2.3978960e+01   1.8682859e-02
   2.4003780e+01   1.8609639e-02
   2.4027458e+01   1.8534213e-02
   2.4052011e+01   1.8456955e-02
   2.4077325e+01   1.8383786e-02
   2.4101449e+01   1.8307491e-02
   2.4126752e+01   1.8232031e-02
   2.4151926e+01   1.8159794e-02
   2.4176157e+01   1.8083237e-02
   2.4201974e+01   1.8009848e-02
   2.4226853e+01   1.7936638e-02
   2.4251794e+01   1.7863352e-02
   2.4276880e+01   1.7793222e-02
   2.4300996e+01   1.7719247e-02
   2.4326548e+01   1.7649053e-02
   2.4350899e+01   1.7579562e-02
   2.4375105e+01   1.7508962e-02
   2.4399797e+01   1.7440825e-02
   2.4423720e+01   1.7373685e-02
   2.4447381e+01   1.7305065e-02
   2.4471652e+01   1.7236011e-02
   2.4496166e+01   1.7167935e-02
   2.4520420e+01   1.7099222e-02
   2.4544987e+01   1.7031843e-02
   2.4569160e+01   1.6964256e-02
   2.4593490e+01   1.6896579e-02
   2.4617934e+01   1.6825824e-02
   2.4643577e+01   1.6759048e-02
   2.4667860e+01   1.6692407e-02
   2.4692171e+01   1.6630418e-02
   2.4714856e+01   1.6571617e-02
   2.4736437e+01   1.6513762e-02
   2.4757730e+01   1.6454297e-02
   2.4779676e+01   1.6390365e-02
   2.4803342e+01   1.6324687e-02
   2.4827728e+01   1.6258336e-02
   2.4852443e+01   1.6194892e-02
   2.4876148e+01   1.6130803e-02
   2.4900168e+01   1.6065064e-02
   2.4924883e+01   1.6002210e-02
   2.4948587e+01   1.5938553e-02
   2.4972668e+01   1.5876369e-02
   2.4996264e+01   1.5814218e-02
   2.5019920e+01   1.5750877e-02
   2.5044104e+01   1.5689367e-02
   2.5067661e+01   1.5627088e-02
   2.5091587e+01   1.5564514e-02
   2.5115703e+01   1.5502424e-02
   2.5139708e+01   1.5439448e-02
   2.5164134e+01   1.5376885e-02
   2.5188478e+01   1.5315635e-02
   2.5212389e+01   1.5254378e-02
   2.5236381e+01   1.5193718e-02
   2.5260215e+01   1.5131130e-02
   2.5284889e+01   1.5068366e-02
   2.5309717e+01   1.5007237e-02
   2.5333980e+01   1.4943323e-02
   2.5359437e+01   1.4883649e-02
   2.5383287e+01   1.4822310e-02
   2.5407887e+01   1.4763184e-02
   2.5431681e+01   1.4704084e-02
   2.5455547e+01   1.4644281e-02
   2.5479779e+01   1.4584931e-02
   2.5503913e+01   1.4526921e-02
   2.5527585e+01   1.4468516e-02
   2.5551502e+01   1.4406766e-02
   2.5576881e+01   1.4348180e-02
   2.5601049e+01   1.4286704e-02
   2.5626504e+01   1.4228591e-02
   2.5650657e+01   1.4170563e-02
   2.5674864e+01   1.3931161e-02
   2.5698397e+01   1.3712506e-02
   2.5720685e+01   1.3509676e-02
   2.5742087e+01   1.3314904e-02
   2.5763345e+01   1.3051333e-02
   2.5784754e+01   1.2785390e-02
   2.5807554e+01   1.2522599e-02
   2.5831439e+01   1.2277052e-02
   2.5855159e+01   1.2019835e-02
   2.5878836e+01   1.1759681e-02
   2.5903795e+01   1.1520172e-02
   2.5927755e+01   1.1278827e-02
   2.5952939e+01   1.1025003e-02
   2.5978747e+01   1.0790655e-02
   2.6003560e+01   1.0573688e-02
   2.6027447e+01   1.0358454e-02
   2.6052083e+01   1.0133464e-02
   2.6078920e+01   9.9375952e-03
   2.6103263e+01   9.7504817e-03
   2.6127439e+01   9.5647270e-03
   2.6152401e+01   9.4045663e-03
   2.6176686e+01   9.2502681e-03
   2.6200941e+01   9.0990237e-03
   2.6225592e+01   8.9536381e-03
   2.6250159e+01   8.7924972e-03
   2.6274412e+01   8.6328782e-03
   2.6299392e+01   8.4817325e-03
   2.6323989e+01   8.3382877e-03
   2.6348245e+01   8.1848588e-03
   2.6372253e+01   8.0294210e-03
   2.6397429e+01   7.8850435e-03
   2.6421632e+01   7.7427848e-03
   2.6446303e+01   7.6153541e-03
   2.6470161e+01   7.4915459e-03
   2.6494656e+01   7.3760748e-03
   2.6518830e+01   7.2666822e-03
   2.6543081e+01   7.1645338e-03
   2.6566962e+01   7.0659119e-03
   2.6591087e+01   6.9711843e-03
   2.6615353e+01   6.8827544e-03
   2.6639072e+01   6.7956233e-03
   2.6663557e+01   6.7155688e-03
   2.6687131e+01   6.6403318e-03
   2.6710324e+01   6.5735015e-03
   2.6731856e+01   6.5165240e-03
   2.6753363e+01   6.4620628e-03
   2.6774963e+01   6.4061757e-03
   2.6798309e+01   6.3508955e-03
   2.6822716e+01   6.3132962e-03
   2.6847402e+01   6.2789727e-03
   2.6871348e+01   6.2464924e-03
   2.6895407e+01   6.2159972e-03
   2.6919388e+01   6.1756018e-03
   2.6943417e+01   6.1360900e-03
   2.6967643e+01   6.0978694e-03
   2.6991781e+01   6.0607004e-03
   2.7015940e+01   6.0386817e-03
   2.7039931e+01   6.0177189e-03
   2.7064193e+01   5.9985023e-03
   2.7087800e+01   5.9802711e-03
   2.7111547e+01   5.9730288e-03
   2.7136055e+01   5.9670490e-03
   2.7160409e+01   5.9621247e-03
   2.7185109e+01   5.9583550e-03
   2.7209086e+01   5.9821367e-03
   2.7233083e+01   6.0068416e-03
   2.7256991e+01   6.0322849e-03
   2.7280775e+01   6.0595342e-03
   2.7305514e+01   6.0870386e-03
   2.7329888e+01   6.1149417e-03
   2.7354140e+01   6.1434535e-03
   2.7378543e+01   6.1733279e-03
   2.7403805e+01   6.2021418e-03
   2.7427958e+01   6.2307232e-03
   2.7451778e+01   6.2598142e-03
   2.7475942e+01   6.2889353e-03
   2.7500104e+01   6.3188099e-03
   2.7524915e+01   6.3475697e-03
   2.7548866e+01   6.3762975e-03
   2.7572898e+01   6.4054769e-03
   2.7597455e+01   6.4338350e-03
   2.7621501e+01   6.4630202e-03
   2.7646469e+01   6.4907493e-03
   2.7670433e+01   6.5191160e-03
   2.7695225e+01   6.5445194e-03
   2.7717694e+01   6.5684763e-03
   2.7739137e+01   6.5920041e-03
   2.7760459e+01   6.6165610e-03
   2.7783014e+01   6.6421105e-03
   2.7806833e+01   6.6688669e-03
   2.7832195e+01   6.6936856e-03
   2.7856135e+01   6.7191540e-03
   2.7881148e+01   6.7437629e-03
   2.7905782e+01   6.7685635e-03
   2.7931106e+01   6.7911712e-03
   2.7954658e+01   6.8140016e-03
   2.7978928e+01   6.8359527e-03
   2.8002757e+01   6.8572517e-03
   2.8026374e+01   6.8780555e-03
   2.8049945e+01   6.8985226e-03
   2.8073654e+01   6.9195330e-03
   2.8098568e+01   6.9400093e-03
   2.8123448e+01   6.9594596e-03
   2.8147671e+01   6.9781384e-03
   2.8171514e+01   6.9971753e-03
   2.8196440e+01   7.0148750e-03
   2.8220226e+01   7.0326236e-03
   2.8244711e+01   7.0493265e-03
   2.8268377e+01   7.0659322e-03
   2.8292549e+01   7.0820108e-03
   2.8316612e+01   7.0968855e-03
   2.8339493e+01   7.1104703e-03
   2.8360950e+01   7.1239340e-03
   2.8382781e+01   7.1376139e-03
   2.8405582e+01   7.1516133e-03
   2.8429610e+01   7.1652127e-03
   2.8453680e+01   7.1786570e-03
   2.8478241e+01   7.1913658e-03
   2.8502218e+01   7.2043219e-03
   2.8527491e+01   7.2166176e-03
   2.8552320e+01   7.2281786e-03
   2.8576487e+01   7.2396044e-03
   2.8601227e+01   7.2509033e-03
   2.8626612e+01   7.2612106e-03
   2.8650647e+01   7.2029148e-03
   2.8674628e+01   7.1481455e-03
   2.8698099e+01   7.0968319e-03
   2.8720986e+01   7.0466549e-03
   2.8744273e+01   6.9733799e-03
   2.8767174e+01   6.8991114e-03
   2.8791494e+01   6.8286448e-03
   2.8815706e+01   6.7632617e-03
   2.8839265e+01   6.7419462e-03
   2.8863063e+01   6.7239578e-03
   2.8886685e+01   6.7082384e-03
   2.8911365e+01   6.6958755e-03
   2.8934968e+01   6.6650420e-03
   2.8959054e+01   6.6366403e-03
   2.8982982e+01   6.6101988e-03
   2.9006977e+01   6.5856614e-03
   2.9030929e+01   6.6086783e-03
   2.9054610e+01   6.6309455e-03
   2.9078552e+01   6.6528695e-03
   2.9103317e+01   6.6740883e-03
   2.9128649e+01   6.7388033e-03
   2.9153042e+01   6.8003171e-03
   2.9177270e+01   6.8590920e-03
   2.9201494e+01   6.9167514e-03
   2.9226417e+01   6.9425171e-03
   2.9250864e+01   6.9670010e-03
   2.9275780e+01   6.9894035e-03
   2.9300341e+01   7.0112074e-03
   2.9326259e+01   7.0444684e-03
   2.9350629e+01   7.0755970e-03
   2.9374701e+01   7.1060808e-03
   2.9399670e+01   7.1344621e-03
   2.9424396e+01   7.1781564e-03
   2.9449019e+01   7.2202661e-03
   2.9474029e+01   7.2586679e-03
   2.9498104e+01   7.2967315e-03
   2.9523359e+01   7.3313195e-03
   2.9547715e+01   7.3635797e-03
   2.9571855e+01   7.3935866e-03
   2.9595766e+01   7.4213755e-03
   2.9619400e+01   7.4480847e-03
   2.9643737e+01   7.4724985e-03
   2.9667664e+01   7.4955535e-03
   2.9692068e+01   7.5158056e-03
   2.9715297e+01   7.5330226e-03
   2.9736682e+01   7.5494087e-03
   2.9758784e+01   7.5643352e-03
   2.9780792e+01   7.5791338e-03
   2.9804905e+01   7.5922745e-03
   2.9828881e+01   7.6040197e-03
   2.9853152e+01   7.6140819e-03
   2.9877018e+01   7.6227969e-03
   2.9901152e+01   7.6302664e-03
   2.9925957e+01   7.6360880e-03
   2.9949911e+01   7.6405870e-03
   2.9973905e+01   7.6438459e-03
   2.9998420e+01   7.6457614e-03
   3.0022361e+01   7.6464620e-03
   3.0046481e+01   7.6459771e-03
   3.0070342e+01   7.6443463e-03
   3.0094302e+01   7.6415984e-03
   3.0118302e+01   7.6377144e-03
   3.0142605e+01   7.6326582e-03
   3.0167342e+01   7.6267236e-03
   3.0191341e+01   7.6198016e-03
   3.0215359e+01   7.6119076e-03
   3.0239437e+01   7.6030232e-03
   3.0263685e+01   7.5934448e-03
   3.0287427e+01   7.5829327e-03
   3.0311371e+01   7.5715863e-03
   3.0335330e+01   7.5593486e-03
   3.0359463e+01   7.5463988e-03
   3.0383466e+01   7.5186930e-03
   3.0407466e+01   7.4904247e-03
   3.0431586e+01   7.4623973e-03
   3.0455166e+01   7.4336991e-03
   3.0478994e+01   7.3958180e-03
   3.0504123e+01   7.3592851e-03
   3.0528352e+01   7.3222438e-03
   3.0552916e+01   7.2855505e-03
   3.0577250e+01   7.2377778e-03
   3.0601230e+01   7.1882084e-03
   3.0626297e+01   7.1409853e-03
   3.0650355e+01   7.0933243e-03
   3.0674813e+01   7.0316472e-03
   3.0704680e+01   6.9832493e-03
   3.0728360e+01   6.9401170e-03
   3.0749644e+01   6.8971541e-03
   3.0771017e+01   6.8530819e-03
   3.0793312e+01   6.8059196e-03
   3.0817364e+01   6.7576511e-03
   3.0842192e+01   6.7081861e-03
   3.0867861e+01   6.6618356e-03
   3.0892123e+01   6.6144625e-03
   3.0917133e+01   6.5691631e-03
   3.0941251e+01   6.5226454e-03
   3.0966228e+01   6.4778984e-03
   3.0990458e+01   6.4334481e-03
   3.1014728e+01   6.3884597e-03
   3.1039498e+01   6.3452802e-03
   3.1063470e+01   6.3022253e-03
   3.1087569e+01   6.2592779e-03
   3.1111805e+01   6.2163458e-03
   3.1136233e+01   6.1736062e-03
   3.1160754e+01   6.1313245e-03
   3.1185213e+01   6.0900214e-03
   3.1209302e+01   6.0490182e-03
   3.1233410e+01   6.0089472e-03
   3.1257161e+01   5.9693799e-03
   3.1280800e+01   5.9284073e-03
   3.1305478e+01   5.8886809e-03
   3.1329602e+01   5.8470567e-03
   3.1355089e+01   5.8075074e-03
   3.1379508e+01   5.7683532e-03
   3.1403881e+01   5.7302622e-03
   3.1427785e+01   5.6919773e-03
   3.1452003e+01   5.6552423e-03
   3.1476411e+01   5.6189113e-03
   3.1500723e+01   5.5809847e-03
   3.1526289e+01   5.5460469e-03
   3.1550010e+01   5.5097623e-03
   3.1575176e+01   5.4744348e-03
   3.1599831e+01   5.4365295e-03
   3.1626457e+01   5.4026093e-03
   3.1650437e+01   5.3673261e-03
   3.1675536e+01   5.3265990e-03
   3.1704711e+01   5.2936480e-03
   3.1728477e+01   5.2643722e-03
   3.1749716e+01   5.2310199e-03
   3.1771092e+01   5.1963965e-03
   3.1793470e+01   5.1598130e-03
   3.1817327e+01   5.1228942e-03
   3.1841625e+01   5.0860662e-03
   3.1866511e+01   5.0508269e-03
   3.1890529e+01   5.0153701e-03
   3.1914900e+01   4.9804450e-03
   3.1939111e+01   4.9453863e-03
   3.1963623e+01   4.9115066e-03
   3.1987511e+01   4.8771369e-03
   3.2011951e+01   4.8429579e-03
   3.2036463e+01   4.8121415e-03
   3.2060619e+01   4.7808047e-03
   3.2085346e+01   4.7497392e-03
   3.2110023e+01   4.7197781e-03
   3.2133979e+01   4.6915572e-03
   3.2158060e+01   4.6629664e-03
   3.2182620e+01   4.6351515e-03
   3.2206670e+01   4.6079097e-03
   3.2230377e+01   4.5829952e-03
   3.2254857e+01   4.5586089e-03
   3.2278891e+01   4.5335612e-03
   3.2303652e+01   4.5085440e-03
   3.2328462e+01   4.4840157e-03
   3.2352793e+01   4.4598148e-03
   3.2376877e+01   4.4358966e-03
   3.2400757e+01   4.4110065e-03
   3.2425690e+01   4.3832127e-03
   3.2450292e+01   4.3556580e-03
   3.2474891e+01   4.3288654e-03
   3.2499012e+01   4.3015637e-03
   3.2523799e+01   4.2746735e-03
   3.2548967e+01   4.2493335e-03
   3.2572848e+01   4.2241908e-03
   3.2596704e+01   4.1991836e-03
   3.2620591e+01   4.1736992e-03
   3.2645259e+01   4.1493040e-03
   3.2669057e+01   4.1248014e-03
   3.2693145e+01   4.1012941e-03
   3.2716430e+01   4.0776533e-03
   3.2737780e+01   4.0543273e-03
   3.2759060e+01   4.0303482e-03
   3.2781162e+01   4.0034470e-03
   3.2806232e+01   3.9780504e-03
   3.2830169e+01   3.9529546e-03
   3.2854084e+01   3.9282007e-03
   3.2877930e+01   3.9037345e-03
   3.2901752e+01   3.8787960e-03
   3.2926298e+01   3.8547880e-03
   3.2950181e+01   3.8312356e-03
   3.2973855e+01   3.8072061e-03
   3.2998262e+01   3.7839320e-03
   3.3022148e+01   3.7603895e-03
   3.3046559e+01   3.7379421e-03
   3.3070071e+01   3.7153936e-03
   3.3093924e+01   3.6929843e-03
   3.3117866e+01   3.6710958e-03
   3.3141482e+01   3.6483169e-03
   3.3166303e+01   3.6261968e-03
   3.3190648e+01   3.6041884e-03
   3.3215108e+01   3.5809939e-03
   3.3241148e+01   3.5591321e-03
   3.3265941e+01   3.5380463e-03
   3.3290085e+01   3.5169039e-03
   3.3314524e+01   3.4961593e-03
   3.3338731e+01   3.4746278e-03
   3.3364098e+01   3.4546484e-03
   3.3387858e+01   3.4304173e-03
   3.3411615e+01   3.4063270e-03
   3.3435536e+01   3.3827164e-03
   3.3459279e+01   3.3592740e-03
   3.3483151e+01   3.3358711e-03
   3.3507285e+01   3.3131905e-03
   3.3530966e+01   3.2899713e-03
   3.3555515e+01   3.2675049e-03
   3.3579565e+01   3.2453925e-03
   3.3603529e+01   3.2230821e-03
   3.3628007e+01   3.2013011e-03
   3.3652198e+01   3.1794505e-03
   3.3676766e+01   3.1539000e-03
   3.3705879e+01   3.1336468e-03
   3.3729258e+01   3.1149430e-03
   3.3751090e+01   3.0942016e-03
   3.3775575e+01   3.0740990e-03
   3.3799588e+01   3.0541268e-03
   3.3823723e+01   3.0343564e-03
   3.3847894e+01   3.0148424e-03
   3.3872027e+01   2.9954441e-03
   3.3896294e+01   2.9763122e-03
   3.3920504e+01   2.9568414e-03
   3.3945427e+01   2.9382862e-03
   3.3969451e+01   2.9199418e-03
   3.3993468e+01   2.9016495e-03
   3.4017685e+01   2.8838954e-03
   3.4041449e+01   2.8657103e-03
   3.4066059e+01   2.8480960e-03
   3.4090162e+01   2.8305721e-03
   3.4114404e+01   2.8133637e-03
   3.4138468e+01   2.7957699e-03
   3.4163342e+01   2.7788712e-03
   3.4187494e+01   2.7621411e-03
   3.4211661e+01   2.7453269e-03
   3.4236210e+01   2.7288708e-03
   3.4260494e+01   2.7123902e-03
   3.4285074e+01   2.6964801e-03
   3.4309053e+01   2.6806824e-03
   3.4333109e+01   2.6650023e-03
   3.4357234e+01   2.6494450e-03
   3.4381417e+01   2.6333299e-03
   3.4406730e+01   2.6177197e-03
   3.4431510e+01   2.6027220e-03
   3.4455563e+01   2.5877592e-03
   3.4479802e+01   2.5725980e-03
   3.4504614e+01   2.5578592e-03
   3.4528980e+01   2.5427891e-03
   3.4554148e+01   2.5285565e-03
   3.4578158e+01   2.5142262e-03
   3.4602572e+01   2.4995015e-03
   3.4627911e+01   2.4856395e-03
   3.4652004e+01   2.4719918e-03
   3.4675954e+01   2.4585619e-03
   3.4699748e+01   2.4464879e-03
   3.4721332e+01   2.4347298e-03
   3.4742530e+01   2.4230706e-03
   3.4763726e+01   2.4111345e-03
   3.4785609e+01   2.3980446e-03
   3.4809825e+01   2.3850510e-03
   3.4834089e+01   2.3721449e-03
   3.4858418e+01   2.3595319e-03
   3.4882416e+01   2.3466548e-03
   3.4907147e+01   2.3342244e-03
   3.4931243e+01   2.3219917e-03
   3.4955173e+01   2.3096622e-03
   3.4979514e+01   2.2968421e-03
   3.5005061e+01   2.2849845e-03
   3.5028910e+01   2.2726033e-03
   3.5054041e+01   2.2606356e-03
   3.5078557e+01   2.2486807e-03
   3.5103271e+01   2.2368577e-03
   3.5127935e+01   2.2252431e-03
   3.5152383e+01   2.2138658e-03
   3.5176544e+01   2.2015083e-03
   3.5203030e+01   2.1912327e-03
   3.5225248e+01   2.1813028e-03
   3.5246888e+01   2.1708286e-03
   3.5269899e+01   2.1596843e-03
   3.5294591e+01   2.1488384e-03
   3.5318831e+01   2.1377646e-03
   3.5343797e+01   2.1272102e-03
   3.5367798e+01   2.1166904e-03
   3.5391924e+01   2.1060473e-03
   3.5416540e+01   2.0956222e-03
   3.5440859e+01   2.0849135e-03
   3.5466054e+01   2.0747179e-03
   3.5490248e+01   2.0645922e-03
   3.5514476e+01   2.0543100e-03
   3.5539285e+01   2.0439199e-03
   3.5564570e+01   2.0343094e-03
   3.5588152e+01   2.0247698e-03
   3.5611747e+01   2.0151825e-03
   3.5635650e+01   2.0055208e-03
   3.5659934e+01   1.9958210e-03
   3.5684513e+01   1.9866995e-03
   3.5707811e+01   1.9781867e-03
   3.5729718e+01   1.9699829e-03
   3.5750980e+01   1.9616394e-03
   3.5772758e+01   1.9523561e-03
   3.5797172e+01   1.9430730e-03
   3.5821782e+01   1.9329234e-03
   3.5848915e+01   1.9240994e-03
   3.5872700e+01   1.9152219e-03
   3.5896814e+01   1.9061721e-03
   3.5921589e+01   1.8972381e-03
   3.5946240e+01   1.8885451e-03
   3.5970414e+01   1.8796371e-03
   3.5995379e+01   1.8710442e-03
   3.6019648e+01   1.8626991e-03
   3.6043396e+01   1.8543161e-03
   3.6067431e+01   1.8458739e-03
   3.6091818e+01   1.8391851e-03
   3.6116138e+01   1.8327088e-03
   3.6139830e+01   1.8260179e-03
   3.6164456e+01   1.8195181e-03
   3.6188525e+01   1.8135415e-03
   3.6214464e+01   1.8081218e-03
   3.6238208e+01   1.8027596e-03
   3.6261908e+01   1.7972097e-03
   3.6286651e+01   1.7922722e-03
   3.6310885e+01   1.7873874e-03
   3.6335058e+01   1.7825921e-03
   3.6358972e+01   1.7776716e-03
   3.6383695e+01   1.7710072e-03
   3.6407496e+01   1.7643746e-03
   3.6431472e+01   1.7578105e-03
   3.6455487e+01   1.7513544e-03
   3.6479389e+01   1.7454390e-03
   3.6503705e+01   1.7396912e-03
   3.6527734e+01   1.7337439e-03
   3.6553021e+01   1.7282651e-03
   3.6576701e+01   1.7251779e-03
   3.6601203e+01   1.7220246e-03
   3.6626479e+01   1.7190657e-03
   3.6650414e+01   1.7160945e-03
   3.6674647e+01   1.7095514e-03
   3.6698406e+01   1.7034929e-03
   3.6720817e+01   1.6978386e-03
   3.6742098e+01   1.6922821e-03
   3.6763359e+01   1.6854652e-03
   3.6785265e+01   1.6782699e-03
   3.6808806e+01   1.6710911e-03
   3.6832733e+01   1.6640125e-03
   3.6856765e+01   1.6558783e-03
   3.6881005e+01   1.6477364e-03
   3.6905757e+01   1.6399261e-03
   3.6929973e+01   1.6321469e-03
   3.6954565e+01   1.6247205e-03
   3.6978491e+01   1.6172170e-03
   3.7003124e+01   1.6100510e-03
   3.7027088e+01   1.6028594e-03
   3.7051581e+01   1.5958761e-03
   3.7075798e+01   1.5890502e-03
   3.7099891e+01   1.5821281e-03
   3.7124758e+01   1.5755475e-03
   3.7148814e+01   1.5645132e-03
   3.7173172e+01   1.5535467e-03
   3.7197880e+01   1.5430657e-03
   3.7221976e+01   1.5322680e-03
   3.7247310e+01   1.5184117e-03
   3.7271413e+01   1.5047012e-03
   3.7295774e+01   1.4909350e-03
   3.7320765e+01   1.4773405e-03
   3.7345989e+01   1.4646811e-03
   3.7369983e+01   1.4519829e-03
   3.7394558e+01   1.4392915e-03
   3.7419648e+01   1.4268902e-03
   3.7444695e+01   1.4143285e-03
   3.7470620e+01   1.4024020e-03
   3.7495771e+01   1.3904329e-03
   3.7521558e+01   1.3793660e-03
   3.7545906e+01   1.3689256e-03
   3.7569733e+01   1.3586007e-03
   3.7593771e+01   1.3483137e-03
   3.7618205e+01   1.3384203e-03
   3.7642177e+01   1.3282590e-03
   3.7667298e+01   1.3187551e-03
   3.7691268e+01   1.3096289e-03
   3.7714731e+01   1.3014581e-03
   3.7736121e+01   1.2934800e-03
   3.7757367e+01   1.2855560e-03
   3.7778831e+01   1.2773604e-03
   3.7801421e+01   1.2685663e-03
   3.7826118e+01   1.2598317e-03
   3.7851132e+01   1.2513864e-03
   3.7875789e+01   1.2433030e-03
   3.7899840e+01   1.2351583e-03
   3.7924533e+01   1.2273532e-03
   3.7948642e+01   1.2195643e-03
   3.7973152e+01   1.2120737e-03
   3.7997159e+01   1.2047123e-03
   3.8021183e+01   1.1971462e-03
   3.8046333e+01   1.1900187e-03
   3.8070463e+01   1.1830443e-03
   3.8094499e+01   1.1760654e-03
   3.8118982e+01   1.1692514e-03
   3.8143316e+01   1.1625789e-03
   3.8167569e+01   1.1561260e-03
   3.8191433e+01   1.1496811e-03
   3.8215682e+01   1.1411493e-03
   3.8239767e+01   1.1330045e-03
   3.8263463e+01   1.1250329e-03
   3.8287356e+01   1.1170757e-03
   3.8311937e+01   1.1095356e-03
   3.8335940e+01   1.1021081e-03
   3.8360296e+01   1.0947887e-03
   3.8385024e+01   1.0879584e-03
   3.8408786e+01   1.0836935e-03
   3.8432916e+01   1.0795876e-03
   3.8457001e+01   1.0756033e-03
   3.8481205e+01   1.0716706e-03
   3.8505927e+01   1.0665264e-03
   3.8529910e+01   1.0614581e-03
   3.8554361e+01   1.0565979e-03
   3.8578607e+01   1.0516955e-03
   3.8603890e+01   1.0471670e-03
   3.8628007e+01   1.0428418e-03
   3.8651748e+01   1.0385892e-03
   3.8675785e+01   1.0344043e-03
   3.8700128e+01   1.0312457e-03
   3.8722119e+01   1.0282336e-03
   3.8743506e+01   1.0252636e-03
   3.8764991e+01   1.0222842e-03
   3.8786933e+01   1.0204135e-03
   3.8810790e+01   1.0185014e-03
   3.8835019e+01   1.0165635e-03
   3.8859399e+01   1.0146307e-03
   3.8883527e+01   1.0119723e-03
   3.8907469e+01   1.0093868e-03
   3.8931715e+01   1.0069232e-03
   3.8955716e+01   1.0045476e-03
   3.8979697e+01   1.0002630e-03
   3.9004064e+01   9.9614097e-04
   3.9028065e+01   9.9213950e-04
   3.9051887e+01   9.8821003e-04
   3.9075776e+01   9.8804183e-04
   3.9099793e+01   9.8785620e-04
   3.9124384e+01   9.8765194e-04
   3.9148907e+01   9.8742700e-04
   3.9173069e+01   9.8625740e-04
   3.9197558e+01   9.8506158e-04
   3.9221585e+01   9.8376945e-04
   3.9246504e+01   9.8245944e-04
   3.9270767e+01   9.8261184e-04
   3.9295068e+01   9.8305082e-04
   3.9319128e+01   9.8378293e-04
   3.9344391e+01   9.8469360e-04
   3.9368174e+01   9.8563355e-04
   3.9391861e+01   9.8678996e-04
   3.9415824e+01   9.8812492e-04
   3.9439801e+01   9.8961138e-04
   3.9463786e+01   9.8620537e-04
   3.9487536e+01   9.8313529e-04
   3.9511653e+01   9.8043498e-04
   3.9535684e+01   9.7807247e-04
   3.9559619e+01   9.7400406e-04
   3.9584992e+01   9.7039264e-04
   3.9609469e+01   9.6706930e-04
   3.9633911e+01   9.6406216e-04
   3.9657885e+01   9.6044447e-04
   3.9681966e+01   9.5714932e-04
   3.9706197e+01   9.5447628e-04
   3.9727845e+01   9.5201992e-04
   3.9749677e+01   9.5116698e-04
   3.9773714e+01   9.5041217e-04
   3.9798341e+01   9.4977474e-04
   3.9822429e+01   9.4922079e-04
   3.9846604e+01   9.4822085e-04
   3.9870340e+01   9.4727794e-04
   3.9895021e+01   9.4644273e-04
   3.9919023e+01   9.4566714e-04
   3.9943322e+01   9.4719835e-04
   3.9966927e+01   9.4870514e-04
   3.9990861e+01   9.5015034e-04
   4.0014641e+01   9.5154777e-04
   4.0038589e+01   9.6131765e-04
   4.0063485e+01   9.7037181e-04
   4.0087309e+01   9.7923205e-04
   4.0111400e+01   9.8798910e-04
   4.0136047e+01   9.9970578e-04
   4.0160152e+01   1.0114385e-03
   4.0185104e+01   1.0224122e-03
   4.0209256e+01   1.0331080e-03
   4.0233634e+01   1.0435529e-03
   4.0258323e+01   1.0534187e-03
   4.0282532e+01   1.0634822e-03
   4.0308214e+01   1.0726496e-03
   4.0332575e+01   1.0816881e-03
   4.0357601e+01   1.0900449e-03
   4.0381732e+01   1.0983358e-03
   4.0406727e+01   1.1060627e-03
   4.0431082e+01   1.1157715e-03
   4.0456042e+01   1.1248201e-03
   4.0480337e+01   1.1337094e-03
   4.0505294e+01   1.1421102e-03
   4.0529995e+01   1.1501845e-03
   4.0554930e+01   1.1576109e-03
   4.0578950e+01   1.1647865e-03
   4.0603276e+01   1.1714963e-03
   4.0627150e+01   1.1759359e-03
   4.0651837e+01   1.1799713e-03
   4.0675794e+01   1.1836989e-03
   4.0699461e+01   1.1869469e-03
   4.0721526e+01   1.1859755e-03
   4.0744421e+01   1.1848848e-03
   4.0768084e+01   1.1836854e-03
   4.0792173e+01   1.1824073e-03
   4.0816086e+01   1.1823775e-03
   4.0840077e+01   1.1822317e-03
   4.0864867e+01   1.1819790e-03
   4.0889024e+01   1.1816168e-03
   4.0913285e+01   1.1806630e-03
   4.0939583e+01   1.1797079e-03
   4.0963901e+01   1.1787028e-03
   4.0987760e+01   1.1776154e-03
   4.1011945e+01   1.1745144e-03
   4.1036070e+01   1.1713554e-03
   4.1060604e+01   1.1680924e-03
   4.1085890e+01   1.1649516e-03
   4.1110166e+01   1.1642527e-03
   4.1134495e+01   1.1634400e-03
   4.1158547e+01   1.1624739e-03
   4.1183461e+01   1.1613920e-03
   4.1208210e+01   1.1573866e-03
   4.1233045e+01   1.1534470e-03
   4.1257154e+01   1.1494056e-03
   4.1281581e+01   1.1452320e-03
   4.1306509e+01   1.1418558e-03
   4.1330505e+01   1.1384117e-03
   4.1354524e+01   1.1348710e-03
   4.1378773e+01   1.1311991e-03
   4.1403485e+01   1.1279963e-03
   4.1427684e+01   1.1247611e-03
   4.1451704e+01   1.1214032e-03
   4.1476217e+01   1.1180557e-03
   4.1500264e+01   1.1124219e-03
   4.1525065e+01   1.1068342e-03
   4.1549731e+01   1.1013792e-03
   4.1573877e+01   1.0956585e-03
   4.1599269e+01   1.0869698e-03
   4.1623791e+01   1.0784296e-03
   4.1648337e+01   1.0702340e-03
   4.1672309e+01   1.0621192e-03
   4.1696455e+01   1.0515345e-03
   4.1718860e+01   1.0417115e-03
   4.1740076e+01   1.0318471e-03
   4.1761803e+01   1.0208737e-03
   4.1786487e+01   1.0098624e-03
   4.1810099e+01   9.9859954e-04
   4.1834771e+01   9.8787009e-04
   4.1858781e+01   9.7699010e-04
   4.1883651e+01   9.6811804e-04
   4.1907744e+01   9.5927240e-04
   4.1932239e+01   9.5074767e-04
   4.1956303e+01   9.4237206e-04
   4.1980396e+01   9.3339978e-04
   4.2005300e+01   9.2490186e-04
   4.2029468e+01   9.1656964e-04
   4.2053731e+01   9.0836770e-04
   4.2078178e+01   8.9881033e-04
   4.2105174e+01   8.9050497e-04
   4.2129230e+01   8.8179536e-04
   4.2155072e+01   8.7324075e-04
   4.2181089e+01   8.6347246e-04
   4.2206558e+01   8.5439398e-04
   4.2230791e+01   8.4543628e-04
   4.2255254e+01   8.3683185e-04
   4.2279286e+01   8.2696786e-04
   4.2303980e+01   8.1752705e-04
   4.2328233e+01   8.0832576e-04
   4.2352478e+01   7.9944615e-04
   4.2376466e+01   7.9075543e-04
   4.2400529e+01   7.8179923e-04
   4.2425955e+01   7.7338943e-04
   4.2450435e+01   7.6528142e-04
   4.2474611e+01   7.5695486e-04
   4.2500048e+01   7.4902496e-04
   4.2524868e+01   7.4131988e-04
   4.2549560e+01   7.3391007e-04
   4.2573859e+01   7.2670924e-04
   4.2598010e+01   7.1969447e-04
   4.2622062e+01   7.1244805e-04
   4.2647469e+01   7.0565639e-04
   4.2671814e+01   6.9910069e-04
   4.2695817e+01   6.9310583e-04
   4.2718212e+01   6.8751956e-04
   4.2739472e+01   6.8200989e-04
   4.2760819e+01   6.7644830e-04
   4.2782759e+01   6.7033575e-04
   4.2807334e+01   6.6425214e-04
   4.2832286e+01   6.5845934e-04
   4.2856513e+01   6.5288573e-04
   4.2880624e+01   6.4709095e-04
   4.2906309e+01   6.4181161e-04
   4.2930273e+01   6.3651723e-04
   4.2954861e+01   6.3152272e-04
   4.2978830e+01   6.2645193e-04
   4.3003672e+01   6.2148403e-04
   4.3028517e+01   6.1673015e-04
   4.3052770e+01   6.1236662e-04
   4.3076753e+01   6.0791182e-04
   4.3101700e+01   6.0353877e-04
   4.3126654e+01   5.9937740e-04
   4.3150835e+01   5.9864656e-04
   4.3174917e+01   5.9797549e-04
   4.3199871e+01   5.9737894e-04
   4.3224739e+01   5.9684720e-04
   4.3249280e+01   5.9606808e-04
   4.3273276e+01   5.9527672e-04
   4.3297979e+01   5.9450676e-04
   4.3322134e+01   5.9370041e-04
   4.3347357e+01   5.9269916e-04
   4.3371410e+01   5.9164894e-04
   4.3396444e+01   5.9064071e-04
   4.3420198e+01   5.8959099e-04
   4.3444562e+01   5.8927640e-04
   4.3468588e+01   5.8891807e-04
   4.3493558e+01   5.8853325e-04
   4.3517960e+01   5.8812251e-04
   4.3541723e+01   5.8665527e-04
   4.3566484e+01   5.8528354e-04
   4.3590332e+01   5.8390124e-04
   4.3614965e+01   5.8259465e-04
   4.3638715e+01   5.8121657e-04
   4.3662610e+01   5.7982003e-04
   4.3686771e+01   5.7845468e-04
   4.3710283e+01   5.7720156e-04
   4.3731727e+01   5.7593922e-04
   4.3753164e+01   5.7463631e-04
   4.3775090e+01   5.7325942e-04
   4.3798016e+01   5.7180767e-04
   4.3821894e+01   5.7030910e-04
   4.3846209e+01   5.6883377e-04
   4.3869805e+01   5.6732999e-04
   4.3893503e+01   5.6581628e-04
   4.3916996e+01   5.6425471e-04
   4.3940856e+01   5.6265110e-04
   4.3964968e+01   5.6104799e-04
   4.3988687e+01   5.5938180e-04
   4.4012943e+01   5.5771735e-04
   4.4036786e+01   5.5600774e-04
   4.4060886e+01   5.5421172e-04
   4.4085800e+01   5.5245584e-04
   4.4109775e+01   5.5065080e-04
   4.4134046e+01   5.4881317e-04
   4.4158385e+01   5.4698088e-04
   4.4182300e+01   5.4506453e-04
   4.4206957e+01   5.4332509e-04
   4.4232862e+01   5.4172637e-04
   4.4256739e+01   5.4010601e-04
   4.4280953e+01   5.3844798e-04
   4.4305700e+01   5.3679811e-04
   4.4330252e+01   5.3516180e-04
   4.4354494e+01   5.3353845e-04
   4.4378408e+01   5.3182568e-04
   4.4403466e+01   5.3014408e-04
   4.4427871e+01   5.2845573e-04
   4.4452163e+01   5.2672789e-04
   4.4476789e+01   5.2502656e-04
   4.4500799e+01   5.2322744e-04
   4.4525923e+01   5.2146509e-04
   4.4550267e+01   5.1973136e-04
   4.4573958e+01   5.1797710e-04
   4.4597671e+01   5.1617381e-04
   4.4621779e+01   5.1430692e-04
   4.4646458e+01   5.1247089e-04
   4.4670458e+01   5.1064910e-04
   4.4694014e+01   5.0887695e-04
   4.4716690e+01   5.0719024e-04
   4.4738061e+01   5.0549564e-04
   4.4759332e+01   5.0374444e-04
   4.4781109e+01   5.0178303e-04
   4.4805265e+01   4.9981850e-04
   4.4829220e+01   4.9780595e-04
   4.4853524e+01   4.9580313e-04
   4.4877484e+01   4.9381599e-04
   4.4901044e+01   4.9175383e-04
   4.4925281e+01   4.8964868e-04
   4.4949812e+01   4.8758218e-04
   4.4973696e+01   4.8543122e-04
   4.4998360e+01   4.8330979e-04
   4.5022501e+01   4.8111397e-04
   4.5047308e+01   4.7896173e-04
   4.5071453e+01   4.7678395e-04
   4.5095725e+01   4.7461624e-04
   4.5119736e+01   4.7235295e-04
   4.5144656e+01   4.7015312e-04
   4.5168742e+01   4.6796607e-04
   4.5192563e+01   4.6569267e-04
   4.5217203e+01   4.6345644e-04
   4.5241327e+01   4.6111620e-04
   4.5266463e+01   4.5888721e-04
   4.5290307e+01   4.5660886e-04
   4.5314590e+01   4.5433960e-04
   4.5338693e+01   4.5202772e-04
   4.5363172e+01   4.4977862e-04
   4.5386919e+01   4.4744443e-04
   4.5411501e+01   4.4514257e-04
   4.5435686e+01   4.4288722e-04
   4.5459336e+01   4.4060351e-04
   4.5483241e+01   4.3830961e-04
   4.5507217e+01   4.3599204e-04
   4.5531410e+01   4.3353928e-04
   4.5556988e+01   4.3122514e-04
   4.5581100e+01   4.2885542e-04
   4.5605779e+01   4.2654721e-04
   4.5629810e+01   4.2425553e-04
   4.5653668e+01   4.2189279e-04
   4.5678269e+01   4.1955503e-04
   4.5702619e+01   4.1744412e-04
   4.5724618e+01   4.1536986e-04
   4.5746250e+01   4.1233117e-04
   4.5770209e+01   4.0932854e-04
   4.5794119e+01   4.0630974e-04
   4.5818396e+01   4.0321112e-04
   4.5843572e+01   4.0015712e-04
   4.5867741e+01   3.9715981e-04
   4.5891713e+01   3.9419016e-04
   4.5915715e+01   3.9127421e-04
   4.5939533e+01   3.8837834e-04
   4.5963161e+01   3.8550600e-04
   4.5986851e+01   3.8263832e-04
   4.6010759e+01   3.7983431e-04
   4.6034391e+01   3.7678087e-04
   4.6058714e+01   3.7372421e-04
   4.6083431e+01   3.7077909e-04
   4.6107603e+01   3.6788977e-04
   4.6131665e+01   3.6526916e-04
   4.6155698e+01   3.6268399e-04
   4.6179851e+01   3.6009546e-04
   4.6204491e+01   3.5762079e-04
   4.6228485e+01   3.5558070e-04
   4.6252783e+01   3.5360063e-04
   4.6276761e+01   3.5164477e-04
   4.6300833e+01   3.4969603e-04
   4.6325207e+01   3.4758964e-04
   4.6348036e+01   3.4552626e-04
   4.6370709e+01   3.4341349e-04
   4.6394249e+01   3.4124714e-04
   4.6418732e+01   3.3834691e-04
   4.6444462e+01   3.3566931e-04
   4.6468735e+01   3.3307534e-04
   4.6492741e+01   3.3052641e-04
   4.6516818e+01   3.2781096e-04
   4.6540918e+01   3.2509004e-04
   4.6565634e+01   3.2249437e-04
   4.6589762e+01   3.1996575e-04
   4.6613803e+01   3.1754091e-04
   4.6637729e+01   3.1516519e-04
   4.6661746e+01   3.1280386e-04
   4.6686203e+01   3.1060839e-04
   4.6709488e+01   3.0895173e-04
   4.6731073e+01   3.0734548e-04
   4.6752520e+01   3.0573382e-04
   4.6774575e+01   3.0403958e-04
   4.6798359e+01   3.0237340e-04
   4.6822372e+01   3.0071842e-04
   4.6846858e+01   2.9916319e-04
   4.6870467e+01   2.9763976e-04
   4.6894174e+01   2.9615031e-04
   4.6917928e+01   2.9469171e-04
   4.6941760e+01   2.9323899e-04
   4.6966073e+01   2.9182977e-04
   4.6990225e+01   2.9047516e-04
   4.7013983e+01   2.8913996e-04
   4.7037934e+01   2.8776325e-04
   4.7063197e+01   2.8646511e-04
   4.7087560e+01   2.8520438e-04
   4.7111736e+01   2.8398081e-04
   4.7135693e+01   2.8279002e-04
   4.7159486e+01   2.8161276e-04
   4.7183478e+01   2.8044377e-04
   4.7207772e+01   2.7930680e-04
   4.7231856e+01   2.7817934e-04
   4.7256189e+01   2.7708259e-04
   4.7280293e+01   2.7601033e-04
   4.7304277e+01   2.7500766e-04
   4.7327082e+01   2.7401179e-04
   4.7350096e+01   2.7299312e-04
   4.7374014e+01   2.7136972e-04
   4.7398702e+01   2.6978380e-04
   4.7423398e+01   2.6823138e-04
   4.7448147e+01   2.6674822e-04
   4.7472345e+01   2.6528285e-04
   4.7496804e+01   2.6386730e-04
   4.7520970e+01   2.6238165e-04
   4.7546925e+01   2.6102980e-04
   4.7571089e+01   2.5972257e-04
   4.7596151e+01   2.5851502e-04
   4.7620260e+01   2.5729730e-04
   4.7645566e+01   2.5618120e-04
   4.7669695e+01   2.5516332e-04
   4.7694517e+01   2.5426090e-04
   4.7717316e+01   2.5344501e-04
   4.7738601e+01   2.5265238e-04
   4.7759917e+01   2.5180428e-04
   4.7781763e+01   2.5086983e-04
   4.7806445e+01   2.4998337e-04
   4.7830464e+01   2.4911358e-04
   4.7854615e+01   2.4837092e-04
   4.7879156e+01   2.4765512e-04
   4.7903297e+01   2.4695668e-04
   4.7927310e+01   2.4625271e-04
   4.7951968e+01   2.4559900e-04
   4.7976043e+01   2.4495981e-04
   4.8000024e+01   2.4431870e-04
   4.8024506e+01   2.4369469e-04
   4.8048742e+01   2.4332763e-04
   4.8073138e+01   2.4297952e-04
   4.8097058e+01   2.4263997e-04
   4.8121112e+01   2.4229617e-04
   4.8146172e+01   2.4135930e-04
   4.8170443e+01   2.4047957e-04
   4.8194573e+01   2.3966278e-04
   4.8218244e+01   2.3887492e-04
   4.8242332e+01   2.3776833e-04
   4.8267098e+01   2.3672050e-04
   4.8291501e+01   2.3570928e-04
   4.8315974e+01   2.3473441e-04
   4.8340463e+01   2.3380625e-04
   4.8365446e+01   2.3294258e-04
   4.8389696e+01   2.3210193e-04
   4.8414271e+01   2.3126373e-04
   4.8439768e+01   2.3083417e-04
   4.8465412e+01   2.3045227e-04
   4.8491253e+01   2.3013385e-04
   4.8515617e+01   2.2985069e-04
   4.8540034e+01   2.2957819e-04
   4.8563851e+01   2.2933419e-04
   4.8587480e+01   2.2910954e-04
   4.8611509e+01   2.2890407e-04
   4.8635685e+01   2.2870344e-04
   4.8660008e+01   2.2850850e-04
   4.8685487e+01   2.2834124e-04
   4.8708811e+01   2.2819434e-04
   4.8730366e+01   2.2815725e-04
   4.8751751e+01   2.2811816e-04
   4.8773479e+01   2.2807393e-04
   4.8796723e+01   2.2802450e-04
   4.8820860e+01   2.2704930e-04
   4.8846698e+01   2.2618420e-04
   4.8870740e+01   2.2535998e-04
   4.8894697e+01   2.2456122e-04
   4.8918954e+01   2.2251457e-04
   4.8943991e+01   2.2064638e-04
   4.8967954e+01   2.1885035e-04
   4.8992085e+01   2.1711047e-04
   4.9016575e+01   2.1593238e-04
   4.9040926e+01   2.1488425e-04
   4.9065845e+01   2.1399113e-04
   4.9090486e+01   2.1322565e-04
   4.9115208e+01   2.1262438e-04
   4.9139624e+01   2.1210010e-04
   4.9164234e+01   2.1165070e-04
   4.9188775e+01   2.1125842e-04
   4.9213892e+01   2.1081065e-04
   4.9238315e+01   2.1042397e-04
   4.9263214e+01   2.1010673e-04
   4.9287519e+01   2.0984367e-04
   4.9311641e+01   2.0937078e-04
   4.9338234e+01   2.0896033e-04
   4.9363557e+01   2.0860192e-04
   4.9387580e+01   2.0826702e-04
   4.9411779e+01   2.0767351e-04
   4.9436138e+01   2.0710592e-04
   4.9460783e+01   2.0656987e-04
   4.9485302e+01   2.0611004e-04
   4.9507300e+01   2.0639011e-04
   4.9528503e+01   2.0665282e-04
   4.9549442e+01   2.0690502e-04
   4.9570773e+01   2.0713844e-04
   4.9591909e+01   2.0731870e-04
   4.9613288e+01   2.0748867e-04
   4.9635663e+01   2.0764671e-04
   4.9659346e+01   2.0778660e-04
   4.9684055e+01   2.0775964e-04
   4.9712207e+01   2.0772194e-04
   4.9733481e+01   2.0766900e-04
   4.9754638e+01   2.0759981e-04
   4.9775899e+01   2.0760407e-04
   4.9797952e+01   2.0757962e-04
   4.9821904e+01   2.0752368e-04
   4.9846344e+01   2.0743916e-04
   4.9870202e+01   2.0686025e-04
   4.9893711e+01   2.0627209e-04
   4.9917809e+01   2.0567889e-04
   4.9942283e+01   2.0510052e-04
   4.9966266e+01   2.0708589e-04
   4.9990295e+01   2.0902877e-04
   5.0014505e+01   2.1089805e-04
   5.0038537e+01   2.1275363e-04
   5.0063204e+01   2.1459608e-04
   5.0087302e+01   2.1638630e-04
   5.0111521e+01   2.1810184e-04
   5.0135574e+01   2.1977588e-04
   5.0159948e+01   2.2133860e-04
   5.0184535e+01   2.2280462e-04
   5.0208652e+01   2.2421429e-04
   5.0232946e+01   2.2554098e-04
   5.0256945e+01   2.2632441e-04
   5.0281290e+01   2.2707797e-04
   5.0305565e+01   2.2779386e-04
   5.0329561e+01   2.2851623e-04
   5.0354880e+01   2.2929841e-04
   5.0378939e+01   2.3004396e-04
   5.0403164e+01   2.3074782e-04
   5.0427423e+01   2.3141246e-04
   5.0451831e+01   2.3159835e-04
   5.0477024e+01   2.3175388e-04
   5.0501203e+01   2.3188970e-04
   5.0526113e+01   2.3199726e-04
   5.0550344e+01   2.3192138e-04
   5.0574405e+01   2.3185274e-04
   5.0598498e+01   2.3178584e-04
   5.0623582e+01   2.3172347e-04
   5.0647548e+01   2.3147588e-04
   5.0671393e+01   2.3123947e-04
   5.0694791e+01   2.3101727e-04
   5.0717179e+01   2.3080868e-04
   5.0738396e+01   2.3076560e-04
   5.0759629e+01   2.3072287e-04
   5.0781618e+01   2.3067534e-04
   5.0806056e+01   2.3062637e-04
   5.0830071e+01   2.3063438e-04
   5.0854016e+01   2.3064993e-04
   5.0877901e+01   2.3067137e-04
   5.0903263e+01   2.3069386e-04
   5.0927679e+01   2.3075606e-04
   5.0952541e+01   2.3082927e-04
   5.0976165e+01   2.3091423e-04
   5.1000240e+01   2.3100840e-04
   5.1024895e+01   2.3115803e-04
   5.1048833e+01   2.3133152e-04
   5.1072968e+01   2.3152639e-04
   5.1097573e+01   2.3173234e-04
   5.1121941e+01   2.3136923e-04
   5.1146785e+01   2.3102502e-04
   5.1171145e+01   2.3068282e-04
   5.1196003e+01   2.3035873e-04
   5.1219983e+01   2.2908874e-04
   5.1244554e+01   2.2785662e-04
   5.1268670e+01   2.2664312e-04
   5.1292678e+01   2.2540569e-04
   5.1317408e+01   2.2385247e-04
   5.1341365e+01   2.2226066e-04
   5.1366215e+01   2.2076022e-04
   5.1389910e+01   2.1919716e-04
   5.1414871e+01   2.1782903e-04
   5.1438989e+01   2.1645190e-04
   5.1463420e+01   2.1509188e-04
   5.1487697e+01   2.1368582e-04
   5.1512946e+01   2.1203336e-04
   5.1536939e+01   2.1041816e-04
   5.1560597e+01   2.0875169e-04
   5.1585220e+01   2.0714352e-04
   5.1609190e+01   2.0503964e-04
   5.1633598e+01   2.0299152e-04
   5.1657659e+01   2.0094163e-04
   5.1682041e+01   1.9894831e-04
   5.1706043e+01   1.9692098e-04
   5.1727581e+01   1.9492504e-04
   5.1749066e+01   1.9294558e-04
   5.1770652e+01   1.9079883e-04
   5.1794384e+01   1.8807106e-04
   5.1818337e+01   1.8537166e-04
   5.1842521e+01   1.8267844e-04
   5.1867143e+01   1.8008494e-04
   5.1891336e+01   1.7748327e-04
   5.1915899e+01   1.7495671e-04
   5.1940232e+01   1.7248308e-04
   5.1964529e+01   1.7010312e-04
   5.1988364e+01   1.6743987e-04
   5.2012368e+01   1.6486295e-04
   5.2036083e+01   1.6231647e-04
   5.2060010e+01   1.5975819e-04
   5.2084560e+01   1.5712415e-04
   5.2108270e+01   1.5448388e-04
   5.2132558e+01   1.5192571e-04
   5.2156611e+01   1.4941645e-04
   5.2180723e+01   1.4723113e-04
   5.2205346e+01   1.4514585e-04
   5.2229330e+01   1.4308836e-04
   5.2253479e+01   1.4107963e-04
   5.2277538e+01   1.3902197e-04
   5.2301672e+01   1.3695129e-04
   5.2326474e+01   1.3499087e-04
   5.2350450e+01   1.3304331e-04
   5.2374764e+01   1.3086685e-04
   5.2399035e+01   1.2855761e-04
   5.2425375e+01   1.2647176e-04
   5.2449709e+01   1.2439522e-04
   5.2474468e+01   1.2215868e-04
   5.2498818e+01   1.1987937e-04
   5.2524204e+01   1.1776299e-04
   5.2548312e+01   1.1568994e-04
   5.2572451e+01   1.1351882e-04
   5.2597149e+01   1.1145376e-04
   5.2621181e+01   1.0933501e-04
   5.2646408e+01   1.0734760e-04
   5.2670621e+01   1.0536009e-04
   5.2694643e+01   1.0355602e-04
   5.2716951e+01   1.0186429e-04
   5.2738323e+01   1.0021457e-04
   5.2759606e+01   9.8674502e-05
   5.2781350e+01   9.7032071e-05
   5.2805063e+01   9.5400122e-05
   5.2829183e+01   9.3809279e-05
   5.2853255e+01   9.2115381e-05
   5.2877231e+01   9.0447255e-05
   5.2901469e+01   8.8802371e-05
   5.2926010e+01   8.7208774e-05
   5.2950425e+01   8.5558581e-05
   5.2974627e+01   8.3946648e-05
   5.2998910e+01   8.2336452e-05
   5.3023834e+01   8.0832762e-05
   5.3047745e+01   7.9477924e-05
   5.3072310e+01   7.8163500e-05
   5.3096810e+01   7.6913347e-05
   5.3120756e+01   7.5604645e-05
   5.3146531e+01   7.4448145e-05
   5.3170659e+01   7.3295044e-05
   5.3195328e+01   7.2200740e-05
   5.3219331e+01   7.1094092e-05
   5.3244221e+01   7.0016555e-05
   5.3268235e+01   6.8962878e-05
   5.3292314e+01   6.7937652e-05
   5.3316337e+01   6.6932799e-05
   5.3340481e+01   6.5797482e-05
   5.3364663e+01   6.4713476e-05
   5.3388379e+01   6.3630904e-05
   5.3412709e+01   6.2596692e-05
   5.3436592e+01   6.1416354e-05
   5.3460233e+01   6.0202112e-05
   5.3485270e+01   5.9067167e-05
   5.3509371e+01   5.7967226e-05
   5.3533416e+01   5.6830498e-05
   5.3557088e+01   5.5719629e-05
   5.3580951e+01   5.4589758e-05
   5.3606019e+01   5.3533480e-05
   5.3630235e+01   5.2412261e-05
   5.3654564e+01   5.1325785e-05
   5.3678979e+01   5.0297567e-05
   5.3702915e+01   4.9387964e-05
   5.3724823e+01   4.8375785e-05
   5.3746295e+01   4.7292179e-05
   5.3770085e+01   4.6246455e-05
   5.3793906e+01   4.5230843e-05
   5.3817935e+01   4.3925237e-05
   5.3842811e+01   4.2700767e-05
   5.3867005e+01   4.1507948e-05
   5.3891459e+01   4.0363516e-05
   5.3915826e+01   3.9323775e-05
   5.3940168e+01   3.8308621e-05
   5.3964861e+01   3.7349422e-05
   5.3989120e+01   3.6416376e-05
   5.4013672e+01   3.5875084e-05
   5.4037887e+01   3.5342299e-05
   5.4062456e+01   3.4828791e-05
   5.4086870e+01   3.4334787e-05
   5.4111083e+01   3.4354765e-05
   5.4135374e+01   3.4422311e-05
   5.4159712e+01   3.4534153e-05
   5.4184408e+01   3.4676771e-05
   5.4207967e+01   3.4857243e-05
   5.4232415e+01   3.5060371e-05
   5.4256199e+01   3.5285224e-05
   5.4279822e+01   3.5538770e-05
   5.4304298e+01   3.4814748e-05
   5.4328303e+01   3.4124454e-05
   5.4352175e+01   3.3463147e-05
   5.4376047e+01   3.2834669e-05
   5.4399744e+01   3.2209377e-05
   5.4424411e+01   3.1607654e-05
   5.4449296e+01   3.1060018e-05
   5.4473042e+01   3.0524259e-05
   5.4497410e+01   2.9542235e-05
   5.4521517e+01   2.8584239e-05
   5.4545897e+01   2.7665708e-05
   5.4570152e+01   2.6782674e-05
   5.4594362e+01   2.5907807e-05
   5.4618864e+01   2.5075346e-05
   5.4643357e+01   2.4287326e-05
   5.4667761e+01   2.3551081e-05
   5.4691802e+01   2.2885113e-05
   5.4714934e+01   2.2299963e-05
   5.4736270e+01   2.1741019e-05
   5.4757661e+01   2.1198617e-05
   5.4779498e+01   2.0548755e-05
   5.4803362e+01   1.9936414e-05
   5.4826901e+01   1.9339004e-05
   5.4850986e+01   1.8751160e-05
   5.4875917e+01   1.8235004e-05
   5.4900432e+01   1.7743353e-05
   5.4925106e+01   1.7292454e-05
   5.4949053e+01   1.6863378e-05
   5.4973204e+01   1.6424072e-05
   5.4997621e+01   1.6017982e-05
   5.5021900e+01   1.5619716e-05
   5.5047672e+01   1.5275186e-05
   5.5071912e+01   1.4909223e-05
   5.5096234e+01   1.4569829e-05
   5.5121149e+01   1.4266029e-05
   5.5146004e+01   1.3994404e-05
   5.5170998e+01   1.3761659e-05
   5.5195300e+01   1.3554880e-05
   5.5220073e+01   1.3376537e-05
   5.5244979e+01   1.3231238e-05
   5.5268976e+01   1.3107449e-05
   5.5293645e+01   1.3008537e-05
   5.5318146e+01   1.2933056e-05
   5.5342222e+01   1.2875400e-05
   5.5367404e+01   1.2856125e-05
   5.5391427e+01   1.2855414e-05
   5.5415837e+01   1.2871553e-05
   5.5439960e+01   1.2903116e-05
   5.5464375e+01   1.2946931e-05
   5.5488159e+01   1.3004280e-05
   5.5512804e+01   1.3070335e-05
   5.5536815e+01   1.3145755e-05
   5.5561046e+01   1.3231780e-05
   5.5586153e+01   1.3319601e-05
   5.5609977e+01   1.3414579e-05
   5.5634353e+01   1.3515704e-05
   5.5659211e+01   1.3619265e-05
   5.5683861e+01   1.3719837e-05
   5.5707270e+01   1.3814721e-05
   5.5729042e+01   1.3908334e-05
   5.5750347e+01   1.4004121e-05
   5.5772066e+01   1.4104293e-05
   5.5794791e+01   1.4211001e-05
   5.5819115e+01   1.4318242e-05
   5.5843785e+01   1.4422117e-05
   5.5867992e+01   1.4524710e-05
   5.5892293e+01   1.4624940e-05
   5.5916503e+01   1.4724137e-05
   5.5941012e+01   1.4817860e-05
   5.5966492e+01   1.4910362e-05
   5.5990983e+01   1.5005385e-05
   5.6015704e+01   1.5099077e-05
   5.6039831e+01   1.5216564e-05
   5.6064540e+01   1.5330597e-05
   5.6088726e+01   1.5446063e-05
   5.6113520e+01   1.5556826e-05
   5.6137685e+01   1.5671758e-05
   5.6161762e+01   1.5788560e-05
   5.6186648e+01   1.5903343e-05
   5.6211615e+01   1.6011759e-05
   5.6235756e+01   1.6099365e-05
   5.6259888e+01   1.6188944e-05
   5.6284775e+01   1.6274547e-05
   5.6308858e+01   1.6360713e-05
   5.6333497e+01   1.6513105e-05
   5.6357882e+01   1.6661430e-05
   5.6381911e+01   1.6810980e-05
   5.6406512e+01   1.6954240e-05
   5.6430508e+01   1.6939762e-05
   5.6454874e+01   1.6926409e-05
   5.6479073e+01   1.6913715e-05
   5.6503699e+01   1.6901962e-05
   5.6527927e+01   1.6864929e-05
   5.6552673e+01   1.6831083e-05
   5.6576724e+01   1.6798590e-05
   5.6601218e+01   1.6767533e-05
   5.6626017e+01   1.6738539e-05
   5.6650474e+01   1.6711362e-05
   5.6674604e+01   1.6685678e-05
   5.6698519e+01   1.6662626e-05
   5.6720923e+01   1.6641430e-05
   5.6742309e+01   1.6620979e-05
   5.6763650e+01   1.6600268e-05
   5.6785950e+01   1.6578280e-05
   5.6810346e+01   1.6556936e-05
   5.6834686e+01   1.6536102e-05
   5.6859005e+01   1.6515890e-05
   5.6883059e+01   1.6495840e-05
   5.6907291e+01   1.6476009e-05
   5.6931540e+01   1.6456217e-05
   5.6955941e+01   1.6436573e-05
   5.6980276e+01   1.6416749e-05
   5.7004872e+01   1.6397310e-05
   5.7028955e+01   1.6377389e-05
   5.7053534e+01   1.6357744e-05
   5.7077613e+01   1.6337708e-05
   5.7101957e+01   1.6316887e-05
   5.7126980e+01   1.6295831e-05
   5.7151963e+01   1.6275273e-05
   5.7176013e+01   1.6254524e-05
   5.7199925e+01   1.6231948e-05
   5.7225514e+01   1.6209826e-05
   5.7250150e+01   1.6187871e-05
   5.7274165e+01   1.6165838e-05
   5.7297834e+01   1.6142750e-05
   5.7322181e+01   1.6119085e-05
   5.7346662e+01   1.6095365e-05
   5.7370733e+01   1.6070050e-05
   5.7395924e+01   1.6045335e-05
   5.7420041e+01   1.6019265e-05
   5.7444990e+01   1.5993336e-05
   5.7469328e+01   1.5966459e-05
   5.7494078e+01   1.5939458e-05
   5.7518478e+01   1.5912343e-05
   5.7542535e+01   1.5883247e-05
   5.7567879e+01   1.5855382e-05
   5.7591720e+01   1.5827096e-05
   5.7615512e+01   1.5798259e-05
   5.7639366e+01   1.5767746e-05
   5.7664189e+01   1.5737563e-05
   5.7688346e+01   1.5707813e-05
   5.7711790e+01   1.5680251e-05
   5.7733203e+01   1.5651935e-05
   5.7754909e+01   1.5623115e-05
   5.7776714e+01   1.5591916e-05
   5.7800007e+01   1.5558089e-05
   5.7824917e+01   1.5525115e-05
   5.7848873e+01   1.5491324e-05
   5.7873105e+01   1.5456126e-05
   5.7898026e+01   1.5421170e-05
   5.7922469e+01   1.5386025e-05
   5.7946755e+01   1.5351364e-05
   5.7970437e+01   1.5315265e-05
   5.7994834e+01   1.5279125e-05
   5.8018999e+01   1.5242392e-05
   5.8043309e+01   1.5205010e-05
   5.8067804e+01   1.5152014e-05
   5.8092011e+01   1.5099858e-05
   5.8116289e+01   1.5048514e-05
   5.8140606e+01   1.4996948e-05
   5.8165418e+01   1.4901357e-05
   5.8190341e+01   1.4810768e-05
   5.8214427e+01   1.4721251e-05
   5.8238681e+01   1.4632049e-05
   5.8263306e+01   1.4557727e-05
   5.8287543e+01   1.4486254e-05
   5.8311579e+01   1.4416498e-05
   5.8335751e+01   1.4348322e-05
   5.8360080e+01   1.4280270e-05
   5.8385085e+01   1.4216729e-05
   5.8409101e+01   1.4154589e-05
   5.8433230e+01   1.4093157e-05
   5.8457725e+01   1.4034186e-05
   5.8481854e+01   1.3974417e-05
   5.8506936e+01   1.3918272e-05
   5.8531085e+01   1.3862917e-05
   5.8555461e+01   1.3809692e-05
   5.8579438e+01   1.3756041e-05
   5.8604149e+01   1.3704975e-05
   5.8628182e+01   1.3652871e-05
   5.8653222e+01   1.3604055e-05
   5.8677162e+01   1.3556787e-05
   5.8700790e+01   1.3512219e-05
   5.8723471e+01   1.3471072e-05
   5.8744761e+01   1.3430158e-05
   5.8766263e+01   1.3388396e-05
   5.8788553e+01   1.3344582e-05
   5.8812312e+01   1.3301199e-05
   5.8836213e+01   1.3259019e-05
   5.8859810e+01   1.3214028e-05
   5.8885367e+01   1.3172440e-05
   5.8909346e+01   1.3129487e-05
   5.8934470e+01   1.3088487e-05
   5.8958788e+01   1.3047252e-05
   5.8983575e+01   1.3007921e-05
   5.9007525e+01   1.2968933e-05
   5.9031559e+01   1.2930258e-05
   5.9055688e+01   1.2892284e-05
   5.9079657e+01   1.2854631e-05
   5.9103692e+01   1.2817469e-05
   5.9127675e+01   1.2780946e-05
   5.9151497e+01   1.2744569e-05
   5.9175470e+01   1.2708522e-05
   5.9199467e+01   1.2670771e-05
   5.9224854e+01   1.2634470e-05
   5.9249512e+01   1.2598232e-05
   5.9274366e+01   1.2563357e-05
   5.9298510e+01   1.2528163e-05
   5.9323097e+01   1.2494040e-05
   5.9347149e+01   1.2459323e-05
   5.9371833e+01   1.2424864e-05
   5.9396549e+01   1.2391858e-05
   5.9420420e+01   1.2403436e-05
   5.9445423e+01   1.2415117e-05
   5.9469612e+01   1.2427415e-05
   5.9494348e+01   1.2440206e-05
   5.9519592e+01   1.2452460e-05
   5.9543556e+01   1.2464902e-05
   5.9567864e+01   1.2477000e-05
   5.9591654e+01   1.2488899e-05
   5.9615357e+01   1.2500682e-05
   5.9639289e+01   1.2512443e-05
   5.9663806e+01   1.2523479e-05
   5.9687563e+01   1.2533863e-05
   5.9710772e+01   1.2514977e-05
   5.9732252e+01   1.2496627e-05
   5.9753530e+01   1.2478143e-05
   5.9775336e+01   1.2458492e-05
   5.9798881e+01   1.2471809e-05
   5.9823706e+01   1.2484693e-05
   5.9847888e+01   1.2497579e-05
   5.9872451e+01   1.2509698e-05
   5.9896105e+01   1.2521863e-05
   5.9919717e+01   1.2534314e-05
   5.9943981e+01   1.2546264e-05
   5.9967532e+01   1.2558019e-05
   5.9991115e+01   1.2558563e-05
   6.0014805e+01   1.2558620e-05
   6.0038519e+01   1.2558153e-05
   6.0062923e+01   1.2557155e-05
   6.0087015e+01   1.2555547e-05
   6.0111981e+01   1.2553236e-05
   6.0138034e+01   1.2550561e-05
   6.0161756e+01   1.2547237e-05
   6.0186158e+01   1.2543312e-05
   6.0210643e+01   1.2538720e-05
   6.0235507e+01   1.2533667e-05
   6.0259689e+01   1.2527742e-05
   6.0285060e+01   1.2521535e-05
   6.0309120e+01   1.2514809e-05
   6.0332998e+01   1.2508130e-05
   6.0354953e+01   1.2500958e-05
   6.0376974e+01   1.2502955e-05
   6.0399281e+01   1.2504243e-05
   6.0423874e+01   1.2504588e-05
   6.0447805e+01   1.2504030e-05
   6.0472230e+01   1.2535390e-05
   6.0497450e+01   1.2565088e-05
   6.0521982e+01   1.2594075e-05
   6.0546638e+01   1.2621339e-05
   6.0570573e+01   1.2595533e-05
   6.0595672e+01   1.2570856e-05
   6.0619748e+01   1.2545395e-05
   6.0644647e+01   1.2520734e-05
   6.0668804e+01   1.2501494e-05
   6.0692747e+01   1.2483440e-05
   6.0715304e+01   1.2466547e-05
   6.0736465e+01   1.2449504e-05
   6.0757840e+01   1.2407181e-05
   6.0779368e+01   1.2362197e-05
   6.0802652e+01   1.2314759e-05
   6.0827662e+01   1.2268389e-05
   6.0852563e+01   1.2074915e-05
   6.0876653e+01   1.1893449e-05
   6.0900567e+01   1.1715238e-05
   6.0925483e+01   1.1551556e-05
   6.0949815e+01   1.1407474e-05
   6.0973948e+01   1.1271744e-05
   6.0998004e+01   1.1141306e-05
   6.1022508e+01   1.1019730e-05
   6.1046749e+01   1.0902261e-05
   6.1070910e+01   1.0788267e-05
   6.1095447e+01   1.0681476e-05
   6.1119508e+01   1.0577521e-05
   6.1144037e+01   1.0480472e-05
   6.1168024e+01   1.0386993e-05
   6.1192228e+01   1.0297988e-05
   6.1216382e+01   1.0212248e-05
   6.1240783e+01   1.0129659e-05
   6.1265452e+01   1.0051857e-05
   6.1289849e+01   9.9782002e-06
   6.1314096e+01   9.9091608e-06
   6.1337948e+01   9.8427128e-06
   6.1362042e+01   9.7771772e-06
   6.1387019e+01   9.7160892e-06
   6.1411504e+01   9.6584943e-06
   6.1435771e+01   9.6044597e-06
   6.1459694e+01   9.5522180e-06
   6.1484002e+01   9.5030892e-06
   6.1508035e+01   9.4560214e-06
   6.1532240e+01   9.3857068e-06
   6.1556390e+01   9.3210390e-06
   6.1580552e+01   9.2600092e-06
   6.1605462e+01   9.2057977e-06
   6.1629715e+01   9.1616175e-06
   6.1654452e+01   9.1231634e-06
   6.1678649e+01   9.0896914e-06
   6.1702422e+01   9.0623264e-06
   6.1724392e+01   9.0309207e-06
   6.1745844e+01   8.9991511e-06
   6.1769649e+01   8.9698057e-06
   6.1793997e+01   8.9435831e-06
   6.1818209e+01   8.8957245e-06
   6.1842410e+01   8.8571312e-06
   6.1867046e+01   8.8286757e-06
   6.1891091e+01   8.8084689e-06
   6.1915478e+01   8.7963486e-06
   6.1939850e+01   8.7916501e-06
   6.1964903e+01   8.7939092e-06
   6.1988819e+01   8.8025011e-06
   6.2013381e+01   8.8166367e-06
   6.2037590e+01   8.8358684e-06
   6.2061792e+01   8.8600852e-06
   6.2086351e+01   8.8874555e-06
   6.2110025e+01   8.9599345e-06
   6.2134863e+01   9.0347554e-06
   6.2158917e+01   9.1162240e-06
   6.2183787e+01   9.1994842e-06
   6.2208156e+01   9.2824275e-06
   6.2232283e+01   9.3701611e-06
   6.2257252e+01   9.4566307e-06
   6.2281457e+01   9.5456641e-06
   6.2306091e+01   9.6133392e-06
   6.2330020e+01   9.6834869e-06
   6.2353881e+01   9.7572144e-06
   6.2378183e+01   9.8331954e-06
   6.2402604e+01   9.9184731e-06
   6.2427626e+01   1.0003603e-05
   6.2451955e+01   1.0089300e-05
   6.2475966e+01   1.0176059e-05
   6.2499920e+01   1.0265299e-05
   6.2524649e+01   1.0351955e-05
   6.2548529e+01   1.0438201e-05
   6.2572244e+01   1.0527105e-05
   6.2596708e+01   1.0617603e-05
   6.2620435e+01   1.0711889e-05
   6.2645152e+01   1.0803753e-05
   6.2669300e+01   1.0894895e-05
   6.2693385e+01   1.0960344e-05
   6.2715921e+01   1.1021532e-05
   6.2737268e+01   1.1081555e-05
   6.2758505e+01   1.1142168e-05
   6.2780287e+01   1.1209652e-05
   6.2804429e+01   1.1275574e-05
   6.2828271e+01   1.1341204e-05
   6.2852341e+01   1.1405436e-05
   6.2876298e+01   1.1601609e-05
   6.2899971e+01   1.1810069e-05
   6.2924598e+01   1.2013464e-05
   6.2948279e+01   1.2219287e-05
   6.2972035e+01   1.2419335e-05
   6.2996517e+01   1.2616815e-05
   6.3020557e+01   1.2821731e-05
   6.3045487e+01   1.3018933e-05
   6.3069562e+01   1.3188348e-05
   6.3093607e+01   1.3357613e-05
   6.3117670e+01   1.3527709e-05
   6.3141986e+01   1.3704899e-05
   6.3167552e+01   1.3849176e-05
   6.3191553e+01   1.3991775e-05
   6.3215512e+01   1.4135457e-05
   6.3239975e+01   1.4277686e-05
   6.3264591e+01   1.4416058e-05
   6.3288837e+01   1.4554055e-05
   6.3313466e+01   1.4685967e-05
   6.3337496e+01   1.4816291e-05
   6.3361768e+01   1.4926233e-05
   6.3386346e+01   1.5030402e-05
   6.3410276e+01   1.5133268e-05
   6.3434599e+01   1.5230625e-05
   6.3458335e+01   1.5323466e-05
   6.3482660e+01   1.5413889e-05
   6.3507316e+01   1.5499036e-05
   6.3531521e+01   1.5579149e-05
   6.3555287e+01   1.5688755e-05
   6.3579287e+01   1.5796442e-05
   6.3603557e+01   1.5899728e-05
   6.3627539e+01   1.6000422e-05
   6.3651648e+01   1.6108686e-05
   6.3675837e+01   1.6211602e-05
   6.3699553e+01   1.6306204e-05
   6.3722030e+01   1.6394328e-05
   6.3743605e+01   1.6486907e-05
   6.3767298e+01   1.6578358e-05
   6.3791493e+01   1.6667165e-05
   6.3815814e+01   1.6752251e-05
   6.3839954e+01   1.6800454e-05
   6.3864092e+01   1.6846378e-05
   6.3888026e+01   1.6889872e-05
   6.3911632e+01   1.6932012e-05
   6.3935477e+01   1.7071157e-05
   6.3959645e+01   1.7206426e-05
   6.3983918e+01   1.7336323e-05
   6.4008010e+01   1.7463414e-05
   6.4032391e+01   1.7571262e-05
   6.4056566e+01   1.7674593e-05
   6.4080544e+01   1.7776370e-05
   6.4105017e+01   1.7872148e-05
   6.4128896e+01   1.7923731e-05
   6.4152917e+01   1.7973126e-05
   6.4176893e+01   1.8020742e-05
   6.4201018e+01   1.8067280e-05
   6.4225684e+01   1.8110002e-05
   6.4249397e+01   1.8151862e-05
   6.4273761e+01   1.8191244e-05
   6.4297847e+01   1.8229494e-05
   6.4322483e+01   1.8266553e-05
   6.4347702e+01   1.8300127e-05
   6.4371884e+01   1.8332623e-05
   6.4396704e+01   1.8361930e-05
   6.4420493e+01   1.8389952e-05
   6.4444713e+01   1.8416390e-05
   6.4469144e+01   1.8440986e-05
   6.4493533e+01   1.8463665e-05
   6.4517752e+01   1.8484587e-05
   6.4541912e+01   1.8504186e-05
   6.4566523e+01   1.8522160e-05
   6.4591239e+01   1.8538072e-05
   6.4615344e+01   1.8552835e-05
   6.4640188e+01   1.8566052e-05
   6.4665198e+01   1.8577877e-05
   6.4690728e+01   1.8587491e-05
   6.4714732e+01   1.8594868e-05
   6.4736159e+01   1.8601153e-05
   6.4757675e+01   1.8606459e-05
   6.4779773e+01   1.8610998e-05
   6.4804202e+01   1.8614127e-05
   6.4828177e+01   1.8615964e-05
   6.4852034e+01   1.8616556e-05
   6.4876509e+01   1.8615893e-05
   6.4900493e+01   1.8613863e-05
   6.4926071e+01   1.8610741e-05
   6.4950086e+01   1.8606154e-05
   6.4975661e+01   1.8600636e-05
   6.4999890e+01   1.8594004e-05
   6.5024114e+01   1.8586132e-05
   6.5048789e+01   1.8577369e-05
   6.5072918e+01   1.8567762e-05
   6.5096618e+01   1.8550718e-05
   6.5120559e+01   1.8532513e-05
   6.5145341e+01   1.8514379e-05
   6.5169296e+01   1.8495122e-05
   6.5194011e+01   1.8521660e-05
   6.5218298e+01   1.8543810e-05
   6.5240045e+01   1.8564551e-05
   6.5261879e+01   1.8585936e-05
   6.5286216e+01   1.8565256e-05
   6.5309896e+01   1.8544021e-05
   6.5333855e+01   1.8522502e-05
   6.5357777e+01   1.8500201e-05
   6.5382199e+01   1.8487614e-05
   6.5406796e+01   1.8474969e-05
   6.5430341e+01   1.8461468e-05
   6.5454346e+01   1.8447599e-05
   6.5477930e+01   1.8419453e-05
   6.5501584e+01   1.8390542e-05
   6.5525959e+01   1.8362408e-05
   6.5549718e+01   1.8333600e-05
   6.5574054e+01   1.8308563e-05
   6.5598272e+01   1.8283816e-05
   6.5622569e+01   1.8258672e-05
   6.5647584e+01   1.8234781e-05
   6.5671623e+01   1.8210650e-05
   6.5696133e+01   1.8188815e-05
   6.5718480e+01   1.8168068e-05
   6.5739835e+01   1.8147328e-05
   6.5761281e+01   1.8137350e-05
   6.5783952e+01   1.8126337e-05
   6.5808015e+01   1.8114998e-05
   6.5831821e+01   1.8103059e-05
   6.5855925e+01   1.8058617e-05
   6.5879863e+01   1.8015226e-05
   6.5903532e+01   1.7971331e-05
   6.5927759e+01   1.7928411e-05
   6.5951708e+01   1.7856813e-05
   6.5975891e+01   1.7785164e-05
   6.6000481e+01   1.7714026e-05
   6.6025283e+01   1.7647338e-05
   6.6048882e+01   1.7609144e-05
   6.6072621e+01   1.7570078e-05
   6.6097136e+01   1.7531852e-05
   6.6121337e+01   1.7492218e-05
   6.6146634e+01   1.7419191e-05
   6.6170726e+01   1.7348141e-05
   6.6194592e+01   1.7277754e-05
   6.6218654e+01   1.7206827e-05
   6.6243328e+01   1.7157553e-05
   6.6267486e+01   1.7108330e-05
   6.6291864e+01   1.7060403e-05
   6.6315825e+01   1.7012499e-05
   6.6339988e+01   1.6851847e-05
   6.6364880e+01   1.6700820e-05
   6.6388903e+01   1.6550496e-05
   6.6413440e+01   1.6404999e-05
   6.6437814e+01   1.6242186e-05
   6.6461850e+01   1.6080521e-05
   6.6486437e+01   1.5926869e-05
   6.6510508e+01   1.5777076e-05
   6.6534670e+01   1.5627404e-05
   6.6558585e+01   1.5482662e-05
   6.6582370e+01   1.5336018e-05
   6.6607162e+01   1.5197995e-05
   6.6631169e+01   1.5059706e-05
   6.6655268e+01   1.4924248e-05
   6.6679476e+01   1.4791010e-05
   6.6703892e+01   1.4674811e-05
   6.6725697e+01   1.4565442e-05
   6.6747194e+01   1.4458530e-05
   6.6768621e+01   1.4348793e-05
   6.6791050e+01   1.4235530e-05
   6.6814675e+01   1.4123100e-05
   6.6838619e+01   1.4007167e-05
   6.6863836e+01   1.3899778e-05
   6.6887687e+01   1.3794995e-05
   6.6911427e+01   1.3688787e-05
   6.6935976e+01   1.3587308e-05
   6.6959900e+01   1.3487077e-05
   6.6983990e+01   1.3385135e-05
   6.7008973e+01   1.3288076e-05
   6.7033221e+01   1.3194139e-05
   6.7057129e+01   1.3102126e-05
   6.7080977e+01   1.3001329e-05
   6.7107599e+01   1.2911787e-05
   6.7131697e+01   1.2824486e-05
   6.7155605e+01   1.2739267e-05
   6.7179347e+01   1.2650180e-05
   6.7204599e+01   1.2577050e-05
   6.7229195e+01   1.2506889e-05
   6.7253273e+01   1.2438295e-05
   6.7277279e+01   1.2370549e-05
   6.7301449e+01   1.2301733e-05
   6.7326479e+01   1.2236394e-05
   6.7350699e+01   1.2172387e-05
   6.7374863e+01   1.2109445e-05
   6.7399055e+01   1.2030019e-05
   6.7424195e+01   1.1948658e-05
   6.7450491e+01   1.1872721e-05
   6.7475544e+01   1.1799723e-05
   6.7500104e+01   1.1728079e-05
   6.7524675e+01   1.1657270e-05
   6.7549426e+01   1.1588615e-05
   6.7573878e+01   1.1519884e-05
   6.7598815e+01   1.1431857e-05
   6.7623616e+01   1.1348326e-05
   6.7647656e+01   1.1266161e-05
   6.7671801e+01   1.1183483e-05
   6.7696609e+01   1.1108131e-05
   6.7719681e+01   1.1039635e-05
   6.7741047e+01   1.0972101e-05
   6.7762489e+01   1.0905001e-05
   6.7784172e+01   1.0832388e-05
   6.7808073e+01   1.0759567e-05
   6.7832512e+01   1.0689235e-05
   6.7856573e+01   1.0620272e-05
   6.7880613e+01   1.0548180e-05
   6.7906230e+01   1.0482822e-05
   6.7929896e+01   1.0417389e-05
   6.7954020e+01   1.0353988e-05
   6.7977815e+01   1.0291840e-05
   6.8001552e+01   1.0227944e-05
   6.8026391e+01   1.0166706e-05
   6.8050621e+01   1.0106456e-05
   6.8074873e+01   1.0046783e-05
   6.8099305e+01   9.9884265e-06
   6.8123605e+01   9.9303973e-06
   6.8148176e+01   9.8729830e-06
   6.8172894e+01   9.8191145e-06
   6.8196461e+01   9.7655621e-06
   6.8220259e+01   9.7129969e-06
   6.8243981e+01   9.6607326e-06
   6.8267931e+01   9.6086396e-06
   6.8292171e+01   9.5576178e-06
   6.8316274e+01   9.5076387e-06
   6.8340239e+01   9.4566570e-06
   6.8365052e+01   9.4087206e-06
   6.8388727e+01   9.3606163e-06
   6.8412826e+01   9.3133700e-06
   6.8436833e+01   9.2662596e-06
   6.8461110e+01   9.2191544e-06
   6.8485728e+01   9.1744093e-06
   6.8509435e+01   9.1283819e-06
   6.8534156e+01   9.0834156e-06
   6.8558640e+01   9.0388707e-06
   6.8583222e+01   8.9958746e-06
   6.8607263e+01   8.9530939e-06
   6.8631496e+01   8.9108280e-06
   6.8655745e+01   8.8697709e-06
   6.8679600e+01   8.8312024e-06
   6.8702279e+01   8.7955772e-06
   6.8723465e+01   8.7604697e-06
   6.8744567e+01   8.7250378e-06
   6.8766093e+01   8.6893573e-06
   6.8788005e+01   8.6513724e-06
   6.8811594e+01   8.6131174e-06
   6.8835628e+01   8.5752449e-06
   6.8859698e+01   8.5354154e-06
   6.8885312e+01   8.4981364e-06
   6.8909570e+01   8.4611414e-06
   6.8933915e+01   8.4251889e-06
   6.8957840e+01   8.3893899e-06
   6.8981923e+01   8.3532709e-06
   6.9006490e+01   8.3184648e-06
   6.9030421e+01   8.2837288e-06
   6.9054559e+01   8.2492576e-06
   6.9078767e+01   8.2135244e-06
   6.9104132e+01   8.1801481e-06
   6.9128075e+01   8.1467737e-06
   6.9152262e+01   8.1139643e-06
   6.9176281e+01   8.0821058e-06
   6.9199836e+01   8.0481070e-06
   6.9225228e+01   8.0146283e-06
   6.9250491e+01   7.9826859e-06
   6.9274837e+01   7.9514561e-06
   6.9298871e+01   7.9193822e-06
   6.9323795e+01   7.8886287e-06
   6.9347924e+01   7.8580329e-06
   6.9372156e+01   7.8275699e-06
   6.9396510e+01   7.7968674e-06
   6.9421286e+01   7.7654434e-06
   6.9446888e+01   7.7359769e-06
   6.9471119e+01   7.7058962e-06
   6.9496083e+01   7.6772032e-06
   6.9520111e+01   7.6484484e-06
   6.9544404e+01   7.6201729e-06
   6.9568502e+01   7.5925693e-06
   6.9592231e+01   7.5642544e-06
   6.9616781e+01   7.5363952e-06
   6.9641145e+01   7.5081887e-06
   6.9666026e+01   7.4816431e-06
   6.9689640e+01   7.4547621e-06
   6.9713750e+01   7.4306632e-06
   6.9735535e+01   7.4045153e-06
   6.9759355e+01   7.3783825e-06
   6.9783354e+01   7.3527914e-06
   6.9807044e+01   7.3268108e-06
   6.9831286e+01   7.3011604e-06
   6.9855410e+01   7.2758487e-06
   6.9879404e+01   7.2495474e-06
   6.9904536e+01   7.2246584e-06
   6.9928506e+01   7.1993820e-06
   6.9953038e+01   7.1747989e-06
   6.9977082e+01   7.1508444e-06
   7.0000687e+01   7.1263470e-06
   7.0025008e+01   7.1019958e-06
   7.0049367e+01   7.0781978e-06
   7.0073350e+01   7.0544798e-06
   7.0097429e+01   7.0309758e-06
   7.0121465e+01   7.0075090e-06
   7.0145638e+01   6.9841249e-06
   7.0169901e+01   6.9608527e-06
   7.0194222e+01   6.9374638e-06
   7.0218843e+01   6.9145405e-06
   7.0243147e+01   6.8916762e-06
   7.0267560e+01   6.8693015e-06
   7.0291619e+01   6.8471882e-06
   7.0315561e+01   6.8250396e-06
   7.0339706e+01   6.8031962e-06
   7.0363681e+01   6.7814231e-06
   7.0387741e+01   6.7601360e-06
   7.0411421e+01   6.7386781e-06
   7.0435450e+01   6.7170367e-06
   7.0459847e+01   6.6945186e-06
   7.0485406e+01   6.6733848e-06
   7.0509557e+01   6.6527347e-06
   7.0533308e+01   6.6317773e-06
   7.0557569e+01   6.6110328e-06
   7.0581740e+01   6.5781995e-06
   7.0606758e+01   6.5466938e-06
   7.0631086e+01   6.5158173e-06
   7.0655239e+01   6.4855520e-06
   7.0679215e+01   6.4551252e-06
   7.0703627e+01   6.4285130e-06
   7.0725234e+01   6.4026928e-06
   7.0746428e+01   6.3770977e-06
   7.0767666e+01   6.3507219e-06
   7.0789792e+01   6.3217607e-06
   7.0814371e+01   6.2935214e-06
   7.0838629e+01   6.2657825e-06
   7.0862740e+01   6.2374452e-06
   7.0887665e+01   6.2102465e-06
   7.0911872e+01   6.1836980e-06
   7.0935772e+01   6.1571166e-06
   7.0959973e+01   6.1303776e-06
   7.0984596e+01   6.1045240e-06
   7.1008672e+01   6.0786256e-06
   7.1033058e+01   6.0530586e-06
   7.1057398e+01   6.0280733e-06
   7.1081443e+01   6.0026642e-06
   7.1106161e+01   5.9782600e-06
   7.1130157e+01   5.9530192e-06
   7.1155241e+01   5.9288896e-06
   7.1179476e+01   5.9034968e-06
   7.1205254e+01   5.8796483e-06
   7.1229721e+01   5.8560180e-06
   7.1254214e+01   5.8325840e-06
   7.1278751e+01   5.8095694e-06
   7.1303091e+01   5.7870976e-06
   7.1327091e+01   5.7648875e-06
   7.1351042e+01   5.7427724e-06
   7.1375119e+01   5.7207101e-06
   7.1399369e+01   5.6988037e-06
   7.1423678e+01   5.6767080e-06
   7.1448430e+01   5.6549732e-06
   7.1473010e+01   5.6339291e-06
   7.1497030e+01   5.6129249e-06
   7.1521223e+01   5.5916668e-06
   7.1545933e+01   5.5712261e-06
   7.1569908e+01   5.5509699e-06
   7.1593877e+01   5.5303432e-06
   7.1618500e+01   5.5099459e-06
   7.1643066e+01   5.4895094e-06
   7.1667898e+01   5.4698623e-06
   7.1691978e+01   5.4507661e-06
   7.1715580e+01   5.4336459e-06
   7.1736905e+01   5.4163359e-06
   7.1758628e+01   5.3989430e-06
   7.1780619e+01   5.3796988e-06
   7.1805143e+01   5.3613780e-06
   7.1828681e+01   5.3428787e-06
   7.1852638e+01   5.3245204e-06
   7.1876601e+01   5.3062725e-06
   7.1900610e+01   5.2876693e-06
   7.1925280e+01   5.2696505e-06
   7.1949365e+01   5.2520674e-06
   7.1973049e+01   5.2347106e-06
   7.1996603e+01   5.2172642e-06
   7.2020458e+01   5.1997710e-06
   7.2044557e+01   5.1827668e-06
   7.2068156e+01   5.1651834e-06
   7.2092741e+01   5.1481358e-06
   7.2116755e+01   5.1314658e-06
   7.2140407e+01   5.1143918e-06
   7.2164809e+01   5.0976034e-06
   7.2188977e+01   5.0807567e-06
   7.2213404e+01   5.0643264e-06
   7.2237398e+01   5.0478400e-06
   7.2261644e+01   5.0309748e-06
   7.2286624e+01   5.0148646e-06
   7.2310655e+01   4.9988716e-06
   7.2334676e+01   4.9826987e-06
   7.2359133e+01   4.9668003e-06
   7.2383341e+01   4.9512969e-06
   7.2407106e+01   4.9358909e-06
   7.2430878e+01   4.9205710e-06
   7.2454671e+01   4.9052529e-06
   7.2478618e+01   4.8896824e-06
   7.2503120e+01   4.8745399e-06
   7.2527104e+01   4.8593862e-06
   7.2551261e+01   4.8443945e-06
   7.2575313e+01   4.8293615e-06
   7.2599585e+01   4.8140782e-06
   7.2624420e+01   4.7989764e-06
   7.2649119e+01   4.7841419e-06
   7.2673535e+01   4.7697984e-06
   7.2697289e+01   4.7566140e-06
   7.2719251e+01   4.7433741e-06
   7.2741429e+01   4.7298676e-06
   7.2764181e+01   4.7155059e-06
   7.2788517e+01   4.7011732e-06
   7.2812951e+01   4.6868762e-06
   7.2837472e+01   4.6726730e-06
   7.2861978e+01   4.6582047e-06
   7.2887093e+01   4.6443204e-06
   7.2911338e+01   4.6302477e-06
   7.2936057e+01   4.6166681e-06
   7.2960049e+01   4.6028680e-06
   7.2984571e+01   4.5894383e-06
   7.3008571e+01   4.5758988e-06
   7.3032904e+01   4.5627057e-06
   7.3056749e+01   4.5493651e-06
   7.3080994e+01   4.5349773e-06
   7.3107294e+01   4.5217236e-06
   7.3131662e+01   4.5085642e-06
   7.3155990e+01   4.4956609e-06
   7.3179974e+01   4.4824561e-06
   7.3204654e+01   4.4691588e-06
   7.3229643e+01   4.4564217e-06
   7.3253710e+01   4.4437926e-06
   7.3277700e+01   4.4345606e-06
   7.3301848e+01   4.4252255e-06
   7.3326498e+01   4.4162167e-06
   7.3350502e+01   4.4072835e-06
   7.3374504e+01   4.3759111e-06
   7.3398629e+01   4.3439950e-06
   7.3423738e+01   4.3141861e-06
   7.3447726e+01   4.2852277e-06
   7.3471546e+01   4.2537527e-06
   7.3495371e+01   4.2226805e-06
   7.3519439e+01   4.1928372e-06
   7.3543091e+01   4.1636348e-06
   7.3566763e+01   4.1328175e-06
   7.3590707e+01   4.1025096e-06
   7.3614810e+01   4.0720803e-06
   7.3639585e+01   4.0426520e-06
   7.3664118e+01   3.9934140e-06
   7.3688207e+01   3.9471880e-06
   7.3711397e+01   3.9054375e-06
   7.3732844e+01   3.8648982e-06
   7.3754145e+01   3.8264778e-06
   7.3775632e+01   3.7873683e-06
   7.3798054e+01   3.7465398e-06
   7.3822081e+01   3.7051671e-06
   7.3847106e+01   3.6732487e-06
   7.3871516e+01   3.6423107e-06
   7.3896053e+01   3.6128939e-06
   7.3920243e+01   3.5842574e-06
   7.3944652e+01   3.5570600e-06
   7.3968280e+01   3.5306294e-06
   7.3991970e+01   3.5044649e-06
   7.4016171e+01   3.4791027e-06
   7.4040381e+01   3.4557724e-06
   7.4064499e+01   3.4331946e-06
   7.4088884e+01   3.4116041e-06
   7.4113255e+01   3.3910868e-06
   7.4137456e+01   3.3715322e-06
   7.4161553e+01   3.3522587e-06
   7.4186378e+01   3.3346654e-06
   7.4210056e+01   3.3173483e-06
   7.4234395e+01   3.3008108e-06
   7.4258681e+01   3.2848101e-06
   7.4283234e+01   3.2697366e-06
   7.4307399e+01   3.2553336e-06
   7.4331509e+01   3.2417011e-06
   7.4355325e+01   3.2275557e-06
   7.4381151e+01   3.2143397e-06
   7.4406394e+01   3.2017799e-06
   7.4431469e+01   3.1901468e-06
   7.4455717e+01   3.1790458e-06
   7.4479848e+01   3.1680044e-06
   7.4504889e+01   3.1578196e-06
   7.4528979e+01   3.1476425e-06
   7.4554077e+01   3.1382878e-06
   7.4578119e+01   3.1292511e-06
   7.4602297e+01   3.1198205e-06
   7.4628600e+01   3.0993246e-06
   7.4654778e+01   3.0809990e-06
   7.4678967e+01   3.0633859e-06
   7.4702957e+01   3.0478727e-06
   7.4724724e+01   3.0223906e-06
   7.4746166e+01   2.9975863e-06
   7.4767568e+01   2.9723797e-06
   7.4789877e+01   2.9459979e-06
   7.4813859e+01   2.9195008e-06
   7.4839068e+01   2.8944735e-06
   7.4863574e+01   2.8704732e-06
   7.4887742e+01   2.8466532e-06
   7.4912404e+01   2.8169509e-06
   7.4936802e+01   2.7884945e-06
   7.4960741e+01   2.7594235e-06
   7.4985794e+01   2.7321961e-06
   7.5009827e+01   2.7058698e-06
   7.5035045e+01   2.6805903e-06
   7.5059809e+01   2.6567544e-06
   7.5083670e+01   2.6334847e-06
   7.5107459e+01   2.6091637e-06
   7.5134296e+01   2.5879766e-06
   7.5158165e+01   2.5662822e-06
   7.5183094e+01   2.5458798e-06
   7.5207002e+01   2.5316904e-06
   7.5230709e+01   2.5173338e-06
   7.5255001e+01   2.5027518e-06
   7.5279994e+01   2.4885767e-06
   7.5304607e+01   2.4781209e-06
   7.5330171e+01   2.4682963e-06
   7.5354430e+01   2.4586203e-06
   7.5378552e+01   2.4486559e-06
   7.5403634e+01   2.4310345e-06
   7.5427769e+01   2.4138653e-06
   7.5451806e+01   2.3965786e-06
   7.5476547e+01   2.3798349e-06
   7.5501049e+01   2.3615010e-06
   7.5526589e+01   2.3443862e-06
   7.5550952e+01   2.3277099e-06
   7.5575195e+01   2.3110792e-06
   7.5599887e+01   2.3043000e-06
   7.5624572e+01   2.2976723e-06
   7.5648817e+01   2.2910642e-06
   7.5673098e+01   2.2846485e-06
   7.5696775e+01   2.2789878e-06
   7.5719108e+01   2.2736380e-06
   7.5740254e+01   2.2682698e-06
   7.5761511e+01   2.2627651e-06
   7.5783351e+01   2.2493659e-06
   7.5807087e+01   2.2357500e-06
   7.5831392e+01   2.2219812e-06
   7.5856165e+01   2.2085577e-06
   7.5880508e+01   2.2037632e-06
   7.5905026e+01   2.1989366e-06
   7.5929155e+01   2.1940272e-06
   7.5953171e+01   2.1888625e-06
   7.5977903e+01   2.1837350e-06
   7.6001957e+01   2.1783717e-06
   7.6026622e+01   2.1728992e-06
   7.6051307e+01   2.1673766e-06
   7.6075761e+01   2.1618568e-06
   7.6099778e+01   2.1560511e-06
   7.6124616e+01   2.1503603e-06
   7.6148571e+01   2.1445798e-06
   7.6172536e+01   2.1385302e-06
   7.6197250e+01   2.1325041e-06
   7.6221522e+01   2.1262952e-06
   7.6246197e+01   2.1200349e-06
   7.6270757e+01   2.1135134e-06
   7.6296028e+01   2.1071872e-06
   7.6320259e+01   2.1006639e-06
   7.6344974e+01   2.0942675e-06
   7.6368962e+01   2.0878840e-06
   7.6392675e+01   2.0813347e-06
   7.6416788e+01   2.0747082e-06
   7.6440977e+01   2.0678136e-06
   7.6465942e+01   2.0610142e-06
   7.6490375e+01   2.0542303e-06
   7.6514581e+01   2.0473600e-06
   7.6538936e+01   2.0399416e-06
   7.6565069e+01   2.0332038e-06
   7.6588668e+01   2.0262651e-06
   7.6612849e+01   2.0193926e-06
   7.6636687e+01   2.0124319e-06
   7.6660729e+01   2.0053288e-06
   7.6685166e+01   1.9985330e-06
   7.6708465e+01   1.9921473e-06
   7.6730293e+01   1.9858660e-06
   7.6751710e+01   1.9795166e-06
   7.6773312e+01   1.9728832e-06
   7.6795834e+01   1.9658910e-06
   7.6819532e+01   1.9588279e-06
   7.6843433e+01   1.9509661e-06
   7.6870003e+01   1.9438155e-06
   7.6894146e+01   1.9364781e-06
   7.6918905e+01   1.9291377e-06
   7.6943666e+01   1.9187407e-06
   7.6967664e+01   1.9084179e-06
   7.6991641e+01   1.8981218e-06
   7.7015702e+01   1.8879139e-06
   7.7039698e+01   1.8777662e-06
   7.7063689e+01   1.8678110e-06
   7.7087356e+01   1.8579294e-06
   7.7110975e+01   1.8478876e-06
   7.7135104e+01   1.8412486e-06
   7.7159575e+01   1.8345265e-06
   7.7184291e+01   1.8280580e-06
   7.7207996e+01   1.8213422e-06
   7.7232506e+01   1.8146177e-06
   7.7256931e+01   1.8079604e-06
   7.7280983e+01   1.8009195e-06
   7.7306273e+01   1.7941142e-06
   7.7330565e+01   1.7890876e-06
   7.7355409e+01   1.7841665e-06
   7.7379374e+01   1.7790754e-06
   7.7403792e+01   1.7739523e-06
   7.7427984e+01   1.7701774e-06
   7.7452332e+01   1.7662634e-06
   7.7476582e+01   1.7622189e-06
   7.7500721e+01   1.7579028e-06
   7.7525584e+01   1.7431013e-06
   7.7551435e+01   1.7295461e-06
   7.7575630e+01   1.7163232e-06
   7.7599726e+01   1.7031726e-06
   7.7624188e+01   1.6851056e-06
   7.7648129e+01   1.6672754e-06
   7.7672389e+01   1.6499921e-06
   7.7696537e+01   1.6339668e-06
   7.7719514e+01   1.6208016e-06
   7.7740822e+01   1.6079969e-06
   7.7762197e+01   1.5950136e-06
   7.7784566e+01   1.5814467e-06
   7.7808741e+01   1.5713394e-06
   7.7832779e+01   1.5613727e-06
   7.7857151e+01   1.5517999e-06
   7.7881216e+01   1.5422863e-06
   7.7905799e+01   1.5307469e-06
   7.7929856e+01   1.5195901e-06
   7.7953807e+01   1.5082132e-06
   7.7978968e+01   1.4978097e-06
   7.8002666e+01   1.4796386e-06
   7.8028132e+01   1.4630847e-06
   7.8052122e+01   1.4457862e-06
   7.8078058e+01   1.4303398e-06
   7.8102024e+01   1.4164910e-06
   7.8128682e+01   1.4042997e-06
   7.8152920e+01   1.3925626e-06
   7.8176981e+01   1.3811652e-06
   7.8201067e+01   1.3751815e-06
   7.8227680e+01   1.3701029e-06
   7.8251687e+01   1.3652428e-06
   7.8276008e+01   1.3606273e-06
   7.8300442e+01   1.3551488e-06
   7.8325956e+01   1.3501304e-06
   7.8350488e+01   1.3450673e-06
   7.8376433e+01   1.3404819e-06
   7.8401019e+01   1.3360619e-06
   7.8425742e+01   1.3317689e-06
   7.8450750e+01   1.3276813e-06
   7.8475498e+01   1.3238209e-06
   7.8499721e+01   1.3200079e-06
   7.8524464e+01   1.3164697e-06
   7.8548147e+01   1.3127511e-06
   7.8573777e+01   1.3093501e-06
   7.8597866e+01   1.3058587e-06
   7.8623213e+01   1.3026213e-06
   7.8647250e+01   1.2996106e-06
   7.8670037e+01   1.2967782e-06
   7.8691829e+01   1.2939882e-06
   7.8713605e+01   1.2912406e-06
   7.8735323e+01   1.2883985e-06
   7.8758045e+01   1.2854433e-06
   7.8781914e+01   1.2824958e-06
   7.8805931e+01   1.2795550e-06
   7.8830066e+01   1.2765748e-06
   7.8854665e+01   1.2737334e-06
   7.8878215e+01   1.2708705e-06
   7.8902010e+01   1.2679313e-06
   7.8926477e+01   1.2650626e-06
   7.8950368e+01   1.2620955e-06
   7.8975064e+01   1.2591617e-06
   7.8999442e+01   1.2562356e-06
   7.9023696e+01   1.2533346e-06
   7.9047666e+01   1.2504063e-06
   7.9071765e+01   1.2473936e-06
   7.9096447e+01   1.2444394e-06
   7.9120527e+01   1.2413114e-06
   7.9145880e+01   1.2383339e-06
   7.9169867e+01   1.2352633e-06
   7.9194450e+01   1.2322672e-06
   7.9218279e+01   1.2292128e-06
   7.9242410e+01   1.2261012e-06
   7.9266822e+01   1.2229680e-06
   7.9291230e+01   1.2196158e-06
   7.9317150e+01   1.2163098e-06
   7.9342517e+01   1.2130613e-06
   7.9367257e+01   1.2098651e-06
   7.9391421e+01   1.2066514e-06
   7.9415543e+01   1.2034278e-06
   7.9439569e+01   1.2001174e-06
   7.9464067e+01   1.1968605e-06
   7.9488001e+01   1.1935373e-06
   7.9512256e+01   1.1902543e-06
   7.9536059e+01   1.1867803e-06
   7.9561077e+01   1.1833229e-06
   7.9585812e+01   1.1799321e-06
   7.9609916e+01   1.1764883e-06
   7.9634247e+01   1.1730388e-06
   7.9658474e+01   1.1694603e-06
   7.9683458e+01   1.1660849e-06
   7.9706893e+01   1.1629663e-06
   7.9728436e+01   1.1598717e-06
   7.9749714e+01   1.1567530e-06
   7.9771062e+01   1.1534708e-06
   7.9793429e+01   1.1499224e-06
   7.9817502e+01   1.1463181e-06
   7.9841842e+01   1.1426189e-06
   7.9866713e+01   1.1389795e-06
   7.9891079e+01   1.1353492e-06
   7.9915288e+01   1.1317614e-06
   7.9939124e+01   1.1280001e-06
   7.9964023e+01   1.1243702e-06
   7.9987970e+01   1.1206659e-06
   8.0012331e+01   1.1169624e-06
   8.0036613e+01   1.1132151e-06
   8.0061113e+01   1.1094920e-06
   8.0085390e+01   1.1057822e-06
   8.0109521e+01   1.1021029e-06
   8.0133401e+01   1.0984257e-06
   8.0157217e+01   1.0947216e-06
   8.0181163e+01   1.0907912e-06
   8.0206526e+01   1.0870102e-06
   8.0230886e+01   1.0832272e-06
   8.0255225e+01   1.0794578e-06
   8.0279446e+01   1.0756561e-06
   8.0303849e+01   1.0719743e-06
   8.0327460e+01   1.0682319e-06
   8.0351442e+01   1.0644265e-06
   8.0375813e+01   1.0606352e-06
   8.0400084e+01   1.0567659e-06
   8.0424845e+01   1.0530197e-06
   8.0448817e+01   1.0491658e-06
   8.0473476e+01   1.0453352e-06
   8.0497990e+01   1.0415700e-06
   8.0522092e+01   1.0377120e-06
   8.0546799e+01   1.0338930e-06
   8.0571269e+01   1.0300380e-06
   8.0595988e+01   1.0262349e-06
   8.0620394e+01   1.0224132e-06
   8.0644943e+01   1.0186831e-06
   8.0668929e+01   1.0150295e-06
   8.0692451e+01   1.0115203e-06
   8.0715072e+01   1.0081531e-06
   8.0736806e+01   1.0048409e-06
   8.0758213e+01   1.0014790e-06
   8.0779973e+01   9.9782860e-07
   8.0803640e+01   9.9411165e-07
   8.0827781e+01   9.9028781e-07
   8.0852666e+01   9.8657022e-07
   8.0876909e+01   9.8293088e-07
   8.0900693e+01   9.7923141e-07
   8.0924925e+01   9.7556318e-07
   8.0949008e+01   9.7193556e-07
   8.0972883e+01   9.6815947e-07
   8.0997800e+01   9.6432432e-07
   8.1023175e+01   9.6059230e-07
   8.1047939e+01   9.5688230e-07
   8.1072628e+01   9.5327259e-07
   8.1096722e+01   9.4922443e-07
   8.1123828e+01   9.4556132e-07
   8.1148437e+01   9.4200218e-07
   8.1172426e+01   9.3840041e-07
   8.1196781e+01   9.3450492e-07
   8.1223216e+01   9.3073402e-07
   8.1248901e+01   9.2717306e-07
   8.1273245e+01   9.2361440e-07
   8.1297662e+01   9.2009545e-07
   8.1321896e+01   9.1657982e-07
   8.1346200e+01   9.1300465e-07
   8.1371011e+01   9.0941869e-07
   8.1395998e+01   9.0598609e-07
   8.1420013e+01   9.0246990e-07
   8.1444713e+01   8.9907710e-07
   8.1468646e+01   8.9572303e-07
   8.1492403e+01   8.9231824e-07
   8.1516622e+01   8.8901120e-07
   8.1540246e+01   8.8556727e-07
   8.1564955e+01   8.8227968e-07
   8.1588648e+01   8.7891494e-07
   8.1613006e+01   8.7561382e-07
   8.1637013e+01   8.7229397e-07
   8.1661267e+01   8.6893824e-07
   8.1685899e+01   8.6575944e-07
   8.1709343e+01   8.6285419e-07
   8.1730865e+01   8.5998866e-07
   8.1752184e+01   8.5710075e-07
   8.1773763e+01   8.5407214e-07
   8.1796495e+01   8.5088975e-07
   8.1820497e+01   8.4766691e-07
   8.1844927e+01   8.4446960e-07
   8.1869287e+01   8.4127149e-07
   8.1893781e+01   8.3819295e-07
   8.1917481e+01   8.3515385e-07
   8.1940996e+01   8.3205251e-07
   8.1965119e+01   8.2902022e-07
   8.1988828e+01   8.2597226e-07
   8.2012786e+01   8.2294982e-07
   8.2036671e+01   8.1992943e-07
   8.2060669e+01   8.1678508e-07
   8.2085792e+01   8.1377439e-07
   8.2109983e+01   8.1055841e-07
   8.2135973e+01   8.0752954e-07
   8.2160595e+01   8.0429448e-07
   8.2187051e+01   8.0129739e-07
   8.2211709e+01   7.9827713e-07
   8.2236704e+01   7.9532778e-07
   8.2261257e+01   7.9221865e-07
   8.2287298e+01   7.8936699e-07
   8.2311328e+01   7.8650376e-07
   8.2335598e+01   7.8368379e-07
   8.2359643e+01   7.8088107e-07
   8.2383682e+01   7.7809161e-07
   8.2407751e+01   7.7533643e-07
   8.2431666e+01   7.7262538e-07
   8.2455339e+01   7.6991219e-07
   8.2479172e+01   7.6712211e-07
   8.2503831e+01   7.6441755e-07
   8.2527883e+01   7.6160871e-07
   8.2553019e+01   7.5893310e-07
   8.2577115e+01   7.5623003e-07
   8.2601610e+01   7.5332875e-07
   8.2628076e+01   7.5069305e-07
   8.2652277e+01   7.4800676e-07
   8.2677102e+01   7.4545416e-07
   8.2700841e+01   7.4306112e-07
   8.2723232e+01   7.4078865e-07
   8.2744618e+01   7.3853193e-07
   8.2765976e+01   7.3625648e-07
   8.2787635e+01   7.3386636e-07
   8.2810520e+01   7.3125989e-07
   8.2835638e+01   7.2873888e-07
   8.2860095e+01   7.2619507e-07
   8.2884937e+01   7.2365909e-07
   8.2909869e+01   7.2120979e-07
   8.2934110e+01   7.1872077e-07
   8.2958909e+01   7.1630456e-07
   8.2983143e+01   7.1390642e-07
   8.3007357e+01   7.1146284e-07
   8.3032195e+01   7.0893088e-07
   8.3058112e+01   7.0661940e-07
   8.3081934e+01   7.0424674e-07
   8.3106551e+01   7.0195442e-07
   8.3130495e+01   6.9969049e-07
   8.3154300e+01   6.9742674e-07
   8.3178261e+01   6.9517305e-07
   8.3202276e+01   6.9287644e-07
   8.3226914e+01   6.9061544e-07
   8.3251338e+01   6.8839006e-07
   8.3275542e+01   6.8619764e-07
   8.3299548e+01   6.8398368e-07
   8.3323957e+01   6.8178901e-07
   8.3348319e+01   6.7962742e-07
   8.3372479e+01   6.7741088e-07
   8.3397426e+01   6.7528324e-07
   8.3421539e+01   6.7306076e-07
   8.3446904e+01   6.7097046e-07
   8.3470929e+01   6.6884279e-07
   8.3495552e+01   6.6677327e-07
   8.3519670e+01   6.6469812e-07
   8.3544020e+01   6.6268312e-07
   8.3567828e+01   6.6066566e-07
   8.3591827e+01   6.5865700e-07
   8.3615887e+01   6.5668772e-07
   8.3639637e+01   6.5467793e-07
   8.3664043e+01   6.5275464e-07
   8.3687559e+01   6.5086230e-07
   8.3710853e+01   6.4912414e-07
   8.3732387e+01   6.4740106e-07
   8.3753866e+01   6.4551106e-07
   8.3777579e+01   6.4361384e-07
   8.3801546e+01   6.4167120e-07
   8.3826259e+01   6.3974416e-07
   8.3850948e+01   6.3782868e-07
   8.3875664e+01   6.3597372e-07
   8.3899767e+01   6.3410689e-07
   8.3924195e+01   6.3228011e-07
   8.3948266e+01   6.3044233e-07
   8.3972650e+01   6.2859945e-07
   8.3997276e+01   6.2680330e-07
   8.4021446e+01   6.2493028e-07
   8.4046830e+01   6.2315198e-07
   8.4071103e+01   6.2138297e-07
   8.4095419e+01   6.1963003e-07
   8.4119682e+01   6.1777732e-07
   8.4145511e+01   6.1603581e-07
   8.4169966e+01   6.1433895e-07
   8.4193959e+01   6.1264346e-07
   8.4218100e+01   6.1093896e-07
   8.4242537e+01   6.0924527e-07
   8.4266991e+01   6.0757018e-07
   8.4291345e+01   6.0593140e-07
   8.4315336e+01   6.0432389e-07
   8.4339030e+01   6.0270286e-07
   8.4363086e+01   6.0107866e-07
   8.4387357e+01   5.9945703e-07
   8.4411757e+01   5.9787048e-07
   8.4435794e+01   5.9629840e-07
   8.4459775e+01   5.9473450e-07
   8.4483793e+01   5.9318499e-07
   8.4507754e+01   5.9164720e-07
   8.4531694e+01   5.9008315e-07
   8.4556211e+01   5.8853804e-07
   8.4580598e+01   5.9347225e-07
   8.4605970e+01   5.9817396e-07
   8.4630130e+01   6.0284729e-07
   8.4654189e+01   6.0756384e-07
   8.4678573e+01   6.0765429e-07
   8.4702489e+01   6.0773099e-07
   8.4724527e+01   6.0779766e-07
   8.4745791e+01   6.0785698e-07
   8.4767427e+01   6.0831970e-07
   8.4791086e+01   6.0877982e-07
   8.4816011e+01   6.0920429e-07
   8.4840529e+01   6.0960564e-07
   8.4865393e+01   6.0759300e-07
   8.4889530e+01   6.0560976e-07
   8.4913666e+01   6.0363727e-07
   8.4938019e+01   6.0168593e-07
   8.4962455e+01   6.0283982e-07
   8.4987709e+01   6.0401212e-07
   8.5011597e+01   6.0529416e-07
   8.5036223e+01   6.0661064e-07
   8.5060275e+01   6.1139663e-07
   8.5084648e+01   6.1618848e-07
   8.5108874e+01   6.2096487e-07
   8.5132917e+01   6.2576012e-07
   8.5157009e+01   6.2737594e-07
   8.5181050e+01   6.2927461e-07
   8.5206041e+01   6.3127645e-07
   8.5229934e+01   6.3344049e-07
   8.5253833e+01   6.3671819e-07
   8.5278096e+01   6.4017085e-07
   8.5303110e+01   6.4358899e-07
   8.5327454e+01   6.4710170e-07
   8.5352149e+01   6.5044056e-07
   8.5376194e+01   6.5491176e-07
   8.5400021e+01   6.6054684e-07
   8.5424387e+01   6.6722054e-07
   8.5449078e+01   6.7521299e-07
   8.5473573e+01   6.8385273e-07
   8.5497943e+01   6.9298704e-07
   8.5522097e+01   7.0313895e-07
   8.5547591e+01   7.1404593e-07
   8.5571865e+01   7.2509289e-07
   8.5595611e+01   7.3638241e-07
   8.5619253e+01   7.4808794e-07
   8.5643294e+01   7.5906144e-07
   8.5667010e+01   7.7020316e-07
   8.5690788e+01   7.8135845e-07
   8.5714409e+01   7.9139500e-07
   8.5735582e+01   8.0113745e-07
   8.5756833e+01   8.1099507e-07
   8.5778505e+01   8.2150539e-07
   8.5801851e+01   8.3248436e-07
   8.5826556e+01   8.4616179e-07
   8.5850683e+01   8.6028674e-07
   8.5876101e+01   8.7367392e-07
   8.5900716e+01   8.8691202e-07
   8.5925616e+01   8.9941502e-07
   8.5949586e+01   9.1159124e-07
   8.5973460e+01   9.2378977e-07
   8.5997952e+01   9.3550720e-07
   8.6022070e+01   9.4794940e-07
   8.6047696e+01   9.5920321e-07
   8.6071577e+01   9.7058190e-07
   8.6096457e+01   9.8136229e-07
   8.6120764e+01   9.9222879e-07
   8.6145906e+01   1.0023897e-06
   8.6170166e+01   1.0123069e-06
   8.6194599e+01   1.0218002e-06
   8.6218742e+01   1.0340420e-06
   8.6244047e+01   1.0451970e-06
   8.6267718e+01   1.0560939e-06
   8.6291454e+01   1.0671155e-06
   8.6316128e+01   1.0769691e-06
   8.6340074e+01   1.0868706e-06
   8.6364875e+01   1.0961845e-06
   8.6388937e+01   1.1053275e-06
   8.6413307e+01   1.1040196e-06
   8.6437506e+01   1.1029781e-06
   8.6461791e+01   1.1021660e-06
   8.6486598e+01   1.1015857e-06
   8.6511162e+01   1.1024321e-06
   8.6535357e+01   1.1035378e-06
   8.6559834e+01   1.1048943e-06
   8.6584852e+01   1.1063864e-06
   8.6608920e+01   1.1080340e-06
   8.6632964e+01   1.1098392e-06
   8.6657330e+01   1.1118017e-06
   8.6682238e+01   1.1138197e-06
   8.6706665e+01   1.1200556e-06
   8.6728418e+01   1.1261710e-06
   8.6749765e+01   1.1323775e-06
   8.6771512e+01   1.1389694e-06
   8.6794772e+01   1.1457902e-06
   8.6819095e+01   1.1527829e-06
   8.6844383e+01   1.1592254e-06
   8.6868073e+01   1.1658168e-06
   8.6892779e+01   1.1786239e-06
   8.6918491e+01   1.1906582e-06
   8.6943132e+01   1.2026642e-06
   8.6968261e+01   1.2141355e-06
   8.6992857e+01   1.2228424e-06
   8.7016920e+01   1.2314456e-06
   8.7041009e+01   1.2402109e-06
   8.7065960e+01   1.2487448e-06
   8.7090740e+01   1.2564999e-06
   8.7115044e+01   1.2639793e-06
   8.7139378e+01   1.2714968e-06
   8.7164836e+01   1.2782943e-06
   8.7188832e+01   1.2849165e-06
   8.7213221e+01   1.2912318e-06
   8.7237534e+01   1.2972879e-06
   8.7261949e+01   1.3032242e-06
   8.7287079e+01   1.3060602e-06
   8.7311397e+01   1.3086303e-06
   8.7335128e+01   1.3111445e-06
   8.7360276e+01   1.3134022e-06
   8.7384916e+01   1.3163637e-06
   8.7409825e+01   1.3190528e-06
   8.7434117e+01   1.3215736e-06
   8.7458663e+01   1.3239896e-06
   8.7484194e+01   1.3260651e-06
   8.7508106e+01   1.3279817e-06
   8.7532264e+01   1.3297182e-06
   8.7556388e+01   1.3312464e-06
   8.7579950e+01   1.3406792e-06
   8.7604638e+01   1.3494516e-06
   8.7628551e+01   1.3578259e-06
   8.7652332e+01   1.3659485e-06
   8.7676388e+01   1.3742666e-06
   8.7700166e+01   1.3815800e-06
   8.7721944e+01   1.3884688e-06
   8.7743285e+01   1.3951006e-06
   8.7764669e+01   1.4023721e-06
   8.7786617e+01   1.4098730e-06
   8.7810248e+01   1.4171965e-06
   8.7834406e+01   1.4240301e-06
   8.7858038e+01   1.4301249e-06
   8.7881891e+01   1.4359764e-06
   8.7905986e+01   1.4414380e-06
   8.7929680e+01   1.4470647e-06
   8.7955488e+01   1.4529308e-06
   8.7979252e+01   1.4585047e-06
   8.8002995e+01   1.4639435e-06
   8.8027411e+01   1.4690875e-06
   8.8051807e+01   1.4745987e-06
   8.8075622e+01   1.4798597e-06
   8.8099606e+01   1.4849583e-06
   8.8124188e+01   1.4897343e-06
   8.8148601e+01   1.4876065e-06
   8.8172715e+01   1.4854227e-06
   8.8196969e+01   1.4832378e-06
   8.8220764e+01   1.4809615e-06
   8.8245088e+01   1.4781655e-06
   8.8269034e+01   1.4753362e-06
   8.8293110e+01   1.4724570e-06
   8.8317450e+01   1.4697407e-06
   8.8340263e+01   1.4697296e-06
   8.8361980e+01   1.4696137e-06
   8.8383954e+01   1.4693799e-06
   8.8407072e+01   1.4690116e-06
   8.8431416e+01   1.4648884e-06
   8.8457267e+01   1.4610469e-06
   8.8481080e+01   1.4569972e-06
   8.8505917e+01   1.4530158e-06
   8.8530087e+01   1.4482029e-06
   8.8553941e+01   1.4432816e-06
   8.8578327e+01   1.4382529e-06
   8.8603237e+01   1.4333327e-06
   8.8627600e+01   1.4297990e-06
   8.8651473e+01   1.4261845e-06
   8.8675642e+01   1.4226013e-06
   8.8699365e+01   1.4191790e-06
   8.8721811e+01   1.4118794e-06
   8.8743138e+01   1.4046979e-06
   8.8764472e+01   1.3975737e-06
   8.8785980e+01   1.3900611e-06
   8.8809035e+01   1.3820797e-06
   8.8834561e+01   1.3744559e-06
   8.8859353e+01   1.3668701e-06
   8.8884416e+01   1.3597129e-06
   8.8908421e+01   1.3548903e-06
   8.8933462e+01   1.3503600e-06
   8.8957266e+01   1.3457648e-06
   8.8981665e+01   1.3411152e-06
   8.9006591e+01   1.3338249e-06
   8.9031349e+01   1.3267406e-06
   8.9055732e+01   1.3199051e-06
   8.9079562e+01   1.3129974e-06
   8.9103945e+01   1.3055151e-06
   8.9128259e+01   1.2981609e-06
   8.9152475e+01   1.2910501e-06
   8.9176190e+01   1.2840658e-06
   8.9199770e+01   1.2804790e-06
   8.9224551e+01   1.2771161e-06
   8.9248624e+01   1.2738311e-06
   8.9272935e+01   1.2706000e-06
   8.9297620e+01   1.2633120e-06
   8.9322004e+01   1.2561426e-06
   8.9346511e+01   1.2491257e-06
   8.9370996e+01   1.2421756e-06
   8.9395736e+01   1.2363568e-06
   8.9419984e+01   1.2307272e-06
   8.9444759e+01   1.2253172e-06
   8.9469903e+01   1.2202931e-06
   8.9494532e+01   1.2189180e-06
   8.9518668e+01   1.2177046e-06
   8.9543401e+01   1.2166586e-06
   8.9568350e+01   1.2158038e-06
   8.9592260e+01   1.2159084e-06
   8.9616416e+01   1.2160308e-06
   8.9640644e+01   1.2161604e-06
   8.9665009e+01   1.2162871e-06
   8.9689612e+01   1.2161511e-06
   8.9715993e+01   1.2160033e-06
   8.9737508e+01   1.2158209e-06
   8.9758690e+01   1.2155975e-06
   8.9779968e+01   1.2161871e-06
   8.9802952e+01   1.2166980e-06
   8.9826552e+01   1.2171182e-06
   8.9850646e+01   1.2174362e-06
   8.9874996e+01   1.2131953e-06
   8.9898596e+01   1.2089452e-06
   8.9922403e+01   1.2043443e-06
   8.9948334e+01   1.2000472e-06
   8.9972687e+01   1.2018232e-06
   8.9996533e+01   1.2034630e-06
   9.0021182e+01   1.2048893e-06
   9.0045509e+01   1.2061085e-06
   9.0069417e+01   1.2038857e-06
   9.0093948e+01   1.2016407e-06
   9.0117743e+01   1.1993031e-06
   9.0141610e+01   1.1966725e-06
   9.0167500e+01   1.1937638e-06
   9.0191498e+01   1.1907752e-06
   9.0215586e+01   1.1877246e-06
   9.0239633e+01   1.1845401e-06
   9.0264204e+01   1.1859317e-06
   9.0287803e+01   1.1871871e-06
   9.0311925e+01   1.1882498e-06
   9.0335412e+01   1.1890887e-06
   9.0356959e+01   1.1915433e-06
   9.0378112e+01   1.1938402e-06
   9.0399468e+01   1.1962049e-06
   9.0423427e+01   1.1983135e-06
   9.0446947e+01   1.2016076e-06
   9.0471118e+01   1.2046935e-06
   9.0495517e+01   1.2076247e-06
   9.0520632e+01   1.2102706e-06
   9.0545330e+01   1.2120124e-06
   9.0569335e+01   1.2136879e-06
   9.0594691e+01   1.2151252e-06
   9.0618786e+01   1.2164463e-06
   9.0643538e+01   1.2159104e-06
   9.0667608e+01   1.2152708e-06
   9.0691758e+01   1.2145954e-06
   9.0713903e+01   1.2138683e-06
   9.0735157e+01   1.2149605e-06
   9.0756588e+01   1.2159748e-06
   9.0778425e+01   1.2170026e-06
   9.0803135e+01   1.2178835e-06
   9.0827262e+01   1.2184056e-06
   9.0851412e+01   1.2188141e-06
   9.0875585e+01   1.2191091e-06
   9.0899752e+01   1.2192910e-06
   9.0923791e+01   1.2193615e-06
   9.0947811e+01   1.2193241e-06
   9.0972029e+01   1.2191803e-06
   9.0996126e+01   1.2189275e-06
   9.1020595e+01   1.2185679e-06
   9.1045109e+01   1.2181199e-06
   9.1068867e+01   1.2175522e-06
   9.1093562e+01   1.2169018e-06
   9.1117606e+01   1.2156847e-06
   9.1141503e+01   1.2143071e-06
   9.1166438e+01   1.2128669e-06
   9.1190665e+01   1.2113382e-06
   9.1214764e+01   1.2097366e-06
   9.1238581e+01   1.2080405e-06
   9.1262495e+01   1.2062354e-06
   9.1286726e+01   1.2043576e-06
   9.1310814e+01   1.2024867e-06
   9.1333852e+01   1.2006966e-06
   9.1355124e+01   1.1988575e-06
   9.1376289e+01   1.1969672e-06
   9.1397405e+01   1.1949706e-06
   9.1419084e+01   1.1929064e-06
   9.1440900e+01   1.1904682e-06
   9.1465974e+01   1.1879543e-06
   9.1491129e+01   1.1854386e-06
   9.1515674e+01   1.1829022e-06
   9.1539855e+01   1.1803200e-06
   9.1563949e+01   1.1777018e-06
   9.1587893e+01   1.1749962e-06
   9.1612174e+01   1.1722764e-06
   9.1636152e+01   1.1694672e-06
   9.1660509e+01   1.1665160e-06
   9.1685688e+01   1.1637211e-06
   9.1709184e+01   1.1610635e-06
   9.1731235e+01   1.1580804e-06
   9.1755680e+01   1.1551159e-06
   9.1779676e+01   1.1526081e-06
   9.1803781e+01   1.1499540e-06
   9.1828866e+01   1.1473230e-06
   9.1853337e+01   1.1444942e-06
   9.1879243e+01   1.1418034e-06
   9.1903532e+01   1.1388958e-06
   9.1929420e+01   1.1360996e-06
   9.1953994e+01   1.1333228e-06
   9.1978111e+01   1.1304939e-06
   9.2002407e+01   1.1275647e-06
   9.2027298e+01   1.1247188e-06
   9.2051239e+01   1.1217436e-06
   9.2076034e+01   1.1184142e-06
   9.2099963e+01   1.1149120e-06
   9.2124992e+01   1.1113756e-06
   9.2150131e+01   1.1079073e-06
   9.2174664e+01   1.1070813e-06
   9.2199525e+01   1.1061982e-06
   9.2223678e+01   1.1052209e-06
   9.2248246e+01   1.1041697e-06
   9.2272736e+01   1.1035066e-06
   9.2297195e+01   1.1027619e-06
   9.2321431e+01   1.1018903e-06
   9.2346838e+01   1.1009802e-06
   9.2370936e+01   1.1024615e-06
   9.2395149e+01   1.1038166e-06
   9.2419080e+01   1.1050835e-06
   9.2443387e+01   1.1062481e-06
   9.2467844e+01   1.1072865e-06
   9.2491881e+01   1.1082273e-06
   9.2516082e+01   1.1090605e-06
   9.2540165e+01   1.1097940e-06
   9.2564300e+01   1.1113953e-06
   9.2587912e+01   1.1129221e-06
   9.2612117e+01   1.1143160e-06
   9.2636004e+01   1.1156001e-06
   9.2659921e+01   1.1167565e-06
   9.2683468e+01   1.1178582e-06
   9.2708228e+01   1.1187350e-06
   9.2730100e+01   1.1195071e-06
   9.2751521e+01   1.1194421e-06
   9.2773528e+01   1.1193014e-06
   9.2797167e+01   1.1190827e-06
   9.2821271e+01   1.1187797e-06
   9.2846024e+01   1.1184055e-06
   9.2870333e+01   1.1179598e-06
   9.2894448e+01   1.1174362e-06
   9.2918758e+01   1.1168292e-06
   9.2943441e+01   1.1188342e-06
   9.2967566e+01   1.1207212e-06
   9.2991804e+01   1.1224829e-06
   9.3016066e+01   1.1241033e-06
   9.3040090e+01   1.1256565e-06
   9.3065036e+01   1.1270216e-06
   9.3088924e+01   1.1282859e-06
   9.3113161e+01   1.1294104e-06
   9.3136956e+01   1.1304447e-06
   9.3161351e+01   1.1313558e-06
   9.3185608e+01   1.1321609e-06
   9.3210165e+01   1.1328398e-06
   9.3234336e+01   1.1334133e-06
   9.3258757e+01   1.1338710e-06
   9.3282893e+01   1.1342217e-06
   9.3307010e+01   1.1344691e-06
   9.3331278e+01   1.1346135e-06
   9.3355780e+01   1.1346528e-06
   9.3382291e+01   1.1345837e-06
   9.3406689e+01   1.1344184e-06
   9.3430800e+01   1.1341561e-06
   9.3455099e+01   1.1337952e-06
   9.3479683e+01   1.1333536e-06
   9.3503609e+01   1.1327606e-06
   9.3530196e+01   1.1320869e-06
   9.3555913e+01   1.1313702e-06
   9.3579956e+01   1.1305453e-06
   9.3604749e+01   1.1296655e-06
   9.3628754e+01   1.1286750e-06
   9.3653547e+01   1.1276501e-06
   9.3677296e+01   1.1265611e-06
   9.3700866e+01   1.1254970e-06
   9.3722558e+01   1.1243925e-06
   9.3743923e+01   1.1232358e-06
   9.3765239e+01   1.1219830e-06
   9.3787292e+01   1.1205492e-06
   9.3811405e+01   1.1190574e-06
   9.3835409e+01   1.1174995e-06
   9.3859463e+01   1.1158524e-06
   9.3883924e+01   1.1141586e-06
   9.3908174e+01   1.1123894e-06
   9.3932647e+01   1.1105534e-06
   9.3957231e+01   1.1086960e-06
   9.3981356e+01   1.1067663e-06
   9.4005714e+01   1.1048059e-06
   9.4029800e+01   1.1027709e-06
   9.4054174e+01   1.1007159e-06
   9.4078199e+01   1.0986024e-06
   9.4102351e+01   1.0963956e-06
   9.4127024e+01   1.0941663e-06
   9.4151433e+01   1.0919105e-06
   9.4175652e+01   1.0896347e-06
   9.4199636e+01   1.0872049e-06
   9.4224788e+01   1.0848341e-06
   9.4248913e+01   1.0824351e-06
   9.4272938e+01   1.0799798e-06
   9.4297157e+01   1.0786445e-06
   9.4323925e+01   1.0772808e-06
   9.4350052e+01   1.0759492e-06
   9.4374555e+01   1.0745811e-06
   9.4398826e+01   1.0776851e-06
   9.4423731e+01   1.0805295e-06
   9.4447792e+01   1.0832996e-06
   9.4472543e+01   1.0858725e-06
   9.4496886e+01   1.0883882e-06
   9.4520733e+01   1.0909622e-06
   9.4546820e+01   1.0932171e-06
   9.4571360e+01   1.0953211e-06
   9.4595984e+01   1.0978129e-06
   9.4620018e+01   1.1001703e-06
   9.4644367e+01   1.1023630e-06
   9.4668713e+01   1.1048233e-06
   9.4698448e+01   1.1067386e-06
   9.4723831e+01   1.1082185e-06
   9.4745146e+01   1.1095797e-06
   9.4766394e+01   1.1108562e-06
   9.4788122e+01   1.1121185e-06
   9.4811826e+01   1.1132676e-06
   9.4835970e+01   1.1142844e-06
   9.4860171e+01   1.1151849e-06
   9.4884837e+01   1.1159303e-06
   9.4908750e+01   1.1165593e-06
   9.4932927e+01   1.1170657e-06
   9.4957080e+01   1.1174522e-06
   9.4981165e+01   1.1177302e-06
   9.5006014e+01   1.1178855e-06
   9.5030106e+01   1.1179312e-06
   9.5054826e+01   1.1178677e-06
   9.5078915e+01   1.1177040e-06
   9.5102615e+01   1.1174221e-06
   9.5127850e+01   1.1170584e-06
   9.5151587e+01   1.1165971e-06
   9.5175544e+01   1.1160461e-06
   9.5199404e+01   1.1154525e-06
   9.5221636e+01   1.1147941e-06
   9.5243539e+01   1.1140647e-06
   9.5265433e+01   1.1131674e-06
   9.5289904e+01   1.1121872e-06
   9.5314341e+01   1.1111368e-06
   9.5338523e+01   1.1099305e-06
   9.5364321e+01   1.1087367e-06
   9.5388217e+01   1.1074674e-06
   9.5412187e+01   1.1061111e-06
   9.5436454e+01   1.1047261e-06
   9.5460044e+01   1.1031973e-06
   9.5484907e+01   1.1016421e-06
   9.5509124e+01   1.1000048e-06
   9.5533618e+01   1.0982967e-06
   9.5558227e+01   1.0965027e-06
   9.5583172e+01   1.0947422e-06
   9.5606865e+01   1.0928412e-06
   9.5631677e+01   1.0909515e-06
   9.5655640e+01   1.0890244e-06
   9.5679434e+01   1.0869988e-06
   9.5703819e+01   1.0851410e-06
   9.5725673e+01   1.0833038e-06
   9.5746850e+01   1.0814224e-06
   9.5768126e+01   1.0794167e-06
   9.5790388e+01   1.0772211e-06
   9.5814304e+01   1.0749968e-06
   9.5838087e+01   1.0726676e-06
   9.5862556e+01   1.0703176e-06
   9.5886826e+01   1.0679577e-06
   9.5910812e+01   1.0655885e-06
   9.5934533e+01   1.0631891e-06
   9.5958218e+01   1.0607604e-06
   9.5981870e+01   1.0582147e-06
   9.6006341e+01   1.0557253e-06
   9.6029975e+01   1.0531424e-06
   9.6054210e+01   1.0505392e-06
   9.6078361e+01   1.0479026e-06
   9.6102559e+01   1.0452051e-06
   9.6127064e+01   1.0425416e-06
   9.6151025e+01   1.0397607e-06
   9.6175809e+01   1.0369594e-06
   9.6200552e+01   1.0341196e-06
   9.6225421e+01   1.0313202e-06
   9.6249739e+01   1.0285482e-06
   9.6273639e+01   1.0257231e-06
   9.6297824e+01   1.0229009e-06
   9.6321822e+01   1.0199734e-06
   9.6346554e+01   1.0170897e-06
   9.6370766e+01   1.0141116e-06
   9.6395625e+01   1.0111946e-06
   9.6419838e+01   1.0082467e-06
   9.6444182e+01   1.0053325e-06
   9.6468130e+01   1.0023303e-06
   9.6492687e+01   9.9937887e-07
   9.6516724e+01   9.9641562e-07
   9.6540760e+01   9.9333282e-07
   9.6565668e+01   9.9033856e-07
   9.6589772e+01   9.8729736e-07
   9.6614172e+01   9.8421837e-07
   9.6638795e+01   9.8112516e-07
   9.6663459e+01   9.7812210e-07
   9.6687338e+01   9.7513994e-07
   9.6710992e+01   9.7242019e-07
   9.6732517e+01   9.6968462e-07
   9.6754125e+01   9.6690782e-07
   9.6776020e+01   9.6383841e-07
   9.6800178e+01   9.6062145e-07
   9.6825454e+01   9.5745121e-07
   9.6850323e+01   9.5437981e-07
   9.6874384e+01   9.5130903e-07
   9.6898412e+01   9.4822398e-07
   9.6922525e+01   9.4508341e-07
   9.6947050e+01   9.4201084e-07
   9.6971025e+01   9.3888839e-07
   9.6995374e+01   9.3579922e-07
   9.7019451e+01   9.3269101e-07
   9.7043667e+01   9.2959659e-07
   9.7067770e+01   9.2650842e-07
   9.7091821e+01   9.2343301e-07
   9.7115772e+01   9.2033013e-07
   9.7139939e+01   9.1726644e-07
   9.7163805e+01   9.1418259e-07
   9.7187836e+01   9.1103318e-07
   9.7212388e+01   9.0794433e-07
   9.7236480e+01   9.0475020e-07
   9.7261409e+01   9.0157660e-07
   9.7286196e+01   8.9841480e-07
   9.7310911e+01   8.9531791e-07
   9.7335140e+01   8.9225112e-07
   9.7359157e+01   8.8902956e-07
   9.7384415e+01   8.8597329e-07
   9.7408404e+01   8.8290936e-07
   9.7432483e+01   8.7974701e-07
   9.7457368e+01   8.7661377e-07
   9.7482060e+01   8.7624210e-07
   9.7507056e+01   8.7583193e-07
   9.7531114e+01   8.7537001e-07
   9.7555120e+01   8.7486294e-07
   9.7578747e+01   8.7428472e-07
   9.7603108e+01   8.7365156e-07
   9.7627393e+01   8.7293173e-07
   9.7652673e+01   8.7217446e-07
   9.7677176e+01   8.7121899e-07
   9.7706679e+01   8.7040602e-07
   9.7729878e+01   8.6961785e-07
   9.7751024e+01   8.6876947e-07
   9.7772551e+01   8.6781322e-07
   9.7795527e+01   8.6674621e-07
   9.7819805e+01   8.6561998e-07
   9.7844118e+01   8.6447635e-07
   9.7867635e+01   8.6366994e-07
   9.7891439e+01   8.6281704e-07
   9.7914856e+01   8.6185823e-07
   9.7939449e+01   8.6085370e-07
   9.7963617e+01   8.5980267e-07
   9.7987464e+01   8.5867825e-07
   9.8011619e+01   8.5750409e-07
   9.8035583e+01   8.5625775e-07
   9.8059826e+01   8.5510778e-07
   9.8084746e+01   8.5393626e-07
   9.8108934e+01   8.5273497e-07
   9.8132657e+01   8.5145566e-07
   9.8156880e+01   8.5013356e-07
   9.8180931e+01   8.4875392e-07
   9.8205096e+01   8.4734345e-07
   9.8228935e+01   8.4585148e-07
   9.8253308e+01   8.4433426e-07
   9.8277304e+01   8.4274879e-07
   9.8301621e+01   8.4107125e-07
   9.8326596e+01   8.3940283e-07
   9.8350746e+01   8.3769502e-07
   9.8374824e+01   8.3594630e-07
   9.8398871e+01   8.3410031e-07
   9.8423651e+01   8.3225968e-07
   9.8447797e+01   8.3029027e-07
   9.8473068e+01   8.2829434e-07
   9.8498136e+01   8.2633369e-07
   9.8522274e+01   8.2427350e-07
   9.8547162e+01   8.2224963e-07
   9.8571176e+01   8.2015483e-07
   9.8595613e+01   8.1806026e-07
   9.8619654e+01   8.1582417e-07
   9.8644920e+01   8.1362325e-07
   9.8669416e+01   8.1142825e-07
   9.8693505e+01   8.0923600e-07
   9.8717249e+01   8.0724752e-07
   9.8738532e+01   8.0522886e-07
   9.8759908e+01   8.0313243e-07
   9.8781876e+01   8.0078555e-07
   9.8806207e+01   7.9834374e-07
   9.8831250e+01   7.9598163e-07
   9.8855229e+01   7.9356725e-07
   9.8879504e+01   7.9097599e-07
   9.8905313e+01   7.8854519e-07
   9.8929309e+01   7.8603774e-07
   9.8953858e+01   7.8348102e-07
   9.8978692e+01   7.8093067e-07
   9.9003278e+01   7.7838086e-07
   9.9027686e+01   7.7580829e-07
   9.9052148e+01   7.7326439e-07
   9.9076186e+01   7.7065855e-07
   9.9100665e+01   7.6801096e-07
   9.9125397e+01   7.6535383e-07
   9.9150085e+01   7.6272132e-07
   9.9174424e+01   7.6006010e-07
   9.9198914e+01   7.5736218e-07
   9.9223634e+01   7.5475957e-07
   9.9247386e+01   7.5211398e-07
   9.9271440e+01   7.4936029e-07
   9.9296389e+01   7.4637722e-07
   9.9323324e+01   7.4367765e-07
   9.9347623e+01   7.4097315e-07
   9.9371901e+01   7.3822143e-07
   9.9396541e+01   7.3551127e-07
   9.9420754e+01   7.3265415e-07
   9.9446227e+01   7.2970328e-07
   9.9472486e+01   7.2692647e-07
   9.9497154e+01   7.2422093e-07
   9.9521156e+01   7.2142077e-07
   9.9545967e+01   7.1865505e-07
   9.9570449e+01   7.1582861e-07
   9.9595447e+01   7.1302354e-07
   9.9620239e+01   7.1020722e-07
   9.9645119e+01   7.0743234e-07
   9.9669626e+01   7.0399320e-07
   9.9699994e+01   7.0121137e-07
   9.9724560e+01   6.9881072e-07
   9.9745763e+01   6.9641234e-07
   9.9766953e+01   6.9396225e-07
   9.9788608e+01   6.9125336e-07
   9.9812563e+01   6.8848745e-07
   9.9837041e+01   6.8579286e-07
   9.9860907e+01   6.8305889e-07
   9.9885145e+01   6.8026435e-07
   9.9909948e+01   6.7760075e-07
   9.9933618e+01   6.7493605e-07
   9.9957327e+01   6.7227197e-07
   9.9981065e+01   6.6946883e-07
   1.0000608e+02   6.6678184e-07
   1.0003010e+02   6.6407153e-07
   1.0005437e+02   6.6138128e-07
   1.0007851e+02   6.5859114e-07
   1.0010359e+02   6.5593847e-07
   1.0012749e+02   6.5327599e-07
   1.0015152e+02   6.5064635e-07
   1.0017531e+02   6.4796863e-07
   1.0019960e+02   6.4533718e-07
   1.0022352e+02   6.4270157e-07
   1.0024753e+02   6.4003467e-07
   1.0027190e+02   6.3731056e-07
   1.0029685e+02   6.3466764e-07
   1.0032113e+02   6.3192231e-07
   1.0034643e+02   6.2927681e-07
   1.0037087e+02   6.2662297e-07
   1.0039547e+02   6.2390777e-07
   1.0042071e+02   6.2120395e-07
   1.0044593e+02   6.1848061e-07
   1.0047142e+02   6.1586278e-07
   1.0049600e+02   6.1328537e-07
   1.0052028e+02   6.1071446e-07
   1.0054458e+02   6.0820732e-07
   1.0056836e+02   6.0567568e-07
   1.0059246e+02   6.0304986e-07
   1.0061754e+02   6.0051815e-07
   1.0064181e+02   5.9796907e-07
   1.0066634e+02   5.9498917e-07
   1.0069513e+02   5.9243530e-07
   1.0071991e+02   5.9025835e-07
   1.0074110e+02   5.8805898e-07
   1.0076259e+02   5.8584061e-07
   1.0078433e+02   5.8350367e-07
   1.0080733e+02   5.8107086e-07
   1.0083136e+02   5.7868506e-07
   1.0085501e+02   5.7628604e-07
   1.0087890e+02   5.7381255e-07
   1.0090362e+02   5.7139452e-07
   1.0092789e+02   5.6893981e-07
   1.0095264e+02   5.6655775e-07
   1.0097675e+02   5.6419760e-07
   1.0100074e+02   5.6178578e-07
   1.0102537e+02   5.5945376e-07
   1.0104928e+02   5.5708707e-07
   1.0107365e+02   5.5471504e-07
   1.0109818e+02   5.5237790e-07
   1.0112246e+02   5.4999199e-07
   1.0114736e+02   5.4770352e-07
   1.0117135e+02   5.4534084e-07
   1.0119623e+02   5.4306596e-07
   1.0122030e+02   5.4066997e-07
   1.0124576e+02   5.3836565e-07
   1.0127037e+02   5.3601756e-07
   1.0129556e+02   5.3377481e-07
   1.0131974e+02   5.3135990e-07
   1.0134589e+02   5.2913924e-07
   1.0137006e+02   5.2692717e-07
   1.0139425e+02   5.2474252e-07
   1.0141825e+02   5.2259839e-07
   1.0144192e+02   5.2038290e-07
   1.0146649e+02   5.1821330e-07
   1.0149067e+02   5.1603313e-07
   1.0151508e+02   5.1387384e-07
   1.0153937e+02   5.1174198e-07
   1.0156347e+02   5.0957491e-07
   1.0158809e+02   5.0745552e-07
   1.0161229e+02   5.0535733e-07
   1.0163636e+02   5.0327518e-07
   1.0166036e+02   5.0116682e-07
   1.0168478e+02   4.9913623e-07
   1.0170842e+02   4.9728710e-07
   1.0173004e+02   4.9546084e-07
   1.0175149e+02   4.9363045e-07
   1.0177309e+02   4.9171078e-07
   1.0179583e+02   4.8969691e-07
   1.0181982e+02   4.8755520e-07
   1.0184545e+02   4.8551940e-07
   1.0186994e+02   4.8343315e-07
   1.0189517e+02   4.8142265e-07
   1.0191961e+02   4.7936131e-07
   1.0194479e+02   4.7740388e-07
   1.0196883e+02   4.7543203e-07
   1.0199316e+02   4.7346486e-07
   1.0201757e+02   4.7147436e-07
   1.0204239e+02   4.6953155e-07
   1.0206673e+02   4.6763889e-07
   1.0209057e+02   4.6568890e-07
   1.0211526e+02   4.6380527e-07
   1.0213923e+02   4.6184087e-07
   1.0216436e+02   4.5997282e-07
   1.0218837e+02   4.5811810e-07
   1.0221234e+02   4.5619192e-07
   1.0223736e+02   4.5434194e-07
   1.0226151e+02   4.5248004e-07
   1.0228594e+02   4.5062575e-07
   1.0231040e+02   4.4879938e-07
   1.0233462e+02   4.4696166e-07
   1.0235911e+02   4.4514640e-07
   1.0238343e+02   4.4327329e-07
   1.0240865e+02   4.4148158e-07
   1.0243291e+02   4.3965952e-07
   1.0245770e+02   4.3789976e-07
   1.0248177e+02   4.3605563e-07
   1.0250713e+02   4.3432412e-07
   1.0253106e+02   4.3254142e-07
   1.0255583e+02   4.3081748e-07
   1.0257990e+02   4.2904754e-07
   1.0260475e+02   4.2734391e-07
   1.0262879e+02   4.2564742e-07
   1.0265285e+02   4.2396727e-07
   1.0267680e+02   4.2228712e-07
   1.0270087e+02   4.2076750e-07
   1.0272275e+02   4.1930157e-07
   1.0274396e+02   4.1784370e-07
   1.0276514e+02   4.1634471e-07
   1.0278701e+02   4.1473586e-07
   1.0281061e+02   4.1307592e-07
   1.0283508e+02   4.1139994e-07
   1.0285991e+02   4.0974735e-07
   1.0288452e+02   4.0817188e-07
   1.0290811e+02   4.0655973e-07
   1.0293237e+02   4.0496929e-07
   1.0295642e+02   4.0338571e-07
   1.0298049e+02   4.0176430e-07
   1.0300526e+02   4.0019639e-07
   1.0302934e+02   3.9860744e-07
   1.0305387e+02   3.9703542e-07
   1.0307826e+02   3.9547831e-07
   1.0310255e+02   3.9390154e-07
   1.0312727e+02   3.9235665e-07
   1.0315161e+02   3.9084395e-07
   1.0317557e+02   3.8933150e-07
   1.0319964e+02   3.8783010e-07
   1.0322366e+02   3.8632227e-07
   1.0324790e+02   3.8479414e-07
   1.0327260e+02   3.8333656e-07
   1.0329627e+02   3.8187660e-07
   1.0332011e+02   3.8037943e-07
   1.0334467e+02   3.7892545e-07
   1.0336864e+02   3.7747057e-07
   1.0339275e+02   3.7597690e-07
   1.0341763e+02   3.7453409e-07
   1.0344179e+02   3.7307444e-07
   1.0346635e+02   3.7165737e-07
   1.0349031e+02   3.7021038e-07
   1.0351491e+02   3.6880780e-07
   1.0353887e+02   3.6742387e-07
   1.0356262e+02   3.6601791e-07
   1.0358688e+02   3.6458614e-07
   1.0361170e+02   3.6319963e-07
   1.0363587e+02   3.6180761e-07
   1.0366025e+02   3.6035152e-07
   1.0368588e+02   3.5900550e-07
   1.0370970e+02   3.5778071e-07
   1.0373147e+02   3.5657080e-07
   1.0375307e+02   3.5533048e-07
   1.0377532e+02   3.5399481e-07
   1.0379939e+02   3.5262413e-07
   1.0382421e+02   3.5128075e-07
   1.0384866e+02   3.4996494e-07
   1.0387273e+02   3.4866267e-07
   1.0389667e+02   3.4735069e-07
   1.0392090e+02   3.4599987e-07
   1.0394598e+02   3.4466824e-07
   1.0397082e+02   3.4334425e-07
   1.0399565e+02   3.4206735e-07
   1.0401971e+02   3.4074270e-07
   1.0404480e+02   3.3948000e-07
   1.0406883e+02   3.3819937e-07
   1.0409332e+02   3.3696032e-07
   1.0411713e+02   3.3570820e-07
   1.0414130e+02   3.3442130e-07
   1.0416628e+02   3.3318159e-07
   1.0419045e+02   3.3195207e-07
   1.0421454e+02   3.3071497e-07
   1.0423890e+02   3.2946700e-07
   1.0426359e+02   3.2825024e-07
   1.0428778e+02   3.2705013e-07
   1.0431175e+02   3.2585678e-07
   1.0433570e+02   3.2466424e-07
   1.0435975e+02   3.2346932e-07
   1.0438396e+02   3.2227775e-07
   1.0440822e+02   3.2109358e-07
   1.0443244e+02   3.1992578e-07
   1.0445645e+02   3.1875728e-07
   1.0448058e+02   3.1755635e-07
   1.0450549e+02   3.1640530e-07
   1.0452949e+02   3.1524198e-07
   1.0455386e+02   3.1411622e-07
   1.0457755e+02   3.1297921e-07
   1.0460160e+02   3.1182094e-07
   1.0462620e+02   3.1066627e-07
   1.0465085e+02   3.0951283e-07
   1.0467559e+02   3.0842627e-07
   1.0469900e+02   3.0741493e-07
   1.0472089e+02   3.0643676e-07
   1.0474214e+02   3.0546328e-07
   1.0476339e+02   3.0447547e-07
   1.0478503e+02   3.0341573e-07
   1.0480835e+02   3.0229449e-07
   1.0483314e+02   3.0119274e-07
   1.0485761e+02   3.0010983e-07
   1.0488177e+02   2.9899184e-07
   1.0490684e+02   2.9789228e-07
   1.0493161e+02   2.9682633e-07
   1.0495573e+02   2.9576993e-07
   1.0497975e+02   2.9469387e-07
   1.0500432e+02   2.9364744e-07
   1.0502833e+02   2.9260214e-07
   1.0505242e+02   2.9156803e-07
   1.0507637e+02   2.9053123e-07
   1.0510048e+02   2.8947042e-07
   1.0512527e+02   2.8843308e-07
   1.0514961e+02   2.8739359e-07
   1.0517413e+02   2.8638142e-07
   1.0519810e+02   2.8536412e-07
   1.0522231e+02   2.8433814e-07
   1.0524683e+02   2.8331868e-07
   1.0527131e+02   2.8229854e-07
   1.0529591e+02   2.8130810e-07
   1.0531991e+02   2.8029327e-07
   1.0534461e+02   2.7930349e-07
   1.0536881e+02   2.7831987e-07
   1.0539296e+02   2.7734670e-07
   1.0541697e+02   2.7637952e-07
   1.0544093e+02   2.7538263e-07
   1.0546574e+02   2.7441646e-07
   1.0548989e+02   2.7344526e-07
   1.0551427e+02   2.7243487e-07
   1.0553976e+02   2.7147198e-07
   1.0556416e+02   2.7054152e-07
   1.0558784e+02   2.6958207e-07
   1.0561236e+02   2.6864603e-07
   1.0563639e+02   2.6771827e-07
   1.0566032e+02   2.6676417e-07
   1.0568503e+02   2.6586439e-07
   1.0570843e+02   2.6503703e-07
   1.0573004e+02   2.6422418e-07
   1.0575135e+02   2.6339944e-07
   1.0577306e+02   2.6252612e-07
   1.0579613e+02   2.6157544e-07
   1.0582136e+02   2.6066078e-07
   1.0584575e+02   2.5977581e-07
   1.0586944e+02   2.5889414e-07
   1.0589314e+02   2.5801996e-07
   1.0591674e+02   2.5713179e-07
   1.0594082e+02   2.5624294e-07
   1.0596503e+02   2.5538077e-07
   1.0598860e+02   2.5451951e-07
   1.0601225e+02   2.5364916e-07
   1.0603625e+02   2.5277456e-07
   1.0606047e+02   2.5188064e-07
   1.0608533e+02   2.5100742e-07
   1.0610972e+02   2.5013980e-07
   1.0613406e+02   2.4927241e-07
   1.0615850e+02   2.4839398e-07
   1.0618335e+02   2.4754260e-07
   1.0620754e+02   2.4669741e-07
   1.0623166e+02   2.4584408e-07
   1.0625611e+02   2.4502211e-07
   1.0627976e+02   2.4417754e-07
   1.0630416e+02   2.4334101e-07
   1.0632844e+02   2.4259517e-07
   1.0635016e+02   2.4186333e-07
   1.0637156e+02   2.4112583e-07
   1.0639321e+02   2.4033571e-07
   1.0641649e+02   2.3952559e-07
   1.0644045e+02   2.3869078e-07
   1.0646525e+02   2.3788736e-07
   1.0648922e+02   2.3708395e-07
   1.0651329e+02   2.3629519e-07
   1.0653701e+02   2.3549301e-07
   1.0656123e+02   2.3468565e-07
   1.0658572e+02   2.3389330e-07
   1.0660984e+02   2.3310265e-07
   1.0663402e+02   2.3232111e-07
   1.0665801e+02   2.3153762e-07
   1.0668216e+02   2.3076596e-07
   1.0670605e+02   2.3007815e-07
   1.0672742e+02   2.2939466e-07
   1.0674873e+02   2.2870074e-07
   1.0677045e+02   2.2798707e-07
   1.0679286e+02   2.2722423e-07
   1.0681692e+02   2.2646713e-07
   1.0684089e+02   2.2567622e-07
   1.0686603e+02   2.2491841e-07
   1.0689022e+02   2.2416920e-07
   1.0691423e+02   2.2342656e-07
   1.0693813e+02   2.2267048e-07
   1.0696256e+02   2.2192236e-07
   1.0698683e+02   2.2119354e-07
   1.0701057e+02   2.2045433e-07
   1.0703474e+02   2.1972374e-07
   1.0705872e+02   2.1893582e-07
   1.0708469e+02   2.1820379e-07
   1.0710892e+02   2.1746340e-07
   1.0713353e+02   2.1675548e-07
   1.0715715e+02   2.1603064e-07
   1.0718143e+02   2.1527051e-07
   1.0720700e+02   2.1455289e-07
   1.0723124e+02   2.1384139e-07
   1.0725536e+02   2.1313629e-07
   1.0727936e+02   2.1241704e-07
   1.0730394e+02   2.1172009e-07
   1.0732785e+02   2.1102680e-07
   1.0735173e+02   2.1032263e-07
   1.0737608e+02   2.0961791e-07
   1.0740055e+02   2.0890382e-07
   1.0742544e+02   2.0822470e-07
   1.0744920e+02   2.0754895e-07
   1.0747294e+02   2.0687829e-07
   1.0749659e+02   2.0619464e-07
   1.0752079e+02   2.0550211e-07
   1.0754540e+02   2.0483276e-07
   1.0756928e+02   2.0415866e-07
   1.0759342e+02   2.0348601e-07
   1.0761760e+02   2.0282052e-07
   1.0764162e+02   2.0215353e-07
   1.0766578e+02   2.0150659e-07
   1.0768931e+02   2.0085688e-07
   1.0771303e+02   2.0027431e-07
   1.0773437e+02   1.9967435e-07
   1.0775643e+02   1.9903097e-07
   1.0778017e+02   1.9839012e-07
   1.0780390e+02   1.9775382e-07
   1.0782756e+02   1.9710950e-07
   1.0785160e+02   1.9646107e-07
   1.0787589e+02   1.9581983e-07
   1.0790001e+02   1.9516115e-07
   1.0792487e+02   1.9452991e-07
   1.0794879e+02   1.9389070e-07
   1.0797310e+02   1.9326416e-07
   1.0799703e+02   1.9263917e-07
   1.0802098e+02   1.9200714e-07
   1.0804529e+02   1.9138194e-07
   1.0806944e+02   1.9076048e-07
   1.0809353e+02   1.9013277e-07
   1.0811795e+02   1.8951808e-07
   1.0814196e+02   1.8888681e-07
   1.0816671e+02   1.8828260e-07
   1.0819049e+02   1.8766947e-07
   1.0821470e+02   1.8706547e-07
   1.0823865e+02   1.8646718e-07
   1.0826246e+02   1.8585416e-07
   1.0828695e+02   1.8523926e-07
   1.0831161e+02   1.8463773e-07
   1.0833582e+02   1.8404185e-07
   1.0835989e+02   1.8343161e-07
   1.0838464e+02   1.8284446e-07
   1.0840853e+02   1.8226059e-07
   1.0843239e+02   1.8163313e-07
   1.0845812e+02   1.8104133e-07
   1.0848248e+02   1.8045848e-07
   1.0850657e+02   1.7988847e-07
   1.0853020e+02   1.7928880e-07
   1.0855517e+02   1.7872058e-07
   1.0857891e+02   1.7813081e-07
   1.0860364e+02   1.7755942e-07
   1.0862769e+02   1.7698866e-07
   1.0865180e+02   1.7642382e-07
   1.0867575e+02   1.7587564e-07
   1.0869908e+02   1.7536154e-07
   1.0872103e+02   1.7486616e-07
   1.0874226e+02   1.7437200e-07
   1.0876349e+02   1.7387180e-07
   1.0878506e+02   1.7335361e-07
   1.0880748e+02   1.7279323e-07
   1.0883181e+02   1.7222409e-07
   1.0885661e+02   1.7167150e-07
   1.0888078e+02   1.7110822e-07
   1.0890551e+02   1.7052993e-07
   1.0893099e+02   1.6998532e-07
   1.0895508e+02   1.6944272e-07
   1.0897916e+02   1.6889939e-07
   1.0900337e+02   1.6834347e-07
   1.0902822e+02   1.6781473e-07
   1.0905195e+02   1.6727935e-07
   1.0907607e+02   1.6674731e-07
   1.0910011e+02   1.6619708e-07
   1.0912508e+02   1.6565865e-07
   1.0914959e+02   1.6509385e-07
   1.0917541e+02   1.6456772e-07
   1.0919954e+02   1.6400466e-07
   1.0922547e+02   1.6346866e-07
   1.0925024e+02   1.6295084e-07
   1.0927426e+02   1.6243186e-07
   1.0929843e+02   1.6190272e-07
   1.0932315e+02   1.6136932e-07
   1.0934816e+02   1.6085726e-07
   1.0937226e+02   1.6032815e-07
   1.0939725e+02   1.5982047e-07
   1.0942132e+02   1.5929216e-07
   1.0944646e+02   1.5877966e-07
   1.0947093e+02   1.5817943e-07
   1.0949971e+02   1.5772806e-07
   1.0952143e+02   1.5728632e-07
   1.0954275e+02   1.5685317e-07
   1.0956372e+02   1.5641518e-07
   1.0958500e+02   1.5598529e-07
   1.0960594e+02   1.5554343e-07
   1.0962754e+02   1.5505126e-07
   1.0965167e+02   1.5455734e-07
   1.0967598e+02   1.5407349e-07
   1.0969988e+02   1.5361802e-07
   1.0972244e+02   1.5318913e-07
   1.0974377e+02   1.5276004e-07
   1.0976516e+02   1.5231589e-07
   1.0978738e+02   1.5183590e-07
   1.0981147e+02   1.5135328e-07
   1.0983578e+02   1.5086588e-07
   1.0986042e+02   1.5037204e-07
   1.0988548e+02   1.4989692e-07
   1.0990967e+02   1.4942298e-07
   1.0993388e+02   1.4894850e-07
   1.0995821e+02   1.4848942e-07
   1.0998183e+02   1.4800775e-07
   1.1000670e+02   1.4754305e-07
   1.1003078e+02   1.4707777e-07
   1.1005497e+02   1.4661711e-07
   1.1007900e+02   1.4613874e-07
   1.1010405e+02   1.4568110e-07
   1.1012810e+02   1.4521452e-07
   1.1015270e+02   1.4475613e-07
   1.1017696e+02   1.4430318e-07
   1.1020101e+02   1.4383509e-07
   1.1022595e+02   1.4337123e-07
   1.1025076e+02   1.4291192e-07
   1.1027541e+02   1.4246211e-07
   1.1029963e+02   1.4200821e-07
   1.1032416e+02   1.4155583e-07
   1.1034869e+02   1.4110968e-07
   1.1037297e+02   1.4065624e-07
   1.1039774e+02   1.4021049e-07
   1.1042217e+02   1.3976321e-07
   1.1044676e+02   1.3932809e-07
   1.1047078e+02   1.3888502e-07
   1.1049531e+02   1.3844647e-07
   1.1051968e+02   1.3800200e-07
   1.1054447e+02   1.3756917e-07
   1.1056869e+02   1.3713579e-07
   1.1059302e+02   1.3670828e-07
   1.1061711e+02   1.3627857e-07
   1.1064141e+02   1.3583778e-07
   1.1066642e+02   1.3541709e-07
   1.1069037e+02   1.3501255e-07
   1.1071347e+02   1.3463931e-07
   1.1073486e+02   1.3426901e-07
   1.1075615e+02   1.3389451e-07
   1.1077773e+02   1.3350153e-07
   1.1080046e+02   1.3307224e-07
   1.1082537e+02   1.3264548e-07
   1.1085022e+02   1.3223130e-07
   1.1087442e+02   1.3182061e-07
   1.1089850e+02   1.3141066e-07
   1.1092261e+02   1.3099390e-07
   1.1094721e+02   1.3058697e-07
   1.1097132e+02   1.3016567e-07
   1.1099636e+02   1.2975389e-07
   1.1102091e+02   1.2934585e-07
   1.1104533e+02   1.2894376e-07
   1.1106948e+02   1.2853895e-07
   1.1109387e+02   1.2813802e-07
   1.1111811e+02   1.2773712e-07
   1.1114243e+02   1.2732623e-07
   1.1116745e+02   1.2691615e-07
   1.1119250e+02   1.2652517e-07
   1.1121646e+02   1.2612873e-07
   1.1124084e+02   1.2573153e-07
   1.1126536e+02   1.2534810e-07
   1.1128910e+02   1.2495886e-07
   1.1131328e+02   1.2456725e-07
   1.1133769e+02   1.2417895e-07
   1.1136198e+02   1.2378445e-07
   1.1138674e+02   1.2340179e-07
   1.1141084e+02   1.2301390e-07
   1.1143535e+02   1.2261743e-07
   1.1146049e+02   1.2222679e-07
   1.1148534e+02   1.2185191e-07
   1.1150928e+02   1.2147706e-07
   1.1153329e+02   1.2110398e-07
   1.1155726e+02   1.2073721e-07
   1.1158091e+02   1.2036228e-07
   1.1160517e+02   1.1999118e-07
   1.1162925e+02   1.1961609e-07
   1.1165368e+02   1.1924880e-07
   1.1167768e+02   1.1889299e-07
   1.1170101e+02   1.1855972e-07
   1.1172293e+02   1.1823681e-07
   1.1174422e+02   1.1791318e-07
   1.1176563e+02   1.1757395e-07
   1.1178814e+02   1.1721369e-07
   1.1181212e+02   1.1685718e-07
   1.1183593e+02   1.1649929e-07
   1.1185991e+02   1.1613065e-07
   1.1188469e+02   1.1578098e-07
   1.1190828e+02   1.1543388e-07
   1.1193177e+02   1.1508010e-07
   1.1195578e+02   1.1473284e-07
   1.1197944e+02   1.1438180e-07
   1.1200342e+02   1.1403613e-07
   1.1202712e+02   1.1369002e-07
   1.1205093e+02   1.1333929e-07
   1.1207513e+02   1.1297962e-07
   1.1210003e+02   1.1263925e-07
   1.1212368e+02   1.1229957e-07
   1.1214735e+02   1.1194802e-07
   1.1217193e+02   1.1159448e-07
   1.1219674e+02   1.1124632e-07
   1.1222125e+02   1.1090660e-07
   1.1224524e+02   1.1056904e-07
   1.1226916e+02   1.1023149e-07
   1.1229316e+02   1.0989179e-07
   1.1231739e+02   1.0955515e-07
   1.1234147e+02   1.0920716e-07
   1.1236646e+02   1.0887428e-07
   1.1239044e+02   1.0854152e-07
   1.1241449e+02   1.0821425e-07
   1.1243822e+02   1.0788658e-07
   1.1246205e+02   1.0753416e-07
   1.1248777e+02   1.0719680e-07
   1.1251248e+02   1.0685993e-07
   1.1253723e+02   1.0652955e-07
   1.1256159e+02   1.0618501e-07
   1.1258708e+02   1.0585970e-07
   1.1261122e+02   1.0553587e-07
   1.1263534e+02   1.0520698e-07
   1.1265991e+02   1.0487499e-07
   1.1268480e+02   1.0455888e-07
   1.1270857e+02   1.0427316e-07
   1.1273013e+02   1.0398730e-07
   1.1275175e+02   1.0370177e-07
   1.1277342e+02   1.0340425e-07
   1.1279606e+02   1.0308961e-07
   1.1282008e+02   1.0277202e-07
   1.1284441e+02   1.0246026e-07
   1.1286837e+02   1.0214793e-07
   1.1289245e+02   1.0183587e-07
   1.1291658e+02   1.0152729e-07
   1.1294053e+02   1.0120981e-07
   1.1296524e+02   1.0090148e-07
   1.1298932e+02   1.0059388e-07
   1.1301343e+02   1.0028808e-07
   1.1303747e+02   9.9987844e-08
   1.1306114e+02   9.9676132e-08
   1.1308581e+02   9.9370309e-08
   1.1311008e+02   9.9068269e-08
   1.1313414e+02   9.8763632e-08
   1.1315847e+02   9.8465023e-08
   1.1318241e+02   9.8154312e-08
   1.1320740e+02   9.7857983e-08
   1.1323130e+02   9.7560451e-08
   1.1325539e+02   9.7262499e-08
   1.1327958e+02   9.6965038e-08
   1.1330381e+02   9.6671272e-08
   1.1332782e+02   9.6375304e-08
   1.1335209e+02   9.6082157e-08
   1.1337620e+02   9.5791705e-08
   1.1340017e+02   9.5497599e-08
   1.1342452e+02   9.5205937e-08
   1.1344874e+02   9.4903269e-08
   1.1347396e+02   9.4617597e-08
   1.1349785e+02   9.4327894e-08
   1.1352214e+02   9.4038201e-08
   1.1354652e+02   9.3754407e-08
   1.1357048e+02   9.3469368e-08
   1.1359462e+02   9.3174188e-08
   1.1361970e+02   9.2874505e-08
   1.1364524e+02   9.2594455e-08
   1.1366920e+02   9.2303797e-08
   1.1369414e+02   9.2042577e-08
   1.1371662e+02   9.1794794e-08
   1.1373801e+02   9.1548661e-08
   1.1375932e+02   9.1297232e-08
   1.1378115e+02   9.1019349e-08
   1.1380535e+02   9.0742692e-08
   1.1382953e+02   9.0457810e-08
   1.1385450e+02   9.0181428e-08
   1.1387880e+02   8.9900569e-08
   1.1390358e+02   8.9625797e-08
   1.1392790e+02   8.9355530e-08
   1.1395190e+02   8.9087607e-08
   1.1397577e+02   8.8809409e-08
   1.1400063e+02   8.8525552e-08
   1.1402608e+02   8.8258249e-08
   1.1405013e+02   8.7991905e-08
   1.1407416e+02   8.7726508e-08
   1.1409819e+02   8.7452901e-08
   1.1412304e+02   8.7193013e-08
   1.1414672e+02   8.6935013e-08
   1.1417030e+02   8.6667008e-08
   1.1419487e+02   8.6406963e-08
   1.1421879e+02   8.6149125e-08
   1.1424259e+02   8.5880809e-08
   1.1426742e+02   8.5618899e-08
   1.1429175e+02   8.5361926e-08
   1.1431569e+02   8.5108325e-08
   1.1433939e+02   8.4847469e-08
   1.1436385e+02   8.4594533e-08
   1.1438764e+02   8.4339996e-08
   1.1441165e+02   8.4086089e-08
   1.1443568e+02   8.3832483e-08
   1.1445976e+02   8.3575876e-08
   1.1448421e+02   8.3324787e-08
   1.1450820e+02   8.3073353e-08
   1.1453230e+02   8.2821261e-08
   1.1455654e+02   8.2570522e-08
   1.1458073e+02   8.2307938e-08
   1.1460614e+02   8.2063574e-08
   1.1462987e+02   8.1818518e-08
   1.1465374e+02   8.1572988e-08
   1.1467773e+02   8.1328386e-08
   1.1470170e+02   8.1099191e-08
   1.1472424e+02   8.0878084e-08
   1.1474604e+02   8.0658674e-08
   1.1476773e+02   8.0433109e-08
   1.1479010e+02   8.0189778e-08
   1.1481430e+02   7.9948445e-08
   1.1483838e+02   7.9707614e-08
   1.1486249e+02   7.9459400e-08
   1.1488742e+02   7.9218413e-08
   1.1491169e+02   7.8982508e-08
   1.1493553e+02   7.8743611e-08
   1.1495975e+02   7.8499377e-08
   1.1498459e+02   7.8267040e-08
   1.1500830e+02   7.8033163e-08
   1.1503223e+02   7.7799116e-08
   1.1505626e+02   7.7561096e-08
   1.1508077e+02   7.7321997e-08
   1.1510548e+02   7.7090783e-08
   1.1512944e+02   7.6855907e-08
   1.1515386e+02   7.6628716e-08
   1.1517756e+02   7.6398503e-08
   1.1520165e+02   7.6157573e-08
   1.1522694e+02   7.5929384e-08
   1.1525097e+02   7.5702178e-08
   1.1527497e+02   7.5475650e-08
   1.1529897e+02   7.5242505e-08
   1.1532375e+02   7.5013019e-08
   1.1534823e+02   7.4782401e-08
   1.1537290e+02   7.4556233e-08
   1.1539717e+02   7.4323653e-08
   1.1542222e+02   7.4093844e-08
   1.1544704e+02   7.3863742e-08
   1.1547198e+02   7.3636472e-08
   1.1549668e+02   7.3416265e-08
   1.1552070e+02   7.3187781e-08
   1.1554570e+02   7.2966633e-08
   1.1556997e+02   7.2738286e-08
   1.1559512e+02   7.2515504e-08
   1.1561973e+02   7.2295331e-08
   1.1564413e+02   7.2078644e-08
   1.1566822e+02   7.1857632e-08
   1.1569287e+02   7.1655494e-08
   1.1571548e+02   7.1464836e-08
   1.1573687e+02   7.1275867e-08
   1.1575812e+02   7.1083643e-08
   1.1577981e+02   7.0875045e-08
   1.1580341e+02   7.0642558e-08
   1.1582980e+02   7.0431162e-08
   1.1585387e+02   7.0203130e-08
   1.1587992e+02   6.9987370e-08
   1.1590466e+02   6.9764278e-08
   1.1593031e+02   6.9558269e-08
   1.1595408e+02   6.9336969e-08
   1.1597969e+02   6.9129596e-08
   1.1600377e+02   6.8907082e-08
   1.1602969e+02   6.8704858e-08
   1.1605332e+02   6.8503045e-08
   1.1607697e+02   6.8298264e-08
   1.1610105e+02   6.8082178e-08
   1.1612654e+02   6.7873439e-08
   1.1615124e+02   6.7662653e-08
   1.1617626e+02   6.7460124e-08
   1.1620038e+02   6.7245230e-08
   1.1622606e+02   6.7044604e-08
   1.1625010e+02   6.6835273e-08
   1.1627527e+02   6.6636046e-08
   1.1629931e+02   6.6430259e-08
   1.1632421e+02   6.6232907e-08
   1.1634816e+02   6.6033784e-08
   1.1637241e+02   6.5840309e-08
   1.1639604e+02   6.5644482e-08
   1.1642003e+02   6.5436375e-08
   1.1644561e+02   6.5240643e-08
   1.1646974e+02   6.5039073e-08
   1.1649467e+02   6.4832461e-08
   1.1652031e+02   6.4631148e-08
   1.1654538e+02   6.4427598e-08
   1.1657080e+02   6.4233368e-08
   1.1659514e+02   6.4039613e-08
   1.1661949e+02   6.3842439e-08
   1.1664436e+02   6.3652077e-08
   1.1666843e+02   6.3461730e-08
   1.1669259e+02   6.3277839e-08
   1.1671599e+02   6.3111776e-08
   1.1673719e+02   6.2944515e-08
   1.1675859e+02   6.2774663e-08
   1.1678039e+02   6.2593290e-08
   1.1680374e+02   6.2407659e-08
   1.1682770e+02   6.2220742e-08
   1.1685191e+02   6.2035559e-08
   1.1687597e+02   6.1849666e-08
   1.1690019e+02   6.1657824e-08
   1.1692527e+02   6.1472778e-08
   1.1694954e+02   6.1289034e-08
   1.1697371e+02   6.1107093e-08
   1.1699772e+02   6.0924792e-08
   1.1702184e+02   6.0739121e-08
   1.1704650e+02   6.0558388e-08
   1.1707057e+02   6.0381110e-08
   1.1709425e+02   6.0202190e-08
   1.1711823e+02   6.0024757e-08
   1.1714208e+02   5.9828411e-08
   1.1716856e+02   5.9649027e-08
   1.1719282e+02   5.9471922e-08
   1.1721686e+02   5.9294601e-08
   1.1724100e+02   5.9113517e-08
   1.1726572e+02   5.8940668e-08
   1.1728940e+02   5.8766441e-08
   1.1731334e+02   5.8588345e-08
   1.1733788e+02   5.8412749e-08
   1.1736216e+02   5.8237517e-08
   1.1738646e+02   5.8060673e-08
   1.1741106e+02   5.7885427e-08
   1.1743552e+02   5.7714271e-08
   1.1745948e+02   5.7541132e-08
   1.1748379e+02   5.7370251e-08
   1.1750785e+02   5.7202580e-08
   1.1753154e+02   5.7030438e-08
   1.1755594e+02   5.6862239e-08
   1.1757985e+02   5.6688768e-08
   1.1760458e+02   5.6519571e-08
   1.1762878e+02   5.6349824e-08
   1.1765314e+02   5.6182947e-08
   1.1767716e+02   5.6017514e-08
   1.1770104e+02   5.5864894e-08
   1.1772314e+02   5.5719097e-08
   1.1774431e+02   5.5571628e-08
   1.1776577e+02   5.5421190e-08
   1.1778774e+02   5.5253708e-08
   1.1781226e+02   5.5090102e-08
   1.1783629e+02   5.4924378e-08
   1.1786070e+02   5.4756551e-08
   1.1788551e+02   5.4597270e-08
   1.1790912e+02   5.4433134e-08
   1.1793353e+02   5.4274810e-08
   1.1795714e+02   5.4116729e-08
   1.1798079e+02   5.3949093e-08
   1.1800595e+02   5.3510232e-08
   1.1803001e+02   5.3076700e-08
   1.1805426e+02   5.2651877e-08
   1.1807851e+02   5.2238760e-08
   1.1810255e+02   5.1541414e-08
   1.1812747e+02   5.0889064e-08
   1.1815144e+02   5.0246277e-08
   1.1817570e+02   4.9624642e-08
   1.1819982e+02   4.9006406e-08
   1.1822447e+02   4.8416829e-08
   1.1824862e+02   4.7838768e-08
   1.1827296e+02   4.7261546e-08
   1.1829794e+02   4.6706650e-08
   1.1832338e+02   4.6199089e-08
   1.1834732e+02   4.5696982e-08
   1.1837165e+02   4.5199513e-08
   1.1839644e+02   4.4571877e-08
   1.1842051e+02   4.3928070e-08
   1.1844586e+02   4.3321702e-08
   1.1847038e+02   4.2721907e-08
   1.1849529e+02   4.2148012e-08
   1.1851976e+02   4.1560292e-08
   1.1854550e+02   4.1015702e-08
   1.1857000e+02   4.0483738e-08
   1.1859458e+02   4.0004987e-08
   1.1861864e+02   3.9527348e-08
   1.1864323e+02   3.9068441e-08
   1.1866744e+02   3.8625135e-08
   1.1869140e+02   3.8317243e-08
   1.1871496e+02   3.8043316e-08
   1.1873654e+02   3.7777095e-08
   1.1875810e+02   3.7515538e-08
   1.1877986e+02   3.7269095e-08
   1.1880434e+02   3.7035506e-08
   1.1882832e+02   3.6804829e-08
   1.1885277e+02   3.6588179e-08
   1.1887648e+02   3.6603235e-08
   1.1890082e+02   3.6620351e-08
   1.1892540e+02   3.6638100e-08
   1.1894898e+02   3.6657308e-08
   1.1897325e+02   3.6545154e-08
   1.1899676e+02   3.6435567e-08
   1.1902035e+02   3.6323028e-08
   1.1904520e+02   3.6217924e-08
   1.1906896e+02   3.6126356e-08
   1.1909316e+02   3.6037502e-08
   1.1911757e+02   3.5952566e-08
   1.1914175e+02   3.5867239e-08
   1.1916688e+02   3.5787034e-08
   1.1919124e+02   3.5710941e-08
   1.1921499e+02   3.5635755e-08
   1.1923904e+02   3.5560536e-08
   1.1926364e+02   3.5488533e-08
   1.1928765e+02   3.5416246e-08
   1.1931217e+02   3.5346259e-08
   1.1933624e+02   3.5276307e-08
   1.1936059e+02   3.5205647e-08
   1.1938543e+02   3.5138122e-08
   1.1940934e+02   3.5070652e-08
   1.1943336e+02   3.5003488e-08
   1.1945735e+02   3.4937178e-08
   1.1948107e+02   3.4868450e-08
   1.1950567e+02   3.4801485e-08
   1.1952959e+02   3.4730679e-08
   1.1955482e+02   3.4663919e-08
   1.1957852e+02   3.4596767e-08
   1.1960224e+02   3.4527654e-08
   1.1962651e+02   3.4457186e-08
   1.1965108e+02   3.4388684e-08
   1.1967480e+02   3.4318927e-08
   1.1969875e+02   3.4253064e-08
   1.1972118e+02   3.4190085e-08
   1.1974246e+02   3.4125737e-08
   1.1976403e+02   3.4059109e-08
   1.1978616e+02   3.3986103e-08
   1.1981019e+02   3.3911020e-08
   1.1983465e+02   3.3834623e-08
   1.1985929e+02   3.3758188e-08
   1.1988369e+02   3.3682005e-08
   1.1990776e+02   3.3604854e-08
   1.1993189e+02   3.3527111e-08
   1.1995596e+02   3.3448788e-08
   1.1997997e+02   3.3368111e-08
   1.2000445e+02   3.3289346e-08
   1.2002812e+02   3.3210111e-08
   1.2005170e+02   3.3128100e-08
   1.2007589e+02   3.3045698e-08
   1.2009996e+02   3.2961756e-08
   1.2012425e+02   3.2876431e-08
   1.2014873e+02   3.2787656e-08
   1.2017396e+02   3.2701210e-08
   1.2019832e+02   3.2615536e-08
   1.2022226e+02   3.2521065e-08
   1.2024844e+02   3.2429870e-08
   1.2027350e+02   3.2337340e-08
   1.2029873e+02   3.2245717e-08
   1.2032352e+02   3.2161264e-08
   1.2034707e+02   3.2083426e-08
   1.2036859e+02   3.2003920e-08
   1.2039041e+02   3.1915996e-08
   1.2041436e+02   3.1816043e-08
   1.2043906e+02   3.1716020e-08
   1.2046374e+02   3.1617575e-08
   1.2048799e+02   3.1519617e-08
   1.2051208e+02   3.1426219e-08
   1.2053500e+02   3.1333562e-08
   1.2055771e+02   3.1237723e-08
   1.2058115e+02   3.1138183e-08
   1.2060546e+02   3.1039294e-08
   1.2062958e+02   3.0937919e-08
   1.2065425e+02   3.0839435e-08
   1.2067818e+02   3.0742747e-08
   1.2070164e+02   3.0652581e-08
   1.2072349e+02   3.0563923e-08
   1.2074493e+02   3.0466290e-08
   1.2076852e+02   3.0368463e-08
   1.2079212e+02   3.0268432e-08
   1.2081622e+02   3.0166457e-08
   1.2084076e+02   3.0062851e-08
   1.2086565e+02   2.9961675e-08
   1.2088994e+02   2.9860965e-08
   1.2091408e+02   2.9759800e-08
   1.2093830e+02   2.9658823e-08
   1.2096246e+02   2.9557567e-08
   1.2098665e+02   2.9457817e-08
   1.2101047e+02   2.9358010e-08
   1.2103428e+02   2.9257632e-08
   1.2105821e+02   2.9157122e-08
   1.2108215e+02   2.9054778e-08
   1.2110652e+02   2.8954519e-08
   1.2113038e+02   2.8852186e-08
   1.2115471e+02   2.8751589e-08
   1.2117863e+02   2.8647198e-08
   1.2120344e+02   2.8545811e-08
   1.2122752e+02   2.8443979e-08
   1.2125171e+02   2.8342578e-08
   1.2127579e+02   2.8241572e-08
   1.2129978e+02   2.8138401e-08
   1.2132428e+02   2.8036717e-08
   1.2134843e+02   2.7933785e-08
   1.2137288e+02   2.7831600e-08
   1.2139716e+02   2.7729849e-08
   1.2142134e+02   2.7624581e-08
   1.2144637e+02   2.7522056e-08
   1.2147075e+02   2.7420401e-08
   1.2149494e+02   2.7319123e-08
   1.2151905e+02   2.7215887e-08
   1.2154364e+02   2.7116378e-08
   1.2156736e+02   2.7016273e-08
   1.2159124e+02   2.6914784e-08
   1.2161547e+02   2.6813992e-08
   1.2163955e+02   2.6710550e-08
   1.2166429e+02   2.6610231e-08
   1.2168831e+02   2.6511137e-08
   1.2171205e+02   2.6421302e-08
   1.2173361e+02   2.6331498e-08
   1.2175517e+02   2.6242460e-08
   1.2177657e+02   2.6148662e-08
   1.2179915e+02   2.6047088e-08
   1.2182362e+02   2.5948398e-08
   1.2184744e+02   2.5848909e-08
   1.2187148e+02   2.5749345e-08
   1.2189557e+02   2.5649468e-08
   1.2191977e+02   2.5550644e-08
   1.2194376e+02   2.5451846e-08
   1.2196778e+02   2.5351769e-08
   1.2199215e+02   2.5252393e-08
   1.2201640e+02   2.5153211e-08
   1.2204064e+02   2.5019086e-08
   1.2206540e+02   2.4889539e-08
   1.2208948e+02   2.4760749e-08
   1.2211356e+02   2.4630357e-08
   1.2213808e+02   2.4492460e-08
   1.2216299e+02   2.4358365e-08
   1.2218737e+02   2.4224781e-08
   1.2221180e+02   2.4093702e-08
   1.2223591e+02   2.3936177e-08
   1.2226028e+02   2.3777843e-08
   1.2228504e+02   2.3627744e-08
   1.2230878e+02   2.3479146e-08
   1.2233254e+02   2.3367890e-08
   1.2235682e+02   2.3257365e-08
   1.2238109e+02   2.3146257e-08
   1.2240565e+02   2.3038052e-08
   1.2242972e+02   2.2921656e-08
   1.2245438e+02   2.2808548e-08
   1.2247855e+02   2.2693215e-08
   1.2250341e+02   2.2581251e-08
   1.2252776e+02   2.2480544e-08
   1.2255175e+02   2.2381656e-08
   1.2257555e+02   2.2282715e-08
   1.2259962e+02   2.2183101e-08
   1.2262409e+02   2.2086349e-08
   1.2264811e+02   2.1990557e-08
   1.2267212e+02   2.1895728e-08
   1.2269612e+02   2.1807076e-08
   1.2271876e+02   2.1723288e-08
   1.2274034e+02   2.1640812e-08
   1.2276176e+02   2.1554341e-08
   1.2278440e+02   2.1459808e-08
   1.2280937e+02   2.1381686e-08
   1.2283364e+02   2.1304685e-08
   1.2285771e+02   2.1227567e-08
   1.2288197e+02   2.1149692e-08
   1.2290661e+02   2.1073531e-08
   1.2293084e+02   2.0998862e-08
   1.2295472e+02   2.0925498e-08
   1.2297830e+02   2.0852083e-08
   1.2300201e+02   2.0774783e-08
   1.2302644e+02   2.0700439e-08
   1.2305006e+02   2.0625544e-08
   1.2307399e+02   2.0551301e-08
   1.2309783e+02   2.0415118e-08
   1.2312199e+02   2.0274825e-08
   1.2314743e+02   2.0142937e-08
   1.2317185e+02   2.0014560e-08
   1.2319612e+02   1.9883984e-08
   1.2322019e+02   1.9758297e-08
   1.2324388e+02   1.9632280e-08
   1.2326816e+02   1.9509731e-08
   1.2329229e+02   1.9389650e-08
   1.2331646e+02   1.9272906e-08
   1.2334045e+02   1.9155450e-08
   1.2336510e+02   1.9042253e-08
   1.2338936e+02   1.8926256e-08
   1.2341344e+02   1.8813312e-08
   1.2343729e+02   1.8697376e-08
   1.2346218e+02   1.8584770e-08
   1.2348677e+02   1.8474634e-08
   1.2351123e+02   1.8367165e-08
   1.2353548e+02   1.8263382e-08
   1.2355927e+02   1.8158473e-08
   1.2358370e+02   1.8056773e-08
   1.2360774e+02   1.7956410e-08
   1.2363183e+02   1.7857635e-08
   1.2365589e+02   1.7760965e-08
   1.2367978e+02   1.7665672e-08
   1.2370366e+02   1.7580233e-08
   1.2372537e+02   1.7497704e-08
   1.2374660e+02   1.7416070e-08
   1.2376785e+02   1.7331556e-08
   1.2379012e+02   1.7241876e-08
   1.2381406e+02   1.7152299e-08
   1.2383829e+02   1.7064498e-08
   1.2386235e+02   1.6976108e-08
   1.2388688e+02   1.6890784e-08
   1.2391086e+02   1.6806584e-08
   1.2393481e+02   1.6724719e-08
   1.2395839e+02   1.6643254e-08
   1.2398212e+02   1.6559625e-08
   1.2400677e+02   1.6479625e-08
   1.2403063e+02   1.6399094e-08
   1.2405492e+02   1.6317486e-08
   1.2407982e+02   1.6236838e-08
   1.2410471e+02   1.6154713e-08
   1.2413034e+02   1.6076845e-08
   1.2415491e+02   1.5995457e-08
   1.2418088e+02   1.5916134e-08
   1.2420648e+02   1.5841296e-08
   1.2423088e+02   1.5766753e-08
   1.2425543e+02   1.5693765e-08
   1.2427972e+02   1.5621939e-08
   1.2430385e+02   1.5549721e-08
   1.2432834e+02   1.5479195e-08
   1.2435250e+02   1.5399315e-08
   1.2438013e+02   1.5327854e-08
   1.2440509e+02   1.5258929e-08
   1.2442939e+02   1.5190127e-08
   1.2445387e+02   1.5122240e-08
   1.2447824e+02   1.5055593e-08
   1.2450237e+02   1.4987420e-08
   1.2452726e+02   1.4922520e-08
   1.2455117e+02   1.4858148e-08
   1.2457507e+02   1.4793236e-08
   1.2459938e+02   1.4727974e-08
   1.2462401e+02   1.4663284e-08
   1.2464863e+02   1.4599167e-08
   1.2467323e+02   1.4535818e-08
   1.2469773e+02   1.4477828e-08
   1.2472032e+02   1.4423609e-08
   1.2474159e+02   1.4368983e-08
   1.2476316e+02   1.4313083e-08
   1.2478539e+02   1.4252298e-08
   1.2480973e+02   1.4192254e-08
   1.2483395e+02   1.4132824e-08
   1.2485809e+02   1.4073793e-08
   1.2488225e+02   1.4013739e-08
   1.2490700e+02   1.3955246e-08
   1.2493128e+02   1.3895325e-08
   1.2495632e+02   1.3837394e-08
   1.2498071e+02   1.3780355e-08
   1.2500488e+02   1.3723910e-08
   1.2502896e+02   1.3665043e-08
   1.2505424e+02   1.3609167e-08
   1.2507840e+02   1.3553640e-08
   1.2510257e+02   1.3496602e-08
   1.2512755e+02   1.3442305e-08
   1.2515149e+02   1.3389236e-08
   1.2517504e+02   1.3336559e-08
   1.2519855e+02   1.3286528e-08
   1.2522102e+02   1.3238552e-08
   1.2524269e+02   1.3190413e-08
   1.2526454e+02   1.3138714e-08
   1.2528815e+02   1.3084199e-08
   1.2531320e+02   1.3030437e-08
   1.2533806e+02   1.2978578e-08
   1.2536218e+02   1.2925365e-08
   1.2538708e+02   1.2872865e-08
   1.2541179e+02   1.2821583e-08
   1.2543608e+02   1.2769140e-08
   1.2546106e+02   1.2716927e-08
   1.2548607e+02   1.2667883e-08
   1.2550971e+02   1.2618381e-08
   1.2553370e+02   1.2568250e-08
   1.2555813e+02   1.2518283e-08
   1.2558262e+02   1.2466896e-08
   1.2560795e+02   1.2418574e-08
   1.2563191e+02   1.2369576e-08
   1.2565633e+02   1.2321766e-08
   1.2568029e+02   1.2273872e-08
   1.2570443e+02   1.2230808e-08
   1.2572624e+02   1.2188485e-08
   1.2574779e+02   1.2146712e-08
   1.2576915e+02   1.2103349e-08
   1.2579143e+02   1.2056741e-08
   1.2581551e+02   1.2009801e-08
   1.2583988e+02   1.1962157e-08
   1.2586476e+02   1.1916168e-08
   1.2588890e+02   1.1870789e-08
   1.2591284e+02   1.1826130e-08
   1.2593652e+02   1.1782161e-08
   1.2595996e+02   1.1737740e-08
   1.2598375e+02   1.1694162e-08
   1.2600722e+02   1.1650511e-08
   1.2603084e+02   1.1607215e-08
   1.2605438e+02   1.1563869e-08
   1.2607807e+02   1.1520276e-08
   1.2610202e+02   1.1474579e-08
   1.2612725e+02   1.1431130e-08
   1.2615136e+02   1.1387501e-08
   1.2617570e+02   1.1344499e-08
   1.2619980e+02   1.1301794e-08
   1.2622386e+02   1.1259669e-08
   1.2624771e+02   1.1217476e-08
   1.2627171e+02   1.1174550e-08
   1.2629626e+02   1.1132540e-08
   1.2632040e+02   1.1088764e-08
   1.2634568e+02   1.1047426e-08
   1.2636968e+02   1.1005296e-08
   1.2639425e+02   1.0963939e-08
   1.2641849e+02   1.0921849e-08
   1.2644329e+02   1.0880517e-08
   1.2646776e+02   1.0840154e-08
   1.2649177e+02   1.0798301e-08
   1.2651680e+02   1.0754504e-08
   1.2654311e+02   1.0713754e-08
   1.2656773e+02   1.0673166e-08
   1.2659236e+02   1.0633550e-08
   1.2661653e+02   1.0594185e-08
   1.2664065e+02   1.0554217e-08
   1.2666527e+02   1.0515532e-08
   1.2668920e+02   1.0477930e-08
   1.2671258e+02   1.0443550e-08
   1.2673405e+02   1.0409052e-08
   1.2675568e+02   1.0374509e-08
   1.2677744e+02   1.0338089e-08
   1.2680047e+02   1.0298725e-08
   1.2682549e+02   1.0260029e-08
   1.2685020e+02   1.0222498e-08
   1.2687429e+02   1.0185138e-08
   1.2689837e+02   1.0147922e-08
   1.2692248e+02   1.0110089e-08
   1.2694710e+02   1.0073135e-08
   1.2697127e+02   1.0036480e-08
   1.2699535e+02   9.9997639e-09
   1.2701958e+02   9.9628539e-09
   1.2704406e+02   9.9266988e-09
   1.2706815e+02   9.8903951e-09
   1.2709246e+02   9.8553205e-09
   1.2711605e+02   9.8203576e-09
   1.2713967e+02   9.7854507e-09
   1.2716336e+02   9.7502310e-09
   1.2718737e+02   9.7147462e-09
   1.2721168e+02   9.6800082e-09
   1.2723558e+02   9.6450584e-09
   1.2725974e+02   9.6082746e-09
   1.2728529e+02   9.5736894e-09
   1.2730943e+02   9.5391579e-09
   1.2733365e+02   9.5047106e-09
   1.2735791e+02   9.4706748e-09
   1.2738200e+02   9.4358543e-09
   1.2740676e+02   9.4029024e-09
   1.2743029e+02   9.3698644e-09
   1.2745400e+02   9.3362254e-09
   1.2747824e+02   9.3028324e-09
   1.2750242e+02   9.2680172e-09
   1.2752775e+02   9.2319286e-09
   1.2755413e+02   9.1991528e-09
   1.2757821e+02   9.1657170e-09
   1.2760288e+02   9.1329619e-09
   1.2762717e+02   9.1009732e-09
   1.2765099e+02   9.0693014e-09
   1.2767469e+02   9.0378827e-09
   1.2769830e+02   9.0085803e-09
   1.2772042e+02   8.9805498e-09
   1.2774166e+02   8.9526150e-09
   1.2776292e+02   8.9245158e-09
   1.2778438e+02   8.8950905e-09
   1.2780695e+02   8.8638244e-09
   1.2783105e+02   8.8312136e-09
   1.2785629e+02   8.8003587e-09
   1.2788028e+02   8.7692583e-09
   1.2790458e+02   8.7387170e-09
   1.2792855e+02   8.7081508e-09
   1.2795264e+02   8.6778408e-09
   1.2797664e+02   8.6475624e-09
   1.2800073e+02   8.6162202e-09
   1.2802577e+02   8.5853155e-09
   1.2805058e+02   8.5551761e-09
   1.2807489e+02   8.5249459e-09
   1.2809938e+02   8.4952117e-09
   1.2812359e+02   8.4662578e-09
   1.2814726e+02   8.4368276e-09
   1.2817143e+02   8.4072693e-09
   1.2819581e+02   8.3786939e-09
   1.2821949e+02   8.3499978e-09
   1.2824337e+02   8.3213524e-09
   1.2826732e+02   8.2921771e-09
   1.2829182e+02   8.2635986e-09
   1.2831593e+02   8.2351107e-09
   1.2834007e+02   8.2054255e-09
   1.2836534e+02   8.1774882e-09
   1.2838923e+02   8.1495210e-09
   1.2841326e+02   8.1216661e-09
   1.2843729e+02   8.0918070e-09
   1.2846317e+02   8.0642499e-09
   1.2848717e+02   8.0363183e-09
   1.2851160e+02   8.0089233e-09
   1.2853567e+02   7.9815510e-09
   1.2855983e+02   7.9537432e-09
   1.2858449e+02   7.9266972e-09
   1.2860857e+02   7.8994131e-09
   1.2863298e+02   7.8726202e-09
   1.2865706e+02   7.8459135e-09
   1.2868116e+02   7.8196361e-09
   1.2870499e+02   7.7959249e-09
   1.2872657e+02   7.7725382e-09
   1.2874794e+02   7.7488711e-09
   1.2876966e+02   7.7235926e-09
   1.2879295e+02   7.6973266e-09
   1.2881726e+02   7.6715000e-09
   1.2884127e+02   7.6451265e-09
   1.2886589e+02   7.6195237e-09
   1.2888990e+02   7.5939589e-09
   1.2891398e+02   7.5686613e-09
   1.2893792e+02   7.5432435e-09
   1.2896207e+02   7.5172115e-09
   1.2898692e+02   7.4919687e-09
   1.2901112e+02   7.4666269e-09
   1.2903553e+02   7.4413941e-09
   1.2905994e+02   7.4158966e-09
   1.2908472e+02   7.3906870e-09
   1.2910933e+02   7.3664294e-09
   1.2913311e+02   7.3421924e-09
   1.2915698e+02   7.3178499e-09
   1.2918105e+02   7.2927197e-09
   1.2920601e+02   7.2682118e-09
   1.2923047e+02   7.2438900e-09
   1.2925485e+02   7.2197747e-09
   1.2927912e+02   7.1954240e-09
   1.2930375e+02   7.1716577e-09
   1.2932789e+02   7.1481216e-09
   1.2935189e+02   7.1246894e-09
   1.2937590e+02   7.1013703e-09
   1.2939989e+02   7.0772961e-09
   1.2942477e+02   7.0544083e-09
   1.2944853e+02   7.0314309e-09
   1.2947249e+02   7.0083490e-09
   1.2949666e+02   6.9853029e-09
   1.2952089e+02   6.9613441e-09
   1.2954620e+02   6.9373296e-09
   1.2957168e+02   6.9139654e-09
   1.2959659e+02   6.8899420e-09
   1.2962231e+02   6.8665275e-09
   1.2964750e+02   6.8440975e-09
   1.2967173e+02   6.8218053e-09
   1.2969593e+02   6.8011399e-09
   1.2971844e+02   6.7815034e-09
   1.2973993e+02   6.7620696e-09
   1.2976127e+02   6.7424109e-09
   1.2978294e+02   6.7212136e-09
   1.2980641e+02   6.6993823e-09
   1.2983068e+02   6.6774479e-09
   1.2985516e+02   6.6558286e-09
   1.2987941e+02   6.6343044e-09
   1.2990365e+02   6.6129724e-09
   1.2992777e+02   6.5916393e-09
   1.2995200e+02   6.5705880e-09
   1.2997601e+02   6.5496889e-09
   1.2999995e+02   6.5283719e-09
   1.3002447e+02   6.5073283e-09
   1.3004879e+02   6.4863497e-09
   1.3007313e+02   6.4650195e-09
   1.3009799e+02   6.4442765e-09
   1.3012227e+02   6.4222298e-09
   1.3014819e+02   6.4018582e-09
   1.3017225e+02   6.3809558e-09
   1.3019704e+02   6.3606578e-09
   1.3022122e+02   6.3395559e-09
   1.3024646e+02   6.3190971e-09
   1.3027104e+02   6.2990446e-09
   1.3029524e+02   6.2789805e-09
   1.3031955e+02   6.2589914e-09
   1.3034387e+02   6.2393999e-09
   1.3036782e+02   6.2200617e-09
   1.3039155e+02   6.2006523e-09
   1.3041547e+02   6.1810383e-09
   1.3043974e+02   6.1611680e-09
   1.3046443e+02   6.1422356e-09
   1.3048806e+02   6.1234154e-09
   1.3051165e+02   6.1044850e-09
   1.3053547e+02   6.0855415e-09
   1.3055940e+02   6.0666135e-09
   1.3058342e+02   6.0478428e-09
   1.3060733e+02   6.0287221e-09
   1.3063179e+02   6.0099736e-09
   1.3065588e+02   5.9910850e-09
   1.3068025e+02   5.9728747e-09
   1.3070384e+02   5.9560949e-09
   1.3072566e+02   5.9397649e-09
   1.3074698e+02   5.9234040e-09
   1.3076842e+02   5.9059977e-09
   1.3079131e+02   5.8875951e-09
   1.3081561e+02   5.8690403e-09
   1.3084022e+02   5.8504055e-09
   1.3086503e+02   5.8326217e-09
   1.3088882e+02   5.8144362e-09
   1.3091324e+02   5.7965330e-09
   1.3093738e+02   5.7786732e-09
   1.3096156e+02   5.7605335e-09
   1.3098622e+02   5.7430003e-09
   1.3101016e+02   5.7254768e-09
   1.3103418e+02   5.7081191e-09
   1.3105808e+02   5.6906449e-09
   1.3108223e+02   5.6727281e-09
   1.3110709e+02   5.6550756e-09
   1.3113170e+02   5.6378989e-09
   1.3115573e+02   5.6203645e-09
   1.3118037e+02   5.6028162e-09
   1.3120513e+02   5.5857992e-09
   1.3122924e+02   5.5687883e-09
   1.3125345e+02   5.5517526e-09
   1.3127779e+02   5.5348291e-09
   1.3130206e+02   5.5175336e-09
   1.3132697e+02   5.5004970e-09
   1.3135161e+02   5.4835492e-09
   1.3137622e+02   5.4670172e-09
   1.3140033e+02   5.4497465e-09
   1.3142561e+02   5.4332069e-09
   1.3144993e+02   5.4165802e-09
   1.3147448e+02   5.4002992e-09
   1.3149861e+02   5.3836353e-09
   1.3152341e+02   5.3667466e-09
   1.3154866e+02   5.3502652e-09
   1.3157339e+02   5.3342763e-09
   1.3159748e+02   5.3183208e-09
   1.3162162e+02   5.3019642e-09
   1.3164647e+02   5.2862329e-09
   1.3167046e+02   5.2702644e-09
   1.3169491e+02   5.2556761e-09
   1.3171734e+02   5.2419781e-09
   1.3173847e+02   5.2282560e-09
   1.3175972e+02   5.2143993e-09
   1.3178124e+02   5.1993343e-09
   1.3180473e+02   5.1839598e-09
   1.3182880e+02   5.1686587e-09
   1.3185285e+02   5.1533858e-09
   1.3187695e+02   5.1381357e-09
   1.3190110e+02   5.1225495e-09
   1.3192589e+02   5.1075477e-09
   1.3194985e+02   5.0924401e-09
   1.3197406e+02   5.0774446e-09
   1.3199819e+02   5.0616399e-09
   1.3202373e+02   5.0466953e-09
   1.3204798e+02   5.0320663e-09
   1.3207180e+02   5.0171262e-09
   1.3209623e+02   5.0026063e-09
   1.3212006e+02   4.9874835e-09
   1.3214499e+02   4.9728435e-09
   1.3216921e+02   4.9584797e-09
   1.3219307e+02   4.9438922e-09
   1.3221739e+02   4.9289244e-09
   1.3224244e+02   4.9140500e-09
   1.3226745e+02   4.8997041e-09
   1.3229165e+02   4.8857303e-09
   1.3231533e+02   4.8717955e-09
   1.3233902e+02   4.8573161e-09
   1.3236373e+02   4.8433540e-09
   1.3238766e+02   4.8293747e-09
   1.3241171e+02   4.8152146e-09
   1.3243616e+02   4.8013541e-09
   1.3246019e+02   4.7870282e-09
   1.3248511e+02   4.7732258e-09
   1.3250923e+02   4.7596196e-09
   1.3253309e+02   4.7459280e-09
   1.3255719e+02   4.7324027e-09
   1.3258109e+02   4.7185445e-09
   1.3260567e+02   4.7050503e-09
   1.3262970e+02   4.6914733e-09
   1.3265396e+02   4.6781546e-09
   1.3267786e+02   4.6650324e-09
   1.3270149e+02   4.6529024e-09
   1.3272341e+02   4.6411420e-09
   1.3274474e+02   4.6293625e-09
   1.3276617e+02   4.6169752e-09
   1.3278879e+02   4.6040050e-09
   1.3281256e+02   4.5909358e-09
   1.3283659e+02   4.5776033e-09
   1.3286121e+02   4.5646076e-09
   1.3288529e+02   4.5519196e-09
   1.3290889e+02   4.5391916e-09
   1.3293266e+02   4.5265380e-09
   1.3295637e+02   4.5139578e-09
   1.3298003e+02   4.5007642e-09
   1.3300494e+02   4.4880644e-09
   1.3302901e+02   4.4750163e-09
   1.3305382e+02   4.4624405e-09
   1.3307783e+02   4.4497191e-09
   1.3310221e+02   4.4366420e-09
   1.3312737e+02   4.4241423e-09
   1.3315151e+02   4.4113937e-09
   1.3317622e+02   4.3988342e-09
   1.3320066e+02   4.3860429e-09
   1.3322564e+02   4.3737646e-09
   1.3324971e+02   4.3614853e-09
   1.3327387e+02   4.3491776e-09
   1.3329818e+02   4.3368746e-09
   1.3332256e+02   4.3243672e-09
   1.3334745e+02   4.3122971e-09
   1.3337155e+02   4.3003144e-09
   1.3339557e+02   4.2883378e-09
   1.3341966e+02   4.2761509e-09
   1.3344427e+02   4.2642624e-09
   1.3346836e+02   4.2524467e-09
   1.3349239e+02   4.2404777e-09
   1.3351682e+02   4.2289008e-09
   1.3354054e+02   4.2168193e-09
   1.3356539e+02   4.2049263e-09
   1.3358993e+02   4.1933249e-09
   1.3361396e+02   4.1816109e-09
   1.3363831e+02   4.1695277e-09
   1.3366352e+02   4.1580928e-09
   1.3368747e+02   4.1468882e-09
   1.3371102e+02   4.1366933e-09
   1.3373252e+02   4.1266066e-09
   1.3375386e+02   4.1164404e-09
   1.3377543e+02   4.1056755e-09
   1.3379835e+02   4.0943124e-09
   1.3382263e+02   4.0829465e-09
   1.3384700e+02   4.0717504e-09
   1.3387110e+02   4.0606490e-09
   1.3389507e+02   4.0496985e-09
   1.3391881e+02   4.0383553e-09
   1.3394348e+02   4.0273653e-09
   1.3396747e+02   4.0158141e-09
   1.3399278e+02   4.0048337e-09
   1.3401692e+02   3.9939000e-09
   1.3404105e+02   3.9827357e-09
   1.3406577e+02   3.9719445e-09
   1.3408975e+02   3.9610289e-09
   1.3411410e+02   3.9503633e-09
   1.3413797e+02   3.9397689e-09
   1.3416176e+02   3.9283709e-09
   1.3418745e+02   3.9177337e-09
   1.3421152e+02   3.9070717e-09
   1.3423572e+02   3.8962381e-09
   1.3426040e+02   3.8854633e-09
   1.3428503e+02   3.8749696e-09
   1.3430911e+02   3.8646771e-09
   1.3433280e+02   3.8539693e-09
   1.3435754e+02   3.8435788e-09
   1.3438163e+02   3.8329986e-09
   1.3440625e+02   3.8226957e-09
   1.3443030e+02   3.8123212e-09
   1.3445461e+02   3.8020909e-09
   1.3447866e+02   3.7916847e-09
   1.3450321e+02   3.7814713e-09
   1.3452739e+02   3.7710934e-09
   1.3455204e+02   3.7608999e-09
   1.3457634e+02   3.7508402e-09
   1.3460041e+02   3.7405775e-09
   1.3462505e+02   3.7304148e-09
   1.3464953e+02   3.7199067e-09
   1.3467493e+02   3.7101319e-09
   1.3469864e+02   3.7008577e-09
   1.3472121e+02   3.6919516e-09
   1.3474296e+02   3.6819800e-09
   1.3476738e+02   3.6720591e-09
   1.3479176e+02   3.6623451e-09
   1.3481572e+02   3.6525596e-09
   1.3483994e+02   3.6425620e-09
   1.3486477e+02   3.6329532e-09
   1.3488871e+02   3.6233768e-09
   1.3491264e+02   3.6139433e-09
   1.3493630e+02   3.6044325e-09
   1.3496024e+02   3.5946739e-09
   1.3498488e+02   3.5851782e-09
   1.3500895e+02   3.5756701e-09
   1.3503311e+02   3.5659301e-09
   1.3505796e+02   3.5564933e-09
   1.3508211e+02   3.5466534e-09
   1.3510738e+02   3.5372122e-09
   1.3513172e+02   3.5276715e-09
   1.3515638e+02   3.5184064e-09
   1.3518043e+02   3.5087195e-09
   1.3520565e+02   3.4995187e-09
   1.3522968e+02   3.4901437e-09
   1.3525425e+02   3.4809908e-09
   1.3527833e+02   3.4718046e-09
   1.3530257e+02   3.4620979e-09
   1.3532827e+02   3.4529957e-09
   1.3535246e+02   3.4439894e-09
   1.3537646e+02   3.4346125e-09
   1.3540154e+02   3.4251805e-09
   1.3542685e+02   3.4162205e-09
   1.3545098e+02   3.4071723e-09
   1.3547543e+02   3.3983499e-09
   1.3549935e+02   3.3894405e-09
   1.3552358e+02   3.3804804e-09
   1.3554802e+02   3.3718127e-09
   1.3557175e+02   3.3630430e-09
   1.3559583e+02   3.3536697e-09
   1.3562166e+02   3.3447021e-09
   1.3564645e+02   3.3357560e-09
   1.3567127e+02   3.3272013e-09
   1.3569508e+02   3.3189782e-09
   1.3571804e+02   3.3113468e-09
   1.3573942e+02   3.3037070e-09
   1.3576088e+02   3.2958603e-09
   1.3578298e+02   3.2871948e-09
   1.3580746e+02   3.2782870e-09
   1.3583272e+02   3.2697006e-09
   1.3585714e+02   3.2612301e-09
   1.3588132e+02   3.2524698e-09
   1.3590640e+02   3.2441322e-09
   1.3593035e+02   3.2353405e-09
   1.3595568e+02   3.2271529e-09
   1.3597936e+02   3.2188741e-09
   1.3600337e+02   3.2104018e-09
   1.3602802e+02   3.2021884e-09
   1.3605199e+02   3.1939290e-09
   1.3607619e+02   3.1857098e-09
   1.3610033e+02   3.1772757e-09
   1.3612519e+02   3.1692114e-09
   1.3614903e+02   3.1611210e-09
   1.3617303e+02   3.1530399e-09
   1.3619708e+02   3.1448991e-09
   1.3622137e+02   3.1366172e-09
   1.3624617e+02   3.1285517e-09
   1.3627040e+02   3.1202762e-09
   1.3629534e+02   3.1122704e-09
   1.3631955e+02   3.1039794e-09
   1.3634470e+02   3.0967831e-09
   1.3636660e+02   3.0895315e-09
   1.3638873e+02   3.0816292e-09
   1.3641291e+02   3.0736803e-09
   1.3643732e+02   3.0658585e-09
   1.3646141e+02   3.0577010e-09
   1.3648661e+02   3.0500296e-09
   1.3651039e+02   3.0423125e-09
   1.3653438e+02   3.0345786e-09
   1.3655850e+02   3.0269286e-09
   1.3658244e+02   3.0188696e-09
   1.3660773e+02   3.0111833e-09
   1.3663193e+02   3.0032633e-09
   1.3665695e+02   2.9955807e-09
   1.3668129e+02   2.9879160e-09
   1.3670566e+02   2.9811335e-09
   1.3672728e+02   2.9744604e-09
   1.3674862e+02   2.9677547e-09
   1.3677010e+02   2.9607242e-09
   1.3679271e+02   2.9531207e-09
   1.3681722e+02   2.9456458e-09
   1.3684140e+02   2.9379202e-09
   1.3686646e+02   2.9305273e-09
   1.3689052e+02   2.9231254e-09
   1.3691469e+02   2.9158103e-09
   1.3693865e+02   2.9082606e-09
   1.3696345e+02   2.9008513e-09
   1.3698787e+02   2.8935063e-09
   1.3701215e+02   2.8862225e-09
   1.3703630e+02   2.8787985e-09
   1.3706099e+02   2.8713189e-09
   1.3708594e+02   2.8640349e-09
   1.3711031e+02   2.8568116e-09
   1.3713456e+02   2.8496700e-09
   1.3715861e+02   2.8424009e-09
   1.3718315e+02   2.8352471e-09
   1.3720739e+02   2.8281723e-09
   1.3723142e+02   2.8209987e-09
   1.3725587e+02   2.8139130e-09
   1.3728009e+02   2.8068945e-09
   1.3730416e+02   2.7999193e-09
   1.3732815e+02   2.7929452e-09
   1.3735220e+02   2.7858940e-09
   1.3737661e+02   2.7789460e-09
   1.3740072e+02   2.7717588e-09
   1.3742573e+02   2.7647939e-09
   1.3745005e+02   2.7577058e-09
   1.3747487e+02   2.7507996e-09
   1.3749914e+02   2.7438523e-09
   1.3752361e+02   2.7370972e-09
   1.3754749e+02   2.7301451e-09
   1.3757214e+02   2.7232462e-09
   1.3759667e+02   2.7164143e-09
   1.3762104e+02   2.7093655e-09
   1.3764626e+02   2.7024638e-09
   1.3767103e+02   2.6957407e-09
   1.3769522e+02   2.6895563e-09
   1.3771755e+02   2.6836583e-09
   1.3773889e+02   2.6778141e-09
   1.3776010e+02   2.6718592e-09
   1.3778176e+02   2.6654932e-09
   1.3780499e+02   2.6589212e-09
   1.3782903e+02   2.6525119e-09
   1.3785255e+02   2.6460909e-09
   1.3787618e+02   2.6395409e-09
   1.3790036e+02   2.6329414e-09
   1.3792478e+02   2.6264291e-09
   1.3794896e+02   2.6200327e-09
   1.3797277e+02   2.6136308e-09
   1.3799668e+02   2.6070644e-09
   1.3802127e+02   2.6006323e-09
   1.3804544e+02   2.5942441e-09
   1.3806950e+02   2.5878269e-09
   1.3809375e+02   2.5814953e-09
   1.3811774e+02   2.5751386e-09
   1.3814190e+02   2.5686463e-09
   1.3816664e+02   2.5622950e-09
   1.3819092e+02   2.5561101e-09
   1.3821464e+02   2.5499015e-09
   1.3823851e+02   2.5436978e-09
   1.3826243e+02   2.5372433e-09
   1.3828738e+02   2.5310345e-09
   1.3831147e+02   2.5245552e-09
   1.3833669e+02   2.5181733e-09
   1.3836159e+02   2.5118082e-09
   1.3838650e+02   2.5056823e-09
   1.3841055e+02   2.4994672e-09
   1.3843502e+02   2.4932285e-09
   1.3845965e+02   2.4869997e-09
   1.3848431e+02   2.4809442e-09
   1.3850835e+02   2.4749256e-09
   1.3853232e+02   2.4690176e-09
   1.3855592e+02   2.4630794e-09
   1.3857969e+02   2.4566242e-09
   1.3860563e+02   2.4507120e-09
   1.3862945e+02   2.4447675e-09
   1.3865346e+02   2.4388826e-09
   1.3867731e+02   2.4330837e-09
   1.3870086e+02   2.4278074e-09
   1.3872236e+02   2.4225637e-09
   1.3874378e+02   2.4173542e-09
   1.3876511e+02   2.4119200e-09
   1.3878742e+02   2.4061197e-09
   1.3881129e+02   2.4003645e-09
   1.3883505e+02   2.3945662e-09
   1.3885904e+02   2.3887806e-09
   1.3888306e+02   2.3826598e-09
   1.3890855e+02   2.3769629e-09
   1.3893234e+02   2.3711293e-09
   1.3895676e+02   2.3654590e-09
   1.3898057e+02   2.3596450e-09
   1.3900505e+02   2.3539604e-09
   1.3902906e+02   2.3482696e-09
   1.3905315e+02   2.3426336e-09
   1.3907709e+02   2.3369761e-09
   1.3910118e+02   2.3311571e-09
   1.3912603e+02   2.3256239e-09
   1.3914971e+02   2.3199706e-09
   1.3917399e+02   2.3143538e-09
   1.3919818e+02   2.3087043e-09
   1.3922258e+02   2.3028030e-09
   1.3924813e+02   2.2973164e-09
   1.3927196e+02   2.2916433e-09
   1.3929667e+02   2.2861484e-09
   1.3932067e+02   2.2804933e-09
   1.3934544e+02   2.2748940e-09
   1.3937003e+02   2.2694662e-09
   1.3939394e+02   2.2641009e-09
   1.3941764e+02   2.2587325e-09
   1.3944142e+02   2.2531106e-09
   1.3946640e+02   2.2478250e-09
   1.3948994e+02   2.2424949e-09
   1.3951375e+02   2.2372286e-09
   1.3953734e+02   2.2318008e-09
   1.3956172e+02   2.2264262e-09
   1.3958593e+02   2.2210797e-09
   1.3961007e+02   2.2158285e-09
   1.3963385e+02   2.2105429e-09
   1.3965785e+02   2.2052919e-09
   1.3968176e+02   2.1999777e-09
   1.3970602e+02   2.1952593e-09
   1.3972761e+02   2.1904566e-09
   1.3974965e+02   2.1855726e-09
   1.3977212e+02   2.1804414e-09
   1.3979579e+02   2.1752503e-09
   1.3981980e+02   2.1698228e-09
   1.3984497e+02   2.1646662e-09
   1.3986896e+02   2.1595109e-09
   1.3989300e+02   2.1543886e-09
   1.3991696e+02   2.1492407e-09
   1.3994111e+02   2.1439380e-09
   1.3996605e+02   2.1388372e-09
   1.3999011e+02   2.1336741e-09
   1.4001452e+02   2.1285781e-09
   1.4003868e+02   2.1233757e-09
   1.4006341e+02   2.1183188e-09
   1.4008752e+02   2.1132293e-09
   1.4011185e+02   2.1080212e-09
   1.4013682e+02   2.1029556e-09
   1.4016117e+02   2.0978161e-09
   1.4018595e+02   2.0928879e-09
   1.4020977e+02   2.0879638e-09
   1.4023363e+02   2.0829586e-09
   1.4025796e+02   2.0780738e-09
   1.4028176e+02   2.0730445e-09
   1.4030633e+02   2.0681160e-09
   1.4033049e+02   2.0630163e-09
   1.4035554e+02   2.0581371e-09
   1.4037958e+02   2.0532768e-09
   1.4040359e+02   2.0483972e-09
   1.4042776e+02   2.0434009e-09
   1.4045258e+02   2.0385637e-09
   1.4047667e+02   2.0337237e-09
   1.4050083e+02   2.0288205e-09
   1.4052538e+02   2.0238349e-09
   1.4055041e+02   2.0189722e-09
   1.4057489e+02   2.0142229e-09
   1.4059887e+02   2.0093871e-09
   1.4062335e+02   2.0045434e-09
   1.4064793e+02   1.9997984e-09
   1.4067207e+02   1.9951436e-09
   1.4069583e+02   1.9906718e-09
   1.4071871e+02   1.9864838e-09
   1.4074019e+02   1.9823463e-09
   1.4076145e+02   1.9780732e-09
   1.4078347e+02   1.9735475e-09
   1.4080686e+02   1.9688108e-09
   1.4083139e+02   1.9641765e-09
   1.4085546e+02   1.9594936e-09
   1.4087984e+02   1.9546160e-09
   1.4090531e+02   1.9499895e-09
   1.4092953e+02   1.9453404e-09
   1.4095394e+02   1.9407677e-09
   1.4097800e+02   1.9362141e-09
   1.4100204e+02   1.9315591e-09
   1.4102668e+02   1.9270710e-09
   1.4105050e+02   1.9225723e-09
   1.4107444e+02   1.9180557e-09
   1.4109853e+02   1.9133880e-09
   1.4112349e+02   1.9089120e-09
   1.4114749e+02   1.9044412e-09
   1.4117152e+02   1.8999493e-09
   1.4119574e+02   1.8954158e-09
   1.4122024e+02   1.8906939e-09
   1.4124582e+02   1.8860455e-09
   1.4127109e+02   1.8816722e-09
   1.4129492e+02   1.8773175e-09
   1.4131871e+02   1.8727439e-09
   1.4134376e+02   1.8684135e-09
   1.4136755e+02   1.8640672e-09
   1.4139148e+02   1.8597587e-09
   1.4141527e+02   1.8550742e-09
   1.4144120e+02   1.8504934e-09
   1.4146663e+02   1.8462328e-09
   1.4149034e+02   1.8419558e-09
   1.4151420e+02   1.8376500e-09
   1.4153830e+02   1.8331735e-09
   1.4156342e+02   1.8289799e-09
   1.4158701e+02   1.8247275e-09
   1.4161098e+02   1.8205420e-09
   1.4163465e+02   1.8162880e-09
   1.4165876e+02   1.8120594e-09
   1.4168280e+02   1.8079239e-09
   1.4170635e+02   1.8041393e-09
   1.4172797e+02   1.8003970e-09
   1.4174939e+02   1.7962622e-09
   1.4177311e+02   1.7921158e-09
   1.4179697e+02   1.7875856e-09
   1.4182310e+02   1.7832912e-09
   1.4184795e+02   1.7793211e-09
   1.4187097e+02   1.7753424e-09
   1.4189411e+02   1.7711631e-09
   1.4191846e+02   1.7668313e-09
   1.4194379e+02   1.7627706e-09
   1.4196758e+02   1.7586227e-09
   1.4199195e+02   1.7544475e-09
   1.4201655e+02   1.7504022e-09
   1.4204044e+02   1.7462636e-09
   1.4206495e+02   1.7422350e-09
   1.4208887e+02   1.7382878e-09
   1.4211236e+02   1.7343247e-09
   1.4213599e+02   1.7303508e-09
   1.4215976e+02   1.7263160e-09
   1.4218396e+02   1.7223549e-09
   1.4220777e+02   1.7184316e-09
   1.4223142e+02   1.7145309e-09
   1.4225499e+02   1.7105851e-09
   1.4227889e+02   1.7065725e-09
   1.4230326e+02   1.7027022e-09
   1.4232683e+02   1.6988307e-09
   1.4235046e+02   1.6949546e-09
   1.4237417e+02   1.6910905e-09
   1.4239788e+02   1.6871957e-09
   1.4242183e+02   1.6831504e-09
   1.4244678e+02   1.6792546e-09
   1.4247087e+02   1.6753503e-09
   1.4249506e+02   1.6714987e-09
   1.4251899e+02   1.6675681e-09
   1.4254349e+02   1.6637509e-09
   1.4256733e+02   1.6598699e-09
   1.4259163e+02   1.6560760e-09
   1.4261544e+02   1.6522774e-09
   1.4263935e+02   1.6484469e-09
   1.4266351e+02   1.6447169e-09
   1.4268710e+02   1.6410225e-09
   1.4271052e+02   1.6376381e-09
   1.4273203e+02   1.6343158e-09
   1.4275319e+02   1.6309956e-09
   1.4277439e+02   1.6276759e-09
   1.4279563e+02   1.6243226e-09
   1.4281713e+02   1.6209892e-09
   1.4283856e+02   1.6175521e-09
   1.4286070e+02   1.6141512e-09
   1.4288267e+02   1.6107859e-09
   1.4290445e+02   1.6073237e-09
   1.4292690e+02   1.6036605e-09
   1.4295073e+02   1.5999747e-09
   1.4297475e+02   1.5960395e-09
   1.4300047e+02   1.5921667e-09
   1.4302585e+02   1.5885734e-09
   1.4304946e+02   1.5852368e-09
   1.4307143e+02   1.5816595e-09
   1.4309504e+02   1.5780816e-09
   1.4311871e+02   1.5744018e-09
   1.4314313e+02   1.5708450e-09
   1.4316678e+02   1.5672968e-09
   1.4319044e+02   1.5637012e-09
   1.4321448e+02   1.5601502e-09
   1.4323827e+02   1.5566309e-09
   1.4326190e+02   1.5530006e-09
   1.4328635e+02   1.5495087e-09
   1.4330993e+02   1.5458031e-09
   1.4333500e+02   1.5419904e-09
   1.4336087e+02   1.5388131e-09
   1.4338248e+02   1.5355944e-09
   1.4340443e+02   1.5325341e-09
   1.4342533e+02   1.5294515e-09
   1.4344645e+02   1.5263363e-09
   1.4346783e+02   1.5230810e-09
   1.4349020e+02   1.5195907e-09
   1.4351426e+02   1.5160821e-09
   1.4353852e+02   1.5125158e-09
   1.4356322e+02   1.5090556e-09
   1.4358726e+02   1.5055593e-09
   1.4361163e+02   1.5021213e-09
   1.4363563e+02   1.4986532e-09
   1.4365991e+02   1.4951453e-09
   1.4368453e+02   1.4917510e-09
   1.4370840e+02   1.4886966e-09
   1.4372996e+02   1.4857218e-09
   1.4375098e+02   1.4827629e-09
   1.4377194e+02   1.4797726e-09
   1.4379317e+02   1.4768226e-09
   1.4381414e+02   1.4738697e-09
   1.4383519e+02   1.4708861e-09
   1.4385650e+02   1.4678042e-09
   1.4387858e+02   1.4643268e-09
   1.4390355e+02   1.4609714e-09
   1.4392768e+02   1.4576259e-09
   1.4395183e+02   1.4542745e-09
   1.4397606e+02   1.4509419e-09
   1.4400023e+02   1.4475639e-09
   1.4402477e+02   1.4442546e-09
   1.4404888e+02   1.4409485e-09
   1.4407303e+02   1.4376497e-09
   1.4409719e+02   1.4343754e-09
   1.4412122e+02   1.4309400e-09
   1.4414650e+02   1.4276352e-09
   1.4417087e+02   1.4242121e-09
   1.4419620e+02   1.4207714e-09
   1.4422172e+02   1.4174320e-09
   1.4424655e+02   1.4142228e-09
   1.4427048e+02   1.4109080e-09
   1.4429525e+02   1.4076098e-09
   1.4431995e+02   1.4042821e-09
   1.4434495e+02   1.4011928e-09
   1.4436823e+02   1.3983787e-09
   1.4438945e+02   1.3956106e-09
   1.4441039e+02   1.3928085e-09
   1.4443161e+02   1.3900554e-09
   1.4445251e+02   1.3873136e-09
   1.4447338e+02   1.3845748e-09
   1.4449426e+02   1.3818395e-09
   1.4451516e+02   1.3791055e-09
   1.4453610e+02   1.3763277e-09
   1.4455742e+02   1.3736069e-09
   1.4457833e+02   1.3707619e-09
   1.4460026e+02   1.3674991e-09
   1.4462548e+02   1.3643949e-09
   1.4464952e+02   1.3612763e-09
   1.4467373e+02   1.3582169e-09
   1.4469756e+02   1.3552827e-09
   1.4472046e+02   1.3525587e-09
   1.4474176e+02   1.3498035e-09
   1.4476334e+02   1.3469968e-09
   1.4478538e+02   1.3438821e-09
   1.4480991e+02   1.3408156e-09
   1.4483412e+02   1.3377825e-09
   1.4485812e+02   1.3346480e-09
   1.4488298e+02   1.3315500e-09
   1.4490761e+02   1.3285284e-09
   1.4493169e+02   1.3254583e-09
   1.4495623e+02   1.3224783e-09
   1.4498008e+02   1.3192322e-09
   1.4500615e+02   1.3162562e-09
   1.4503010e+02   1.3132850e-09
   1.4505407e+02   1.3103455e-09
   1.4507784e+02   1.3074094e-09
   1.4510164e+02   1.3043567e-09
   1.4512646e+02   1.3014584e-09
   1.4515008e+02   1.2984867e-09
   1.4517434e+02   1.2955927e-09
   1.4519803e+02   1.2926687e-09
   1.4522203e+02   1.2896871e-09
   1.4524656e+02   1.2866176e-09
   1.4527188e+02   1.2837303e-09
   1.4529576e+02   1.2808640e-09
   1.4531951e+02   1.2779406e-09
   1.4534381e+02   1.2750878e-09
   1.4536757e+02   1.2722739e-09
   1.4539105e+02   1.2694015e-09
   1.4541508e+02   1.2665792e-09
   1.4543875e+02   1.2637032e-09
   1.4546293e+02   1.2608536e-09
   1.4548694e+02   1.2580341e-09
   1.4551077e+02   1.2550836e-09
   1.4553575e+02   1.2522741e-09
   1.4555959e+02   1.2494447e-09
   1.4558367e+02   1.2466615e-09
   1.4560740e+02   1.2438254e-09
   1.4563165e+02   1.2410236e-09
   1.4565566e+02   1.2382617e-09
   1.4567939e+02   1.2354688e-09
   1.4570344e+02   1.2329082e-09
   1.4572555e+02   1.2304414e-09
   1.4574690e+02   1.2279518e-09
   1.4576848e+02   1.2252697e-09
   1.4579178e+02   1.2224472e-09
   1.4581636e+02   1.2195586e-09
   1.4584157e+02   1.2167506e-09
   1.4586616e+02   1.2138957e-09
   1.4589121e+02   1.2111940e-09
   1.4591497e+02   1.2084815e-09
   1.4593889e+02   1.2057468e-09
   1.4596306e+02   1.2030846e-09
   1.4598665e+02   1.2003867e-09
   1.4601060e+02   1.1976660e-09
   1.4603483e+02   1.1949988e-09
   1.4605864e+02   1.1923405e-09
   1.4608242e+02   1.1894680e-09
   1.4610818e+02   1.1866784e-09
   1.4613325e+02   1.1839969e-09
   1.4615741e+02   1.1813729e-09
   1.4618113e+02   1.1786973e-09
   1.4620536e+02   1.1760604e-09
   1.4622928e+02   1.1734246e-09
   1.4625325e+02   1.1707979e-09
   1.4627720e+02   1.1681976e-09
   1.4630099e+02   1.1655136e-09
   1.4632558e+02   1.1629011e-09
   1.4634957e+02   1.1602975e-09
   1.4637352e+02   1.1574708e-09
   1.4639961e+02   1.1548533e-09
   1.4642385e+02   1.1520606e-09
   1.4644977e+02   1.1494477e-09
   1.4647405e+02   1.1468583e-09
   1.4649817e+02   1.1443028e-09
   1.4652205e+02   1.1417019e-09
   1.4654643e+02   1.1391275e-09
   1.4657057e+02   1.1365951e-09
   1.4659441e+02   1.1340414e-09
   1.4661849e+02   1.1314617e-09
   1.4664290e+02   1.1288996e-09
   1.4666717e+02   1.1264138e-09
   1.4669078e+02   1.1240491e-09
   1.4671330e+02   1.1217945e-09
   1.4673482e+02   1.1192977e-09
   1.4675870e+02   1.1166795e-09
   1.4678378e+02   1.1141934e-09
   1.4680770e+02   1.1117260e-09
   1.4683146e+02   1.1092697e-09
   1.4685517e+02   1.1068144e-09
   1.4687894e+02   1.1043227e-09
   1.4690311e+02   1.1018733e-09
   1.4692693e+02   1.0994025e-09
   1.4695101e+02   1.0969746e-09
   1.4697473e+02   1.0945549e-09
   1.4699842e+02   1.0921310e-09
   1.4702220e+02   1.0896390e-09
   1.4704671e+02   1.0872225e-09
   1.4707054e+02   1.0847581e-09
   1.4709488e+02   1.0823247e-09
   1.4711900e+02   1.0798683e-09
   1.4714339e+02   1.0774529e-09
   1.4716744e+02   1.0750819e-09
   1.4719110e+02   1.0727140e-09
   1.4721477e+02   1.0703570e-09
   1.4723842e+02   1.0679068e-09
   1.4726304e+02   1.0655533e-09
   1.4728674e+02   1.0632214e-09
   1.4731029e+02   1.0608670e-09
   1.4733411e+02   1.0584949e-09
   1.4735817e+02   1.0550586e-09
   1.4738183e+02   1.0515286e-09
   1.4740657e+02   1.0481890e-09
   1.4743037e+02   1.0448449e-09
   1.4745462e+02   1.0448133e-09
   1.4747837e+02   1.0447683e-09
   1.4750234e+02   1.0447058e-09
   1.4752734e+02   1.0446249e-09
   1.4755128e+02   1.0445240e-09
   1.4757498e+02   1.0444019e-09
   1.4759869e+02   1.0442530e-09
   1.4762283e+02   1.0440814e-09
   1.4764649e+02   1.0438797e-09
   1.4767040e+02   1.0436498e-09
   1.4769432e+02   1.0434024e-09
   1.4771739e+02   1.0431488e-09
   1.4773858e+02   1.0428681e-09
   1.4775985e+02   1.0425644e-09
   1.4778113e+02   1.0422334e-09
   1.4780237e+02   1.0418764e-09
   1.4782356e+02   1.0414982e-09
   1.4784461e+02   1.0410949e-09
   1.4786555e+02   1.0406661e-09
   1.4788650e+02   1.0402110e-09
   1.4790740e+02   1.0364519e-09
   1.4792822e+02   1.0327808e-09
   1.4794906e+02   1.0291720e-09
   1.4797001e+02   1.0256114e-09
   1.4799114e+02   1.0203665e-09
   1.4801223e+02   1.0152647e-09
   1.4803313e+02   1.0101337e-09
   1.4805457e+02   1.0045691e-09
   1.4807828e+02   9.9895516e-10
   1.4810271e+02   9.9359883e-10
   1.4812649e+02   9.8837891e-10
   1.4815011e+02   9.8325441e-10
   1.4817375e+02   9.7821056e-10
   1.4819743e+02   9.7324198e-10
   1.4822119e+02   9.6820306e-10
   1.4824571e+02   9.6340019e-10
   1.4826948e+02   9.5852243e-10
   1.4829403e+02   9.5381418e-10
   1.4831811e+02   9.4946542e-10
   1.4834070e+02   9.4541416e-10
   1.4836202e+02   9.4138055e-10
   1.4838353e+02   9.3725570e-10
   1.4840583e+02   9.3288184e-10
   1.4842979e+02   9.2850105e-10
   1.4845412e+02   9.2424933e-10
   1.4847806e+02   9.2008931e-10
   1.4850176e+02   9.1577015e-10
   1.4852671e+02   9.1167318e-10
   1.4855066e+02   9.0753589e-10
   1.4857515e+02   9.0357551e-10
   1.4859885e+02   8.9955091e-10
   1.4862323e+02   8.9567104e-10
   1.4864698e+02   8.9166720e-10
   1.4867175e+02   8.8711508e-10
   1.4870025e+02   8.8331646e-10
   1.4872431e+02   8.8001279e-10
   1.4874544e+02   8.7669739e-10
   1.4876682e+02   8.7303537e-10
   1.4879066e+02   8.6942843e-10
   1.4881436e+02   8.6579729e-10
   1.4883846e+02   8.6213321e-10
   1.4886300e+02   8.5856735e-10
   1.4888711e+02   8.5500181e-10
   1.4891141e+02   8.5146800e-10
   1.4893573e+02   8.4797460e-10
   1.4895997e+02   8.4459590e-10
   1.4898362e+02   8.4124486e-10
   1.4900727e+02   8.3787739e-10
   1.4903125e+02   8.3454716e-10
   1.4905516e+02   8.3114666e-10
   1.4907977e+02   8.2786831e-10
   1.4910368e+02   8.2460490e-10
   1.4912768e+02   8.2234173e-10
   1.4915192e+02   8.2011243e-10
   1.4917602e+02   8.1792171e-10
   1.4919992e+02   8.1563303e-10
   1.4922507e+02   8.1456701e-10
   1.4924926e+02   8.1350159e-10
   1.4927344e+02   8.1244030e-10
   1.4929746e+02   8.1137285e-10
   1.4932146e+02   8.1027772e-10
   1.4934581e+02   8.0919860e-10
   1.4936960e+02   8.0807591e-10
   1.4939399e+02   8.0697300e-10
   1.4941765e+02   8.0584386e-10
   1.4944153e+02   8.0467556e-10
   1.4946582e+02   8.0351327e-10
   1.4948960e+02   8.0231848e-10
   1.4951359e+02   8.0357908e-10
   1.4953742e+02   8.0477291e-10
   1.4956131e+02   8.0593183e-10
   1.4958602e+02   8.0700572e-10
   1.4961051e+02   8.0799132e-10
   1.4963476e+02   8.0891226e-10
   1.4965925e+02   8.0975904e-10
   1.4968382e+02   8.1049851e-10
   1.4970741e+02   8.1111104e-10
   1.4972890e+02   8.1166537e-10
   1.4975044e+02   8.1222224e-10
   1.4977478e+02   8.1269561e-10
   1.4979858e+02   8.1309984e-10
   1.4982247e+02   8.1344101e-10
   1.4984700e+02   8.1370686e-10
   1.4987117e+02   8.1390247e-10
   1.4989525e+02   8.1403226e-10
   1.4991989e+02   8.1409219e-10
   1.4994510e+02   8.1408181e-10
   1.4996944e+02   8.1400330e-10
   1.4999394e+02   8.1386505e-10
   1.5001820e+02   8.1365399e-10
   1.5004298e+02   8.1338208e-10
   1.5006749e+02   8.1305541e-10
   1.5009151e+02   8.1266528e-10
   1.5011591e+02   8.1222468e-10
   1.5013991e+02   8.1171161e-10
   1.5016466e+02   8.1116249e-10
   1.5018846e+02   8.1056975e-10
   1.5021195e+02   8.0988922e-10
   1.5023678e+02   8.0912804e-10
   1.5026247e+02   8.0833715e-10
   1.5028739e+02   8.0744952e-10
   1.5031361e+02   8.0649199e-10
   1.5034018e+02   8.0546657e-10
   1.5036707e+02   8.0444500e-10
   1.5039252e+02   8.0334142e-10
   1.5041875e+02   8.0221451e-10
   1.5044443e+02   8.0107826e-10
   1.5046930e+02   7.9988747e-10
   1.5049445e+02   7.9858940e-10
   1.5052094e+02   7.9719285e-10
   1.5054846e+02   7.9577995e-10
   1.5057544e+02   7.9432768e-10
   1.5060237e+02   7.9280410e-10
   1.5062980e+02   7.9128036e-10
   1.5065654e+02   7.8969858e-10
   1.5068362e+02   7.8812987e-10
   1.5070988e+02   7.8676819e-10
   1.5073223e+02   7.8538704e-10
   1.5075448e+02   7.8383922e-10
   1.5077902e+02   7.8219140e-10
   1.5080468e+02   7.8046130e-10
   1.5083114e+02   7.7874153e-10
   1.5085704e+02   7.7694634e-10
   1.5088367e+02   7.7512747e-10
   1.5091022e+02   7.7327216e-10
   1.5093696e+02   7.7136477e-10
   1.5096406e+02   7.6967678e-10
   1.5098776e+02   7.6779323e-10
   1.5101391e+02   7.6585314e-10
   1.5104055e+02   7.6386109e-10
   1.5106762e+02   7.6186761e-10
   1.5109445e+02   7.5986008e-10
   1.5112119e+02   7.5779759e-10
   1.5114842e+02   7.5577339e-10
   1.5117493e+02   7.5379088e-10
   1.5120066e+02   7.5184379e-10
   1.5122575e+02   7.4971334e-10
   1.5125303e+02   7.4764687e-10
   1.5127931e+02   7.4576098e-10
   1.5130315e+02   7.4385935e-10
   1.5132705e+02   7.4197086e-10
   1.5135069e+02   7.4001742e-10
   1.5137503e+02   7.3810132e-10
   1.5139881e+02   7.3623243e-10
   1.5142190e+02   7.3448325e-10
   1.5144343e+02   7.3270685e-10
   1.5146523e+02   7.3075988e-10
   1.5148902e+02   7.2881932e-10
   1.5151267e+02   7.2683899e-10
   1.5153675e+02   7.2488216e-10
   1.5156043e+02   7.2289174e-10
   1.5158450e+02   7.2090411e-10
   1.5160845e+02   7.1891657e-10
   1.5163237e+02   7.1692110e-10
   1.5165631e+02   7.1492233e-10
   1.5168025e+02   7.1285194e-10
   1.5170500e+02   7.1092925e-10
   1.5172797e+02   7.0905095e-10
   1.5175037e+02   7.0682253e-10
   1.5177693e+02   7.0456745e-10
   1.5180378e+02   7.0234218e-10
   1.5183022e+02   7.0025882e-10
   1.5185495e+02   6.9822582e-10
   1.5187908e+02   6.9616150e-10
   1.5190357e+02   6.9413369e-10
   1.5192762e+02   6.9209580e-10
   1.5195179e+02   6.9007270e-10
   1.5197577e+02   6.8807526e-10
   1.5199945e+02   6.8600092e-10
   1.5202407e+02   6.8397881e-10
   1.5204806e+02   6.8196138e-10
   1.5207200e+02   6.7993826e-10
   1.5209603e+02   6.7789588e-10
   1.5212029e+02   6.7574960e-10
   1.5214580e+02   6.7371278e-10
   1.5217005e+02   6.7167843e-10
   1.5219428e+02   6.6965649e-10
   1.5221840e+02   6.6753441e-10
   1.5224374e+02   6.6551503e-10
   1.5226786e+02   6.6351016e-10
   1.5229183e+02   6.6140677e-10
   1.5231703e+02   6.5940779e-10
   1.5234103e+02   6.5734380e-10
   1.5236584e+02   6.5531964e-10
   1.5239019e+02   6.5329802e-10
   1.5241453e+02   6.5129489e-10
   1.5243870e+02   6.4925892e-10
   1.5246332e+02   6.4725281e-10
   1.5248764e+02   6.4523255e-10
   1.5251221e+02   6.4323883e-10
   1.5253647e+02   6.4121843e-10
   1.5256112e+02   6.3915876e-10
   1.5258629e+02   6.3713626e-10
   1.5261104e+02   6.3510059e-10
   1.5263601e+02   6.3313585e-10
   1.5266016e+02   6.3106287e-10
   1.5268569e+02   6.2888968e-10
   1.5271254e+02   6.2717540e-10
   1.5273376e+02   6.2543286e-10
   1.5275538e+02   6.2368681e-10
   1.5277710e+02   6.2176234e-10
   1.5280110e+02   6.1978983e-10
   1.5282576e+02   6.1783143e-10
   1.5285030e+02   6.1592499e-10
   1.5287425e+02   6.1401055e-10
   1.5289837e+02   6.1212419e-10
   1.5292220e+02   6.1014126e-10
   1.5294733e+02   6.0828329e-10
   1.5297091e+02   6.0639148e-10
   1.5299500e+02   6.0451792e-10
   1.5301894e+02   6.0259116e-10
   1.5304362e+02   6.0070866e-10
   1.5306780e+02   5.9877866e-10
   1.5309266e+02   5.9691189e-10
   1.5311679e+02   5.9503837e-10
   1.5314105e+02   5.9312101e-10
   1.5316596e+02   5.9127263e-10
   1.5319008e+02   5.8939237e-10
   1.5321467e+02   5.8757349e-10
   1.5323854e+02   5.8574436e-10
   1.5326261e+02   5.8381164e-10
   1.5328813e+02   5.8199336e-10
   1.5331218e+02   5.8011911e-10
   1.5333708e+02   5.7829747e-10
   1.5336136e+02   5.7645058e-10
   1.5338606e+02   5.7466552e-10
   1.5341001e+02   5.7287997e-10
   1.5343404e+02   5.7107359e-10
   1.5345842e+02   5.6928683e-10
   1.5348264e+02   5.6735810e-10
   1.5350885e+02   5.6559094e-10
   1.5353296e+02   5.6386306e-10
   1.5355661e+02   5.6210001e-10
   1.5358080e+02   5.6027799e-10
   1.5360590e+02   5.5853950e-10
   1.5362994e+02   5.5680197e-10
   1.5365405e+02   5.5503099e-10
   1.5367870e+02   5.5291365e-10
   1.5370829e+02   5.5125882e-10
   1.5373150e+02   5.4974868e-10
   1.5375274e+02   5.4820898e-10
   1.5377446e+02   5.4663599e-10
   1.5379673e+02   5.4492646e-10
   1.5382101e+02   5.4317999e-10
   1.5384590e+02   5.4149702e-10
   1.5386996e+02   5.3981090e-10
   1.5389414e+02   5.3812901e-10
   1.5391835e+02   5.3646086e-10
   1.5394244e+02   5.3475064e-10
   1.5396724e+02   5.3308042e-10
   1.5399155e+02   5.3141857e-10
   1.5401583e+02   5.2978350e-10
   1.5403979e+02   5.2815384e-10
   1.5406376e+02   5.2651656e-10
   1.5408791e+02   5.2488016e-10
   1.5411214e+02   5.2324572e-10
   1.5413642e+02   5.2164649e-10
   1.5416027e+02   5.1998217e-10
   1.5418518e+02   5.1836327e-10
   1.5420951e+02   5.1676793e-10
   1.5423356e+02   5.1513350e-10
   1.5425830e+02   5.1354261e-10
   1.5428247e+02   5.1192357e-10
   1.5430715e+02   5.1034138e-10
   1.5433138e+02   5.0870319e-10
   1.5435653e+02   5.0711190e-10
   1.5438105e+02   5.0547423e-10
   1.5440640e+02   5.0391559e-10
   1.5443058e+02   5.0236586e-10
   1.5445475e+02   5.0079469e-10
   1.5447930e+02   4.9922921e-10
   1.5450387e+02   4.9770004e-10
   1.5452798e+02   4.9612860e-10
   1.5455283e+02   4.9461638e-10
   1.5457684e+02   4.9309825e-10
   1.5460101e+02   4.9151010e-10
   1.5462639e+02   4.9001148e-10
   1.5465044e+02   4.8848411e-10
   1.5467505e+02   4.8701962e-10
   1.5469872e+02   4.8566096e-10
   1.5472076e+02   4.8434828e-10
   1.5474213e+02   4.8302544e-10
   1.5476374e+02   4.8168356e-10
   1.5478571e+02   4.8024478e-10
   1.5480937e+02   4.7877732e-10
   1.5483355e+02   4.7729846e-10
   1.5485802e+02   4.7585443e-10
   1.5488201e+02   4.7433474e-10
   1.5490736e+02   4.7289416e-10
   1.5493147e+02   4.7146110e-10
   1.5495553e+02   4.6999203e-10
   1.5498030e+02   4.6851671e-10
   1.5500528e+02   4.6707284e-10
   1.5502981e+02   4.6566382e-10
   1.5505382e+02   4.6424937e-10
   1.5507803e+02   4.6282407e-10
   1.5510252e+02   4.6139890e-10
   1.5512707e+02   4.5996121e-10
   1.5515194e+02   4.5854133e-10
   1.5517660e+02   4.5719270e-10
   1.5520010e+02   4.5588199e-10
   1.5522299e+02   4.5462609e-10
   1.5524502e+02   4.5325832e-10
   1.5526910e+02   4.5187391e-10
   1.5529357e+02   4.5048749e-10
   1.5531814e+02   4.4912817e-10
   1.5534235e+02   4.4775558e-10
   1.5536686e+02   4.4642421e-10
   1.5539073e+02   4.4508421e-10
   1.5541485e+02   4.4371993e-10
   1.5543948e+02   4.4238015e-10
   1.5546376e+02   4.4105653e-10
   1.5548782e+02   4.3968752e-10
   1.5551282e+02   4.3838452e-10
   1.5553669e+02   4.3705826e-10
   1.5556108e+02   4.3572164e-10
   1.5558573e+02   4.3441757e-10
   1.5560989e+02   4.3310709e-10
   1.5563423e+02   4.3182210e-10
   1.5565822e+02   4.3052092e-10
   1.5568257e+02   4.2922303e-10
   1.5570695e+02   4.2805770e-10
   1.5572894e+02   4.2677176e-10
   1.5575327e+02   4.2549068e-10
   1.5577760e+02   4.2421788e-10
   1.5580185e+02   4.2291920e-10
   1.5582668e+02   4.2165786e-10
   1.5585089e+02   4.2039135e-10
   1.5587527e+02   4.1914743e-10
   1.5589933e+02   4.1785483e-10
   1.5592440e+02   4.1662920e-10
   1.5594829e+02   4.1537093e-10
   1.5597287e+02   4.1414365e-10
   1.5599693e+02   4.1286780e-10
   1.5602204e+02   4.1161651e-10
   1.5604676e+02   4.1038338e-10
   1.5607117e+02   4.0915169e-10
   1.5609565e+02   4.0793166e-10
   1.5611998e+02   4.0668525e-10
   1.5614494e+02   4.0548486e-10
   1.5616908e+02   4.0428387e-10
   1.5619333e+02   4.0309756e-10
   1.5621734e+02   4.0191198e-10
   1.5624144e+02   4.0069919e-10
   1.5626616e+02   3.9951351e-10
   1.5629044e+02   3.9832616e-10
   1.5631481e+02   3.9716685e-10
   1.5633869e+02   3.9596915e-10
   1.5636345e+02   3.9480344e-10
   1.5638767e+02   3.9365155e-10
   1.5641165e+02   3.9251603e-10
   1.5643536e+02   3.9139181e-10
   1.5645894e+02   3.9024072e-10
   1.5648314e+02   3.8910544e-10
   1.5650714e+02   3.8797236e-10
   1.5653115e+02   3.8683523e-10
   1.5655534e+02   3.8570603e-10
   1.5657945e+02   3.8457789e-10
   1.5660358e+02   3.8344722e-10
   1.5662785e+02   3.8230078e-10
   1.5665257e+02   3.8118975e-10
   1.5667660e+02   3.8011194e-10
   1.5670000e+02   3.7910996e-10
   1.5672183e+02   3.7814044e-10
   1.5674302e+02   3.7716827e-10
   1.5676430e+02   3.7615426e-10
   1.5678659e+02   3.7506417e-10
   1.5681060e+02   3.7397617e-10
   1.5683469e+02   3.7286543e-10
   1.5685936e+02   3.7180278e-10
   1.5688304e+02   3.7074933e-10
   1.5690659e+02   3.6968655e-10
   1.5693043e+02   3.6862236e-10
   1.5695438e+02   3.6757698e-10
   1.5697799e+02   3.6650731e-10
   1.5700223e+02   3.6542712e-10
   1.5702678e+02   3.6438512e-10
   1.5705055e+02   3.6333888e-10
   1.5707448e+02   3.6229298e-10
   1.5709850e+02   3.6121444e-10
   1.5712337e+02   3.6015743e-10
   1.5714780e+02   3.5911533e-10
   1.5717199e+02   3.5803845e-10
   1.5719705e+02   3.5700189e-10
   1.5722125e+02   3.5594683e-10
   1.5724600e+02   3.5480784e-10
   1.5727277e+02   3.5377542e-10
   1.5729714e+02   3.5274542e-10
   1.5732155e+02   3.5170304e-10
   1.5734636e+02   3.5066926e-10
   1.5737100e+02   3.4964905e-10
   1.5739543e+02   3.4859249e-10
   1.5742078e+02   3.4756873e-10
   1.5744546e+02   3.4656543e-10
   1.5746972e+02   3.4552947e-10
   1.5749484e+02   3.4450514e-10
   1.5751978e+02   3.4346467e-10
   1.5754521e+02   3.4248712e-10
   1.5756919e+02   3.4150854e-10
   1.5759328e+02   3.4052948e-10
   1.5761745e+02   3.3953145e-10
   1.5764219e+02   3.3851528e-10
   1.5766741e+02   3.3737947e-10
   1.5769577e+02   3.3639527e-10
   1.5772039e+02   3.3555096e-10
   1.5774161e+02   3.3470298e-10
   1.5776295e+02   3.3383393e-10
   1.5778491e+02   3.3289347e-10
   1.5780878e+02   3.3192506e-10
   1.5783341e+02   3.3095774e-10
   1.5785814e+02   3.3000529e-10
   1.5788251e+02   3.2905373e-10
   1.5790694e+02   3.2812393e-10
   1.5793090e+02   3.2716235e-10
   1.5795578e+02   3.2623742e-10
   1.5797982e+02   3.2531943e-10
   1.5800372e+02   3.2440950e-10
   1.5802748e+02   3.2348885e-10
   1.5805157e+02   3.2257481e-10
   1.5807559e+02   3.2166150e-10
   1.5809967e+02   3.2071769e-10
   1.5812463e+02   3.1981166e-10
   1.5814866e+02   3.1891638e-10
   1.5817253e+02   3.1802438e-10
   1.5819636e+02   3.1714102e-10
   1.5822002e+02   3.1621263e-10
   1.5824500e+02   3.1532451e-10
   1.5826895e+02   3.1441690e-10
   1.5829349e+02   3.1351392e-10
   1.5831801e+02   3.1258596e-10
   1.5834333e+02   3.1170128e-10
   1.5836750e+02   3.1079928e-10
   1.5839226e+02   3.0990457e-10
   1.5841686e+02   3.0901816e-10
   1.5844133e+02   3.0813980e-10
   1.5846562e+02   3.0725604e-10
   1.5849016e+02   3.0637228e-10
   1.5851478e+02   3.0550398e-10
   1.5853911e+02   3.0460556e-10
   1.5856434e+02   3.0369618e-10
   1.5858993e+02   3.0284332e-10
   1.5861407e+02   3.0199528e-10
   1.5863815e+02   3.0115070e-10
   1.5866220e+02   3.0029347e-10
   1.5868662e+02   2.9945482e-10
   1.5871061e+02   2.9870611e-10
   1.5873211e+02   2.9794528e-10
   1.5875400e+02   2.9712627e-10
   1.5877769e+02   2.9628471e-10
   1.5880205e+02   2.9543370e-10
   1.5882675e+02   2.9460344e-10
   1.5885099e+02   2.9377019e-10
   1.5887536e+02   2.9294179e-10
   1.5889966e+02   2.9211383e-10
   1.5892400e+02   2.9126272e-10
   1.5894911e+02   2.9042857e-10
   1.5897381e+02   2.8961198e-10
   1.5899809e+02   2.8880050e-10
   1.5902227e+02   2.8797840e-10
   1.5904683e+02   2.8717912e-10
   1.5907083e+02   2.8637669e-10
   1.5909498e+02   2.8558185e-10
   1.5911895e+02   2.8478200e-10
   1.5914316e+02   2.8399253e-10
   1.5916714e+02   2.8319147e-10
   1.5919158e+02   2.8240231e-10
   1.5921571e+02   2.8162824e-10
   1.5923944e+02   2.8085631e-10
   1.5926320e+02   2.8007945e-10
   1.5928713e+02   2.7928147e-10
   1.5931184e+02   2.7850691e-10
   1.5933590e+02   2.7773687e-10
   1.5935983e+02   2.7694406e-10
   1.5938459e+02   2.7616169e-10
   1.5940913e+02   2.7537336e-10
   1.5943393e+02   2.7460005e-10
   1.5945834e+02   2.7384921e-10
   1.5948210e+02   2.7306080e-10
   1.5950716e+02   2.7228702e-10
   1.5953183e+02   2.7153904e-10
   1.5955575e+02   2.7077834e-10
   1.5958012e+02   2.7000675e-10
   1.5960491e+02   2.6920075e-10
   1.5963091e+02   2.6845192e-10
   1.5965518e+02   2.6771917e-10
   1.5967898e+02   2.6699547e-10
   1.5970256e+02   2.6632429e-10
   1.5972447e+02   2.6567368e-10
   1.5974580e+02   2.6502151e-10
   1.5976720e+02   2.6432956e-10
   1.5979000e+02   2.6360883e-10
   1.5981387e+02   2.6287832e-10
   1.5983809e+02   2.6215082e-10
   1.5986230e+02   2.6140721e-10
   1.5988704e+02   2.6070225e-10
   1.5991061e+02   2.5999449e-10
   1.5993436e+02   2.5928049e-10
   1.5995839e+02   2.5857371e-10
   1.5998225e+02   2.5785967e-10
   1.6000646e+02   2.5716561e-10
   1.6003008e+02   2.5647042e-10
   1.6005379e+02   2.5576770e-10
   1.6007779e+02   2.5506140e-10
   1.6010198e+02   2.5433192e-10
   1.6012705e+02   2.5362803e-10
   1.6015132e+02   2.5292246e-10
   1.6017571e+02   2.5221604e-10
   1.6020021e+02   2.5150609e-10
   1.6022494e+02   2.5078064e-10
   1.6025025e+02   2.5008511e-10
   1.6027462e+02   2.4939078e-10
   1.6029898e+02   2.4869417e-10
   1.6032356e+02   2.4803656e-10
   1.6034680e+02   2.4741931e-10
   1.6036870e+02   2.4677092e-10
   1.6039182e+02   2.4609158e-10
   1.6041611e+02   2.4541091e-10
   1.6044047e+02   2.4471499e-10
   1.6046540e+02   2.4405338e-10
   1.6048918e+02   2.4339045e-10
   1.6051313e+02   2.4270868e-10
   1.6053781e+02   2.4203959e-10
   1.6056211e+02   2.4133856e-10
   1.6058766e+02   2.4067030e-10
   1.6061212e+02   2.4000607e-10
   1.6063644e+02   2.3934949e-10
   1.6066059e+02   2.3867760e-10
   1.6068540e+02   2.3804959e-10
   1.6070863e+02   2.3747704e-10
   1.6072988e+02   2.3690393e-10
   1.6075114e+02   2.3632880e-10
   1.6077258e+02   2.3572993e-10
   1.6079496e+02   2.3508080e-10
   1.6081931e+02   2.3442921e-10
   1.6084386e+02   2.3377431e-10
   1.6086859e+02   2.3312424e-10
   1.6089325e+02   2.3249203e-10
   1.6091723e+02   2.3187162e-10
   1.6094088e+02   2.3123234e-10
   1.6096537e+02   2.3061948e-10
   1.6098888e+02   2.3000576e-10
   1.6101243e+02   2.2937995e-10
   1.6103660e+02   2.2876976e-10
   1.6106024e+02   2.2813918e-10
   1.6108467e+02   2.2751759e-10
   1.6110881e+02   2.2690495e-10
   1.6113271e+02   2.2629198e-10
   1.6115666e+02   2.2566919e-10
   1.6118109e+02   2.2503945e-10
   1.6120585e+02   2.2442619e-10
   1.6123004e+02   2.2381631e-10
   1.6125417e+02   2.2321707e-10
   1.6127802e+02   2.2261334e-10
   1.6130208e+02   2.2199093e-10
   1.6132694e+02   2.2138165e-10
   1.6135134e+02   2.2077386e-10
   1.6137575e+02   2.2016400e-10
   1.6140030e+02   2.1952620e-10
   1.6142607e+02   2.1893066e-10
   1.6145021e+02   2.1833102e-10
   1.6147459e+02   2.1772494e-10
   1.6149938e+02   2.1712731e-10
   1.6152389e+02   2.1650463e-10
   1.6154943e+02   2.1591367e-10
   1.6157376e+02   2.1533016e-10
   1.6159792e+02   2.1474276e-10
   1.6162227e+02   2.1414763e-10
   1.6164692e+02   2.1357047e-10
   1.6167097e+02   2.1298264e-10
   1.6169560e+02   2.1242855e-10
   1.6171869e+02   2.1192097e-10
   1.6174006e+02   2.1140877e-10
   1.6176168e+02   2.1082407e-10
   1.6178635e+02   2.1026627e-10
   1.6181002e+02   2.0968978e-10
   1.6183453e+02   2.0912944e-10
   1.6185840e+02   2.0854475e-10
   1.6188341e+02   2.0798261e-10
   1.6190760e+02   2.0741374e-10
   1.6193206e+02   2.0686506e-10
   1.6195581e+02   2.0632334e-10
   1.6197934e+02   2.0543909e-10
   1.6200378e+02   2.0458352e-10
   1.6202773e+02   2.0373901e-10
   1.6205160e+02   2.0290000e-10
   1.6207555e+02   2.0004874e-10
   1.6209961e+02   1.9728144e-10
   1.6212376e+02   1.9459774e-10
   1.6214799e+02   1.9197182e-10
   1.6217249e+02   1.8939017e-10
   1.6219652e+02   1.8689333e-10
   1.6222083e+02   1.8437736e-10
   1.6224651e+02   1.8214398e-10
   1.6227044e+02   1.8004867e-10
   1.6229422e+02   1.7798120e-10
   1.6231880e+02   1.7598102e-10
   1.6234373e+02   1.7410462e-10
   1.6236822e+02   1.7205049e-10
   1.6239337e+02   1.7013831e-10
   1.6241767e+02   1.6824943e-10
   1.6244262e+02   1.6634516e-10
   1.6246872e+02   1.6474741e-10
   1.6249258e+02   1.6321547e-10
   1.6251634e+02   1.6172110e-10
   1.6254044e+02   1.6025699e-10
   1.6256499e+02   1.5884831e-10
   1.6258900e+02   1.5748729e-10
   1.6261321e+02   1.5620936e-10
   1.6263689e+02   1.5495988e-10
   1.6266101e+02   1.5374339e-10
   1.6268551e+02   1.5263033e-10
   1.6270889e+02   1.5164381e-10
   1.6273050e+02   1.5068937e-10
   1.6275219e+02   1.4901790e-10
   1.6277424e+02   1.4726533e-10
   1.6279823e+02   1.4550497e-10
   1.6282336e+02   1.4385741e-10
   1.6284786e+02   1.4170470e-10
   1.6287197e+02   1.3968026e-10
   1.6289607e+02   1.3775441e-10
   1.6292046e+02   1.3595821e-10
   1.6294476e+02   1.3432319e-10
   1.6296840e+02   1.3279501e-10
   1.6299206e+02   1.3136142e-10
   1.6301588e+02   1.3004341e-10
   1.6303947e+02   1.2850371e-10
   1.6306385e+02   1.2707731e-10
   1.6308794e+02   1.2572574e-10
   1.6311232e+02   1.2447838e-10
   1.6313640e+02   1.2342154e-10
   1.6316007e+02   1.2235439e-10
   1.6318508e+02   1.2137208e-10
   1.6320916e+02   1.2043392e-10
   1.6323318e+02   1.1974680e-10
   1.6325744e+02   1.1909542e-10
   1.6328150e+02   1.1845701e-10
   1.6330612e+02   1.1786143e-10
   1.6333017e+02   1.1722177e-10
   1.6335435e+02   1.1661571e-10
   1.6337839e+02   1.1603400e-10
   1.6340249e+02   1.1546960e-10
   1.6342700e+02   1.1483996e-10
   1.6345141e+02   1.1426825e-10
   1.6347589e+02   1.1375197e-10
   1.6350044e+02   1.1328440e-10
   1.6352525e+02   1.1314689e-10
   1.6355045e+02   1.1306384e-10
   1.6357423e+02   1.1302385e-10
   1.6359829e+02   1.1302633e-10
   1.6362403e+02   1.1302773e-10
   1.6364837e+02   1.1306732e-10
   1.6367263e+02   1.1313969e-10
   1.6369642e+02   1.1323632e-10
   1.6371898e+02   1.1306077e-10
   1.6374065e+02   1.1291949e-10
   1.6376265e+02   1.1281333e-10
   1.6378489e+02   1.1273679e-10
   1.6380875e+02   1.1266830e-10
   1.6383315e+02   1.1267046e-10
   1.6385741e+02   1.1273416e-10
   1.6388148e+02   1.1286486e-10
   1.6390721e+02   1.1284154e-10
   1.6393105e+02   1.1286134e-10
   1.6395566e+02   1.1291896e-10
   1.6397926e+02   1.1301242e-10
   1.6400290e+02   1.1289681e-10
   1.6402673e+02   1.1282242e-10
   1.6405034e+02   1.1278620e-10
   1.6407418e+02   1.1278619e-10
   1.6409815e+02   1.1260786e-10
   1.6412226e+02   1.1246401e-10
   1.6414709e+02   1.1235794e-10
   1.6417178e+02   1.1228729e-10
   1.6419610e+02   1.1224813e-10
   1.6422011e+02   1.1223739e-10
   1.6424396e+02   1.1225406e-10
   1.6426880e+02   1.1229652e-10
   1.6429337e+02   1.1236172e-10
   1.6431761e+02   1.1244959e-10
   1.6434216e+02   1.1255867e-10
   1.6436688e+02   1.1268515e-10
   1.6439132e+02   1.1279807e-10
   1.6441541e+02   1.1292736e-10
   1.6443980e+02   1.1306815e-10
   1.6446383e+02   1.1321910e-10
   1.6448753e+02   1.1325829e-10
   1.6451022e+02   1.1331102e-10
   1.6453223e+02   1.1337488e-10
   1.6455346e+02   1.1344970e-10
   1.6457441e+02   1.1325040e-10
   1.6459542e+02   1.1307315e-10
   1.6461665e+02   1.1291261e-10
   1.6463881e+02   1.1276180e-10
   1.6466349e+02   1.1257041e-10
   1.6468769e+02   1.1241724e-10
   1.6471087e+02   1.1230008e-10
   1.6473235e+02   1.1220633e-10
   1.6475360e+02   1.1225034e-10
   1.6477509e+02   1.1231772e-10
   1.6479766e+02   1.1241723e-10
   1.6482292e+02   1.1253275e-10
   1.6484681e+02   1.1270929e-10
   1.6487080e+02   1.1288436e-10
   1.6489475e+02   1.1305993e-10
   1.6491904e+02   1.1323346e-10
   1.6494344e+02   1.1348412e-10
   1.6496723e+02   1.1373048e-10
   1.6499130e+02   1.1396352e-10
   1.6501480e+02   1.1420704e-10
   1.6504021e+02   1.1394325e-10
   1.6506433e+02   1.1367076e-10
   1.6508944e+02   1.1341072e-10
   1.6511348e+02   1.1315015e-10
   1.6513760e+02   1.1282637e-10
   1.6516164e+02   1.1249736e-10
   1.6518643e+02   1.1218179e-10
   1.6521052e+02   1.1186406e-10
   1.6523501e+02   1.1150708e-10
   1.6525869e+02   1.1113830e-10
   1.6528328e+02   1.1077773e-10
   1.6530738e+02   1.1041949e-10
   1.6533133e+02   1.1004165e-10
   1.6535609e+02   1.0967546e-10
   1.6538010e+02   1.0929944e-10
   1.6540473e+02   1.0893207e-10
   1.6542876e+02   1.0890317e-10
   1.6545290e+02   1.0886094e-10
   1.6547708e+02   1.0880727e-10
   1.6550090e+02   1.0874540e-10
   1.6552351e+02   1.0955783e-10
   1.6554463e+02   1.1033876e-10
   1.6556558e+02   1.1110459e-10
   1.6558682e+02   1.1183676e-10
   1.6560781e+02   1.1243750e-10
   1.6562905e+02   1.1302778e-10
   1.6565063e+02   1.1362866e-10
   1.6567337e+02   1.1423882e-10
   1.6569740e+02   1.1469415e-10
   1.6572047e+02   1.1510499e-10
   1.6574198e+02   1.1550092e-10
   1.6576340e+02   1.1588552e-10
   1.6578494e+02   1.1596036e-10
   1.6580812e+02   1.1602400e-10
   1.6583225e+02   1.1607357e-10
   1.6585644e+02   1.1610917e-10
   1.6588075e+02   1.1614692e-10
   1.6590538e+02   1.1617242e-10
   1.6592968e+02   1.1618774e-10
   1.6595479e+02   1.1619175e-10
   1.6597885e+02   1.1679443e-10
   1.6600380e+02   1.1738582e-10
   1.6602818e+02   1.1797189e-10
   1.6605235e+02   1.1857226e-10
   1.6607720e+02   1.1919542e-10
   1.6610128e+02   1.1982585e-10
   1.6612597e+02   1.2044187e-10
   1.6615049e+02   1.2102453e-10
   1.6617415e+02   1.2171544e-10
   1.6619818e+02   1.2240257e-10
   1.6622256e+02   1.2307692e-10
   1.6624709e+02   1.2372721e-10
   1.6627136e+02   1.2451671e-10
   1.6629560e+02   1.2527505e-10
   1.6631968e+02   1.2604649e-10
   1.6634513e+02   1.2674331e-10
   1.6636905e+02   1.2727082e-10
   1.6639280e+02   1.2778455e-10
   1.6641700e+02   1.2829032e-10
   1.6644201e+02   1.2877824e-10
   1.6646739e+02   1.2861599e-10
   1.6649183e+02   1.2844871e-10
   1.6651597e+02   1.2826599e-10
   1.6654134e+02   1.2808071e-10
   1.6656603e+02   1.2804001e-10
   1.6659086e+02   1.2801918e-10
   1.6661576e+02   1.2801662e-10
   1.6663970e+02   1.2802894e-10
   1.6666390e+02   1.2802734e-10
   1.6668768e+02   1.2803377e-10
   1.6671532e+02   1.2804477e-10
   1.6673658e+02   1.2805924e-10
   1.6675805e+02   1.2827706e-10
   1.6677949e+02   1.2850257e-10
   1.6680220e+02   1.2874163e-10
   1.6682698e+02   1.2896530e-10
   1.6685106e+02   1.2950041e-10
   1.6687515e+02   1.3002356e-10
   1.6689915e+02   1.3053340e-10
   1.6692313e+02   1.3103314e-10
   1.6694722e+02   1.3086507e-10
   1.6697301e+02   1.3071566e-10
   1.6699707e+02   1.3056889e-10
   1.6702146e+02   1.3041861e-10
   1.6704712e+02   1.3034280e-10
   1.6707153e+02   1.3026148e-10
   1.6709695e+02   1.3018059e-10
   1.6712106e+02   1.3009318e-10
   1.6714596e+02   1.3002968e-10
   1.6717010e+02   1.2995753e-10
   1.6719510e+02   1.2988219e-10
   1.6721913e+02   1.2980005e-10
   1.6724315e+02   1.2949056e-10
   1.6726695e+02   1.2917808e-10
   1.6729107e+02   1.2886254e-10
   1.6731548e+02   1.2855353e-10
   1.6733936e+02   1.2816832e-10
   1.6736373e+02   1.2778406e-10
   1.6738811e+02   1.2740570e-10
   1.6741226e+02   1.2702623e-10
   1.6743646e+02   1.2697746e-10
   1.6746070e+02   1.2691911e-10
   1.6748573e+02   1.2685372e-10
   1.6751020e+02   1.2677981e-10
   1.6753436e+02   1.2673417e-10
   1.6755858e+02   1.2667475e-10
   1.6758360e+02   1.2660557e-10
   1.6760777e+02   1.2652488e-10
   1.6763184e+02   1.2642161e-10
   1.6765636e+02   1.2630849e-10
   1.6768031e+02   1.2617950e-10
   1.6770496e+02   1.2605594e-10
   1.6772662e+02   1.2630934e-10
   1.6774795e+02   1.2653829e-10
   1.6776943e+02   1.2675373e-10
   1.6779228e+02   1.2695116e-10
   1.6781655e+02   1.2745875e-10
   1.6784060e+02   1.2793713e-10
   1.6786519e+02   1.2836044e-10
   1.6788898e+02   1.2874676e-10
   1.6791278e+02   1.2969838e-10
   1.6793719e+02   1.3058827e-10
   1.6796120e+02   1.3144768e-10
   1.6798558e+02   1.3223612e-10
   1.6800915e+02   1.3299637e-10
   1.6803290e+02   1.3371991e-10
   1.6805685e+02   1.3439409e-10
   1.6808052e+02   1.3505692e-10
   1.6810528e+02   1.3569900e-10
   1.6812997e+02   1.3630003e-10
   1.6815435e+02   1.3686752e-10
   1.6817865e+02   1.3740321e-10
   1.6820297e+02   1.3808034e-10
   1.6822697e+02   1.3871920e-10
   1.6825072e+02   1.3934116e-10
   1.6827500e+02   1.3992164e-10
   1.6829886e+02   1.4059370e-10
   1.6832339e+02   1.4121062e-10
   1.6834736e+02   1.4179144e-10
   1.6837146e+02   1.4234504e-10
   1.6839606e+02   1.4283013e-10
   1.6841966e+02   1.4329026e-10
   1.6844392e+02   1.4371372e-10
   1.6846819e+02   1.4409896e-10
   1.6849234e+02   1.4429280e-10
   1.6851662e+02   1.4445634e-10
   1.6854081e+02   1.4459346e-10
   1.6856538e+02   1.4470016e-10
   1.6858944e+02   1.4513614e-10
   1.6861316e+02   1.4554286e-10
   1.6863724e+02   1.4592318e-10
   1.6866186e+02   1.4627252e-10
   1.6868680e+02   1.4656748e-10
   1.6871015e+02   1.4681333e-10
   1.6873174e+02   1.4703055e-10
   1.6875297e+02   1.4722968e-10
   1.6877478e+02   1.4741163e-10
   1.6879763e+02   1.4757569e-10
   1.6882184e+02   1.4771373e-10
   1.6884654e+02   1.4781943e-10
   1.6887050e+02   1.4783279e-10
   1.6889456e+02   1.4782222e-10
   1.6891896e+02   1.4778760e-10
   1.6894361e+02   1.4773077e-10
   1.6896780e+02   1.4767658e-10
   1.6899193e+02   1.4759867e-10
   1.6901677e+02   1.4750086e-10
   1.6904121e+02   1.4738199e-10
   1.6906587e+02   1.4727889e-10
   1.6909060e+02   1.4715869e-10
   1.6911478e+02   1.4701605e-10
   1.6913952e+02   1.4685859e-10
   1.6916374e+02   1.4670663e-10
   1.6918807e+02   1.4653767e-10
   1.6921232e+02   1.4635128e-10
   1.6923662e+02   1.4614706e-10
   1.6926095e+02   1.4555694e-10
   1.6928608e+02   1.4495914e-10
   1.6931132e+02   1.4438358e-10
   1.6933543e+02   1.4380533e-10
   1.6935944e+02   1.4324670e-10
   1.6938370e+02   1.4267697e-10
   1.6940823e+02   1.4210588e-10
   1.6943258e+02   1.4154130e-10
   1.6945651e+02   1.4094835e-10
   1.6948040e+02   1.4032528e-10
   1.6950532e+02   1.3971202e-10
   1.6952972e+02   1.3913665e-10
   1.6955252e+02   1.3840953e-10
   1.6957396e+02   1.3769292e-10
   1.6959517e+02   1.3697628e-10
   1.6961654e+02   1.3615824e-10
   1.6964111e+02   1.3537267e-10
   1.6966596e+02   1.3463058e-10
   1.6968955e+02   1.3390617e-10
   1.6971271e+02   1.3323336e-10
   1.6973432e+02   1.3231024e-10
   1.6975688e+02   1.3135966e-10
   1.6978034e+02   1.3035480e-10
   1.6980539e+02   1.2940553e-10
   1.6982930e+02   1.2845239e-10
   1.6985357e+02   1.2751350e-10
   1.6987771e+02   1.2652943e-10
   1.6990328e+02   1.2560401e-10
   1.6992758e+02   1.2466974e-10
   1.6995236e+02   1.2376768e-10
   1.6997654e+02   1.2287430e-10
   1.7000070e+02   1.2195729e-10
   1.7002579e+02   1.2108375e-10
   1.7004990e+02   1.2019391e-10
   1.7007473e+02   1.1932346e-10
   1.7009926e+02   1.1845264e-10
   1.7012404e+02   1.1762764e-10
   1.7014775e+02   1.1680208e-10
   1.7017171e+02   1.1598240e-10
   1.7019575e+02   1.1516939e-10
   1.7021984e+02   1.1434212e-10
   1.7024457e+02   1.1355805e-10
   1.7026826e+02   1.1278463e-10
   1.7029181e+02   1.1200580e-10
   1.7031580e+02   1.1124090e-10
   1.7033956e+02   1.1046861e-10
   1.7036379e+02   1.0970842e-10
   1.7038787e+02   1.0893767e-10
   1.7041251e+02   1.0818716e-10
   1.7043675e+02   1.0743927e-10
   1.7046114e+02   1.0669217e-10
   1.7048575e+02   1.0597020e-10
   1.7050976e+02   1.0526097e-10
   1.7053357e+02   1.0455304e-10
   1.7055756e+02   1.0384394e-10
   1.7058181e+02   1.0310937e-10
   1.7060717e+02   1.0241691e-10
   1.7063132e+02   1.0172455e-10
   1.7065570e+02   1.0105147e-10
   1.7067962e+02   1.0038397e-10
   1.7070359e+02   9.9780623e-11
   1.7072542e+02   9.9196747e-11
   1.7074671e+02   9.8608521e-11
   1.7076835e+02   9.7948968e-11
   1.7079282e+02   9.7305889e-11
   1.7081693e+02   9.6675190e-11
   1.7084079e+02   9.6017423e-11
   1.7086591e+02   9.5388213e-11
   1.7089018e+02   9.4775824e-11
   1.7091401e+02   9.4164473e-11
   1.7093801e+02   9.3555364e-11
   1.7096215e+02   9.2937515e-11
   1.7098687e+02   9.2351288e-11
   1.7101053e+02   9.1762953e-11
   1.7103450e+02   9.1156709e-11
   1.7105940e+02   9.0578618e-11
   1.7108341e+02   8.9997819e-11
   1.7110777e+02   8.9422985e-11
   1.7113208e+02   8.8849549e-11
   1.7115653e+02   8.8291308e-11
   1.7118054e+02   8.7719915e-11
   1.7120541e+02   8.7164196e-11
   1.7122978e+02   8.6614800e-11
   1.7125409e+02   8.6070369e-11
   1.7127838e+02   8.5515919e-11
   1.7130337e+02   8.4981713e-11
   1.7132764e+02   8.4461313e-11
   1.7135149e+02   8.3940884e-11
   1.7137558e+02   8.3421332e-11
   1.7139980e+02   8.2897370e-11
   1.7142450e+02   8.2390926e-11
   1.7144852e+02   8.1882849e-11
   1.7147289e+02   8.1387840e-11
   1.7149683e+02   8.0894753e-11
   1.7152092e+02   8.0391365e-11
   1.7154567e+02   7.9910656e-11
   1.7156956e+02   7.9431303e-11
   1.7159357e+02   7.8945183e-11
   1.7161814e+02   7.8465325e-11
   1.7164260e+02   7.7959248e-11
   1.7166866e+02   7.7505211e-11
   1.7169221e+02   7.7073361e-11
   1.7171481e+02   7.6664803e-11
   1.7173636e+02   7.6262992e-11
   1.7175774e+02   7.5853643e-11
   1.7177971e+02   7.5391816e-11
   1.7180468e+02   7.4946008e-11
   1.7182895e+02   7.4509021e-11
   1.7185301e+02   7.4058137e-11
   1.7187799e+02   7.3627722e-11
   1.7190207e+02   7.3193780e-11
   1.7192649e+02   7.2766788e-11
   1.7195077e+02   7.2342215e-11
   1.7197515e+02   7.1922644e-11
   1.7199942e+02   7.1510657e-11
   1.7202346e+02   7.1093806e-11
   1.7204796e+02   7.0679935e-11
   1.7207257e+02   7.0273816e-11
   1.7209686e+02   6.9861860e-11
   1.7212172e+02   6.9447815e-11
   1.7214693e+02   6.9056700e-11
   1.7217093e+02   6.8663641e-11
   1.7219530e+02   6.8279100e-11
   1.7221932e+02   6.7901048e-11
   1.7224313e+02   6.7519161e-11
   1.7226735e+02   6.7141904e-11
   1.7229147e+02   6.6767372e-11
   1.7231562e+02   6.6395420e-11
   1.7233984e+02   6.6063249e-11
   1.7236163e+02   6.5723403e-11
   1.7238406e+02   6.5367883e-11
   1.7240770e+02   6.5011967e-11
   1.7243155e+02   6.4656699e-11
   1.7245558e+02   6.4304019e-11
   1.7247963e+02   6.3952312e-11
   1.7250379e+02   6.3607777e-11
   1.7252768e+02   6.3260885e-11
   1.7255186e+02   6.2913313e-11
   1.7257625e+02   6.2564994e-11
   1.7260096e+02   6.2216977e-11
   1.7262580e+02   6.1881501e-11
   1.7265000e+02   6.1550932e-11
   1.7267404e+02   6.1229586e-11
   1.7269755e+02   6.0923267e-11
   1.7272011e+02   6.0637969e-11
   1.7274133e+02   6.0355235e-11
   1.7276252e+02   6.0069902e-11
   1.7278399e+02   5.9770314e-11
   1.7280668e+02   5.9455624e-11
   1.7283074e+02   5.9139340e-11
   1.7285509e+02   5.8828136e-11
   1.7287926e+02   5.8521161e-11
   1.7290329e+02   5.8216377e-11
   1.7292729e+02   5.7909227e-11
   1.7295163e+02   5.7603300e-11
   1.7297615e+02   5.7297843e-11
   1.7300075e+02   5.6991570e-11
   1.7302564e+02   5.6692048e-11
   1.7305014e+02   5.6389108e-11
   1.7307509e+02   5.6099832e-11
   1.7309913e+02   5.5802936e-11
   1.7312396e+02   5.5506854e-11
   1.7314892e+02   5.5217787e-11
   1.7317355e+02   5.4936125e-11
   1.7319765e+02   5.4654875e-11
   1.7322190e+02   5.4369044e-11
   1.7324671e+02   5.4087112e-11
   1.7327141e+02   5.3813378e-11
   1.7329556e+02   5.3532809e-11
   1.7332048e+02   5.3245620e-11
   1.7334617e+02   5.2982608e-11
   1.7336987e+02   5.2713838e-11
   1.7339425e+02   5.2448133e-11
   1.7341856e+02   5.2165792e-11
   1.7344460e+02   5.1905022e-11
   1.7346883e+02   5.1648300e-11
   1.7349281e+02   5.1395525e-11
   1.7351658e+02   5.1134477e-11
   1.7354129e+02   5.0872083e-11
   1.7356633e+02   5.0601363e-11
   1.7359245e+02   5.0356883e-11
   1.7361619e+02   5.0102424e-11
   1.7364103e+02   4.9853920e-11
   1.7366544e+02   4.9607020e-11
   1.7368995e+02   4.9375477e-11
   1.7371302e+02   4.9161581e-11
   1.7373452e+02   4.8952063e-11
   1.7375572e+02   4.8739471e-11
   1.7377737e+02   4.8520455e-11
   1.7379979e+02   4.8286019e-11
   1.7382397e+02   4.8059353e-11
   1.7384746e+02   4.7832202e-11
   1.7387112e+02   4.7601995e-11
   1.7389535e+02   4.7378914e-11
   1.7391891e+02   4.7149023e-11
   1.7394337e+02   4.6928357e-11
   1.7396701e+02   4.6702834e-11
   1.7399126e+02   4.6472990e-11
   1.7401620e+02   4.6249095e-11
   1.7404065e+02   4.6022935e-11
   1.7406552e+02   4.5803510e-11
   1.7408981e+02   4.5570066e-11
   1.7411583e+02   4.5354136e-11
   1.7414007e+02   4.5134317e-11
   1.7416492e+02   4.4923149e-11
   1.7418889e+02   4.4709800e-11
   1.7421330e+02   4.4497651e-11
   1.7423775e+02   4.4289175e-11
   1.7426193e+02   4.4077284e-11
   1.7428664e+02   4.3872497e-11
   1.7431065e+02   4.3667754e-11
   1.7433491e+02   4.3466872e-11
   1.7435892e+02   4.3265367e-11
   1.7438310e+02   4.3063238e-11
   1.7440750e+02   4.2863230e-11
   1.7443180e+02   4.2664079e-11
   1.7445615e+02   4.2471852e-11
   1.7447984e+02   4.2266620e-11
   1.7450518e+02   4.2071493e-11
   1.7452945e+02   4.1863733e-11
   1.7455550e+02   4.1669456e-11
   1.7458001e+02   4.1472858e-11
   1.7460504e+02   4.1289077e-11
   1.7462856e+02   4.1100306e-11
   1.7465280e+02   4.0915875e-11
   1.7467667e+02   4.0732810e-11
   1.7470050e+02   4.0560400e-11
   1.7472302e+02   4.0398571e-11
   1.7474428e+02   4.0233140e-11
   1.7476621e+02   4.0046468e-11
   1.7479108e+02   3.9864126e-11
   1.7481554e+02   3.9686578e-11
   1.7483941e+02   3.9509972e-11
   1.7486334e+02   3.9332734e-11
   1.7488746e+02   3.9154115e-11
   1.7491185e+02   3.8980887e-11
   1.7493574e+02   3.8807258e-11
   1.7495984e+02   3.8634816e-11
   1.7498387e+02   3.8458885e-11
   1.7500852e+02   3.8288267e-11
   1.7503265e+02   3.8118840e-11
   1.7505678e+02   3.7948761e-11
   1.7508109e+02   3.7755493e-11
   1.7510889e+02   3.7597702e-11
   1.7513172e+02   3.7446983e-11
   1.7515369e+02   3.7298811e-11
   1.7517539e+02   3.7136618e-11
   1.7519920e+02   3.6974664e-11
   1.7522327e+02   3.6807211e-11
   1.7524824e+02   3.6646197e-11
   1.7527237e+02   3.6486015e-11
   1.7529642e+02   3.6319835e-11
   1.7532157e+02   3.6160985e-11
   1.7534568e+02   3.6019273e-11
   1.7536733e+02   3.5876829e-11
   1.7538910e+02   3.5738779e-11
   1.7541047e+02   3.5580471e-11
   1.7543505e+02   3.5429247e-11
   1.7545871e+02   3.5272586e-11
   1.7548339e+02   3.5120262e-11
   1.7550746e+02   3.4970693e-11
   1.7553109e+02   3.4817042e-11
   1.7555563e+02   3.4666399e-11
   1.7557978e+02   3.4519834e-11
   1.7560335e+02   3.4373453e-11
   1.7562710e+02   3.4227807e-11
   1.7565088e+02   3.4083000e-11
   1.7567464e+02   3.3935826e-11
   1.7569888e+02   3.3803871e-11
   1.7572090e+02   3.3674284e-11
   1.7574248e+02   3.3540891e-11
   1.7576487e+02   3.3398006e-11
   1.7578887e+02   3.3255259e-11
   1.7581301e+02   3.3114552e-11
   1.7583700e+02   3.2973220e-11
   1.7586121e+02   3.2827623e-11
   1.7588633e+02   3.2688949e-11
   1.7591031e+02   3.2551769e-11
   1.7593416e+02   3.2411968e-11
   1.7595863e+02   3.2268776e-11
   1.7598366e+02   3.2135181e-11
   1.7600734e+02   3.2000655e-11
   1.7603131e+02   3.1868010e-11
   1.7605499e+02   3.1733462e-11
   1.7607913e+02   3.1600982e-11
   1.7610311e+02   3.1470630e-11
   1.7612683e+02   3.1336744e-11
   1.7615125e+02   3.1207621e-11
   1.7617491e+02   3.1075707e-11
   1.7619921e+02   3.0947214e-11
   1.7622310e+02   3.0817316e-11
   1.7624729e+02   3.0689329e-11
   1.7627129e+02   3.0554380e-11
   1.7629572e+02   3.0421444e-11
   1.7631980e+02   3.0285449e-11
   1.7634472e+02   3.0156205e-11
   1.7636847e+02   3.0026706e-11
   1.7639233e+02   2.9895332e-11
   1.7641664e+02   2.9772109e-11
   1.7643962e+02   2.9650113e-11
   1.7646255e+02   2.9521785e-11
   1.7648678e+02   2.9396681e-11
   1.7651054e+02   2.9271512e-11
   1.7653448e+02   2.9147326e-11
   1.7655830e+02   2.9061144e-11
   1.7658207e+02   2.8972816e-11
   1.7660626e+02   2.8884785e-11
   1.7663030e+02   2.8792664e-11
   1.7665539e+02   2.8704799e-11
   1.7667934e+02   2.8616071e-11
   1.7670356e+02   2.8536514e-11
   1.7672540e+02   2.8457838e-11
   1.7674671e+02   2.8370143e-11
   1.7676830e+02   2.8277485e-11
   1.7679114e+02   2.8177847e-11
   1.7681583e+02   2.8077524e-11
   1.7684060e+02   2.8167116e-11
   1.7686566e+02   2.8247989e-11
   1.7688964e+02   2.8326874e-11
   1.7691425e+02   2.8398159e-11
   1.7693812e+02   2.8465568e-11
   1.7696184e+02   2.8531257e-11
   1.7698671e+02   2.8591037e-11
   1.7701103e+02   2.8645801e-11
   1.7703526e+02   2.8648189e-11
   1.7705946e+02   2.8648137e-11
   1.7708368e+02   2.8645105e-11
   1.7710803e+02   2.8639787e-11
   1.7713473e+02   2.8637149e-11
   1.7715908e+02   2.8631879e-11
   1.7718416e+02   2.8623773e-11
   1.7720893e+02   2.8613013e-11
   1.7723342e+02   2.8620266e-11
   1.7725709e+02   2.8624307e-11
   1.7728185e+02   2.8625603e-11
   1.7730671e+02   2.8622929e-11
   1.7733131e+02   2.8607977e-11
   1.7735612e+02   2.8591566e-11
   1.7738010e+02   2.8572901e-11
   1.7740506e+02   2.8553426e-11
   1.7742763e+02   2.8567610e-11
   1.7744937e+02   2.8579185e-11
   1.7747115e+02   2.8588664e-11
   1.7749376e+02   2.8594910e-11
   1.7751567e+02   2.8581059e-11
   1.7753761e+02   2.8564194e-11
   1.7756014e+02   2.8544654e-11
   1.7758291e+02   2.8521283e-11
   1.7760731e+02   2.8495342e-11
   1.7763154e+02   2.8468882e-11
   1.7765419e+02   2.8440509e-11
   1.7767646e+02   2.8410624e-11
   1.7769848e+02   2.8396752e-11
   1.7772050e+02   2.8381153e-11
   1.7774216e+02   2.8362475e-11
   1.7776432e+02   2.8340709e-11
   1.7778672e+02   2.8314576e-11
   1.7781127e+02   2.8287906e-11
   1.7783462e+02   2.8257006e-11
   1.7785933e+02   2.8224566e-11
   1.7788353e+02   2.8191087e-11
   1.7790708e+02   2.8154691e-11
   1.7793093e+02   2.8116074e-11
   1.7795485e+02   2.8075572e-11
   1.7797856e+02   2.8031480e-11
   1.7800340e+02   2.7985763e-11
   1.7802771e+02   2.7938952e-11
   1.7805146e+02   2.7888576e-11
   1.7807611e+02   2.7836467e-11
   1.7810032e+02   2.7781539e-11
   1.7812526e+02   2.7723305e-11
   1.7815054e+02   2.7665860e-11
   1.7817478e+02   2.7606571e-11
   1.7819894e+02   2.7544506e-11
   1.7822366e+02   2.7480515e-11
   1.7824841e+02   2.7415876e-11
   1.7827283e+02   2.7349507e-11
   1.7829713e+02   2.7281265e-11
   1.7832142e+02   2.7210655e-11
   1.7834624e+02   2.7141978e-11
   1.7836977e+02   2.7069330e-11
   1.7839416e+02   2.6996480e-11
   1.7841817e+02   2.6922151e-11
   1.7844219e+02   2.6844644e-11
   1.7846693e+02   2.6768937e-11
   1.7849067e+02   2.6689947e-11
   1.7851505e+02   2.6611798e-11
   1.7853883e+02   2.6531024e-11
   1.7856312e+02   2.6449970e-11
   1.7858697e+02   2.6366380e-11
   1.7861134e+02   2.6282009e-11
   1.7863568e+02   2.6196666e-11
   1.7866009e+02   2.6109989e-11
   1.7868453e+02   2.6026134e-11
   1.7870797e+02   2.5947426e-11
   1.7872979e+02   2.5870391e-11
   1.7875099e+02   2.5791973e-11
   1.7877243e+02   2.5709019e-11
   1.7879490e+02   2.5619561e-11
   1.7881904e+02   2.5529221e-11
   1.7884315e+02   2.5440029e-11
   1.7886682e+02   2.5346933e-11
   1.7889140e+02   2.5256499e-11
   1.7891497e+02   2.5166040e-11
   1.7893852e+02   2.5073029e-11
   1.7896248e+02   2.4978351e-11
   1.7898669e+02   2.4881982e-11
   1.7901132e+02   2.4786706e-11
   1.7903554e+02   2.4692330e-11
   1.7905941e+02   2.4594652e-11
   1.7908394e+02   2.4500097e-11
   1.7910776e+02   2.4403886e-11
   1.7913185e+02   2.4307645e-11
   1.7915591e+02   2.4211129e-11
   1.7917994e+02   2.4111755e-11
   1.7920452e+02   2.4014807e-11
   1.7922864e+02   2.3916023e-11
   1.7925316e+02   2.3810204e-11
   1.7927932e+02   2.3710630e-11
   1.7930387e+02   2.3611922e-11
   1.7932808e+02   2.3503378e-11
   1.7935471e+02   2.3405052e-11
   1.7937881e+02   2.3298219e-11
   1.7940497e+02   2.3199405e-11
   1.7942924e+02   2.3099059e-11
   1.7945380e+02   2.3002186e-11
   1.7947752e+02   2.2904242e-11
   1.7950139e+02   2.2802882e-11
   1.7952618e+02   2.2703321e-11
   1.7955047e+02   2.2613572e-11
   1.7957235e+02   2.2525633e-11
   1.7959380e+02   2.2437255e-11
   1.7961538e+02   2.2344722e-11
   1.7963798e+02   2.2243865e-11
   1.7966262e+02   2.2148974e-11
   1.7968581e+02   2.2053767e-11
   1.7970905e+02   2.1967331e-11
   1.7973026e+02   2.1881218e-11
   1.7975147e+02   2.1790119e-11
   1.7977384e+02   2.1698333e-11
   1.7979647e+02   2.1600623e-11
   1.7982057e+02   2.1497328e-11
   1.7984606e+02   2.1401284e-11
   1.7986978e+02   2.1305881e-11
   1.7989335e+02   2.1207549e-11
   1.7991783e+02   2.1112636e-11
   1.7994143e+02   2.1014926e-11
   1.7996577e+02   2.0917425e-11
   1.7999011e+02   2.0822556e-11
   1.8001391e+02   2.0726080e-11
   1.8003804e+02   2.0629246e-11
   1.8006240e+02   2.0531333e-11
   1.8008716e+02   2.0435590e-11
   1.8011141e+02   2.0340096e-11
   1.8013567e+02   2.0245978e-11
   1.8015970e+02   2.0149427e-11
   1.8018437e+02   2.0055577e-11
   1.8020835e+02   1.9963398e-11
   1.8023203e+02   1.9870726e-11
   1.8025576e+02   1.9777999e-11
   1.8027974e+02   1.9684811e-11
   1.8030380e+02   1.9592367e-11
   1.8032780e+02   1.9500077e-11
   1.8035185e+02   1.9408024e-11
   1.8037599e+02   1.9317809e-11
   1.8039959e+02   1.9231675e-11
   1.8042226e+02   1.9145961e-11
   1.8044486e+02   1.9055994e-11
   1.8046859e+02   1.8966114e-11
   1.8049239e+02   1.8875851e-11
   1.8051657e+02   1.8784650e-11
   1.8054101e+02   1.8694590e-11
   1.8056518e+02   1.8606892e-11
   1.8058889e+02   1.8517116e-11
   1.8061321e+02   1.8427927e-11
   1.8063755e+02   1.8338044e-11
   1.8066218e+02   1.8247127e-11
   1.8068706e+02   1.8145091e-11
   1.8071508e+02   1.8067257e-11
   1.8073650e+02   1.7990001e-11
   1.8075794e+02   1.7912100e-11
   1.8077955e+02   1.7830869e-11
   1.8080218e+02   1.7742783e-11
   1.8082690e+02   1.7654614e-11
   1.8085178e+02   1.7570274e-11
   1.8087562e+02   1.7483206e-11
   1.8090043e+02   1.7389477e-11
   1.8092730e+02   1.7305098e-11
   1.8095152e+02   1.7218333e-11
   1.8097656e+02   1.7135118e-11
   1.8100074e+02   1.7050353e-11
   1.8102541e+02   1.6967352e-11
   1.8104971e+02   1.6878251e-11
   1.8107594e+02   1.6797034e-11
   1.8109994e+02   1.6716005e-11
   1.8112384e+02   1.6633439e-11
   1.8114845e+02   1.6553298e-11
   1.8117231e+02   1.6474295e-11
   1.8119600e+02   1.6395324e-11
   1.8121994e+02   1.6314261e-11
   1.8124461e+02   1.6234890e-11
   1.8126869e+02   1.6155479e-11
   1.8129288e+02   1.6077139e-11
   1.8131697e+02   1.5999196e-11
   1.8134101e+02   1.5918277e-11
   1.8136618e+02   1.5841054e-11
   1.8139023e+02   1.5763037e-11
   1.8141468e+02   1.5686212e-11
   1.8143891e+02   1.5608157e-11
   1.8146367e+02   1.5533126e-11
   1.8148768e+02   1.5456196e-11
   1.8151234e+02   1.5380586e-11
   1.8153664e+02   1.5305020e-11
   1.8156102e+02   1.5229334e-11
   1.8158535e+02   1.5154100e-11
   1.8160982e+02   1.5080397e-11
   1.8163399e+02   1.5003122e-11
   1.8165937e+02   1.4928878e-11
   1.8168402e+02   1.4846626e-11
   1.8171146e+02   1.4782041e-11
   1.8173300e+02   1.4718154e-11
   1.8175450e+02   1.4654353e-11
   1.8177611e+02   1.4587713e-11
   1.8179882e+02   1.4514351e-11
   1.8182381e+02   1.4443533e-11
   1.8184795e+02   1.4373924e-11
   1.8187207e+02   1.4303352e-11
   1.8189654e+02   1.4233487e-11
   1.8192070e+02   1.4164023e-11
   1.8194491e+02   1.4095832e-11
   1.8196913e+02   1.4027262e-11
   1.8199340e+02   1.3959115e-11
   1.8201760e+02   1.3891333e-11
   1.8204181e+02   1.3820199e-11
   1.8206744e+02   1.3752614e-11
   1.8209176e+02   1.3685073e-11
   1.8211640e+02   1.3617773e-11
   1.8214076e+02   1.3550138e-11
   1.8216561e+02   1.3483672e-11
   1.8219015e+02   1.3418921e-11
   1.8221412e+02   1.3354941e-11
   1.8223810e+02   1.3289370e-11
   1.8226273e+02   1.3225012e-11
   1.8228712e+02   1.3161173e-11
   1.8231121e+02   1.3095910e-11
   1.8233620e+02   1.3032877e-11
   1.8236033e+02   1.2968816e-11
   1.8238517e+02   1.2905278e-11
   1.8240979e+02   1.2842597e-11
   1.8243414e+02   1.2780925e-11
   1.8245820e+02   1.2719676e-11
   1.8248250e+02   1.2656124e-11
   1.8250777e+02   1.2596888e-11
   1.8253169e+02   1.2536251e-11
   1.8255586e+02   1.2477120e-11
   1.8257962e+02   1.2416790e-11
   1.8260407e+02   1.2358245e-11
   1.8262788e+02   1.2298135e-11
   1.8265247e+02   1.2240716e-11
   1.8267623e+02   1.2184296e-11
   1.8269956e+02   1.2132325e-11
   1.8272147e+02   1.2081327e-11
   1.8274273e+02   1.2030385e-11
   1.8276406e+02   1.1977951e-11
   1.8278619e+02   1.1920925e-11
   1.8281053e+02   1.1863457e-11
   1.8283513e+02   1.1807340e-11
   1.8285912e+02   1.1750776e-11
   1.8288350e+02   1.1694987e-11
   1.8290772e+02   1.1639907e-11
   1.8293174e+02   1.1584319e-11
   1.8295615e+02   1.1528959e-11
   1.8298033e+02   1.1472177e-11
   1.8300561e+02   1.1418443e-11
   1.8302952e+02   1.1364844e-11
   1.8305341e+02   1.1310659e-11
   1.8307758e+02   1.1259105e-11
   1.8310113e+02   1.1206735e-11
   1.8312531e+02   1.1155133e-11
   1.8314899e+02   1.1101894e-11
   1.8317348e+02   1.1048793e-11
   1.8319781e+02   1.0997519e-11
   1.8322172e+02   1.0942463e-11
   1.8324745e+02   1.0890755e-11
   1.8327172e+02   1.0838775e-11
   1.8329642e+02   1.0788408e-11
   1.8332051e+02   1.0735130e-11
   1.8334588e+02   1.0683707e-11
   1.8337041e+02   1.0621978e-11
   1.8339514e+02   1.0562787e-11
   1.8341936e+02   1.0501081e-11
   1.8344497e+02   1.0442746e-11
   1.8346914e+02   1.0435270e-11
   1.8349460e+02   1.0427748e-11
   1.8351888e+02   1.0420121e-11
   1.8354338e+02   1.0412824e-11
   1.8356759e+02   1.0400827e-11
   1.8359214e+02   1.0388415e-11
   1.8361630e+02   1.0376416e-11
   1.8364053e+02   1.0363330e-11
   1.8366541e+02   1.0342836e-11
   1.8368970e+02   1.0322463e-11
   1.8371291e+02   1.0302857e-11
   1.8373456e+02   1.0282715e-11
   1.8375577e+02   1.0266852e-11
   1.8377745e+02   1.0249611e-11
   1.8380018e+02   1.0229767e-11
   1.8382481e+02   1.0210385e-11
   1.8384869e+02   1.0190745e-11
   1.8387308e+02   1.0171523e-11
   1.8389688e+02   1.0151144e-11
   1.8392083e+02   1.0129792e-11
   1.8394555e+02   1.0126134e-11
   1.8396948e+02   1.0121759e-11
   1.8399393e+02   1.0116387e-11
   1.8401801e+02   1.0109771e-11
   1.8404389e+02   1.0103063e-11
   1.8406813e+02   1.0095141e-11
   1.8409292e+02   1.0086687e-11
   1.8411710e+02   1.0077177e-11
   1.8414196e+02   1.0106155e-11
   1.8416668e+02   1.0134445e-11
   1.8419173e+02   1.0160762e-11
   1.8421579e+02   1.0186131e-11
   1.8423948e+02   1.0212318e-11
   1.8426448e+02   1.0236990e-11
   1.8428880e+02   1.0260391e-11
   1.8431271e+02   1.0281932e-11
   1.8433663e+02   1.0279664e-11
   1.8435841e+02   1.0276524e-11
   1.8438043e+02   1.0273632e-11
   1.8440484e+02   1.0270193e-11
   1.8442881e+02   1.0268789e-11
   1.8445335e+02   1.0266736e-11
   1.8447734e+02   1.0264228e-11
   1.8450134e+02   1.0262231e-11
   1.8452560e+02   1.0259981e-11
   1.8454914e+02   1.0256456e-11
   1.8457275e+02   1.0251853e-11
   1.8459657e+02   1.0247756e-11
   1.8462055e+02   1.0263545e-11
   1.8464480e+02   1.0277780e-11
   1.8466842e+02   1.0290678e-11
   1.8469215e+02   1.0302910e-11
   1.8471536e+02   1.0311693e-11
   1.8473662e+02   1.0320088e-11
   1.8475788e+02   1.0327024e-11
   1.8477960e+02   1.0333893e-11
   1.8480322e+02   1.0339725e-11
   1.8482730e+02   1.0343888e-11
   1.8485136e+02   1.0348145e-11
   1.8487548e+02   1.0350830e-11
   1.8489970e+02   1.0352564e-11
   1.8492349e+02   1.0353119e-11
   1.8494895e+02   1.0352685e-11
   1.8497279e+02   1.0351159e-11
   1.8499644e+02   1.0348220e-11
   1.8502048e+02   1.0344617e-11
   1.8504473e+02   1.0339895e-11
   1.8506866e+02   1.0334228e-11
   1.8509316e+02   1.0327844e-11
   1.8511715e+02   1.0321295e-11
   1.8514120e+02   1.0312629e-11
   1.8516635e+02   1.0303461e-11
   1.8519032e+02   1.0294759e-11
   1.8521400e+02   1.0284595e-11
   1.8523565e+02   1.0273928e-11
   1.8525743e+02   1.0262852e-11
   1.8528102e+02   1.0240763e-11
   1.8530582e+02   1.0219922e-11
   1.8533015e+02   1.0197829e-11
   1.8535443e+02   1.0172521e-11
   1.8537990e+02   1.0149130e-11
   1.8540467e+02   1.0125359e-11
   1.8542882e+02   1.0100798e-11
   1.8545341e+02   1.0077485e-11
   1.8547759e+02   1.0045077e-11
   1.8550201e+02   1.0012765e-11
   1.8552699e+02   9.9816731e-12
   1.8555132e+02   9.9492175e-12
   1.8557582e+02   9.9181752e-12
   1.8559983e+02   9.8864428e-12
   1.8562429e+02   9.8544080e-12
   1.8564828e+02   9.8232928e-12
   1.8567250e+02   9.7921367e-12
   1.8569631e+02   9.7624752e-12
   1.8571875e+02   9.7333312e-12
   1.8574019e+02   9.7057287e-12
   1.8576142e+02   9.6767224e-12
   1.8578310e+02   9.6464896e-12
   1.8580660e+02   9.6123127e-12
   1.8583254e+02   9.5793951e-12
   1.8585668e+02   9.5466088e-12
   1.8588115e+02   9.5138782e-12
   1.8590568e+02   9.4803253e-12
   1.8592970e+02   9.4470485e-12
   1.8595377e+02   9.4121738e-12
   1.8597915e+02   9.3781797e-12
   1.8600352e+02   9.3451509e-12
   1.8602840e+02   9.3115812e-12
   1.8605215e+02   9.2802616e-12
   1.8607619e+02   9.2465266e-12
   1.8610045e+02   9.2114937e-12
   1.8612558e+02   9.1801926e-12
   1.8614922e+02   9.1485028e-12
   1.8617342e+02   9.1169240e-12
   1.8619711e+02   9.0838592e-12
   1.8622129e+02   9.0489967e-12
   1.8624583e+02   9.0171319e-12
   1.8626997e+02   8.9849383e-12
   1.8629420e+02   8.9515960e-12
   1.8631871e+02   8.9185246e-12
   1.8634314e+02   8.8850918e-12
   1.8636788e+02   8.8544897e-12
   1.8639194e+02   8.8217529e-12
   1.8641641e+02   8.7910390e-12
   1.8644038e+02   8.7575737e-12
   1.8646564e+02   8.7229011e-12
   1.8649041e+02   8.6909153e-12
   1.8651442e+02   8.6569788e-12
   1.8653859e+02   8.6240390e-12
   1.8656302e+02   8.5930185e-12
   1.8658713e+02   8.5614195e-12
   1.8661139e+02   8.5289780e-12
   1.8663535e+02   8.4968797e-12
   1.8665941e+02   8.4645584e-12
   1.8668335e+02   8.4339448e-12
   1.8670699e+02   8.4044501e-12
   1.8672859e+02   8.3749797e-12
   1.8675026e+02   8.3464009e-12
   1.8677170e+02   8.3166554e-12
   1.8679411e+02   8.2857374e-12
   1.8681811e+02   8.2539183e-12
   1.8684214e+02   8.2210488e-12
   1.8686634e+02   8.1888708e-12
   1.8688985e+02   8.1571939e-12
   1.8691359e+02   8.1277305e-12
   1.8693721e+02   8.0947285e-12
   1.8696087e+02   8.0643271e-12
   1.8698529e+02   8.0332227e-12
   1.8700918e+02   8.0020090e-12
   1.8703310e+02   7.9697647e-12
   1.8705719e+02   7.9395971e-12
   1.8708128e+02   7.9069661e-12
   1.8710631e+02   7.8746196e-12
   1.8713047e+02   7.8416170e-12
   1.8715486e+02   7.8100623e-12
   1.8717905e+02   7.7792031e-12
   1.8720327e+02   7.7486106e-12
   1.8722732e+02   7.7187466e-12
   1.8725127e+02   7.6877079e-12
   1.8727556e+02   7.6563322e-12
   1.8729997e+02   7.6256086e-12
   1.8732474e+02   7.5958794e-12
   1.8734847e+02   7.5636328e-12
   1.8737333e+02   7.5323858e-12
   1.8739781e+02   7.5022534e-12
   1.8742177e+02   7.4719739e-12
   1.8744629e+02   7.4431463e-12
   1.8747043e+02   7.4121409e-12
   1.8749448e+02   7.3833963e-12
   1.8751894e+02   7.3556488e-12
   1.8754317e+02   7.3282936e-12
   1.8756711e+02   7.2986712e-12
   1.8759151e+02   7.2711118e-12
   1.8761555e+02   7.2434780e-12
   1.8763986e+02   7.2133815e-12
   1.8766469e+02   7.1868668e-12
   1.8768843e+02   7.1586945e-12
   1.8771199e+02   7.1325260e-12
   1.8773330e+02   7.1088075e-12
   1.8775453e+02   7.0830103e-12
   1.8777602e+02   7.0547921e-12
   1.8779895e+02   7.0282133e-12
   1.8782312e+02   7.0010622e-12
   1.8784741e+02   6.9717128e-12
   1.8787202e+02   6.9615516e-12
   1.8789649e+02   6.9513376e-12
   1.8792221e+02   6.9400453e-12
   1.8794846e+02   6.9289443e-12
   1.8797261e+02   6.9170309e-12
   1.8799625e+02   6.9057549e-12
   1.8802020e+02   6.8931960e-12
   1.8804509e+02   6.8821461e-12
   1.8806923e+02   6.8697415e-12
   1.8809393e+02   6.8595222e-12
   1.8811830e+02   6.8473871e-12
   1.8814310e+02   6.8355968e-12
   1.8816749e+02   6.8244311e-12
   1.8819159e+02   6.8127915e-12
   1.8821546e+02   6.8017211e-12
   1.8823948e+02   6.7908531e-12
   1.8826396e+02   6.7810352e-12
   1.8828809e+02   6.7680175e-12
   1.8831294e+02   6.7577525e-12
   1.8833760e+02   6.7466636e-12
   1.8836215e+02   6.7344826e-12
   1.8838708e+02   6.7224153e-12
   1.8841093e+02   6.7116483e-12
   1.8843500e+02   6.7000689e-12
   1.8845933e+02   6.6870546e-12
   1.8848444e+02   6.6748788e-12
   1.8850899e+02   6.6629911e-12
   1.8853314e+02   6.6501524e-12
   1.8855759e+02   6.6381670e-12
   1.8858177e+02   6.6245025e-12
   1.8860702e+02   6.6116956e-12
   1.8863150e+02   6.5996261e-12
   1.8865553e+02   6.5873650e-12
   1.8867923e+02   6.5747496e-12
   1.8870303e+02   6.5624693e-12
   1.8872527e+02   6.5507387e-12
   1.8874671e+02   6.5374101e-12
   1.8876854e+02   6.5234621e-12
   1.8879220e+02   6.5096740e-12
   1.8881627e+02   6.4948347e-12
   1.8884116e+02   6.4808225e-12
   1.8886536e+02   6.4670212e-12
   1.8888946e+02   6.4534474e-12
   1.8891354e+02   6.4388594e-12
   1.8893807e+02   6.4240109e-12
   1.8896245e+02   6.4093534e-12
   1.8898723e+02   6.3946029e-12
   1.8901085e+02   6.3796656e-12
   1.8903498e+02   6.3647254e-12
   1.8905907e+02   6.3486866e-12
   1.8908381e+02   6.3321885e-12
   1.8910831e+02   6.3155628e-12
   1.8913282e+02   6.3006765e-12
   1.8915655e+02   6.2851838e-12
   1.8918031e+02   6.2697535e-12
   1.8920467e+02   6.2541889e-12
   1.8922855e+02   6.2385173e-12
   1.8925226e+02   6.2225040e-12
   1.8927611e+02   6.2060950e-12
   1.8930045e+02   6.1887296e-12
   1.8932511e+02   6.1722351e-12
   1.8934917e+02   6.1554092e-12
   1.8937353e+02   6.1391336e-12
   1.8939754e+02   6.1221468e-12
   1.8942180e+02   6.1045717e-12
   1.8944709e+02   6.0871679e-12
   1.8947149e+02   6.0698426e-12
   1.8949626e+02   6.0518038e-12
   1.8952066e+02   6.0340595e-12
   1.8954649e+02   6.0167941e-12
   1.8957029e+02   5.9995886e-12
   1.8959447e+02   5.9821364e-12
   1.8961850e+02   5.9640716e-12
   1.8964314e+02   5.9475672e-12
   1.8966748e+02   5.9302594e-12
   1.8969185e+02   5.9136753e-12
   1.8971468e+02   5.8985217e-12
   1.8973613e+02   5.8829477e-12
   1.8975769e+02   5.8677812e-12
   1.8977934e+02   5.8519679e-12
   1.8980216e+02   5.8337326e-12
   1.8982750e+02   5.8165485e-12
   1.8985129e+02   5.7997652e-12
   1.8987488e+02   5.7814901e-12
   1.8989930e+02   5.7635820e-12
   1.8992406e+02   5.7460882e-12
   1.8994768e+02   5.7291935e-12
   1.8997143e+02   5.7123332e-12
   1.8999483e+02   5.6948838e-12
   1.9001883e+02   5.6773248e-12
   1.9004249e+02   5.6590742e-12
   1.9006702e+02   5.6409662e-12
   1.9009158e+02   5.6236283e-12
   1.9011558e+02   5.6054632e-12
   1.9013978e+02   5.5868362e-12
   1.9016464e+02   5.5685574e-12
   1.9018854e+02   5.5500963e-12
   1.9021244e+02   5.5319811e-12
   1.9023639e+02   5.5145149e-12
   1.9026004e+02   5.4959365e-12
   1.9028471e+02   5.4780011e-12
   1.9030873e+02   5.4598297e-12
   1.9033277e+02   5.4415682e-12
   1.9035690e+02   5.4237130e-12
   1.9038093e+02   5.4054748e-12
   1.9040577e+02   5.3874751e-12
   1.9042981e+02   5.3701026e-12
   1.9045368e+02   5.3528252e-12
   1.9047743e+02   5.3347723e-12
   1.9050157e+02   5.3165647e-12
   1.9052634e+02   5.2989395e-12
   1.9055036e+02   5.2805455e-12
   1.9057471e+02   5.2628238e-12
   1.9059906e+02   5.2445517e-12
   1.9062403e+02   5.2263021e-12
   1.9064809e+02   5.2084574e-12
   1.9067211e+02   5.1901456e-12
   1.9069625e+02   5.1733644e-12
   1.9071907e+02   5.1578599e-12
   1.9074047e+02   5.1422468e-12
   1.9076192e+02   5.1252092e-12
   1.9078441e+02   5.1082244e-12
   1.9080805e+02   5.0902871e-12
   1.9083265e+02   5.0724514e-12
   1.9085709e+02   5.0553181e-12
   1.9088121e+02   5.0377993e-12
   1.9090597e+02   5.0198931e-12
   1.9093023e+02   5.0021709e-12
   1.9095480e+02   4.9850363e-12
   1.9097887e+02   4.9672729e-12
   1.9100332e+02   4.9501563e-12
   1.9102728e+02   4.9332161e-12
   1.9105138e+02   4.9160171e-12
   1.9107553e+02   4.8989833e-12
   1.9109957e+02   4.8807256e-12
   1.9112476e+02   4.8636134e-12
   1.9114886e+02   4.8466249e-12
   1.9117267e+02   4.8299985e-12
   1.9119668e+02   4.8131702e-12
   1.9122082e+02   4.7951349e-12
   1.9124568e+02   4.7782230e-12
   1.9127000e+02   4.7612313e-12
   1.9129422e+02   4.7443488e-12
   1.9131844e+02   4.7273006e-12
   1.9134349e+02   4.7104757e-12
   1.9136772e+02   4.6929398e-12
   1.9139238e+02   4.6760303e-12
   1.9141647e+02   4.6590865e-12
   1.9144068e+02   4.6420912e-12
   1.9146554e+02   4.6261449e-12
   1.9148956e+02   4.6093851e-12
   1.9151346e+02   4.5931078e-12
   1.9153734e+02   4.5767519e-12
   1.9156141e+02   4.5595086e-12
   1.9158609e+02   4.5430252e-12
   1.9161063e+02   4.5267603e-12
   1.9163493e+02   4.5108146e-12
   1.9165897e+02   4.4944858e-12
   1.9168360e+02   4.4793749e-12
   1.9170694e+02   4.4653450e-12
   1.9172859e+02   4.4516732e-12
   1.9174994e+02   4.4370271e-12
   1.9177245e+02   4.4217387e-12
   1.9179582e+02   4.4060486e-12
   1.9181994e+02   4.3894642e-12
   1.9184493e+02   4.3736146e-12
   1.9186905e+02   4.3575169e-12
   1.9189383e+02   4.3418833e-12
   1.9191814e+02   4.3254654e-12
   1.9194334e+02   4.3101971e-12
   1.9196747e+02   4.2945456e-12
   1.9199131e+02   4.2793606e-12
   1.9201551e+02   4.2646688e-12
   1.9203953e+02   4.2493396e-12
   1.9206363e+02   4.2337775e-12
   1.9208831e+02   4.2187955e-12
   1.9211286e+02   4.2034831e-12
   1.9213711e+02   4.1887798e-12
   1.9216127e+02   4.1736123e-12
   1.9218625e+02   4.1582323e-12
   1.9221059e+02   4.1430441e-12
   1.9223453e+02   4.1276939e-12
   1.9225851e+02   4.1124833e-12
   1.9228253e+02   4.0975467e-12
   1.9230728e+02   4.0827457e-12
   1.9233141e+02   4.0676010e-12
   1.9235580e+02   4.0532127e-12
   1.9237954e+02   4.0380974e-12
   1.9240311e+02   4.0233667e-12
   1.9242739e+02   4.0089832e-12
   1.9245142e+02   3.9940136e-12
   1.9247610e+02   3.9797999e-12
   1.9250052e+02   3.9651590e-12
   1.9252535e+02   3.9509920e-12
   1.9254954e+02   3.9368815e-12
   1.9257393e+02   3.9219937e-12
   1.9259807e+02   3.9075522e-12
   1.9262231e+02   3.8924528e-12
   1.9264732e+02   3.8780909e-12
   1.9267155e+02   3.8636706e-12
   1.9269528e+02   3.8502030e-12
   1.9271869e+02   3.8370969e-12
   1.9274046e+02   3.8246287e-12
   1.9276170e+02   3.8124383e-12
   1.9278344e+02   3.7992985e-12
   1.9280662e+02   3.7856432e-12
   1.9283088e+02   3.7715671e-12
   1.9285576e+02   3.7572401e-12
   1.9287993e+02   3.7429194e-12
   1.9290520e+02   3.7296432e-12
   1.9292916e+02   3.7163229e-12
   1.9295386e+02   3.7027520e-12
   1.9297798e+02   3.6891898e-12
   1.9300236e+02   3.6751211e-12
   1.9302759e+02   3.6613446e-12
   1.9305168e+02   3.6479883e-12
   1.9307566e+02   3.6346765e-12
   1.9309963e+02   3.6200766e-12
   1.9312446e+02   3.6061002e-12
   1.9314840e+02   3.5923162e-12
   1.9317263e+02   3.5790153e-12
   1.9319669e+02   3.5655829e-12
   1.9322087e+02   3.5520332e-12
   1.9324562e+02   3.5388721e-12
   1.9326991e+02   3.5257568e-12
   1.9329497e+02   3.5129761e-12
   1.9331916e+02   3.4993985e-12
   1.9334363e+02   3.4867928e-12
   1.9336772e+02   3.4745263e-12
   1.9339180e+02   3.4622479e-12
   1.9341548e+02   3.4499572e-12
   1.9343970e+02   3.4381293e-12
   1.9346404e+02   3.4265464e-12
   1.9348778e+02   3.4135797e-12
   1.9351176e+02   3.4019699e-12
   1.9353558e+02   3.3900526e-12
   1.9355968e+02   3.3770883e-12
   1.9358456e+02   3.3645203e-12
   1.9360870e+02   3.3519915e-12
   1.9363265e+02   3.3399174e-12
   1.9365658e+02   3.3270793e-12
   1.9368079e+02   3.3148476e-12
   1.9370465e+02   3.3045131e-12
   1.9372647e+02   3.2939651e-12
   1.9374768e+02   3.2833703e-12
   1.9376895e+02   3.2720563e-12
   1.9379112e+02   3.2594505e-12
   1.9381576e+02   3.2468918e-12
   1.9383960e+02   3.2349509e-12
   1.9386411e+02   3.2233211e-12
   1.9388808e+02   3.2115031e-12
   1.9391179e+02   3.1986337e-12
   1.9393592e+02   3.1686839e-12
   1.9396014e+02   3.1383886e-12
   1.9398487e+02   3.1100766e-12
   1.9400884e+02   3.0812451e-12
   1.9403303e+02   3.0529692e-12
   1.9405718e+02   3.0256249e-12
   1.9408094e+02   2.9968854e-12
   1.9410613e+02   2.9702502e-12
   1.9413038e+02   2.9446794e-12
   1.9415448e+02   2.9201771e-12
   1.9417855e+02   2.8961572e-12
   1.9420257e+02   2.8707743e-12
   1.9422762e+02   2.8472217e-12
   1.9425183e+02   2.8242309e-12
   1.9427590e+02   2.8014092e-12
   1.9429983e+02   2.7782840e-12
   1.9432443e+02   2.7552127e-12
   1.9434839e+02   2.7327228e-12
   1.9437237e+02   2.7109187e-12
   1.9439612e+02   2.6892676e-12
   1.9442010e+02   2.6680183e-12
   1.9444466e+02   2.6477754e-12
   1.9446888e+02   2.6267307e-12
   1.9449288e+02   2.6064371e-12
   1.9451700e+02   2.5866491e-12
   1.9454104e+02   2.5662480e-12
   1.9456628e+02   2.5474710e-12
   1.9459006e+02   2.5294997e-12
   1.9461368e+02   2.5114595e-12
   1.9463777e+02   2.4932202e-12
   1.9466143e+02   2.4755760e-12
   1.9468544e+02   2.4595930e-12
   1.9470742e+02   2.4448545e-12
   1.9472872e+02   2.4297528e-12
   1.9475024e+02   2.4134229e-12
   1.9477449e+02   2.3966539e-12
   1.9479883e+02   2.3797090e-12
   1.9482368e+02   2.3639714e-12
   1.9484764e+02   2.3479860e-12
   1.9487201e+02   2.3325684e-12
   1.9489612e+02   2.3178722e-12
   1.9492012e+02   2.3016474e-12
   1.9494558e+02   2.2875868e-12
   1.9496925e+02   2.2725118e-12
   1.9499365e+02   2.2583231e-12
   1.9501757e+02   2.2437246e-12
   1.9504202e+02   2.2293220e-12
   1.9506675e+02   2.2151099e-12
   1.9509126e+02   2.2012300e-12
   1.9511544e+02   2.1877024e-12
   1.9513974e+02   2.1732311e-12
   1.9516557e+02   2.1597531e-12
   1.9519015e+02   2.1475054e-12
   1.9521567e+02   2.1348707e-12
   1.9523982e+02   2.1219443e-12
   1.9526455e+02   2.1089960e-12
   1.9528930e+02   2.0968915e-12
   1.9531335e+02   2.0847964e-12
   1.9533732e+02   2.0722089e-12
   1.9536362e+02   2.0608355e-12
   1.9538734e+02   2.0493743e-12
   1.9541149e+02   2.0379833e-12
   1.9543537e+02   2.0264609e-12
   1.9545942e+02   2.0153415e-12
   1.9548374e+02   2.0046532e-12
   1.9550764e+02   1.9940516e-12
   1.9553181e+02   1.9829982e-12
   1.9555608e+02   1.9724703e-12
   1.9557988e+02   1.9612303e-12
   1.9560486e+02   1.9509369e-12
   1.9562888e+02   1.9407634e-12
   1.9565301e+02   1.9306628e-12
   1.9567721e+02   1.9208915e-12
   1.9570145e+02   1.9119861e-12
   1.9572431e+02   1.9022075e-12
   1.9574802e+02   1.8925579e-12
   1.9577189e+02   1.8823979e-12
   1.9579559e+02   1.8731256e-12
   1.9581976e+02   1.8630675e-12
   1.9584443e+02   1.8539718e-12
   1.9586851e+02   1.8447486e-12
   1.9589308e+02   1.8359909e-12
   1.9591717e+02   1.8267185e-12
   1.9594156e+02   1.8173291e-12
   1.9596629e+02   1.8084326e-12
   1.9599077e+02   1.7994550e-12
   1.9601459e+02   1.7909848e-12
   1.9603856e+02   1.7826766e-12
   1.9606254e+02   1.7740083e-12
   1.9608698e+02   1.7658676e-12
   1.9611087e+02   1.7576384e-12
   1.9613504e+02   1.7497621e-12
   1.9615911e+02   1.7417380e-12
   1.9618314e+02   1.7331209e-12
   1.9620717e+02   1.7241097e-12
   1.9623106e+02   1.7147176e-12
   1.9625470e+02   1.7068232e-12
   1.9627863e+02   1.6981593e-12
   1.9630348e+02   1.6902086e-12
   1.9632770e+02   1.6824382e-12
   1.9635181e+02   1.6746607e-12
   1.9637613e+02   1.6667674e-12
   1.9640029e+02   1.6594197e-12
   1.9642481e+02   1.6504210e-12
   1.9644869e+02   1.6428407e-12
   1.9647255e+02   1.6359385e-12
   1.9649676e+02   1.6289666e-12
   1.9652076e+02   1.6209538e-12
   1.9654568e+02   1.6140800e-12
   1.9656967e+02   1.6075479e-12
   1.9659396e+02   1.6014640e-12
   1.9661830e+02   1.5934168e-12
   1.9664368e+02   1.5870319e-12
   1.9666862e+02   1.5795960e-12
   1.9669262e+02   1.5730204e-12
   1.9671564e+02   1.5668983e-12
   1.9673697e+02   1.5614569e-12
   1.9675811e+02   1.5556817e-12
   1.9677964e+02   1.5501196e-12
   1.9680313e+02   1.5424267e-12
   1.9682733e+02   1.5361200e-12
   1.9685109e+02   1.5295473e-12
   1.9687499e+02   1.5240435e-12
   1.9689863e+02   1.5180642e-12
   1.9692245e+02   1.5103601e-12
   1.9694666e+02   1.5052370e-12
   1.9697038e+02   1.4982398e-12
   1.9699400e+02   1.4909569e-12
   1.9701793e+02   1.4837799e-12
   1.9704178e+02   1.4779416e-12
   1.9706680e+02   1.4721223e-12
   1.9709145e+02   1.4645892e-12
   1.9711558e+02   1.4582649e-12
   1.9713979e+02   1.4533234e-12
   1.9716343e+02   1.4482853e-12
   1.9718701e+02   1.4424492e-12
   1.9721074e+02   1.4360094e-12
   1.9723617e+02   1.4304205e-12
   1.9726043e+02   1.4246467e-12
   1.9728575e+02   1.4197108e-12
   1.9731013e+02   1.4149343e-12
   1.9733429e+02   1.4092206e-12
   1.9735886e+02   1.4016554e-12
   1.9738355e+02   1.3971824e-12
   1.9740807e+02   1.3916348e-12
   1.9743209e+02   1.3847252e-12
   1.9745651e+02   1.3785914e-12
   1.9748066e+02   1.3728809e-12
   1.9750628e+02   1.3673032e-12
   1.9753025e+02   1.3606697e-12
   1.9755466e+02   1.3551533e-12
   1.9757840e+02   1.3493691e-12
   1.9760244e+02   1.3424022e-12
   1.9762736e+02   1.3377106e-12
   1.9765170e+02   1.3317272e-12
   1.9767566e+02   1.3262142e-12
   1.9769934e+02   1.3212342e-12
   1.9772189e+02   1.3173431e-12
   1.9774314e+02   1.3121312e-12
   1.9776451e+02   1.3072767e-12
   1.9778647e+02   1.3016086e-12
   1.9781042e+02   1.2975124e-12
   1.9783493e+02   1.2921810e-12
   1.9785951e+02   1.2868579e-12
   1.9788392e+02   1.2818972e-12
   1.9790803e+02   1.2774719e-12
   1.9793185e+02   1.2737136e-12
   1.9795612e+02   1.2695430e-12
   1.9798016e+02   1.2638309e-12
   1.9800523e+02   1.2593094e-12
   1.9802922e+02   1.2546949e-12
   1.9805397e+02   1.2504692e-12
   1.9807800e+02   1.2470074e-12
   1.9810246e+02   1.2426699e-12
   1.9812724e+02   1.2381214e-12
   1.9815145e+02   1.2335600e-12
   1.9817583e+02   1.2290651e-12
   1.9819984e+02   1.2239440e-12
   1.9822487e+02   1.2195169e-12
   1.9824858e+02   1.2150481e-12
   1.9827304e+02   1.2104084e-12
   1.9829701e+02   1.2053797e-12
   1.9832104e+02   1.2005656e-12
   1.9834590e+02   1.1955098e-12
   1.9837018e+02   1.1912636e-12
   1.9839436e+02   1.1866955e-12
   1.9841882e+02   1.1816322e-12
   1.9844325e+02   1.1780458e-12
   1.9846724e+02   1.1728741e-12
   1.9849125e+02   1.1676900e-12
   1.9851545e+02   1.1637538e-12
   1.9853949e+02   1.1596195e-12
   1.9856411e+02   1.1551795e-12
   1.9858999e+02   1.1517212e-12
   1.9861365e+02   1.1468361e-12
   1.9863797e+02   1.1431481e-12
   1.9866183e+02   1.1386420e-12
   1.9868637e+02   1.1335118e-12
   1.9870989e+02   1.1293155e-12
   1.9873137e+02   1.1252434e-12
   1.9875262e+02   1.1213780e-12
   1.9877406e+02   1.1174246e-12
   1.9879636e+02   1.1137246e-12
   1.9882051e+02   1.1100620e-12
   1.9884509e+02   1.1057268e-12
   1.9886915e+02   1.1014816e-12
   1.9889327e+02   1.0965215e-12
   1.9891736e+02   1.0925393e-12
   1.9894140e+02   1.0882941e-12
   1.9896633e+02   1.0856045e-12
   1.9899036e+02   1.0824341e-12
   1.9901407e+02   1.0789141e-12
   1.9903810e+02   1.0764268e-12
   1.9906246e+02   1.0718168e-12
   1.9908780e+02   1.0685445e-12
   1.9911214e+02   1.0646033e-12
   1.9913612e+02   1.0604943e-12
   1.9916015e+02   1.0563216e-12
   1.9918450e+02   1.0523870e-12
   1.9920856e+02   1.0483530e-12
   1.9923334e+02   1.0443908e-12
   1.9925741e+02   1.0414817e-12
   1.9928163e+02   1.0383787e-12
   1.9930624e+02   1.0345902e-12
   1.9933031e+02   1.0307632e-12
   1.9935426e+02   1.0271155e-12
   1.9937834e+02   1.0233227e-12
   1.9940241e+02   1.0191999e-12
   1.9942795e+02   1.0154738e-12
   1.9945182e+02   1.0117523e-12
   1.9947578e+02   1.0086833e-12
   1.9950043e+02   1.0049019e-12
   1.9952524e+02   1.0017063e-12
   1.9954886e+02   9.9857010e-13
   1.9957262e+02   9.9537708e-13
   1.9959651e+02   9.9204227e-13
   1.9962039e+02   9.9011481e-13
   1.9964544e+02   9.8650372e-13
   1.9966981e+02   9.8335131e-13
   1.9969364e+02   9.7946633e-13
   1.9971564e+02   9.7741609e-13
   1.9973692e+02   9.7522899e-13
   1.9975844e+02   9.7122568e-13
   1.9978048e+02   9.6754144e-13
   1.9980511e+02   9.6443953e-13
   1.9982907e+02   9.6087548e-13
   1.9985344e+02   9.5750339e-13
   1.9987754e+02   9.5401514e-13
   1.9990191e+02   9.5042642e-13
   1.9992680e+02   9.4741036e-13


==> data/Position_Traj.dat <==
   0.0000000e+00   1.6208988e+00  -4.2345884e-01  -1.4182299e+00  -1.3967323e+00
   2.4797872e-02   1.6208988e+00  -4.2345884e-01  -1.4182299e+00  -1.3967323e+00
   4.8887946e-02   1.6211076e+00  -4.2427239e-01  -1.4181020e+00  -1.3964230e+00
   7.3363074e-02   1.6211076e+00  -4.2427239e-01  -1.4181020e+00  -1.3964230e+00
   9.8050206e-02   1.6213541e+00  -4.2438513e-01  -1.4191841e+00  -1.3844787e+00
   1.2293573e-01   1.6213541e+00  -4.2438513e-01  -1.4191841e+00  -1.3844787e+00
   1.4757243e-01   1.6214858e+00  -4.2131457e-01  -1.4234167e+00  -1.2456085e+00
   1.7181205e-01   1.6214858e+00  -4.2131457e-01  -1.4234167e+00  -1.2456085e+00
   1.9645834e-01   1.6237869e+00  -4.0901226e-01  -1.4323047e+00  -9.8808615e-01
   2.2048553e-01   1.6237869e+00  -4.0901226e-01  -1.4323047e+00  -9.8808615e-01
   2.4531682e-01   1.6295370e+00  -3.9450464e-01  -1.4403549e+00  -6.4719288e-01
   2.6910792e-01   1.6295370e+00  -3.9450464e-01  -1.4403549e+00  -6.4719288e-01
   2.9347901e-01   1.6400805e+00  -3.7729877e-01  -1.4491211e+00  -2.7296261e-01
   3.1807577e-01   1.6400805e+00  -3.7729877e-01  -1.4491211e+00  -2.7296261e-01
   3.4183209e-01   1.6559453e+00  -3.5483506e-01  -1.4595360e+00   7.4797229e-02
   3.6363644e-01   1.6559453e+00  -3.5483506e-01  -1.4595360e+00   7.4797229e-02
   3.8520428e-01   1.6674207e+00  -3.3515453e-01  -1.4657676e+00   4.0007658e-01
   4.0742460e-01   1.6674207e+00  -3.3515453e-01  -1.4657676e+00   4.0007658e-01
   4.3174857e-01   1.6768829e+00  -3.1102872e-01  -1.4721745e+00   5.6997104e-01
   4.5582826e-01   1.6768829e+00  -3.1102872e-01  -1.4721745e+00   5.6997104e-01
   4.8009546e-01   1.6835973e+00  -2.7556905e-01  -1.4822555e+00   6.3011475e-01
   5.0495352e-01   1.6835973e+00  -2.7556905e-01  -1.4822555e+00   6.3011475e-01
   5.2899080e-01   1.6838449e+00  -2.4250676e-01  -1.4926696e+00   5.8514704e-01
   5.5413317e-01   1.6838449e+00  -2.4250676e-01  -1.4926696e+00   5.8514704e-01
   5.7843878e-01   1.6838449e+00  -2.4250676e-01  -1.4926696e+00   5.8514704e-01
   6.0331994e-01   1.6838449e+00  -2.4250676e-01  -1.4926696e+00   5.8514704e-01
   6.2727599e-01   1.6787094e+00  -2.0842426e-01  -1.5043262e+00   4.6026178e-01
   6.5169293e-01   1.6656190e+00  -1.6570745e-01  -1.5199949e+00   3.0010970e-01
   6.7566735e-01   1.6507020e+00  -1.3140622e-01  -1.5320925e+00   1.2248428e-01
   6.9921655e-01   1.6507020e+00  -1.3140622e-01  -1.5320925e+00   1.2248428e-01
   7.2134110e-01   1.6507020e+00  -1.3140622e-01  -1.5320925e+00   1.2248428e-01
   7.4250205e-01   1.6336443e+00  -9.8047487e-02  -1.5423812e+00  -2.9482528e-02
   7.6381460e-01   1.6336443e+00  -9.8047487e-02  -1.5423812e+00  -2.9482528e-02
   7.8546892e-01   1.6147064e+00  -6.4107500e-02  -1.5521574e+00  -1.0609703e-01
   8.0875380e-01   1.6147064e+00  -6.4107500e-02  -1.5521574e+00  -1.0609703e-01
   8.3293530e-01   1.6147064e+00  -6.4107500e-02  -1.5521574e+00  -1.0609703e-01
   8.5663201e-01   1.5946010e+00  -3.0948566e-02  -1.5611738e+00  -9.7603126e-02
   8.8062853e-01   1.5727206e+00   2.4233628e-03  -1.5699338e+00  -4.7341510e-02
   9.0483438e-01   1.5727206e+00   2.4233628e-03  -1.5699338e+00  -4.7341510e-02
   9.2855891e-01   1.5727206e+00   2.4233628e-03  -1.5699338e+00  -4.7341510e-02
   9.5225304e-01   1.5432340e+00   4.3012176e-02  -1.5792110e+00   1.8777923e-02
   9.7580822e-01   1.5182406e+00   7.5251952e-02  -1.5854181e+00   7.9183654e-02
   9.9952206e-01   1.5182406e+00   7.5251952e-02  -1.5854181e+00   7.9183654e-02
   1.0230534e+00   1.5182406e+00   7.5251952e-02  -1.5854181e+00   7.9183654e-02
   1.0466257e+00   1.4911778e+00   1.0762574e-01  -1.5902296e+00   1.2356754e-01
   1.0704285e+00   1.4911778e+00   1.0762574e-01  -1.5902296e+00   1.2356754e-01
   1.0940161e+00   1.4564418e+00   1.4611778e-01  -1.5946188e+00   1.4331146e-01
   1.1175062e+00   1.4564418e+00   1.4611778e-01  -1.5946188e+00   1.4331146e-01
   1.1414347e+00   1.4285290e+00   1.7527728e-01  -1.5966940e+00   1.4792021e-01
   1.1662379e+00   1.4285290e+00   1.7527728e-01  -1.5966940e+00   1.4792021e-01
   1.1908255e+00   1.3955700e+00   2.0818879e-01  -1.5975292e+00   1.3589664e-01
   1.2149176e+00   1.3955700e+00   2.0818879e-01  -1.5975292e+00   1.3589664e-01
   1.2389844e+00   1.3641880e+00   2.3830381e-01  -1.5969752e+00   1.2499519e-01
   1.2633144e+00   1.3641880e+00   2.3830381e-01  -1.5969752e+00   1.2499519e-01
   1.2874727e+00   1.3261043e+00   2.7395582e-01  -1.5946758e+00   1.1000009e-01
   1.3114389e+00   1.3261043e+00   2.7395582e-01  -1.5946758e+00   1.1000009e-01
   1.3359113e+00   1.3261043e+00   2.7395582e-01  -1.5946758e+00   1.1000009e-01
   1.3613238e+00   1.2948989e+00   3.0233422e-01  -1.5920621e+00   1.0160621e-01
   1.3860469e+00   1.2948989e+00   3.0233422e-01  -1.5920621e+00   1.0160621e-01
   1.4110208e+00   1.2652720e+00   3.2843265e-01  -1.5899616e+00   9.5516161e-02
   1.4353630e+00   1.2274531e+00   3.6123797e-01  -1.5885931e+00   9.8231272e-02
   1.4590558e+00   1.2274531e+00   3.6123797e-01  -1.5885931e+00   9.8231272e-02
   1.4836090e+00   1.1986408e+00   3.8632569e-01  -1.5883639e+00   1.0148652e-01
   1.5074387e+00   1.1986408e+00   3.8632569e-01  -1.5883639e+00   1.0148652e-01
   1.5313174e+00   1.1710982e+00   4.1020525e-01  -1.5880264e+00   1.0640426e-01
   1.5564170e+00   1.1710982e+00   4.1020525e-01  -1.5880264e+00   1.0640426e-01
   1.5806122e+00   1.1361871e+00   4.4017556e-01  -1.5870340e+00   1.0640426e-01
   1.6052440e+00   1.1361871e+00   4.4017556e-01  -1.5870340e+00   1.0640426e-01
   1.6294065e+00   1.1101559e+00   4.6218714e-01  -1.5853540e+00   1.1828359e-01
   1.6533842e+00   1.1101559e+00   4.6218714e-01  -1.5853540e+00   1.1828359e-01
   1.6772037e+00   1.0841970e+00   4.8400080e-01  -1.5835124e+00   1.1920710e-01
   1.7007356e+00   1.0841970e+00   4.8400080e-01  -1.5835124e+00   1.1920710e-01
   1.7229787e+00   1.0841970e+00   4.8400080e-01  -1.5835124e+00   1.1920710e-01
   1.7443727e+00   1.0537220e+00   5.0953794e-01  -1.5814700e+00   1.1652656e-01
   1.7658159e+00   1.0537220e+00   5.0953794e-01  -1.5814700e+00   1.1652656e-01
   1.7881737e+00   1.0315851e+00   5.2834290e-01  -1.5808611e+00   1.1038883e-01
   1.8123162e+00   1.0315851e+00   5.2834290e-01  -1.5808611e+00   1.1038883e-01
   1.8366698e+00   1.0101398e+00   5.4648787e-01  -1.5807983e+00   9.9501924e-02
   1.8610341e+00   1.0101398e+00   5.4648787e-01  -1.5807983e+00   9.9501924e-02
   1.8862377e+00   9.8579782e-01   5.6717497e-01  -1.5806265e+00   8.7156848e-02
   1.9104753e+00   9.8579782e-01   5.6717497e-01  -1.5806265e+00   8.7156848e-02
   1.9349737e+00   9.6786147e-01   5.8193719e-01  -1.5798603e+00   8.1096129e-02
   1.9591647e+00   9.6786147e-01   5.8193719e-01  -1.5798603e+00   8.1096129e-02
   1.9837049e+00   9.4704992e-01   5.9879458e-01  -1.5783827e+00   7.4212746e-02
   2.0079955e+00   9.4704992e-01   5.9879458e-01  -1.5783827e+00   7.4212746e-02
   2.0322629e+00   9.4704992e-01   5.9879458e-01  -1.5783827e+00   7.4212746e-02
   2.0571740e+00   9.3204629e-01   6.1062855e-01  -1.5773025e+00   7.4176029e-02
   2.0814466e+00   9.1842198e-01   6.2092543e-01  -1.5761746e+00   7.4845747e-02
   2.1068680e+00   9.1842198e-01   6.2092543e-01  -1.5761746e+00   7.4845747e-02
   2.1313060e+00   9.0545118e-01   6.2978357e-01  -1.5762290e+00   7.9773859e-02
   2.1554620e+00   9.0545118e-01   6.2978357e-01  -1.5762290e+00   7.9773859e-02
   2.1795195e+00   8.8950747e-01   6.3936257e-01  -1.5763600e+00   8.0400662e-02
   2.2036571e+00   8.8950747e-01   6.3936257e-01  -1.5763600e+00   8.0400662e-02
   2.2276812e+00   8.8950747e-01   6.3936257e-01  -1.5763600e+00   8.0400662e-02
   2.2517974e+00   8.7734848e-01   6.4593124e-01  -1.5763744e+00   8.0058293e-02
   2.2760199e+00   8.7734848e-01   6.4593124e-01  -1.5763744e+00   8.0058293e-02
   2.3008171e+00   8.6588347e-01   6.5161073e-01  -1.5759299e+00   8.8026361e-02
   2.3256759e+00   8.6588347e-01   6.5161073e-01  -1.5759299e+00   8.8026361e-02
   2.3500365e+00   8.5124254e-01   6.5732229e-01  -1.5743490e+00   9.2942433e-02
   2.3749279e+00   8.5124254e-01   6.5732229e-01  -1.5743490e+00   9.2942433e-02
   2.3997365e+00   8.4056139e-01   6.6038799e-01  -1.5733856e+00   9.4610528e-02
   2.4244397e+00   8.4056139e-01   6.6038799e-01  -1.5733856e+00   9.4610528e-02
   2.4482639e+00   8.2960564e-01   6.6259104e-01  -1.5728159e+00   1.0375615e-01
   2.4723746e+00   8.2960564e-01   6.6259104e-01  -1.5728159e+00   1.0375615e-01
   2.4971004e+00   8.1638485e-01   6.6462898e-01  -1.5726956e+00   1.1081131e-01
   2.5214587e+00   8.1638485e-01   6.6462898e-01  -1.5726956e+00   1.1081131e-01
   2.5463591e+00   8.0615425e-01   6.6587329e-01  -1.5729476e+00   1.1238964e-01
   2.5705814e+00   8.0615425e-01   6.6587329e-01  -1.5729476e+00   1.1238964e-01
   2.5942313e+00   7.9565531e-01   6.6647631e-01  -1.5729833e+00   1.0812910e-01
   2.6179964e+00   7.9565531e-01   6.6647631e-01  -1.5729833e+00   1.0812910e-01
   2.6422169e+00   7.8280103e-01   6.6617125e-01  -1.5718522e+00   1.1032017e-01
   2.6668109e+00   7.8280103e-01   6.6617125e-01  -1.5718522e+00   1.1032017e-01
   2.6906548e+00   7.7316016e-01   6.6505563e-01  -1.5703640e+00   1.0865899e-01
   2.7134390e+00   7.7316016e-01   6.6505563e-01  -1.5703640e+00   1.0865899e-01
   2.7362067e+00   7.6342148e-01   6.6307050e-01  -1.5687872e+00   1.0178585e-01
   2.7585749e+00   7.6342148e-01   6.6307050e-01  -1.5687872e+00   1.0178585e-01
   2.7809516e+00   7.5106728e-01   6.5947735e-01  -1.5675673e+00   9.7780542e-02
   2.8055058e+00   7.5106728e-01   6.5947735e-01  -1.5675673e+00   9.7780542e-02
   2.8294495e+00   7.4137896e-01   6.5606153e-01  -1.5676515e+00   1.0391398e-01
   2.8535275e+00   7.4137896e-01   6.5606153e-01  -1.5676515e+00   1.0391398e-01
   2.8778963e+00   7.3214144e-01   6.5214479e-01  -1.5675257e+00   9.9855260e-02
   2.9019361e+00   7.3214144e-01   6.5214479e-01  -1.5675257e+00   9.9855260e-02
   2.9268231e+00   7.3214144e-01   6.5214479e-01  -1.5675257e+00   9.9855260e-02
   2.9519115e+00   7.2075415e-01   6.4603710e-01  -1.5670022e+00   9.8564343e-02
   2.9764474e+00   7.2075415e-01   6.4603710e-01  -1.5670022e+00   9.8564343e-02
   3.0011614e+00   7.1276385e-01   6.4056057e-01  -1.5656933e+00   9.8671273e-02
   3.0261802e+00   7.1276385e-01   6.4056057e-01  -1.5656933e+00   9.8671273e-02
   3.0503001e+00   7.0527166e-01   6.3489008e-01  -1.5640916e+00   1.0387702e-01
   3.0747134e+00   7.0527166e-01   6.3489008e-01  -1.5640916e+00   1.0387702e-01
   3.0996873e+00   6.9683063e-01   6.2772971e-01  -1.5627718e+00   9.4089703e-02
   3.1245987e+00   6.9683063e-01   6.2772971e-01  -1.5627718e+00   9.4089703e-02
   3.1490631e+00   6.9145793e-01   6.2180036e-01  -1.5629886e+00   9.3989090e-02
   3.1731267e+00   6.9145793e-01   6.2180036e-01  -1.5629886e+00   9.3989090e-02
   3.1971732e+00   6.8703765e-01   6.1580068e-01  -1.5634269e+00   9.6601800e-02
   3.2221493e+00   6.8703765e-01   6.1580068e-01  -1.5634269e+00   9.6601800e-02
   3.2470010e+00   6.8271601e-01   6.0765779e-01  -1.5627331e+00   9.3090133e-02
   3.2714116e+00   6.8271601e-01   6.0765779e-01  -1.5627331e+00   9.3090133e-02
   3.2954792e+00   6.8050528e-01   6.0076272e-01  -1.5609589e+00   8.9555935e-02
   3.3198136e+00   6.8050528e-01   6.0076272e-01  -1.5609589e+00   8.9555935e-02
   3.3453678e+00   6.7923373e-01   5.9329700e-01  -1.5584598e+00   8.6538510e-02
   3.3692739e+00   6.7923373e-01   5.9329700e-01  -1.5584598e+00   8.6538510e-02
   3.3928964e+00   6.7908156e-01   5.8376002e-01  -1.5560573e+00   8.2756952e-02
   3.4171553e+00   6.7908156e-01   5.8376002e-01  -1.5560573e+00   8.2756952e-02
   3.4408317e+00   6.7974132e-01   5.7539773e-01  -1.5546924e+00   7.5446562e-02
   3.4650140e+00   6.7974132e-01   5.7539773e-01  -1.5546924e+00   7.5446562e-02
   3.4887785e+00   6.8115377e-01   5.6700718e-01  -1.5542235e+00   7.0774631e-02
   3.5131764e+00   6.8115377e-01   5.6700718e-01  -1.5542235e+00   7.0774631e-02
   3.5380071e+00   6.8325341e-01   5.5666941e-01  -1.5534520e+00   7.3156671e-02
   3.5623248e+00   6.8325341e-01   5.5666941e-01  -1.5534520e+00   7.3156671e-02
   3.5874175e+00   6.8557197e-01   5.4847080e-01  -1.5524036e+00   7.3156671e-02
   3.6118933e+00   6.8557197e-01   5.4847080e-01  -1.5524036e+00   7.3156671e-02
   3.6362335e+00   6.8806285e-01   5.4069471e-01  -1.5506446e+00   7.9441384e-02
   3.6605242e+00   6.8806285e-01   5.4069471e-01  -1.5506446e+00   7.9441384e-02
   3.6853711e+00   6.9089681e-01   5.3060156e-01  -1.5481128e+00   8.6149172e-02
   3.7093143e+00   6.9089681e-01   5.3060156e-01  -1.5481128e+00   8.6149172e-02
   3.7306404e+00   6.9089681e-01   5.3060156e-01  -1.5481128e+00   8.6149172e-02
   3.7522551e+00   6.9266194e-01   5.2227533e-01  -1.5465603e+00   8.9478687e-02
   3.7736273e+00   6.9266194e-01   5.2227533e-01  -1.5465603e+00   8.9478687e-02
   3.7964226e+00   6.9366968e-01   5.1422757e-01  -1.5449977e+00   8.7968544e-02
   3.8201672e+00   6.9366968e-01   5.1422757e-01  -1.5449977e+00   8.7968544e-02
   3.8437788e+00   6.9403231e-01   5.0412399e-01  -1.5437934e+00   8.9610414e-02
   3.8677392e+00   6.9403231e-01   5.0412399e-01  -1.5437934e+00   8.9610414e-02
   3.8917838e+00   6.9324887e-01   4.9644518e-01  -1.5425916e+00   9.1234521e-02
   3.9157619e+00   6.9324887e-01   4.9644518e-01  -1.5425916e+00   9.1234521e-02
   3.9399735e+00   6.9136351e-01   4.8877516e-01  -1.5411148e+00   8.9845494e-02
   3.9640476e+00   6.9136351e-01   4.8877516e-01  -1.5411148e+00   8.9845494e-02
   3.9881084e+00   6.8751878e-01   4.7895557e-01  -1.5388325e+00   8.8678197e-02
   4.0120874e+00   6.8751878e-01   4.7895557e-01  -1.5388325e+00   8.8678197e-02
   4.0362064e+00   6.8352479e-01   4.7144815e-01  -1.5371014e+00   9.0029077e-02
   4.0603834e+00   6.8352479e-01   4.7144815e-01  -1.5371014e+00   9.0029077e-02
   4.0855733e+00   6.7831820e-01   4.6435839e-01  -1.5351980e+00   9.1029243e-02
   4.1096534e+00   6.7831820e-01   4.6435839e-01  -1.5351980e+00   9.1029243e-02
   4.1340137e+00   6.7042506e-01   4.5664772e-01  -1.5335186e+00   8.5513310e-02
   4.1581470e+00   6.7042506e-01   4.5664772e-01  -1.5335186e+00   8.5513310e-02
   4.1825289e+00   6.6389340e-01   4.5133799e-01  -1.5326535e+00   8.3277659e-02
   4.2074417e+00   6.6389340e-01   4.5133799e-01  -1.5326535e+00   8.3277659e-02
   4.2315415e+00   6.5658176e-01   4.4605997e-01  -1.5311974e+00   8.1325130e-02
   4.2556525e+00   6.5658176e-01   4.4605997e-01  -1.5311974e+00   8.1325130e-02
   4.2798724e+00   6.4773637e-01   4.3954709e-01  -1.5287325e+00   7.9602436e-02
   4.3046567e+00   6.4773637e-01   4.3954709e-01  -1.5287325e+00   7.9602436e-02
   4.3286537e+00   6.4773637e-01   4.3954709e-01  -1.5287325e+00   7.9602436e-02
   4.3531183e+00   6.4063728e-01   4.3442386e-01  -1.5266910e+00   8.0012159e-02
   4.3770425e+00   6.3329047e-01   4.2924476e-01  -1.5242872e+00   8.4678487e-02
   4.4011501e+00   6.3329047e-01   4.2924476e-01  -1.5242872e+00   8.4678487e-02
   4.4258679e+00   6.3329047e-01   4.2924476e-01  -1.5242872e+00   8.4678487e-02
   4.4499007e+00   6.2461877e-01   4.2279321e-01  -1.5212746e+00   9.0196804e-02
   4.4754276e+00   6.1750054e-01   4.1765857e-01  -1.5192262e+00   9.0104059e-02
   4.4997029e+00   6.1750054e-01   4.1765857e-01  -1.5192262e+00   9.0104059e-02
   4.5259821e+00   6.1750054e-01   4.1765857e-01  -1.5192262e+00   9.0104059e-02
   4.5495747e+00   6.1060727e-01   4.1282710e-01  -1.5173790e+00   8.9875416e-02
   4.5735755e+00   6.1060727e-01   4.1282710e-01  -1.5173790e+00   8.9875416e-02
   4.5992657e+00   6.0440761e-01   4.0823436e-01  -1.5159101e+00   8.8069872e-02
   4.6256612e+00   6.0440761e-01   4.0823436e-01  -1.5159101e+00   8.8069872e-02
   4.6503326e+00   5.9698015e-01   4.0290290e-01  -1.5141830e+00   8.7951855e-02
   4.6744665e+00   5.9698015e-01   4.0290290e-01  -1.5141830e+00   8.7951855e-02
   4.6987749e+00   5.9170848e-01   3.9862570e-01  -1.5127318e+00   8.3438949e-02
   4.7211927e+00   5.9170848e-01   3.9862570e-01  -1.5127318e+00   8.3438949e-02
   4.7425087e+00   5.8641708e-01   3.9434084e-01  -1.5111921e+00   8.3633498e-02
   4.7638491e+00   5.8641708e-01   3.9434084e-01  -1.5111921e+00   8.3633498e-02
   4.7857025e+00   5.8113551e-01   3.8957140e-01  -1.5092541e+00   8.0556587e-02
   4.8094707e+00   5.8113551e-01   3.8957140e-01  -1.5092541e+00   8.0556587e-02
   4.8335216e+00   5.7773221e-01   3.8613179e-01  -1.5078727e+00   8.3227710e-02
   4.8571331e+00   5.7773221e-01   3.8613179e-01  -1.5078727e+00   8.3227710e-02
   4.8811451e+00   5.7437068e-01   3.8225961e-01  -1.5059022e+00   7.7553586e-02
   4.9058813e+00   5.7437068e-01   3.8225961e-01  -1.5059022e+00   7.7553586e-02
   4.9303349e+00   5.7219356e-01   3.7941208e-01  -1.5048203e+00   7.2176770e-02
   4.9546533e+00   5.7219356e-01   3.7941208e-01  -1.5048203e+00   7.2176770e-02
   4.9786669e+00   5.7069057e-01   3.7654251e-01  -1.5035689e+00   6.8587379e-02
   5.0037781e+00   5.7069057e-01   3.7654251e-01  -1.5035689e+00   6.8587379e-02
   5.0279227e+00   5.7069057e-01   3.7654251e-01  -1.5035689e+00   6.8587379e-02
   5.0526098e+00   5.6922114e-01   3.7279040e-01  -1.5018981e+00   6.5675334e-02
   5.0774397e+00   5.6922114e-01   3.7279040e-01  -1.5018981e+00   6.5675334e-02
   5.1028347e+00   5.6819344e-01   3.6982679e-01  -1.5004553e+00   6.4987854e-02
   5.1274549e+00   5.6737274e-01   3.6669630e-01  -1.4986098e+00   6.6551403e-02
   5.1515120e+00   5.6737274e-01   3.6669630e-01  -1.4986098e+00   6.6551403e-02
   5.1763047e+00   5.6737274e-01   3.6669630e-01  -1.4986098e+00   6.6551403e-02
   5.1999801e+00   5.6592047e-01   3.6302644e-01  -1.4969856e+00   7.1119265e-02
   5.2215652e+00   5.6592047e-01   3.6302644e-01  -1.4969856e+00   7.1119265e-02
   5.2430656e+00   5.6485486e-01   3.5981646e-01  -1.4957224e+00   7.4632959e-02
   5.2648866e+00   5.6485486e-01   3.5981646e-01  -1.4957224e+00   7.4632959e-02
   5.2881927e+00   5.6383878e-01   3.5640025e-01  -1.4948205e+00   7.1700291e-02
   5.3119510e+00   5.6383878e-01   3.5640025e-01  -1.4948205e+00   7.1700291e-02
   5.3359273e+00   5.6193942e-01   3.5116303e-01  -1.4933501e+00   7.4083404e-02
   5.3605495e+00   5.6193942e-01   3.5116303e-01  -1.4933501e+00   7.4083404e-02
   5.3857080e+00   5.5995166e-01   3.4685758e-01  -1.4923193e+00   7.0652203e-02
   5.4096753e+00   5.5995166e-01   3.4685758e-01  -1.4923193e+00   7.0652203e-02
   5.4339545e+00   5.5757904e-01   3.4242350e-01  -1.4909767e+00   6.6446618e-02
   5.4577771e+00   5.5757904e-01   3.4242350e-01  -1.4909767e+00   6.6446618e-02
   5.4819729e+00   5.5499911e-01   3.3829275e-01  -1.4899080e+00   6.3436464e-02
   5.5066221e+00   5.5499911e-01   3.3829275e-01  -1.4899080e+00   6.3436464e-02
   5.5305207e+00   5.5124581e-01   3.3300802e-01  -1.4886655e+00   6.2622861e-02
   5.5550249e+00   5.5124581e-01   3.3300802e-01  -1.4886655e+00   6.2622861e-02
   5.5786484e+00   5.5124581e-01   3.3300802e-01  -1.4886655e+00   6.2622861e-02
   5.6032687e+00   5.4766291e-01   3.2873443e-01  -1.4875125e+00   6.3968376e-02
   5.6281326e+00   5.4766291e-01   3.2873443e-01  -1.4875125e+00   6.3968376e-02
   5.6527621e+00   5.4348344e-01   3.2416177e-01  -1.4864743e+00   6.3890175e-02
   5.6770957e+00   5.4348344e-01   3.2416177e-01  -1.4864743e+00   6.3890175e-02
   5.7012283e+00   5.3760970e-01   3.1834880e-01  -1.4854835e+00   6.7432717e-02
   5.7233992e+00   5.3760970e-01   3.1834880e-01  -1.4854835e+00   6.7432717e-02
   5.7448321e+00   5.3212726e-01   3.1383634e-01  -1.4846808e+00   6.7892269e-02
   5.7662507e+00   5.3212726e-01   3.1383634e-01  -1.4846808e+00   6.7892269e-02
   5.7882782e+00   5.2618784e-01   3.0917335e-01  -1.4834167e+00   6.7904190e-02
   5.8118527e+00   5.2618784e-01   3.0917335e-01  -1.4834167e+00   6.7904190e-02
   5.8358381e+00   5.2013510e-01   3.0501184e-01  -1.4821690e+00   7.3773817e-02
   5.8598724e+00   5.2013510e-01   3.0501184e-01  -1.4821690e+00   7.3773817e-02
   5.8840578e+00   5.1281875e-01   3.0085129e-01  -1.4806999e+00   7.9319076e-02
   5.9077985e+00   5.1281875e-01   3.0085129e-01  -1.4806999e+00   7.9319076e-02
   5.9322406e+00   5.0681603e-01   2.9822540e-01  -1.4796247e+00   7.9781489e-02
   5.9567734e+00   5.0681603e-01   2.9822540e-01  -1.4796247e+00   7.9781489e-02
   5.9808461e+00   5.0102985e-01   2.9596323e-01  -1.4787667e+00   8.4673599e-02
   6.0058624e+00   5.0102985e-01   2.9596323e-01  -1.4787667e+00   8.4673599e-02
   6.0298475e+00   4.9469724e-01   2.9413623e-01  -1.4775940e+00   8.5400180e-02
   6.0539008e+00   4.9469724e-01   2.9413623e-01  -1.4775940e+00   8.5400180e-02
   6.0778572e+00   4.8680812e-01   2.9233751e-01  -1.4762592e+00   8.1975416e-02
   6.1020326e+00   4.8680812e-01   2.9233751e-01  -1.4762592e+00   8.1975416e-02
   6.1267386e+00   4.8680812e-01   2.9233751e-01  -1.4762592e+00   8.1975416e-02
   6.1523648e+00   4.8107803e-01   2.9135942e-01  -1.4750521e+00   7.4277715e-02
   6.1761861e+00   4.7419941e-01   2.9038432e-01  -1.4738725e+00   7.4135021e-02
   6.2006676e+00   4.7419941e-01   2.9038432e-01  -1.4738725e+00   7.4135021e-02
   6.2255677e+00   4.7419941e-01   2.9038432e-01  -1.4738725e+00   7.4135021e-02
   6.2497729e+00   4.6838289e-01   2.8998256e-01  -1.4732565e+00   7.1756081e-02
   6.2749730e+00   4.6097901e-01   2.8973252e-01  -1.4723358e+00   6.5138892e-02
   6.2994353e+00   4.6097901e-01   2.8973252e-01  -1.4723358e+00   6.5138892e-02
   6.3237912e+00   4.6097901e-01   2.8973252e-01  -1.4723358e+00   6.5138892e-02
   6.3483434e+00   4.5525390e-01   2.8970382e-01  -1.4719818e+00   6.4874605e-02
   6.3723451e+00   4.5525390e-01   2.8970382e-01  -1.4719818e+00   6.4874605e-02
   6.3971820e+00   4.4971335e-01   2.8977802e-01  -1.4711678e+00   6.6953496e-02
   6.4214618e+00   4.4971335e-01   2.8977802e-01  -1.4711678e+00   6.6953496e-02
   6.4461948e+00   4.4284979e-01   2.9075876e-01  -1.4701554e+00   6.7690806e-02
   6.4704567e+00   4.4284979e-01   2.9075876e-01  -1.4701554e+00   6.7690806e-02
   6.4945912e+00   4.3798119e-01   2.9239008e-01  -1.4694493e+00   6.2893824e-02
   6.5189220e+00   4.3798119e-01   2.9239008e-01  -1.4694493e+00   6.2893824e-02
   6.5436472e+00   4.3225881e-01   2.9497051e-01  -1.4682668e+00   6.5312819e-02
   6.5674831e+00   4.3225881e-01   2.9497051e-01  -1.4682668e+00   6.5312819e-02
   6.5916554e+00   4.2817584e-01   2.9759127e-01  -1.4674838e+00   6.9396452e-02
   6.6163434e+00   4.2817584e-01   2.9759127e-01  -1.4674838e+00   6.9396452e-02
   6.6405177e+00   4.2480943e-01   3.0036810e-01  -1.4665986e+00   6.7660765e-02
   6.6652226e+00   4.2480943e-01   3.0036810e-01  -1.4665986e+00   6.7660765e-02
   6.6889363e+00   4.2157277e-01   3.0328527e-01  -1.4657459e+00   6.7484931e-02
   6.7122008e+00   4.2157277e-01   3.0328527e-01  -1.4657459e+00   6.7484931e-02
   6.7335520e+00   4.1851360e-01   3.0643672e-01  -1.4651009e+00   6.8917708e-02
   6.7550609e+00   4.1851360e-01   3.0643672e-01  -1.4651009e+00   6.8917708e-02
   6.7769403e+00   4.1631454e-01   3.0867860e-01  -1.4647903e+00   6.8183855e-02
   6.8008934e+00   4.1631454e-01   3.0867860e-01  -1.4647903e+00   6.8183855e-02
   6.8257217e+00   4.1631454e-01   3.0867860e-01  -1.4647903e+00   6.8183855e-02
   6.8497751e+00   4.1445485e-01   3.1103945e-01  -1.4644200e+00   6.0939745e-02
   6.8742545e+00   4.1445485e-01   3.1103945e-01  -1.4644200e+00   6.0939745e-02
   6.8989068e+00   4.1240311e-01   3.1419551e-01  -1.4636316e+00   5.6799845e-02
   6.9235134e+00   4.1240311e-01   3.1419551e-01  -1.4636316e+00   5.6799845e-02
   6.9477908e+00   4.1088712e-01   3.1653020e-01  -1.4626533e+00   5.1538901e-02
   6.9718703e+00   4.1088712e-01   3.1653020e-01  -1.4626533e+00   5.1538901e-02
   6.9961826e+00   4.0940410e-01   3.1822982e-01  -1.4614811e+00   4.5448617e-02
   7.0203313e+00   4.0940410e-01   3.1822982e-01  -1.4614811e+00   4.5448617e-02
   7.0451682e+00   4.0732133e-01   3.2027262e-01  -1.4608768e+00   4.3394403e-02
   7.0688317e+00   4.0732133e-01   3.2027262e-01  -1.4608768e+00   4.3394403e-02
   7.0929022e+00   4.0589878e-01   3.2168484e-01  -1.4605808e+00   4.3701963e-02
   7.1174505e+00   4.0589878e-01   3.2168484e-01  -1.4605808e+00   4.3701963e-02
   7.1414988e+00   4.0460497e-01   3.2345948e-01  -1.4606460e+00   4.5378164e-02
   7.1664067e+00   4.0460497e-01   3.2345948e-01  -1.4606460e+00   4.5378164e-02
   7.1906874e+00   4.0326443e-01   3.2547665e-01  -1.4603274e+00   4.6599702e-02
   7.2149991e+00   4.0326443e-01   3.2547665e-01  -1.4603274e+00   4.6599702e-02
   7.2398162e+00   4.0226075e-01   3.2703164e-01  -1.4598236e+00   5.1005320e-02
   7.2647837e+00   4.0226075e-01   3.2703164e-01  -1.4598236e+00   5.1005320e-02
   7.2888323e+00   4.0132883e-01   3.2824993e-01  -1.4595957e+00   5.2130179e-02
   7.3129459e+00   4.0132883e-01   3.2824993e-01  -1.4595957e+00   5.2130179e-02
   7.3369431e+00   4.0038958e-01   3.2957920e-01  -1.4592870e+00   5.1928476e-02
   7.3613247e+00   4.0038958e-01   3.2957920e-01  -1.4592870e+00   5.1928476e-02
   7.3860736e+00   3.9991504e-01   3.3073917e-01  -1.4592710e+00   5.6262330e-02
   7.4100257e+00   3.9991504e-01   3.3073917e-01  -1.4592710e+00   5.6262330e-02
   7.4341282e+00   3.9958134e-01   3.3198607e-01  -1.4595371e+00   5.9514836e-02
   7.4586376e+00   3.9958134e-01   3.3198607e-01  -1.4595371e+00   5.9514836e-02
   7.4829148e+00   3.9943087e-01   3.3360711e-01  -1.4596286e+00   6.2249140e-02
   7.5068436e+00   3.9943087e-01   3.3360711e-01  -1.4596286e+00   6.2249140e-02
   7.5306220e+00   3.9943087e-01   3.3360711e-01  -1.4596286e+00   6.2249140e-02
   7.5556937e+00   3.9936456e-01   3.3524147e-01  -1.4598645e+00   6.1414794e-02
   7.5797841e+00   3.9930710e-01   3.3703014e-01  -1.4600297e+00   6.5752701e-02
   7.6045867e+00   3.9930710e-01   3.3703014e-01  -1.4600297e+00   6.5752701e-02
   7.6286416e+00   3.9930710e-01   3.3703014e-01  -1.4600297e+00   6.5752701e-02
   7.6531295e+00   3.9934954e-01   3.3890641e-01  -1.4604712e+00   6.3291864e-02
   7.6772610e+00   3.9932573e-01   3.3995920e-01  -1.4604816e+00   5.9400157e-02
   7.7006647e+00   3.9932573e-01   3.3995920e-01  -1.4604816e+00   5.9400157e-02
   7.7229745e+00   3.9932573e-01   3.3995920e-01  -1.4604816e+00   5.9400157e-02
   7.7443036e+00   3.9941123e-01   3.4071964e-01  -1.4605429e+00   5.4994539e-02
   7.7657107e+00   3.9941123e-01   3.4071964e-01  -1.4605429e+00   5.4994539e-02
   7.7882768e+00   3.9996651e-01   3.4156099e-01  -1.4610538e+00   6.0442762e-02
   7.8130003e+00   3.9996651e-01   3.4156099e-01  -1.4610538e+00   6.0442762e-02
   7.8371605e+00   4.0044472e-01   3.4198669e-01  -1.4617391e+00   6.0442762e-02
   7.8610838e+00   4.0044472e-01   3.4198669e-01  -1.4617391e+00   6.0442762e-02
   7.8857732e+00   4.0060085e-01   3.4203920e-01  -1.4623989e+00   6.6947774e-02
   7.9095673e+00   4.0060085e-01   3.4203920e-01  -1.4623989e+00   6.6947774e-02
   7.9341709e+00   4.0010548e-01   3.4185216e-01  -1.4628552e+00   7.3525147e-02
   7.9579558e+00   4.0010548e-01   3.4185216e-01  -1.4628552e+00   7.3525147e-02
   7.9818410e+00   3.9940253e-01   3.4133962e-01  -1.4628154e+00   8.2027988e-02
   8.0065819e+00   3.9940253e-01   3.4133962e-01  -1.4628154e+00   8.2027988e-02
   8.0306974e+00   3.9940253e-01   3.4133962e-01  -1.4628154e+00   8.2027988e-02
   8.0558805e+00   3.9848778e-01   3.4028554e-01  -1.4630345e+00   8.5725741e-02
   8.0798877e+00   3.9662725e-01   3.3863005e-01  -1.4635829e+00   8.4388928e-02
   8.1039406e+00   3.9662725e-01   3.3863005e-01  -1.4635829e+00   8.4388928e-02
   8.1278598e+00   3.9662725e-01   3.3863005e-01  -1.4635829e+00   8.4388928e-02
   8.1526800e+00   3.9509887e-01   3.3731121e-01  -1.4641124e+00   8.3623366e-02
   8.1762717e+00   3.9287037e-01   3.3646971e-01  -1.4648579e+00   8.1928567e-02
   8.1998015e+00   3.9287037e-01   3.3646971e-01  -1.4648579e+00   8.1928567e-02
   8.2241772e+00   3.9287037e-01   3.3646971e-01  -1.4648579e+00   8.1928567e-02
   8.2483771e+00   3.9059463e-01   3.3584663e-01  -1.4648921e+00   7.8811125e-02
   8.2724271e+00   3.9059463e-01   3.3584663e-01  -1.4648921e+00   7.8811125e-02
   8.2973288e+00   3.8782728e-01   3.3529881e-01  -1.4652048e+00   7.5477795e-02
   8.3212602e+00   3.8782728e-01   3.3529881e-01  -1.4652048e+00   7.5477795e-02
   8.3463895e+00   3.8576069e-01   3.3488142e-01  -1.4655789e+00   6.8871216e-02
   8.3704636e+00   3.8576069e-01   3.3488142e-01  -1.4655789e+00   6.8871216e-02
   8.3945094e+00   3.8393798e-01   3.3476958e-01  -1.4656937e+00   6.5633611e-02
   8.4185635e+00   3.8393798e-01   3.3476958e-01  -1.4656937e+00   6.5633611e-02
   8.4426168e+00   3.8203886e-01   3.3528852e-01  -1.4669726e+00   5.5329160e-02
   8.4677402e+00   3.8203886e-01   3.3528852e-01  -1.4669726e+00   5.5329160e-02
   8.4914900e+00   3.8062078e-01   3.3597767e-01  -1.4679290e+00   4.9262361e-02
   8.5158192e+00   3.8062078e-01   3.3597767e-01  -1.4679290e+00   4.9262361e-02
   8.5400909e+00   3.7891975e-01   3.3703291e-01  -1.4690011e+00   4.6929316e-02
   8.5652965e+00   3.7891975e-01   3.3703291e-01  -1.4690011e+00   4.6929316e-02
   8.5892846e+00   3.7736392e-01   3.3772910e-01  -1.4695402e+00   4.8369483e-02
   8.6130637e+00   3.7736392e-01   3.3772910e-01  -1.4695402e+00   4.8369483e-02
   8.6371781e+00   3.7581185e-01   3.3806187e-01  -1.4697262e+00   4.9599723e-02
   8.6615281e+00   3.7581185e-01   3.3806187e-01  -1.4697262e+00   4.9599723e-02
   8.6864635e+00   3.7422183e-01   3.3803636e-01  -1.4696571e+00   5.1154570e-02
   8.7097046e+00   3.7422183e-01   3.3803636e-01  -1.4696571e+00   5.1154570e-02
   8.7312447e+00   3.7298325e-01   3.3811238e-01  -1.4702715e+00   5.7620362e-02
   8.7524496e+00   3.7298325e-01   3.3811238e-01  -1.4702715e+00   5.7620362e-02
   8.7739698e+00   3.7298325e-01   3.3811238e-01  -1.4702715e+00   5.7620362e-02
   8.7965353e+00   3.7195554e-01   3.3819649e-01  -1.4714826e+00   5.9694008e-02
   8.8209268e+00   3.7195554e-01   3.3819649e-01  -1.4714826e+00   5.9694008e-02
   8.8454743e+00   3.7106898e-01   3.3796814e-01  -1.4730998e+00   5.6252317e-02
   8.8692352e+00   3.7106898e-01   3.3796814e-01  -1.4730998e+00   5.6252317e-02
   8.8928947e+00   3.7059918e-01   3.3751366e-01  -1.4743353e+00   5.5639819e-02
   8.9164157e+00   3.7059918e-01   3.3751366e-01  -1.4743353e+00   5.5639819e-02
   8.9399916e+00   3.7047887e-01   3.3707646e-01  -1.4748220e+00   5.6147889e-02
   8.9642577e+00   3.7047887e-01   3.3707646e-01  -1.4748220e+00   5.6147889e-02
   8.9880337e+00   3.7107515e-01   3.3636752e-01  -1.4749235e+00   5.6909517e-02
   9.0120774e+00   3.7107515e-01   3.3636752e-01  -1.4749235e+00   5.6909517e-02
   9.0367169e+00   3.7288278e-01   3.3492243e-01  -1.4750975e+00   5.8865623e-02
   9.0611326e+00   3.7288278e-01   3.3492243e-01  -1.4750975e+00   5.8865623e-02
   9.0866057e+00   3.7489733e-01   3.3309612e-01  -1.4755379e+00   6.2010245e-02
   9.1108500e+00   3.7489733e-01   3.3309612e-01  -1.4755379e+00   6.2010245e-02
   9.1358588e+00   3.7740183e-01   3.3089772e-01  -1.4764769e+00   6.4174966e-02
   9.1598250e+00   3.7740183e-01   3.3089772e-01  -1.4764769e+00   6.4174966e-02
   9.1851054e+00   3.8070863e-01   3.2757142e-01  -1.4782325e+00   6.3271836e-02
   9.2093282e+00   3.8070863e-01   3.2757142e-01  -1.4782325e+00   6.3271836e-02
   9.2352586e+00   3.8380715e-01   3.2466075e-01  -1.4794524e+00   6.1528758e-02
   9.2595086e+00   3.8380715e-01   3.2466075e-01  -1.4794524e+00   6.1528758e-02
   9.2838552e+00   3.8714293e-01   3.2145214e-01  -1.4804834e+00   6.5147475e-02
   9.3078019e+00   3.8714293e-01   3.2145214e-01  -1.4804834e+00   6.5147475e-02
   9.3318164e+00   3.9190432e-01   3.1659520e-01  -1.4807932e+00   6.5531329e-02
   9.3556708e+00   3.9190432e-01   3.1659520e-01  -1.4807932e+00   6.5531329e-02
   9.3794815e+00   3.9565763e-01   3.1253159e-01  -1.4808122e+00   7.5620131e-02
   9.4041602e+00   3.9565763e-01   3.1253159e-01  -1.4808122e+00   7.5620131e-02
   9.4283885e+00   3.9565763e-01   3.1253159e-01  -1.4808122e+00   7.5620131e-02
   9.4531910e+00   3.9988369e-01   3.0822909e-01  -1.4809902e+00   7.9347567e-02
   9.4779964e+00   4.0516040e-01   3.0302912e-01  -1.4826562e+00   8.3182410e-02
   9.5025750e+00   4.0516040e-01   3.0302912e-01  -1.4826562e+00   8.3182410e-02
   9.5273139e+00   4.0516040e-01   3.0302912e-01  -1.4826562e+00   8.3182410e-02
   9.5522053e+00   4.0930748e-01   2.9871634e-01  -1.4841756e+00   8.3542422e-02
   9.5772167e+00   4.1344306e-01   2.9412472e-01  -1.4855491e+00   8.5413412e-02
   9.6016715e+00   4.1344306e-01   2.9412472e-01  -1.4855491e+00   8.5413412e-02
   9.6269420e+00   4.1344306e-01   2.9412472e-01  -1.4855491e+00   8.5413412e-02
   9.6528521e+00   4.1846171e-01   2.8805882e-01  -1.4862312e+00   7.9428391e-02
   9.6770199e+00   4.2229033e-01   2.8324425e-01  -1.4860950e+00   7.3339299e-02
   9.7007857e+00   4.2229033e-01   2.8324425e-01  -1.4860950e+00   7.3339299e-02
   9.7232652e+00   4.2229033e-01   2.8324425e-01  -1.4860950e+00   7.3339299e-02
   9.7447235e+00   4.2690355e-01   2.7741951e-01  -1.4860390e+00   6.9230751e-02
   9.7661906e+00   4.2690355e-01   2.7741951e-01  -1.4860390e+00   6.9230751e-02
   9.7884545e+00   4.3015638e-01   2.7341655e-01  -1.4863892e+00   6.9283919e-02
   9.8131295e+00   4.3015638e-01   2.7341655e-01  -1.4863892e+00   6.9283919e-02
   9.8371513e+00   4.3270516e-01   2.7012286e-01  -1.4871230e+00   6.4894275e-02
   9.8615590e+00   4.3270516e-01   2.7012286e-01  -1.4871230e+00   6.4894275e-02
   9.8863519e+00   4.3544117e-01   2.6765516e-01  -1.4882239e+00   6.3091592e-02
   9.9103364e+00   4.3544117e-01   2.6765516e-01  -1.4882239e+00   6.3091592e-02
   9.9349957e+00   4.3544117e-01   2.6765516e-01  -1.4882239e+00   6.3091592e-02
   9.9601251e+00   4.3856862e-01   2.6572725e-01  -1.4894601e+00   6.3684897e-02
   9.9851577e+00   4.4074997e-01   2.6475394e-01  -1.4897523e+00   6.3335971e-02
   1.0008901e+01   4.4074997e-01   2.6475394e-01  -1.4897523e+00   6.3335971e-02
   1.0032925e+01   4.4271311e-01   2.6471791e-01  -1.4894203e+00   5.7595090e-02
   1.0056699e+01   4.4271311e-01   2.6471791e-01  -1.4894203e+00   5.7595090e-02
   1.0081049e+01   4.4538549e-01   2.6569957e-01  -1.4888347e+00   5.9834198e-02
   1.0105350e+01   4.4538549e-01   2.6569957e-01  -1.4888347e+00   5.9834198e-02
   1.0130011e+01   4.4743541e-01   2.6706910e-01  -1.4887162e+00   6.1288790e-02
   1.0154819e+01   4.4743541e-01   2.6706910e-01  -1.4887162e+00   6.1288790e-02
   1.0178661e+01   4.4956967e-01   2.6865503e-01  -1.4890689e+00   6.2390045e-02
   1.0204039e+01   4.4956967e-01   2.6865503e-01  -1.4890689e+00   6.2390045e-02
   1.0228251e+01   4.5187226e-01   2.7132067e-01  -1.4900599e+00   6.0529188e-02
   1.0252639e+01   4.5187226e-01   2.7132067e-01  -1.4900599e+00   6.0529188e-02
   1.0276719e+01   4.5187226e-01   2.7132067e-01  -1.4900599e+00   6.0529188e-02
   1.0300893e+01   4.5410475e-01   2.7440360e-01  -1.4908406e+00   6.1037974e-02
   1.0326121e+01   4.5410475e-01   2.7440360e-01  -1.4908406e+00   6.1037974e-02
   1.0350132e+01   4.5627081e-01   2.7763543e-01  -1.4912190e+00   6.2071399e-02
   1.0374489e+01   4.5627081e-01   2.7763543e-01  -1.4912190e+00   6.2071399e-02
   1.0399276e+01   4.5898148e-01   2.8218949e-01  -1.4908074e+00   5.8501796e-02
   1.0424773e+01   4.5898148e-01   2.8218949e-01  -1.4908074e+00   5.8501796e-02
   1.0449066e+01   4.6084866e-01   2.8603297e-01  -1.4904250e+00   5.6805448e-02
   1.0474030e+01   4.6084866e-01   2.8603297e-01  -1.4904250e+00   5.6805448e-02
   1.0498330e+01   4.6260282e-01   2.9033330e-01  -1.4902241e+00   5.4420308e-02
   1.0523309e+01   4.6260282e-01   2.9033330e-01  -1.4902241e+00   5.4420308e-02
   1.0548556e+01   4.6456003e-01   2.9658875e-01  -1.4908860e+00   5.4327921e-02
   1.0572795e+01   4.6456003e-01   2.9658875e-01  -1.4908860e+00   5.4327921e-02
   1.0597373e+01   4.6637821e-01   3.0163583e-01  -1.4917833e+00   5.4758743e-02
   1.0621462e+01   4.6637821e-01   3.0163583e-01  -1.4917833e+00   5.4758743e-02
   1.0646497e+01   4.6842945e-01   3.0684572e-01  -1.4926082e+00   5.7982997e-02
   1.0670187e+01   4.6842945e-01   3.0684572e-01  -1.4926082e+00   5.7982997e-02
   1.0693658e+01   4.7144091e-01   3.1348389e-01  -1.4928764e+00   6.0923652e-02
   1.0716028e+01   4.7144091e-01   3.1348389e-01  -1.4928764e+00   6.0923652e-02
   1.0737344e+01   4.7400838e-01   3.1895560e-01  -1.4926894e+00   6.3277082e-02
   1.0758640e+01   4.7400838e-01   3.1895560e-01  -1.4926894e+00   6.3277082e-02
   1.0780379e+01   4.7700158e-01   3.2464606e-01  -1.4923555e+00   6.5095262e-02
   1.0803609e+01   4.7700158e-01   3.2464606e-01  -1.4923555e+00   6.5095262e-02
   1.0827682e+01   4.7990718e-01   3.3011362e-01  -1.4921266e+00   6.6970901e-02
   1.0851458e+01   4.7990718e-01   3.3011362e-01  -1.4921266e+00   6.6970901e-02
   1.0875319e+01   4.7990718e-01   3.3011362e-01  -1.4921266e+00   6.6970901e-02
   1.0900190e+01   4.8378322e-01   3.3674151e-01  -1.4928536e+00   6.7417101e-02
   1.0925290e+01   4.8378322e-01   3.3674151e-01  -1.4928536e+00   6.7417101e-02
   1.0949832e+01   4.8698899e-01   3.4134877e-01  -1.4937637e+00   7.1145968e-02
   1.0973731e+01   4.9016929e-01   3.4549049e-01  -1.4942143e+00   7.4125723e-02
   1.0997796e+01   4.9016929e-01   3.4549049e-01  -1.4942143e+00   7.4125723e-02
   1.1021938e+01   4.9016929e-01   3.4549049e-01  -1.4942143e+00   7.4125723e-02
   1.1047452e+01   4.9373719e-01   3.5008913e-01  -1.4944624e+00   7.2850660e-02
   1.1073591e+01   4.9633065e-01   3.5334852e-01  -1.4944179e+00   7.4203805e-02
   1.1097718e+01   4.9633065e-01   3.5334852e-01  -1.4944179e+00   7.4203805e-02
   1.1123129e+01   4.9633065e-01   3.5334852e-01  -1.4944179e+00   7.4203805e-02
   1.1147333e+01   4.9868554e-01   3.5597417e-01  -1.4939511e+00   6.9873885e-02
   1.1171517e+01   4.9868554e-01   3.5597417e-01  -1.4939511e+00   6.9873885e-02
   1.1196726e+01   5.0119811e-01   3.5836020e-01  -1.4935255e+00   6.6263513e-02
   1.1220917e+01   5.0119811e-01   3.5836020e-01  -1.4935255e+00   6.6263513e-02
   1.1246209e+01   5.0305575e-01   3.5983497e-01  -1.4932699e+00   5.3009466e-02
   1.1271392e+01   5.0305575e-01   3.5983497e-01  -1.4932699e+00   5.3009466e-02
   1.1295288e+01   5.0558895e-01   3.6089042e-01  -1.4934020e+00   4.9445943e-02
   1.1319583e+01   5.0558895e-01   3.6089042e-01  -1.4934020e+00   4.9445943e-02
   1.1344117e+01   5.0737858e-01   3.6129856e-01  -1.4934124e+00   4.6008305e-02
   1.1368016e+01   5.0737858e-01   3.6129856e-01  -1.4934124e+00   4.6008305e-02
   1.1392309e+01   5.0910920e-01   3.6117333e-01  -1.4934765e+00   4.3956951e-02
   1.1416630e+01   5.0910920e-01   3.6117333e-01  -1.4934765e+00   4.3956951e-02
   1.1440681e+01   5.1107055e-01   3.6056942e-01  -1.4938265e+00   4.4914083e-02
   1.1465391e+01   5.1107055e-01   3.6056942e-01  -1.4938265e+00   4.4914083e-02
   1.1489395e+01   5.1242471e-01   3.5963562e-01  -1.4935937e+00   4.6050743e-02
   1.1514084e+01   5.1242471e-01   3.5963562e-01  -1.4935937e+00   4.6050743e-02
   1.1538105e+01   5.1389533e-01   3.5837761e-01  -1.4932295e+00   4.6332673e-02
   1.1563356e+01   5.1389533e-01   3.5837761e-01  -1.4932295e+00   4.6332673e-02
   1.1587647e+01   5.1622492e-01   3.5690480e-01  -1.4928318e+00   4.5235113e-02
   1.1611666e+01   5.1622492e-01   3.5690480e-01  -1.4928318e+00   4.5235113e-02
   1.1636335e+01   5.1831597e-01   3.5589421e-01  -1.4925840e+00   4.4585900e-02
   1.1660558e+01   5.1831597e-01   3.5589421e-01  -1.4925840e+00   4.4585900e-02
   1.1687245e+01   5.2067012e-01   3.5500726e-01  -1.4927245e+00   4.8226194e-02
   1.1710501e+01   5.2067012e-01   3.5500726e-01  -1.4927245e+00   4.8226194e-02
   1.1731971e+01   5.2413106e-01   3.5426551e-01  -1.4934026e+00   4.7281698e-02
   1.1753152e+01   5.2413106e-01   3.5426551e-01  -1.4934026e+00   4.7281698e-02
   1.1774702e+01   5.2413106e-01   3.5426551e-01  -1.4934026e+00   4.7281698e-02
   1.1798669e+01   5.2756006e-01   3.5398826e-01  -1.4934676e+00   5.1265196e-02
   1.1823487e+01   5.2756006e-01   3.5398826e-01  -1.4934676e+00   5.1265196e-02
   1.1848728e+01   5.3147185e-01   3.5415679e-01  -1.4929502e+00   5.1088528e-02
   1.1872749e+01   5.3147185e-01   3.5415679e-01  -1.4929502e+00   5.1088528e-02
   1.1896855e+01   5.3720134e-01   3.5448462e-01  -1.4924798e+00   5.1922993e-02
   1.1920537e+01   5.3720134e-01   3.5448462e-01  -1.4924798e+00   5.1922993e-02
   1.1945158e+01   5.4208899e-01   3.5466224e-01  -1.4926851e+00   5.3395585e-02
   1.1968734e+01   5.4208899e-01   3.5466224e-01  -1.4926851e+00   5.3395585e-02
   1.1992550e+01   5.4724556e-01   3.5491702e-01  -1.4929092e+00   5.2869753e-02
   1.2016646e+01   5.4724556e-01   3.5491702e-01  -1.4929092e+00   5.2869753e-02
   1.2040324e+01   5.5434138e-01   3.5491094e-01  -1.4934540e+00   5.1408247e-02
   1.2064798e+01   5.5434138e-01   3.5491094e-01  -1.4934540e+00   5.1408247e-02
   1.2088485e+01   5.5964476e-01   3.5475633e-01  -1.4936935e+00   5.4171995e-02
   1.2112522e+01   5.5964476e-01   3.5475633e-01  -1.4936935e+00   5.4171995e-02
   1.2136573e+01   5.6468999e-01   3.5490757e-01  -1.4933844e+00   6.1065034e-02
   1.2160576e+01   5.6468999e-01   3.5490757e-01  -1.4933844e+00   6.1065034e-02
   1.2185781e+01   5.7091606e-01   3.5578623e-01  -1.4928215e+00   6.7790107e-02
   1.2210101e+01   5.7091606e-01   3.5578623e-01  -1.4928215e+00   6.7790107e-02
   1.2234681e+01   5.7557106e-01   3.5657352e-01  -1.4924079e+00   7.1539120e-02
   1.2259320e+01   5.7557106e-01   3.5657352e-01  -1.4924079e+00   7.1539120e-02
   1.2283585e+01   5.8046812e-01   3.5727662e-01  -1.4920431e+00   7.6884226e-02
   1.2307667e+01   5.8046812e-01   3.5727662e-01  -1.4920431e+00   7.6884226e-02
   1.2331818e+01   5.8046812e-01   3.5727662e-01  -1.4920431e+00   7.6884226e-02
   1.2356895e+01   5.8564347e-01   3.5840493e-01  -1.4915898e+00   7.9390601e-02
   1.2381186e+01   5.8958519e-01   3.5965642e-01  -1.4910884e+00   7.4409799e-02
   1.2405888e+01   5.8958519e-01   3.5965642e-01  -1.4910884e+00   7.4409799e-02
   1.2430181e+01   5.9363979e-01   3.6083171e-01  -1.4906250e+00   7.3796229e-02
   1.2454197e+01   5.9363979e-01   3.6083171e-01  -1.4906250e+00   7.3796229e-02
   1.2478537e+01   5.9875923e-01   3.6190596e-01  -1.4901695e+00   7.3819832e-02
   1.2502509e+01   5.9875923e-01   3.6190596e-01  -1.4901695e+00   7.3819832e-02
   1.2526834e+01   6.0304731e-01   3.6237308e-01  -1.4897437e+00   7.5936631e-02
   1.2551117e+01   6.0304731e-01   3.6237308e-01  -1.4897437e+00   7.5936631e-02
   1.2575290e+01   6.0722309e-01   3.6261168e-01  -1.4894891e+00   7.3153571e-02
   1.2600407e+01   6.0722309e-01   3.6261168e-01  -1.4894891e+00   7.3153571e-02
   1.2625219e+01   6.0722309e-01   3.6261168e-01  -1.4894891e+00   7.3153571e-02
   1.2650119e+01   6.1118490e-01   3.6270848e-01  -1.4891210e+00   7.0876197e-02
   1.2674539e+01   6.1118490e-01   3.6270848e-01  -1.4891210e+00   7.0876197e-02
   1.2699045e+01   6.1604792e-01   3.6266837e-01  -1.4881505e+00   6.7267493e-02
   1.2721548e+01   6.1604792e-01   3.6266837e-01  -1.4881505e+00   6.7267493e-02
   1.2743073e+01   6.1965579e-01   3.6250588e-01  -1.4875232e+00   6.0458259e-02
   1.2764406e+01   6.1965579e-01   3.6250588e-01  -1.4875232e+00   6.0458259e-02
   1.2786695e+01   6.2417144e-01   3.6225545e-01  -1.4862107e+00   5.2939729e-02
   1.2810826e+01   6.2417144e-01   3.6225545e-01  -1.4862107e+00   5.2939729e-02
   1.2834903e+01   6.2760633e-01   3.6194187e-01  -1.4857351e+00   4.9833135e-02
   1.2859253e+01   6.2760633e-01   3.6194187e-01  -1.4857351e+00   4.9833135e-02
   1.2883633e+01   6.3126814e-01   3.6188585e-01  -1.4855787e+00   4.9995975e-02
   1.2907574e+01   6.3126814e-01   3.6188585e-01  -1.4855787e+00   4.9995975e-02
   1.2931476e+01   6.3519025e-01   3.6183277e-01  -1.4853619e+00   5.2334146e-02
   1.2955719e+01   6.3519025e-01   3.6183277e-01  -1.4853619e+00   5.2334146e-02
   1.2979596e+01   6.3978112e-01   3.6145130e-01  -1.4849490e+00   5.7852582e-02
   1.3003371e+01   6.3978112e-01   3.6145130e-01  -1.4849490e+00   5.7852582e-02
   1.3028342e+01   6.3978112e-01   3.6145130e-01  -1.4849490e+00   5.7852582e-02
   1.3054150e+01   6.4327031e-01   3.6073682e-01  -1.4844140e+00   6.1549977e-02
   1.3077841e+01   6.4666367e-01   3.6022180e-01  -1.4839314e+00   6.3602285e-02
   1.3102011e+01   6.4666367e-01   3.6022180e-01  -1.4839314e+00   6.3602285e-02
   1.3126823e+01   6.4666367e-01   3.6022180e-01  -1.4839314e+00   6.3602285e-02
   1.3150819e+01   6.5098852e-01   3.5934013e-01  -1.4833648e+00   6.5157966e-02
   1.3175034e+01   6.5098852e-01   3.5934013e-01  -1.4833648e+00   6.5157966e-02
   1.3201086e+01   6.5428984e-01   3.5884270e-01  -1.4830424e+00   6.3527779e-02
   1.3226200e+01   6.5428984e-01   3.5884270e-01  -1.4830424e+00   6.3527779e-02
   1.3250874e+01   6.5805447e-01   3.5831007e-01  -1.4834672e+00   6.3423947e-02
   1.3274830e+01   6.5805447e-01   3.5831007e-01  -1.4834672e+00   6.3423947e-02
   1.3299513e+01   6.6081113e-01   3.5802963e-01  -1.4837302e+00   6.3343004e-02
   1.3324194e+01   6.6081113e-01   3.5802963e-01  -1.4837302e+00   6.3343004e-02
   1.3348193e+01   6.6280240e-01   3.5784611e-01  -1.4842663e+00   6.5142707e-02
   1.3372271e+01   6.6280240e-01   3.5784611e-01  -1.4842663e+00   6.5142707e-02
   1.3396355e+01   6.6498309e-01   3.5755289e-01  -1.4843206e+00   6.4595775e-02
   1.3420346e+01   6.6498309e-01   3.5755289e-01  -1.4843206e+00   6.4595775e-02
   1.3444928e+01   6.6650283e-01   3.5729095e-01  -1.4838219e+00   5.9389309e-02
   1.3469097e+01   6.6650283e-01   3.5729095e-01  -1.4838219e+00   5.9389309e-02
   1.3493142e+01   6.6742688e-01   3.5677430e-01  -1.4835669e+00   5.8974938e-02
   1.3518403e+01   6.6742688e-01   3.5677430e-01  -1.4835669e+00   5.8974938e-02
   1.3543165e+01   6.6807407e-01   3.5596129e-01  -1.4833953e+00   5.1548676e-02
   1.3567983e+01   6.6807407e-01   3.5596129e-01  -1.4833953e+00   5.1548676e-02
   1.3595119e+01   6.6788834e-01   3.5425857e-01  -1.4838229e+00   5.1548676e-02
   1.3619369e+01   6.6788834e-01   3.5425857e-01  -1.4838229e+00   5.1548676e-02
   1.3644014e+01   6.6713250e-01   3.5237253e-01  -1.4842955e+00   4.6652154e-02
   1.3668126e+01   6.6713250e-01   3.5237253e-01  -1.4842955e+00   4.6652154e-02
   1.3692044e+01   6.6566133e-01   3.4952003e-01  -1.4849153e+00   5.0987677e-02
   1.3715721e+01   6.6566133e-01   3.4952003e-01  -1.4849153e+00   5.0987677e-02
   1.3736953e+01   6.6419274e-01   3.4666723e-01  -1.4854507e+00   5.4849104e-02
   1.3758165e+01   6.6419274e-01   3.4666723e-01  -1.4854507e+00   5.4849104e-02
   1.3779767e+01   6.6219187e-01   3.4354776e-01  -1.4857732e+00   5.5563168e-02
   1.3803756e+01   6.6219187e-01   3.4354776e-01  -1.4857732e+00   5.5563168e-02
   1.3827535e+01   6.6219187e-01   3.4354776e-01  -1.4857732e+00   5.5563168e-02
   1.3853443e+01   6.5998268e-01   3.3981833e-01  -1.4857364e+00   5.6384043e-02
   1.3879118e+01   6.5667695e-01   3.3505568e-01  -1.4857174e+00   5.3864435e-02
   1.3903762e+01   6.5667695e-01   3.3505568e-01  -1.4857174e+00   5.3864435e-02
   1.3928206e+01   6.5667695e-01   3.3505568e-01  -1.4857174e+00   5.3864435e-02
   1.3953017e+01   6.5399820e-01   3.3109677e-01  -1.4858226e+00   4.8770861e-02
   1.3977371e+01   6.5104109e-01   3.2689947e-01  -1.4859887e+00   4.7095732e-02
   1.4001775e+01   6.5104109e-01   3.2689947e-01  -1.4859887e+00   4.7095732e-02
   1.4027019e+01   6.4760053e-01   3.2209572e-01  -1.4869162e+00   4.6537832e-02
   1.4051166e+01   6.4760053e-01   3.2209572e-01  -1.4869162e+00   4.6537832e-02
   1.4076311e+01   6.4532971e-01   3.1854588e-01  -1.4877275e+00   4.5699553e-02
   1.4100330e+01   6.4532971e-01   3.1854588e-01  -1.4877275e+00   4.5699553e-02
   1.4126169e+01   6.4532971e-01   3.1854588e-01  -1.4877275e+00   4.5699553e-02
   1.4151081e+01   6.4357591e-01   3.1503338e-01  -1.4886167e+00   4.9480395e-02
   1.4175419e+01   6.4182961e-01   3.1076276e-01  -1.4884785e+00   4.7781305e-02
   1.4199343e+01   6.4182961e-01   3.1076276e-01  -1.4884785e+00   4.7781305e-02
   1.4223606e+01   6.4182961e-01   3.1076276e-01  -1.4884785e+00   4.7781305e-02
   1.4248420e+01   6.4087701e-01   3.0755174e-01  -1.4877704e+00   5.1533417e-02
   1.4272754e+01   6.4087701e-01   3.0755174e-01  -1.4877704e+00   5.1533417e-02
   1.4296825e+01   6.4025182e-01   3.0408782e-01  -1.4876403e+00   5.1016764e-02
   1.4321432e+01   6.4025182e-01   3.0408782e-01  -1.4876403e+00   5.1016764e-02
   1.4346490e+01   6.4037997e-01   3.0128422e-01  -1.4878675e+00   5.6374029e-02
   1.4370979e+01   6.4037997e-01   3.0128422e-01  -1.4878675e+00   5.6374029e-02
   1.4396114e+01   6.4105922e-01   2.9844061e-01  -1.4890071e+00   5.7661609e-02
   1.4419756e+01   6.4105922e-01   2.9844061e-01  -1.4890071e+00   5.7661609e-02
   1.4445253e+01   6.4207560e-01   2.9569530e-01  -1.4899861e+00   6.3141898e-02
   1.4469559e+01   6.4207560e-01   2.9569530e-01  -1.4899861e+00   6.3141898e-02
   1.4493738e+01   6.4309806e-01   2.9243907e-01  -1.4906455e+00   7.1479277e-02
   1.4518036e+01   6.4309806e-01   2.9243907e-01  -1.4906455e+00   7.1479277e-02
   1.4542236e+01   6.4382577e-01   2.9014361e-01  -1.4905626e+00   7.5017051e-02
   1.4566594e+01   6.4382577e-01   2.9014361e-01  -1.4905626e+00   7.5017051e-02
   1.4590489e+01   6.4470643e-01   2.8726232e-01  -1.4892684e+00   7.5069622e-02
   1.4615162e+01   6.4470643e-01   2.8726232e-01  -1.4892684e+00   7.5069622e-02
   1.4638759e+01   6.4517939e-01   2.8528714e-01  -1.4888357e+00   7.2140173e-02
   1.4662906e+01   6.4517939e-01   2.8528714e-01  -1.4888357e+00   7.2140173e-02
   1.4687221e+01   6.4568341e-01   2.8330499e-01  -1.4887413e+00   6.6987471e-02
   1.4713962e+01   6.4568341e-01   2.8330499e-01  -1.4887413e+00   6.6987471e-02
   1.4735345e+01   6.4645684e-01   2.8165278e-01  -1.4887661e+00   6.0452894e-02
   1.4756842e+01   6.4645684e-01   2.8165278e-01  -1.4887661e+00   6.0452894e-02
   1.4778197e+01   6.4796412e-01   2.7925414e-01  -1.4887962e+00   4.8922137e-02
   1.4800481e+01   6.4796412e-01   2.7925414e-01  -1.4887962e+00   4.8922137e-02
   1.4824995e+01   6.4796412e-01   2.7925414e-01  -1.4887962e+00   4.8922137e-02
   1.4849606e+01   6.4942288e-01   2.7704397e-01  -1.4886338e+00   5.0294356e-02
   1.4873685e+01   6.4942288e-01   2.7704397e-01  -1.4886338e+00   5.0294356e-02
   1.4898973e+01   6.5120178e-01   2.7456397e-01  -1.4881611e+00   4.9150662e-02
   1.4923657e+01   6.5120178e-01   2.7456397e-01  -1.4881611e+00   4.9150662e-02
   1.4948247e+01   6.5350926e-01   2.7130830e-01  -1.4878241e+00   4.6787218e-02
   1.4972682e+01   6.5350926e-01   2.7130830e-01  -1.4878241e+00   4.6787218e-02
   1.4997164e+01   6.5566927e-01   2.6866153e-01  -1.4874568e+00   4.3728189e-02
   1.5021229e+01   6.5566927e-01   2.6866153e-01  -1.4874568e+00   4.3728189e-02
   1.5045909e+01   6.5823108e-01   2.6606140e-01  -1.4874710e+00   4.2507247e-02
   1.5069899e+01   6.5823108e-01   2.6606140e-01  -1.4874710e+00   4.2507247e-02
   1.5094366e+01   6.6181850e-01   2.6262537e-01  -1.4875114e+00   3.9352850e-02
   1.5118825e+01   6.6181850e-01   2.6262537e-01  -1.4875114e+00   3.9352850e-02
   1.5143565e+01   6.6456503e-01   2.5994751e-01  -1.4874759e+00   3.7327127e-02
   1.5167721e+01   6.6456503e-01   2.5994751e-01  -1.4874759e+00   3.7327127e-02
   1.5191899e+01   6.6776496e-01   2.5693941e-01  -1.4872595e+00   3.8449721e-02
   1.5215892e+01   6.6776496e-01   2.5693941e-01  -1.4872595e+00   3.8449721e-02
   1.5240101e+01   6.7025965e-01   2.5454268e-01  -1.4869890e+00   4.2613820e-02
   1.5264727e+01   6.7025965e-01   2.5454268e-01  -1.4869890e+00   4.2613820e-02
   1.5288406e+01   6.7233670e-01   2.5189611e-01  -1.4867692e+00   4.6127752e-02
   1.5312473e+01   6.7233670e-01   2.5189611e-01  -1.4867692e+00   4.6127752e-02
   1.5336802e+01   6.7417943e-01   2.4882112e-01  -1.4865892e+00   4.8376397e-02
   1.5361126e+01   6.7417943e-01   2.4882112e-01  -1.4865892e+00   4.8376397e-02
   1.5386296e+01   6.7599094e-01   2.4479786e-01  -1.4864882e+00   5.0607161e-02
   1.5411523e+01   6.7599094e-01   2.4479786e-01  -1.4864882e+00   5.0607161e-02
   1.5435591e+01   6.7720008e-01   2.4136761e-01  -1.4863605e+00   4.8824267e-02
   1.5459664e+01   6.7720008e-01   2.4136761e-01  -1.4863605e+00   4.8824267e-02
   1.5484330e+01   6.7754459e-01   2.3770419e-01  -1.4862907e+00   4.7124223e-02
   1.5508720e+01   6.7754459e-01   2.3770419e-01  -1.4862907e+00   4.7124223e-02
   1.5532533e+01   6.7746478e-01   2.3282269e-01  -1.4858140e+00   4.5645432e-02
   1.5556846e+01   6.7746478e-01   2.3282269e-01  -1.4858140e+00   4.5645432e-02
   1.5580978e+01   6.7660391e-01   2.2914936e-01  -1.4854739e+00   4.5645432e-02
   1.5605891e+01   6.7660391e-01   2.2914936e-01  -1.4854739e+00   4.5645432e-02
   1.5630190e+01   6.7537796e-01   2.2607984e-01  -1.4852796e+00   4.8018173e-02
   1.5654651e+01   6.7537796e-01   2.2607984e-01  -1.4852796e+00   4.8018173e-02
   1.5678953e+01   6.7308110e-01   2.2266860e-01  -1.4853600e+00   5.1424221e-02
   1.5707915e+01   6.7308110e-01   2.2266860e-01  -1.4853600e+00   5.1424221e-02
   1.5731022e+01   6.7054677e-01   2.2039948e-01  -1.4853908e+00   5.5385427e-02
   1.5752269e+01   6.7054677e-01   2.2039948e-01  -1.4853908e+00   5.5385427e-02
   1.5773794e+01   6.7054677e-01   2.2039948e-01  -1.4853908e+00   5.5385427e-02
   1.5796543e+01   6.6747487e-01   2.1836147e-01  -1.4849201e+00   5.3669051e-02
   1.5820215e+01   6.6747487e-01   2.1836147e-01  -1.4849201e+00   5.3669051e-02
   1.5844780e+01   6.6426003e-01   2.1625206e-01  -1.4842566e+00   5.2423314e-02
   1.5868732e+01   6.6426003e-01   2.1625206e-01  -1.4842566e+00   5.2423314e-02
   1.5892465e+01   6.6097200e-01   2.1392681e-01  -1.4835889e+00   4.9926714e-02
   1.5916576e+01   6.6097200e-01   2.1392681e-01  -1.4835889e+00   4.9926714e-02
   1.5940709e+01   6.5730155e-01   2.1119677e-01  -1.4825934e+00   4.9664573e-02
   1.5965469e+01   6.5730155e-01   2.1119677e-01  -1.4825934e+00   4.9664573e-02
   1.5989601e+01   6.5458083e-01   2.0918328e-01  -1.4826856e+00   4.4812636e-02
   1.6013367e+01   6.5458083e-01   2.0918328e-01  -1.4826856e+00   4.4812636e-02
   1.6037541e+01   6.5236729e-01   2.0725687e-01  -1.4826928e+00   4.2774872e-02
   1.6061629e+01   6.5236729e-01   2.0725687e-01  -1.4826928e+00   4.2774872e-02
   1.6086380e+01   6.5040910e-01   2.0548509e-01  -1.4827521e+00   4.1508035e-02
   1.6110464e+01   6.5040910e-01   2.0548509e-01  -1.4827521e+00   4.1508035e-02
   1.6134268e+01   6.4832491e-01   2.0313840e-01  -1.4824122e+00   3.7295655e-02
   1.6158969e+01   6.4832491e-01   2.0313840e-01  -1.4824122e+00   3.7295655e-02
   1.6183706e+01   6.4641601e-01   2.0114872e-01  -1.4819905e+00   2.9122070e-02
   1.6207652e+01   6.4641601e-01   2.0114872e-01  -1.4819905e+00   2.9122070e-02
   1.6232493e+01   6.4516246e-01   1.9982421e-01  -1.4816808e+00   2.3482875e-02
   1.6256414e+01   6.4516246e-01   1.9982421e-01  -1.4816808e+00   2.3482875e-02
   1.6280633e+01   6.4374405e-01   1.9841731e-01  -1.4808687e+00   1.7084555e-02
   1.6305711e+01   6.4374405e-01   1.9841731e-01  -1.4808687e+00   1.7084555e-02
   1.6329419e+01   6.4258891e-01   1.9749215e-01  -1.4806728e+00   1.1663393e-02
   1.6351491e+01   6.4258891e-01   1.9749215e-01  -1.4806728e+00   1.1663393e-02
   1.6373395e+01   6.4258891e-01   1.9749215e-01  -1.4806728e+00   1.1663393e-02
   1.6395568e+01   6.4193571e-01   1.9688211e-01  -1.4804673e+00   1.1564211e-02
   1.6419261e+01   6.4193571e-01   1.9688211e-01  -1.4804673e+00   1.1564211e-02
   1.6444430e+01   6.4109081e-01   1.9654499e-01  -1.4801719e+00   1.6451792e-02
   1.6468473e+01   6.4109081e-01   1.9654499e-01  -1.4801719e+00   1.6451792e-02
   1.6492221e+01   6.4042163e-01   1.9633071e-01  -1.4799353e+00   1.7611221e-02
   1.6517263e+01   6.4042163e-01   1.9633071e-01  -1.4799353e+00   1.7611221e-02
   1.6541383e+01   6.3988316e-01   1.9632664e-01  -1.4795593e+00   2.1348313e-02
   1.6566208e+01   6.3988316e-01   1.9632664e-01  -1.4795593e+00   2.1348313e-02
   1.6590237e+01   6.3936901e-01   1.9679104e-01  -1.4789175e+00   2.2453980e-02
   1.6614756e+01   6.3936901e-01   1.9679104e-01  -1.4789175e+00   2.2453980e-02
   1.6639124e+01   6.3901752e-01   1.9751558e-01  -1.4783298e+00   2.7402357e-02
   1.6664311e+01   6.3901752e-01   1.9751558e-01  -1.4783298e+00   2.7402357e-02
   1.6688260e+01   6.3900226e-01   1.9885069e-01  -1.4782087e+00   2.9110984e-02
   1.6712234e+01   6.3900226e-01   1.9885069e-01  -1.4782087e+00   2.9110984e-02
   1.6733798e+01   6.3900226e-01   1.9885069e-01  -1.4782087e+00   2.9110984e-02
   1.6755343e+01   6.3854516e-01   2.0102318e-01  -1.4782681e+00   3.3046559e-02
   1.6776889e+01   6.3764316e-01   2.0313850e-01  -1.4781692e+00   3.9289073e-02
   1.6800041e+01   6.3764316e-01   2.0313850e-01  -1.4781692e+00   3.9289073e-02
   1.6825714e+01   6.3617665e-01   2.0533253e-01  -1.4776114e+00   4.4122652e-02
   1.6849604e+01   6.3617665e-01   2.0533253e-01  -1.4776114e+00   4.4122652e-02
   1.6873976e+01   6.3617665e-01   2.0533253e-01  -1.4776114e+00   4.4122652e-02
   1.6898991e+01   6.3403529e-01   2.0775405e-01  -1.4770511e+00   4.7496633e-02
   1.6923705e+01   6.3403529e-01   2.0775405e-01  -1.4770511e+00   4.7496633e-02
   1.6947871e+01   6.3163650e-01   2.0993830e-01  -1.4764605e+00   4.6119527e-02
   1.6972246e+01   6.3163650e-01   2.0993830e-01  -1.4764605e+00   4.6119527e-02
   1.6997093e+01   6.2881124e-01   2.1204641e-01  -1.4759895e+00   4.4328884e-02
   1.7023778e+01   6.2881124e-01   2.1204641e-01  -1.4759895e+00   4.4328884e-02
   1.7048230e+01   6.2562102e-01   2.1446005e-01  -1.4761086e+00   4.5100049e-02
   1.7073448e+01   6.2562102e-01   2.1446005e-01  -1.4761086e+00   4.5100049e-02
   1.7098123e+01   6.2079579e-01   2.1723437e-01  -1.4763147e+00   4.3766693e-02
   1.7122466e+01   6.2079579e-01   2.1723437e-01  -1.4763147e+00   4.3766693e-02
   1.7147273e+01   6.1683196e-01   2.1887232e-01  -1.4766552e+00   4.4465856e-02
   1.7171231e+01   6.1683196e-01   2.1887232e-01  -1.4766552e+00   4.4465856e-02
   1.7195937e+01   6.1273432e-01   2.2016498e-01  -1.4766343e+00   5.0976710e-02
   1.7219944e+01   6.1273432e-01   2.2016498e-01  -1.4766343e+00   5.0976710e-02
   1.7244909e+01   6.0759830e-01   2.2168449e-01  -1.4760946e+00   5.7414130e-02
   1.7268939e+01   6.0759830e-01   2.2168449e-01  -1.4760946e+00   5.7414130e-02
   1.7292873e+01   6.0381061e-01   2.2297956e-01  -1.4757590e+00   6.3585595e-02
   1.7317325e+01   6.0381061e-01   2.2297956e-01  -1.4757590e+00   6.3585595e-02
   1.7341338e+01   6.0044122e-01   2.2434749e-01  -1.4752804e+00   6.5093712e-02
   1.7366052e+01   6.0044122e-01   2.2434749e-01  -1.4752804e+00   6.5093712e-02
   1.7390195e+01   5.9672397e-01   2.2576317e-01  -1.4748043e+00   6.6457466e-02
   1.7414397e+01   5.9672397e-01   2.2576317e-01  -1.4748043e+00   6.6457466e-02
   1.7438591e+01   5.9388661e-01   2.2695367e-01  -1.4745446e+00   6.2990860e-02
   1.7463153e+01   5.9388661e-01   2.2695367e-01  -1.4745446e+00   6.2990860e-02
   1.7487314e+01   5.9160715e-01   2.2829033e-01  -1.4746084e+00   5.7164745e-02
   1.7510973e+01   5.9160715e-01   2.2829033e-01  -1.4746084e+00   5.7164745e-02
   1.7534633e+01   5.8951539e-01   2.3051552e-01  -1.4746866e+00   5.5851654e-02
   1.7559018e+01   5.8951539e-01   2.3051552e-01  -1.4746866e+00   5.5851654e-02
   1.7584017e+01   5.8863312e-01   2.3207016e-01  -1.4741174e+00   5.5851654e-02
   1.7607943e+01   5.8863312e-01   2.3207016e-01  -1.4741174e+00   5.5851654e-02
   1.7632386e+01   5.8825076e-01   2.3351888e-01  -1.4737376e+00   5.2855567e-02
   1.7656372e+01   5.8825076e-01   2.3351888e-01  -1.4737376e+00   5.2855567e-02
   1.7680627e+01   5.8845210e-01   2.3511265e-01  -1.4729124e+00   4.8540668e-02
   1.7704737e+01   5.8845210e-01   2.3511265e-01  -1.4729124e+00   4.8540668e-02
   1.7726643e+01   5.8845210e-01   2.3511265e-01  -1.4729124e+00   4.8540668e-02
   1.7747945e+01   5.8901370e-01   2.3631607e-01  -1.4726194e+00   4.2282180e-02
   1.7769321e+01   5.8901370e-01   2.3631607e-01  -1.4726194e+00   4.2282180e-02
   1.7792097e+01   5.8971399e-01   2.3702578e-01  -1.4722472e+00   3.4642653e-02
   1.7816325e+01   5.8971399e-01   2.3702578e-01  -1.4722472e+00   3.4642653e-02
   1.7841014e+01   5.9077120e-01   2.3730239e-01  -1.4715164e+00   2.9116944e-02
   1.7865401e+01   5.9077120e-01   2.3730239e-01  -1.4715164e+00   2.9116944e-02
   1.7889057e+01   5.9171891e-01   2.3707375e-01  -1.4707037e+00   2.6991085e-02
   1.7912638e+01   5.9171891e-01   2.3707375e-01  -1.4707037e+00   2.6991085e-02
   1.7936366e+01   5.9259886e-01   2.3657350e-01  -1.4703053e+00   2.5262670e-02
   1.7960348e+01   5.9259886e-01   2.3657350e-01  -1.4703053e+00   2.5262670e-02
   1.7985215e+01   5.9318703e-01   2.3593114e-01  -1.4694524e+00   2.4635390e-02
   1.8008837e+01   5.9318703e-01   2.3593114e-01  -1.4694524e+00   2.4635390e-02
   1.8032915e+01   5.9306395e-01   2.3564218e-01  -1.4691284e+00   2.8906898e-02
   1.8057122e+01   5.9306395e-01   2.3564218e-01  -1.4691284e+00   2.8906898e-02
   1.8080929e+01   5.9261757e-01   2.3528826e-01  -1.4687195e+00   2.8433398e-02
   1.8105307e+01   5.9261757e-01   2.3528826e-01  -1.4687195e+00   2.8433398e-02
   1.8129877e+01   5.9261757e-01   2.3528826e-01  -1.4687195e+00   2.8433398e-02
   1.8154233e+01   5.9261757e-01   2.3528826e-01  -1.4687195e+00   2.8433398e-02
   1.8178364e+01   5.9132749e-01   2.3440303e-01  -1.4681501e+00   2.3391203e-02
   1.8202375e+01   5.9007007e-01   2.3319261e-01  -1.4669554e+00   1.9329623e-02
   1.8226767e+01   5.9007007e-01   2.3319261e-01  -1.4669554e+00   1.9329623e-02
   1.8250505e+01   5.8903438e-01   2.3170175e-01  -1.4657111e+00   1.6778425e-02
   1.8274684e+01   5.8903438e-01   2.3170175e-01  -1.4657111e+00   1.6778425e-02
   1.8298762e+01   5.8742619e-01   2.2974339e-01  -1.4647207e+00   9.8864595e-03
   1.8323119e+01   5.8742619e-01   2.2974339e-01  -1.4647207e+00   9.8864595e-03
   1.8347170e+01   5.8623564e-01   2.2811595e-01  -1.4642693e+00   6.6940347e-03
   1.8371307e+01   5.8623564e-01   2.2811595e-01  -1.4642693e+00   6.6940347e-03
   1.8395793e+01   5.8548039e-01   2.2627838e-01  -1.4646200e+00   7.8345100e-03
   1.8419785e+01   5.8548039e-01   2.2627838e-01  -1.4646200e+00   7.8345100e-03
   1.8443842e+01   5.8436757e-01   2.2359927e-01  -1.4646130e+00   1.5770988e-02
   1.8467935e+01   5.8436757e-01   2.2359927e-01  -1.4646130e+00   1.5770988e-02
   1.8491963e+01   5.8356780e-01   2.2155759e-01  -1.4642265e+00   1.5968517e-02
   1.8516833e+01   5.8356780e-01   2.2155759e-01  -1.4642265e+00   1.5968517e-02
   1.8540856e+01   5.8295512e-01   2.1970993e-01  -1.4639384e+00   2.1395878e-02
   1.8566289e+01   5.8295512e-01   2.1970993e-01  -1.4639384e+00   2.1395878e-02
   1.8589987e+01   5.8295512e-01   2.1970993e-01  -1.4639384e+00   2.1395878e-02
   1.8613648e+01   5.8295512e-01   2.1970993e-01  -1.4639384e+00   2.1395878e-02
   1.8637054e+01   5.8165812e-01   2.1779767e-01  -1.4635292e+00   2.8072075e-02
   1.8659366e+01   5.8023292e-01   2.1636082e-01  -1.4632607e+00   3.4666971e-02
   1.8683577e+01   5.7850933e-01   2.1529730e-01  -1.4628897e+00   4.0692882e-02
   1.8707412e+01   5.7850933e-01   2.1529730e-01  -1.4628897e+00   4.0692882e-02
   1.8728959e+01   5.7850933e-01   2.1529730e-01  -1.4628897e+00   4.0692882e-02
   1.8750647e+01   5.7585615e-01   2.1404919e-01  -1.4627808e+00   4.9668388e-02
   1.8774642e+01   5.7350808e-01   2.1294150e-01  -1.4625560e+00   6.4048485e-02
   1.8799020e+01   5.7350808e-01   2.1294150e-01  -1.4625560e+00   6.4048485e-02
   1.8823365e+01   5.7350808e-01   2.1294150e-01  -1.4625560e+00   6.4048485e-02
   1.8847643e+01   5.7094234e-01   2.1221471e-01  -1.4623742e+00   6.9468097e-02
   1.8871703e+01   5.7094234e-01   2.1221471e-01  -1.4623742e+00   6.9468097e-02
   1.8896801e+01   5.6765419e-01   2.1142778e-01  -1.4617736e+00   7.1047739e-02
   1.8920855e+01   5.6765419e-01   2.1142778e-01  -1.4617736e+00   7.1047739e-02
   1.8945641e+01   5.6480610e-01   2.1092509e-01  -1.4611170e+00   6.9251374e-02
   1.8969802e+01   5.6480610e-01   2.1092509e-01  -1.4611170e+00   6.9251374e-02
   1.8993848e+01   5.6202674e-01   2.1105365e-01  -1.4612069e+00   6.8434791e-02
   1.9017877e+01   5.6202674e-01   2.1105365e-01  -1.4612069e+00   6.8434791e-02
   1.9041831e+01   5.5841625e-01   2.1173418e-01  -1.4612516e+00   6.3353852e-02
   1.9066692e+01   5.5841625e-01   2.1173418e-01  -1.4612516e+00   6.3353852e-02
   1.9090914e+01   5.5536896e-01   2.1276149e-01  -1.4615251e+00   6.1185197e-02
   1.9115257e+01   5.5536896e-01   2.1276149e-01  -1.4615251e+00   6.1185197e-02
   1.9139433e+01   5.5224568e-01   2.1372636e-01  -1.4616476e+00   5.8652834e-02
   1.9163513e+01   5.5224568e-01   2.1372636e-01  -1.4616476e+00   5.8652834e-02
   1.9187567e+01   5.4845202e-01   2.1458109e-01  -1.4612238e+00   5.6758837e-02
   1.9212149e+01   5.4845202e-01   2.1458109e-01  -1.4612238e+00   5.6758837e-02
   1.9236745e+01   5.4571187e-01   2.1481356e-01  -1.4607362e+00   5.2159027e-02
   1.9260912e+01   5.4571187e-01   2.1481356e-01  -1.4607362e+00   5.2159027e-02
   1.9285968e+01   5.4268950e-01   2.1481386e-01  -1.4602351e+00   4.6272353e-02
   1.9310030e+01   5.4268950e-01   2.1481386e-01  -1.4602351e+00   4.6272353e-02
   1.9334510e+01   5.3821164e-01   2.1472129e-01  -1.4597486e+00   4.0641026e-02
   1.9358611e+01   5.3821164e-01   2.1472129e-01  -1.4597486e+00   4.0641026e-02
   1.9383407e+01   5.3472239e-01   2.1443436e-01  -1.4598997e+00   3.1093792e-02
   1.9407431e+01   5.3472239e-01   2.1443436e-01  -1.4598997e+00   3.1093792e-02
   1.9431574e+01   5.3133047e-01   2.1341871e-01  -1.4601789e+00   2.7336435e-02
   1.9455778e+01   5.3133047e-01   2.1341871e-01  -1.4601789e+00   2.7336435e-02
   1.9479833e+01   5.2734232e-01   2.1111022e-01  -1.4601758e+00   2.5253014e-02
   1.9504583e+01   5.2734232e-01   2.1111022e-01  -1.4601758e+00   2.5253014e-02
   1.9528754e+01   5.2466333e-01   2.0870589e-01  -1.4604179e+00   2.0424322e-02
   1.9553367e+01   5.2466333e-01   2.0870589e-01  -1.4604179e+00   2.0424322e-02
   1.9577719e+01   5.2192771e-01   2.0604125e-01  -1.4605694e+00   2.0424322e-02
   1.9601893e+01   5.2192771e-01   2.0604125e-01  -1.4605694e+00   2.0424322e-02
   1.9626773e+01   5.2192771e-01   2.0604125e-01  -1.4605694e+00   2.0424322e-02
   1.9651663e+01   5.1852793e-01   2.0316182e-01  -1.4610616e+00   1.8794731e-02
   1.9675716e+01   5.1852793e-01   2.0316182e-01  -1.4610616e+00   1.8794731e-02
   1.9699677e+01   5.1614422e-01   2.0101459e-01  -1.4612796e+00   1.5516118e-02
   1.9721802e+01   5.1614422e-01   2.0101459e-01  -1.4612796e+00   1.5516118e-02
   1.9743451e+01   5.1381725e-01   1.9879116e-01  -1.4611381e+00   6.8280260e-03
   1.9767240e+01   5.1381725e-01   1.9879116e-01  -1.4611381e+00   6.8280260e-03
   1.9791271e+01   5.1094389e-01   1.9645995e-01  -1.4607557e+00   3.0830661e-03
   1.9815599e+01   5.1094389e-01   1.9645995e-01  -1.4607557e+00   3.0830661e-03
   1.9839275e+01   5.0888741e-01   1.9506755e-01  -1.4606013e+00   4.8940937e-03
   1.9863476e+01   5.0888741e-01   1.9506755e-01  -1.4606013e+00   4.8940937e-03
   1.9887788e+01   5.0727242e-01   1.9398810e-01  -1.4605302e+00   5.7377378e-03
   1.9911753e+01   5.0727242e-01   1.9398810e-01  -1.4605302e+00   5.7377378e-03
   1.9935884e+01   5.0548214e-01   1.9292299e-01  -1.4608122e+00   1.3043002e-02
   1.9959815e+01   5.0548214e-01   1.9292299e-01  -1.4608122e+00   1.3043002e-02
   1.9983776e+01   5.0436598e-01   1.9302309e-01  -1.4610151e+00   2.3217634e-02
   2.0007780e+01   5.0436598e-01   1.9302309e-01  -1.4610151e+00   2.3217634e-02
   2.0031740e+01   5.0364935e-01   1.9388214e-01  -1.4612930e+00   3.3483223e-02
   2.0055812e+01   5.0364935e-01   1.9388214e-01  -1.4612930e+00   3.3483223e-02
   2.0079979e+01   5.0341022e-01   1.9590609e-01  -1.4610043e+00   3.7473277e-02
   2.0103912e+01   5.0341022e-01   1.9590609e-01  -1.4610043e+00   3.7473277e-02
   2.0128458e+01   5.0380707e-01   1.9793095e-01  -1.4605502e+00   4.1465120e-02
   2.0152750e+01   5.0380707e-01   1.9793095e-01  -1.4605502e+00   4.1465120e-02
   2.0178195e+01   5.0469065e-01   2.0044354e-01  -1.4602318e+00   4.7061638e-02
   2.0202825e+01   5.0469065e-01   2.0044354e-01  -1.4602318e+00   4.7061638e-02
   2.0227833e+01   5.0469065e-01   2.0044354e-01  -1.4602318e+00   4.7061638e-02
   2.0251872e+01   5.0628597e-01   2.0460883e-01  -1.4599739e+00   5.1343278e-02
   2.0276063e+01   5.0782663e-01   2.0847687e-01  -1.4601275e+00   5.1352219e-02
   2.0300068e+01   5.0782663e-01   2.0847687e-01  -1.4601275e+00   5.1352219e-02
   2.0324640e+01   5.0782663e-01   2.0847687e-01  -1.4601275e+00   5.1352219e-02
   2.0349897e+01   5.0914639e-01   2.1287949e-01  -1.4605285e+00   5.4837064e-02
   2.0374015e+01   5.0914639e-01   2.1287949e-01  -1.4605285e+00   5.4837064e-02
   2.0398922e+01   5.1105696e-01   2.1972638e-01  -1.4607337e+00   5.6404785e-02
   2.0423752e+01   5.1105696e-01   2.1972638e-01  -1.4607337e+00   5.6404785e-02
   2.0447715e+01   5.1260787e-01   2.2541773e-01  -1.4608207e+00   5.3207115e-02
   2.0472263e+01   5.1260787e-01   2.2541773e-01  -1.4608207e+00   5.3207115e-02
   2.0496787e+01   5.1434302e-01   2.3182747e-01  -1.4603591e+00   4.5228438e-02
   2.0520926e+01   5.1434302e-01   2.3182747e-01  -1.4603591e+00   4.5228438e-02
   2.0545740e+01   5.1610178e-01   2.3806809e-01  -1.4598269e+00   3.6216692e-02
   2.0569557e+01   5.1610178e-01   2.3806809e-01  -1.4598269e+00   3.6216692e-02
   2.0593763e+01   5.1827943e-01   2.4606475e-01  -1.4593512e+00   3.3925609e-02
   2.0618690e+01   5.1827943e-01   2.4606475e-01  -1.4593512e+00   3.3925609e-02
   2.0643239e+01   5.2020359e-01   2.5296903e-01  -1.4588864e+00   2.4998264e-02
   2.0668288e+01   5.2020359e-01   2.5296903e-01  -1.4588864e+00   2.4998264e-02
   2.0697321e+01   5.2292430e-01   2.6167580e-01  -1.4590157e+00   2.1472530e-02
   2.0722669e+01   5.2292430e-01   2.6167580e-01  -1.4590157e+00   2.1472530e-02
   2.0743981e+01   5.2525914e-01   2.6891676e-01  -1.4589512e+00   1.9815044e-02
   2.0765557e+01   5.2525914e-01   2.6891676e-01  -1.4589512e+00   1.9815044e-02
   2.0787835e+01   5.2778691e-01   2.7593490e-01  -1.4587976e+00   2.0776824e-02
   2.0812048e+01   5.2778691e-01   2.7593490e-01  -1.4587976e+00   2.0776824e-02
   2.0836018e+01   5.3027236e-01   2.8287610e-01  -1.4580312e+00   1.8913345e-02
   2.0859907e+01   5.3027236e-01   2.8287610e-01  -1.4580312e+00   1.8913345e-02
   2.0884986e+01   5.3358489e-01   2.9142979e-01  -1.4566967e+00   1.6779737e-02
   2.0908797e+01   5.3358489e-01   2.9142979e-01  -1.4566967e+00   1.6779737e-02
   2.0932854e+01   5.3588390e-01   2.9836744e-01  -1.4558853e+00   1.7396168e-02
   2.0956861e+01   5.3588390e-01   2.9836744e-01  -1.4558853e+00   1.7396168e-02
   2.0980907e+01   5.3791469e-01   3.0522677e-01  -1.4555089e+00   1.7897920e-02
   2.1005644e+01   5.3791469e-01   3.0522677e-01  -1.4555089e+00   1.7897920e-02
   2.1029894e+01   5.3996062e-01   3.1332174e-01  -1.4551882e+00   1.8399672e-02
   2.1054113e+01   5.3996062e-01   3.1332174e-01  -1.4551882e+00   1.8399672e-02
   2.1078423e+01   5.4101950e-01   3.1903902e-01  -1.4546632e+00   2.2064046e-02
   2.1103118e+01   5.4101950e-01   3.1903902e-01  -1.4546632e+00   2.2064046e-02
   2.1127156e+01   5.4101950e-01   3.1903902e-01  -1.4546632e+00   2.2064046e-02
   2.1151414e+01   5.4174858e-01   3.2473680e-01  -1.4537231e+00   2.3350791e-02
   2.1177367e+01   5.4146057e-01   3.2824787e-01  -1.4530011e+00   2.4904923e-02
   2.1201558e+01   5.4146057e-01   3.2824787e-01  -1.4530011e+00   2.4904923e-02
   2.1226437e+01   5.4146057e-01   3.2824787e-01  -1.4530011e+00   2.4904923e-02
   2.1250523e+01   5.4032898e-01   3.3077684e-01  -1.4521846e+00   2.3991899e-02
   2.1275427e+01   5.3833646e-01   3.3274072e-01  -1.4514159e+00   2.6093678e-02
   2.1299621e+01   5.3833646e-01   3.3274072e-01  -1.4514159e+00   2.6093678e-02
   2.1324596e+01   5.3833646e-01   3.3274072e-01  -1.4514159e+00   2.6093678e-02
   2.1351375e+01   5.3547877e-01   3.3419806e-01  -1.4500550e+00   2.3182348e-02
   2.1375472e+01   5.3277928e-01   3.3511871e-01  -1.4487542e+00   2.6389794e-02
   2.1400344e+01   5.3277928e-01   3.3511871e-01  -1.4487542e+00   2.6389794e-02
   2.1425333e+01   5.3277928e-01   3.3511871e-01  -1.4487542e+00   2.6389794e-02
   2.1449147e+01   5.2962834e-01   3.3561760e-01  -1.4478520e+00   3.0299739e-02
   2.1473323e+01   5.2962834e-01   3.3561760e-01  -1.4478520e+00   3.0299739e-02
   2.1498140e+01   5.2508640e-01   3.3557603e-01  -1.4478427e+00   3.8399653e-02
   2.1522033e+01   5.2508640e-01   3.3557603e-01  -1.4478427e+00   3.8399653e-02
   2.1547151e+01   5.2126276e-01   3.3509129e-01  -1.4481460e+00   4.1688637e-02
   2.1571243e+01   5.2126276e-01   3.3509129e-01  -1.4481460e+00   4.1688637e-02
   2.1596309e+01   5.1758051e-01   3.3379775e-01  -1.4480292e+00   4.1688637e-02
   2.1620707e+01   5.1758051e-01   3.3379775e-01  -1.4480292e+00   4.1688637e-02
   2.1645437e+01   5.1269108e-01   3.3161050e-01  -1.4468713e+00   5.4472403e-02
   2.1669292e+01   5.1269108e-01   3.3161050e-01  -1.4468713e+00   5.4472403e-02
   2.1692912e+01   5.0928009e-01   3.2968336e-01  -1.4457617e+00   5.3211288e-02
   2.1716300e+01   5.0928009e-01   3.2968336e-01  -1.4457617e+00   5.3211288e-02
   2.1737864e+01   5.0584656e-01   3.2688126e-01  -1.4447072e+00   5.6000308e-02
   2.1760889e+01   5.0584656e-01   3.2688126e-01  -1.4447072e+00   5.6000308e-02
   2.1785481e+01   5.0376391e-01   3.2418326e-01  -1.4442501e+00   5.8089689e-02
   2.1809382e+01   5.0376391e-01   3.2418326e-01  -1.4442501e+00   5.8089689e-02
   2.1833222e+01   5.0241292e-01   3.2109803e-01  -1.4440807e+00   5.5432276e-02
   2.1857176e+01   5.0241292e-01   3.2109803e-01  -1.4440807e+00   5.5432276e-02
   2.1881321e+01   5.0160038e-01   3.1816083e-01  -1.4437625e+00   4.7564701e-02
   2.1906082e+01   5.0160038e-01   3.1816083e-01  -1.4437625e+00   4.7564701e-02
   2.1929755e+01   5.0168020e-01   3.1465447e-01  -1.4430981e+00   4.3780760e-02
   2.1953649e+01   5.0168020e-01   3.1465447e-01  -1.4430981e+00   4.3780760e-02
   2.1977560e+01   5.0242555e-01   3.1237072e-01  -1.4425390e+00   4.2404966e-02
   2.2001449e+01   5.0242555e-01   3.1237072e-01  -1.4425390e+00   4.2404966e-02
   2.2026392e+01   5.0242555e-01   3.1237072e-01  -1.4425390e+00   4.2404966e-02
   2.2050958e+01   5.0394791e-01   3.1034309e-01  -1.4420207e+00   3.6804036e-02
   2.2075412e+01   5.0394791e-01   3.1034309e-01  -1.4420207e+00   3.6804036e-02
   2.2100007e+01   5.0636464e-01   3.0842632e-01  -1.4410553e+00   3.1423167e-02
   2.2124096e+01   5.0636464e-01   3.0842632e-01  -1.4410553e+00   3.1423167e-02
   2.2148476e+01   5.0839025e-01   3.0730948e-01  -1.4399165e+00   3.3149437e-02
   2.2172603e+01   5.0839025e-01   3.0730948e-01  -1.4399165e+00   3.3149437e-02
   2.2197415e+01   5.1083416e-01   3.0644098e-01  -1.4390031e+00   3.4863309e-02
   2.2221544e+01   5.1083416e-01   3.0644098e-01  -1.4390031e+00   3.4863309e-02
   2.2246543e+01   5.1405841e-01   3.0563524e-01  -1.4381773e+00   3.4969644e-02
   2.2270646e+01   5.1405841e-01   3.0563524e-01  -1.4381773e+00   3.4969644e-02
   2.2294879e+01   5.1665020e-01   3.0587181e-01  -1.4381406e+00   3.8552241e-02
   2.2319019e+01   5.1665020e-01   3.0587181e-01  -1.4381406e+00   3.8552241e-02
   2.2344031e+01   5.1962042e-01   3.0735996e-01  -1.4384834e+00   4.3601946e-02
   2.2368324e+01   5.1962042e-01   3.0735996e-01  -1.4384834e+00   4.3601946e-02
   2.2392657e+01   5.2357519e-01   3.1031641e-01  -1.4383776e+00   4.7169284e-02
   2.2419644e+01   5.2357519e-01   3.1031641e-01  -1.4383776e+00   4.7169284e-02
   2.2444422e+01   5.2668631e-01   3.1346527e-01  -1.4376702e+00   4.0271835e-02
   2.2468443e+01   5.2668631e-01   3.1346527e-01  -1.4376702e+00   4.0271835e-02
   2.2492457e+01   5.2975708e-01   3.1727296e-01  -1.4366078e+00   3.7871317e-02
   2.2516466e+01   5.2975708e-01   3.1727296e-01  -1.4366078e+00   3.7871317e-02
   2.2540883e+01   5.3353268e-01   3.2287714e-01  -1.4356080e+00   3.4649448e-02
   2.2565821e+01   5.3353268e-01   3.2287714e-01  -1.4356080e+00   3.4649448e-02
   2.2589817e+01   5.3644550e-01   3.2812920e-01  -1.4353150e+00   3.0290322e-02
   2.2613919e+01   5.3644550e-01   3.2812920e-01  -1.4353150e+00   3.0290322e-02
   2.2638108e+01   5.3904384e-01   3.3415321e-01  -1.4354471e+00   2.9611186e-02
   2.2663283e+01   5.3904384e-01   3.3415321e-01  -1.4354471e+00   2.9611186e-02
   2.2686995e+01   5.4178649e-01   3.4217492e-01  -1.4353911e+00   3.1181888e-02
   2.2710341e+01   5.4178649e-01   3.4217492e-01  -1.4353911e+00   3.1181888e-02
   2.2731775e+01   5.4178649e-01   3.4217492e-01  -1.4353911e+00   3.1181888e-02
   2.2753406e+01   5.4363400e-01   3.4863350e-01  -1.4348305e+00   3.3123330e-02
   2.2774963e+01   5.4499441e-01   3.5540164e-01  -1.4335798e+00   3.3487991e-02
   2.2797661e+01   5.4499441e-01   3.5540164e-01  -1.4335798e+00   3.3487991e-02
   2.2821416e+01   5.4499441e-01   3.5540164e-01  -1.4335798e+00   3.3487991e-02
   2.2845865e+01   5.4595822e-01   3.6376292e-01  -1.4321821e+00   3.1568245e-02
   2.2869894e+01   5.4595822e-01   3.6376292e-01  -1.4321821e+00   3.1568245e-02
   2.2893458e+01   5.4614025e-01   3.7000597e-01  -1.4311345e+00   3.4650520e-02
   2.2917031e+01   5.4614025e-01   3.7000597e-01  -1.4311345e+00   3.4650520e-02
   2.2940704e+01   5.4583740e-01   3.7654999e-01  -1.4306285e+00   3.2855825e-02
   2.2964808e+01   5.4583740e-01   3.7654999e-01  -1.4306285e+00   3.2855825e-02
   2.2988401e+01   5.4553837e-01   3.8467163e-01  -1.4300117e+00   3.8442210e-02
   2.3012223e+01   5.4553837e-01   3.8467163e-01  -1.4300117e+00   3.8442210e-02
   2.3036351e+01   5.4515517e-01   3.9106867e-01  -1.4300188e+00   4.1925506e-02
   2.3059979e+01   5.4515517e-01   3.9106867e-01  -1.4300188e+00   4.1925506e-02
   2.3083719e+01   5.4515517e-01   3.9106867e-01  -1.4300188e+00   4.1925506e-02
   2.3108187e+01   5.4451984e-01   3.9729720e-01  -1.4299276e+00   4.8376397e-02
   2.3132523e+01   5.4346639e-01   4.0462923e-01  -1.4295925e+00   4.9938039e-02
   2.3156832e+01   5.4346639e-01   4.0462923e-01  -1.4295925e+00   4.9938039e-02
   2.3180985e+01   5.4269189e-01   4.1028705e-01  -1.4290389e+00   5.3564862e-02
   2.3206047e+01   5.4269189e-01   4.1028705e-01  -1.4290389e+00   5.3564862e-02
   2.3229980e+01   5.4269189e-01   4.1028705e-01  -1.4290389e+00   5.3564862e-02
   2.3254248e+01   5.4181361e-01   4.1581795e-01  -1.4282488e+00   5.4371671e-02
   2.3278542e+01   5.4069495e-01   4.2269439e-01  -1.4274905e+00   5.2765206e-02
   2.3303109e+01   5.4069495e-01   4.2269439e-01  -1.4274905e+00   5.2765206e-02
   2.3327381e+01   5.4069495e-01   4.2269439e-01  -1.4274905e+00   5.2765206e-02
   2.3352246e+01   5.3968579e-01   4.2853212e-01  -1.4268888e+00   4.9995498e-02
   2.3376175e+01   5.3968579e-01   4.2853212e-01  -1.4268888e+00   4.9995498e-02
   2.3399814e+01   5.3869891e-01   4.3547925e-01  -1.4263219e+00   5.2898602e-02
   2.3424648e+01   5.3869891e-01   4.3547925e-01  -1.4263219e+00   5.2898602e-02
   2.3449278e+01   5.3789204e-01   4.4044265e-01  -1.4258434e+00   5.2356319e-02
   2.3474009e+01   5.3789204e-01   4.4044265e-01  -1.4258434e+00   5.2356319e-02
   2.3498635e+01   5.3714037e-01   4.4602630e-01  -1.4252384e+00   5.3096608e-02
   2.3523516e+01   5.3714037e-01   4.4602630e-01  -1.4252384e+00   5.3096608e-02
   2.3548181e+01   5.3629303e-01   4.5101619e-01  -1.4243884e+00   5.3975538e-02
   2.3572366e+01   5.3629303e-01   4.5101619e-01  -1.4243884e+00   5.3975538e-02
   2.3597604e+01   5.3535861e-01   4.5563835e-01  -1.4234337e+00   5.3975538e-02
   2.3621729e+01   5.3535861e-01   4.5563835e-01  -1.4234337e+00   5.3975538e-02
   2.3646886e+01   5.3470874e-01   4.5996475e-01  -1.4225644e+00   5.2772597e-02
   2.3671210e+01   5.3470874e-01   4.5996475e-01  -1.4225644e+00   5.2772597e-02
   2.3695000e+01   5.3418475e-01   4.6410882e-01  -1.4216074e+00   4.9161152e-02
   2.3717407e+01   5.3418475e-01   4.6410882e-01  -1.4216074e+00   4.9161152e-02
   2.3738784e+01   5.3348488e-01   4.6791548e-01  -1.4203411e+00   5.4254727e-02
   2.3760316e+01   5.3348488e-01   4.6791548e-01  -1.4203411e+00   5.4254727e-02
   2.3785054e+01   5.3231829e-01   4.7139171e-01  -1.4189204e+00   5.6400136e-02
   2.3808775e+01   5.3231829e-01   4.7139171e-01  -1.4189204e+00   5.6400136e-02
   2.3832889e+01   5.3089416e-01   4.7428989e-01  -1.4174083e+00   5.3656892e-02
   2.3856592e+01   5.3089416e-01   4.7428989e-01  -1.4174083e+00   5.3656892e-02
   2.3880373e+01   5.3089416e-01   4.7428989e-01  -1.4174083e+00   5.3656892e-02
   2.3905666e+01   5.2933061e-01   4.7661015e-01  -1.4161863e+00   5.1403002e-02
   2.3929804e+01   5.2933061e-01   4.7661015e-01  -1.4161863e+00   5.1403002e-02
   2.3954835e+01   5.2772903e-01   4.7854441e-01  -1.4158583e+00   4.9321489e-02
   2.3978960e+01   5.2772903e-01   4.7854441e-01  -1.4158583e+00   4.9321489e-02
   2.4003780e+01   5.2511477e-01   4.8059046e-01  -1.4157871e+00   4.4499354e-02
   2.4027458e+01   5.2511477e-01   4.8059046e-01  -1.4157871e+00   4.4499354e-02
   2.4052011e+01   5.2306730e-01   4.8175669e-01  -1.4155875e+00   3.4627394e-02
   2.4077325e+01   5.2086341e-01   4.8244601e-01  -1.4155648e+00   2.9663400e-02
   2.4101449e+01   5.2086341e-01   4.8244601e-01  -1.4155648e+00   2.9663400e-02
   2.4126752e+01   5.2086341e-01   4.8244601e-01  -1.4155648e+00   2.9663400e-02
   2.4151926e+01   5.1881361e-01   4.8231065e-01  -1.4149649e+00   2.8974251e-02
   2.4176157e+01   5.1683271e-01   4.8199955e-01  -1.4149611e+00   2.7786807e-02
   2.4201974e+01   5.1683271e-01   4.8199955e-01  -1.4149611e+00   2.7786807e-02
   2.4226853e+01   5.1683271e-01   4.8199955e-01  -1.4149611e+00   2.7786807e-02
   2.4251794e+01   5.1473659e-01   4.8162365e-01  -1.4148304e+00   2.7862863e-02
   2.4276880e+01   5.1298493e-01   4.8100498e-01  -1.4146763e+00   3.2105521e-02
   2.4300996e+01   5.1298493e-01   4.8100498e-01  -1.4146763e+00   3.2105521e-02
   2.4326548e+01   5.1298493e-01   4.8100498e-01  -1.4146763e+00   3.2105521e-02
   2.4350899e+01   5.1053447e-01   4.8073459e-01  -1.4150566e+00   3.5771803e-02
   2.4375105e+01   5.1053447e-01   4.8073459e-01  -1.4150566e+00   3.5771803e-02
   2.4399797e+01   5.0852519e-01   4.8067105e-01  -1.4154276e+00   3.5243944e-02
   2.4423720e+01   5.0852519e-01   4.8067105e-01  -1.4154276e+00   3.5243944e-02
   2.4447381e+01   5.0637859e-01   4.8041692e-01  -1.4158564e+00   3.6536054e-02
   2.4471652e+01   5.0637859e-01   4.8041692e-01  -1.4158564e+00   3.6536054e-02
   2.4496166e+01   5.0424027e-01   4.8015028e-01  -1.4158218e+00   4.0865616e-02
   2.4520420e+01   5.0424027e-01   4.8015028e-01  -1.4158218e+00   4.0865616e-02
   2.4544987e+01   5.0184613e-01   4.7956449e-01  -1.4161693e+00   4.6189861e-02
   2.4569160e+01   5.0184613e-01   4.7956449e-01  -1.4161693e+00   4.6189861e-02
   2.4593490e+01   4.9951097e-01   4.7839496e-01  -1.4165974e+00   5.0521688e-02
   2.4617934e+01   4.9951097e-01   4.7839496e-01  -1.4165974e+00   5.0521688e-02
   2.4643577e+01   4.9755511e-01   4.7729823e-01  -1.4172442e+00   5.4649905e-02
   2.4667860e+01   4.9755511e-01   4.7729823e-01  -1.4172442e+00   5.4649905e-02
   2.4692171e+01   4.9511293e-01   4.7658461e-01  -1.4180266e+00   6.0230331e-02
   2.4714856e+01   4.9511293e-01   4.7658461e-01  -1.4180266e+00   6.0230331e-02
   2.4736437e+01   4.9296668e-01   4.7635773e-01  -1.4188595e+00   5.6758122e-02
   2.4757730e+01   4.9296668e-01   4.7635773e-01  -1.4188595e+00   5.6758122e-02
   2.4779676e+01   4.9146783e-01   4.7642687e-01  -1.4198076e+00   5.4019765e-02
   2.4803342e+01   4.9146783e-01   4.7642687e-01  -1.4198076e+00   5.4019765e-02
   2.4827728e+01   4.9146783e-01   4.7642687e-01  -1.4198076e+00   5.4019765e-02
   2.4852443e+01   4.9044099e-01   4.7655073e-01  -1.4200794e+00   4.7451929e-02
   2.4876148e+01   4.8970181e-01   4.7718275e-01  -1.4200984e+00   4.6769814e-02
   2.4900168e+01   4.8970181e-01   4.7718275e-01  -1.4200984e+00   4.6769814e-02
   2.4924883e+01   4.8970181e-01   4.7718275e-01  -1.4200984e+00   4.6769814e-02
   2.4948587e+01   4.8925751e-01   4.7817636e-01  -1.4205462e+00   4.6240286e-02
   2.4972668e+01   4.8925751e-01   4.7817636e-01  -1.4205462e+00   4.6240286e-02
   2.4996264e+01   4.8915187e-01   4.7940597e-01  -1.4206215e+00   5.0258116e-02
   2.5019920e+01   4.8915187e-01   4.7940597e-01  -1.4206215e+00   5.0258116e-02
   2.5044104e+01   4.8899165e-01   4.8067576e-01  -1.4210293e+00   5.3410129e-02
   2.5067661e+01   4.8899165e-01   4.8067576e-01  -1.4210293e+00   5.3410129e-02
   2.5091587e+01   4.8877618e-01   4.8144612e-01  -1.4217973e+00   5.4796056e-02
   2.5115703e+01   4.8877618e-01   4.8144612e-01  -1.4217973e+00   5.4796056e-02
   2.5139708e+01   4.8845819e-01   4.8167756e-01  -1.4223247e+00   5.4852204e-02
   2.5164134e+01   4.8845819e-01   4.8167756e-01  -1.4223247e+00   5.4852204e-02
   2.5188478e+01   4.8794508e-01   4.8115811e-01  -1.4218302e+00   5.5114106e-02
   2.5212389e+01   4.8794508e-01   4.8115811e-01  -1.4218302e+00   5.5114106e-02
   2.5236381e+01   4.8722836e-01   4.8013008e-01  -1.4213200e+00   4.9469904e-02
   2.5260215e+01   4.8722836e-01   4.8013008e-01  -1.4213200e+00   4.9469904e-02
   2.5284889e+01   4.8645747e-01   4.7881207e-01  -1.4209566e+00   4.6769575e-02
   2.5309717e+01   4.8645747e-01   4.7881207e-01  -1.4209566e+00   4.6769575e-02
   2.5333980e+01   4.8536313e-01   4.7710383e-01  -1.4206669e+00   4.8387007e-02
   2.5359437e+01   4.8536313e-01   4.7710383e-01  -1.4206669e+00   4.8387007e-02
   2.5383287e+01   4.8368514e-01   4.7398052e-01  -1.4206384e+00   4.7618345e-02
   2.5407887e+01   4.8368514e-01   4.7398052e-01  -1.4206384e+00   4.7618345e-02
   2.5431681e+01   4.8182419e-01   4.7081599e-01  -1.4209485e+00   4.5770840e-02
   2.5455547e+01   4.8182419e-01   4.7081599e-01  -1.4209485e+00   4.5770840e-02
   2.5479779e+01   4.7968653e-01   4.6713737e-01  -1.4207168e+00   4.0021614e-02
   2.5503913e+01   4.7968653e-01   4.6713737e-01  -1.4207168e+00   4.0021614e-02
   2.5527585e+01   4.7968653e-01   4.6713737e-01  -1.4207168e+00   4.0021614e-02
   2.5551502e+01   4.7968653e-01   4.6713737e-01  -1.4207168e+00   4.0021614e-02
   2.5576881e+01   4.7531486e-01   4.5821175e-01  -1.4194415e+00   3.9351062e-02
   2.5601049e+01   4.7531486e-01   4.5821175e-01  -1.4194415e+00   3.9351062e-02
   2.5626504e+01   4.7531486e-01   4.5821175e-01  -1.4194415e+00   3.9351062e-02
   2.5650657e+01   4.7246262e-01   4.5334402e-01  -1.4188000e+00   2.7350263e-02
   2.5674864e+01   4.6903330e-01   4.4665870e-01  -1.4180602e+00   2.9111818e-02
   2.5698397e+01   4.6903330e-01   4.4665870e-01  -1.4180602e+00   2.9111818e-02
   2.5720685e+01   4.6903330e-01   4.4665870e-01  -1.4180602e+00   2.9111818e-02
   2.5742087e+01   4.6604946e-01   4.4147635e-01  -1.4178218e+00   2.8978900e-02
   2.5763345e+01   4.6604946e-01   4.4147635e-01  -1.4178218e+00   2.8978900e-02
   2.5784754e+01   4.6342558e-01   4.3611950e-01  -1.4174963e+00   2.9139117e-02
   2.5807554e+01   4.6342558e-01   4.3611950e-01  -1.4174963e+00   2.9139117e-02
   2.5831439e+01   4.6132582e-01   4.3075079e-01  -1.4170166e+00   3.0634717e-02
   2.5855159e+01   4.6132582e-01   4.3075079e-01  -1.4170166e+00   3.0634717e-02
   2.5878836e+01   4.5964444e-01   4.2530543e-01  -1.4161143e+00   3.5701350e-02
   2.5903795e+01   4.5964444e-01   4.2530543e-01  -1.4161143e+00   3.5701350e-02
   2.5927755e+01   4.5964444e-01   4.2530543e-01  -1.4161143e+00   3.5701350e-02
   2.5952939e+01   4.5796713e-01   4.1866642e-01  -1.4148594e+00   4.1965083e-02
   2.5978747e+01   4.5701489e-01   4.1349262e-01  -1.4139231e+00   3.8538412e-02
   2.6003560e+01   4.5701489e-01   4.1349262e-01  -1.4139231e+00   3.8538412e-02
   2.6027447e+01   4.5641634e-01   4.0863150e-01  -1.4128075e+00   4.1078285e-02
   2.6052083e+01   4.5641634e-01   4.0863150e-01  -1.4128075e+00   4.1078285e-02
   2.6078920e+01   4.5550260e-01   4.0268955e-01  -1.4114097e+00   4.3359951e-02
   2.6103263e+01   4.5550260e-01   4.0268955e-01  -1.4114097e+00   4.3359951e-02
   2.6127439e+01   4.5550260e-01   4.0268955e-01  -1.4114097e+00   4.3359951e-02
   2.6152401e+01   4.5477819e-01   3.9838576e-01  -1.4110291e+00   4.5044617e-02
   2.6176686e+01   4.5428210e-01   3.9360413e-01  -1.4107022e+00   4.4060544e-02
   2.6200941e+01   4.5428210e-01   3.9360413e-01  -1.4107022e+00   4.4060544e-02
   2.6225592e+01   4.5428210e-01   3.9360413e-01  -1.4107022e+00   4.4060544e-02
   2.6250159e+01   4.5359915e-01   3.8746241e-01  -1.4101753e+00   4.4391827e-02
   2.6274412e+01   4.5359915e-01   3.8746241e-01  -1.4101753e+00   4.4391827e-02
   2.6299392e+01   4.5273006e-01   3.8304693e-01  -1.4097086e+00   4.5925812e-02
   2.6323989e+01   4.5273006e-01   3.8304693e-01  -1.4097086e+00   4.5925812e-02
   2.6348245e+01   4.5143455e-01   3.7883553e-01  -1.4086587e+00   4.3875651e-02
   2.6372253e+01   4.5143455e-01   3.7883553e-01  -1.4086587e+00   4.3875651e-02
   2.6397429e+01   4.4957927e-01   3.7335226e-01  -1.4070430e+00   4.2905883e-02
   2.6421632e+01   4.4957927e-01   3.7335226e-01  -1.4070430e+00   4.2905883e-02
   2.6446303e+01   4.4796634e-01   3.6904019e-01  -1.4062692e+00   4.6457485e-02
   2.6470161e+01   4.4796634e-01   3.6904019e-01  -1.4062692e+00   4.6457485e-02
   2.6494656e+01   4.4622660e-01   3.6478224e-01  -1.4057387e+00   5.1538185e-02
   2.6518830e+01   4.4622660e-01   3.6478224e-01  -1.4057387e+00   5.1538185e-02
   2.6543081e+01   4.4425604e-01   3.6031851e-01  -1.4055897e+00   5.8158473e-02
   2.6566962e+01   4.4425604e-01   3.6031851e-01  -1.4055897e+00   5.8158473e-02
   2.6591087e+01   4.4254422e-01   3.5705969e-01  -1.4056649e+00   6.5205173e-02
   2.6615353e+01   4.4254422e-01   3.5705969e-01  -1.4056649e+00   6.5205173e-02
   2.6639072e+01   4.4062755e-01   3.5430384e-01  -1.4055550e+00   6.8845228e-02
   2.6663557e+01   4.4062755e-01   3.5430384e-01  -1.4055550e+00   6.8845228e-02
   2.6687131e+01   4.3785661e-01   3.5154653e-01  -1.4047667e+00   7.1496801e-02
   2.6710324e+01   4.3785661e-01   3.5154653e-01  -1.4047667e+00   7.1496801e-02
   2.6731856e+01   4.3533638e-01   3.4985232e-01  -1.4041314e+00   6.9142417e-02
   2.6753363e+01   4.3533638e-01   3.4985232e-01  -1.4041314e+00   6.9142417e-02
   2.6774963e+01   4.3290016e-01   3.4892756e-01  -1.4035698e+00   6.7193107e-02
   2.6798309e+01   4.3290016e-01   3.4892756e-01  -1.4035698e+00   6.7193107e-02
   2.6822716e+01   4.3290016e-01   3.4892756e-01  -1.4035698e+00   6.7193107e-02
   2.6847402e+01   4.2964742e-01   3.4828243e-01  -1.4032261e+00   6.3950137e-02
   2.6871348e+01   4.2964742e-01   3.4828243e-01  -1.4032261e+00   6.3950137e-02
   2.6895407e+01   4.2707852e-01   3.4814537e-01  -1.4036257e+00   6.1819510e-02
   2.6919388e+01   4.2707852e-01   3.4814537e-01  -1.4036257e+00   6.1819510e-02
   2.6943417e+01   4.2453530e-01   3.4830204e-01  -1.4038398e+00   6.1819510e-02
   2.6967643e+01   4.2453530e-01   3.4830204e-01  -1.4038398e+00   6.1819510e-02
   2.6991781e+01   4.2126355e-01   3.4911200e-01  -1.4042044e+00   5.9868411e-02
   2.7015940e+01   4.2126355e-01   3.4911200e-01  -1.4042044e+00   5.9868411e-02
   2.7039931e+01   4.1889641e-01   3.5026169e-01  -1.4047426e+00   5.6565956e-02
   2.7064193e+01   4.1889641e-01   3.5026169e-01  -1.4047426e+00   5.6565956e-02
   2.7087800e+01   4.1677594e-01   3.5212699e-01  -1.4049735e+00   5.0337271e-02
   2.7111547e+01   4.1677594e-01   3.5212699e-01  -1.4049735e+00   5.0337271e-02
   2.7136055e+01   4.1485581e-01   3.5542837e-01  -1.4054629e+00   5.0294594e-02
   2.7160409e+01   4.1485581e-01   3.5542837e-01  -1.4054629e+00   5.0294594e-02
   2.7185109e+01   4.1371924e-01   3.5849079e-01  -1.4061323e+00   4.6343044e-02
   2.7209086e+01   4.1371924e-01   3.5849079e-01  -1.4061323e+00   4.6343044e-02
   2.7233083e+01   4.1290879e-01   3.6241749e-01  -1.4070443e+00   4.6031431e-02
   2.7256991e+01   4.1290879e-01   3.6241749e-01  -1.4070443e+00   4.6031431e-02
   2.7280775e+01   4.1243556e-01   3.6802450e-01  -1.4081815e+00   5.0622539e-02
   2.7305514e+01   4.1243556e-01   3.6802450e-01  -1.4081815e+00   5.0622539e-02
   2.7329888e+01   4.1277146e-01   3.7311175e-01  -1.4093647e+00   5.6530551e-02
   2.7354140e+01   4.1277146e-01   3.7311175e-01  -1.4093647e+00   5.6530551e-02
   2.7378543e+01   4.1277146e-01   3.7311175e-01  -1.4093647e+00   5.6530551e-02
   2.7403805e+01   4.1336972e-01   3.7857005e-01  -1.4103012e+00   5.6131796e-02
   2.7427958e+01   4.1471499e-01   3.8567033e-01  -1.4116993e+00   5.5255489e-02
   2.7451778e+01   4.1471499e-01   3.8567033e-01  -1.4116993e+00   5.5255489e-02
   2.7475942e+01   4.1471499e-01   3.8567033e-01  -1.4116993e+00   5.5255489e-02
   2.7500104e+01   4.1650203e-01   3.9118764e-01  -1.4128492e+00   5.5421189e-02
   2.7524915e+01   4.1650203e-01   3.9118764e-01  -1.4128492e+00   5.5421189e-02
   2.7548866e+01   4.1835451e-01   3.9635655e-01  -1.4137684e+00   5.1904992e-02
   2.7572898e+01   4.1835451e-01   3.9635655e-01  -1.4137684e+00   5.1904992e-02
   2.7597455e+01   4.2078468e-01   4.0275621e-01  -1.4149599e+00   5.1904992e-02
   2.7621501e+01   4.2078468e-01   4.0275621e-01  -1.4149599e+00   5.1904992e-02
   2.7646469e+01   4.2311424e-01   4.0833876e-01  -1.4161576e+00   4.5859532e-02
   2.7670433e+01   4.2311424e-01   4.0833876e-01  -1.4161576e+00   4.5859532e-02
   2.7695225e+01   4.2561427e-01   4.1355845e-01  -1.4175669e+00   4.8056440e-02
   2.7717694e+01   4.2561427e-01   4.1355845e-01  -1.4175669e+00   4.8056440e-02
   2.7739137e+01   4.2884752e-01   4.1998756e-01  -1.4190947e+00   4.9662785e-02
   2.7760459e+01   4.2884752e-01   4.1998756e-01  -1.4190947e+00   4.9662785e-02
   2.7783014e+01   4.3142167e-01   4.2447782e-01  -1.4204198e+00   4.5939640e-02
   2.7806833e+01   4.3142167e-01   4.2447782e-01  -1.4204198e+00   4.5939640e-02
   2.7832195e+01   4.3371516e-01   4.2838040e-01  -1.4220563e+00   4.9589709e-02
   2.7856135e+01   4.3371516e-01   4.2838040e-01  -1.4220563e+00   4.9589709e-02
   2.7881148e+01   4.3371516e-01   4.2838040e-01  -1.4220563e+00   4.9589709e-02
   2.7905782e+01   4.3613458e-01   4.3258494e-01  -1.4238898e+00   4.7895626e-02
   2.7931106e+01   4.3757999e-01   4.3475261e-01  -1.4252558e+00   4.7894553e-02
   2.7954658e+01   4.3757999e-01   4.3475261e-01  -1.4252558e+00   4.7894553e-02
   2.7978928e+01   4.3841833e-01   4.3601662e-01  -1.4268365e+00   4.9487785e-02
   2.8002757e+01   4.3841833e-01   4.3601662e-01  -1.4268365e+00   4.9487785e-02
   2.8026374e+01   4.3841833e-01   4.3601662e-01  -1.4268365e+00   4.9487785e-02
   2.8049945e+01   4.3858498e-01   4.3641099e-01  -1.4286969e+00   5.5238442e-02
   2.8073654e+01   4.3858498e-01   4.3641099e-01  -1.4286969e+00   5.5238442e-02
   2.8098568e+01   4.3807754e-01   4.3615136e-01  -1.4301498e+00   6.1509923e-02
   2.8123448e+01   4.3807754e-01   4.3615136e-01  -1.4301498e+00   6.1509923e-02
   2.8147671e+01   4.3710107e-01   4.3527231e-01  -1.4314477e+00   6.6177324e-02
   2.8171514e+01   4.3710107e-01   4.3527231e-01  -1.4314477e+00   6.6177324e-02
   2.8196440e+01   4.3517181e-01   4.3396428e-01  -1.4328730e+00   6.9955544e-02
   2.8220226e+01   4.3517181e-01   4.3396428e-01  -1.4328730e+00   6.9955544e-02
   2.8244711e+01   4.3150878e-01   4.3187243e-01  -1.4346337e+00   7.2340802e-02
   2.8268377e+01   4.3150878e-01   4.3187243e-01  -1.4346337e+00   7.2340802e-02
   2.8292549e+01   4.2833680e-01   4.2969599e-01  -1.4362867e+00   6.5941171e-02
   2.8316612e+01   4.2833680e-01   4.2969599e-01  -1.4362867e+00   6.5941171e-02
   2.8339493e+01   4.2367151e-01   4.2623758e-01  -1.4381537e+00   6.1597900e-02
   2.8360950e+01   4.2367151e-01   4.2623758e-01  -1.4381537e+00   6.1597900e-02
   2.8382781e+01   4.1947106e-01   4.2315140e-01  -1.4397577e+00   5.8642940e-02
   2.8405582e+01   4.1947106e-01   4.2315140e-01  -1.4397577e+00   5.8642940e-02
   2.8429610e+01   4.1453373e-01   4.1953456e-01  -1.4412005e+00   5.7702140e-02
   2.8453680e+01   4.1453373e-01   4.1953456e-01  -1.4412005e+00   5.7702140e-02
   2.8478241e+01   4.0789995e-01   4.1426450e-01  -1.4428914e+00   5.9787230e-02
   2.8502218e+01   4.0789995e-01   4.1426450e-01  -1.4428914e+00   5.9787230e-02
   2.8527491e+01   4.0789995e-01   4.1426450e-01  -1.4428914e+00   5.9787230e-02
   2.8552320e+01   4.0168950e-01   4.0917313e-01  -1.4440883e+00   6.0061053e-02
   2.8576487e+01   3.9516756e-01   4.0364781e-01  -1.4456185e+00   6.2020497e-02
   2.8601227e+01   3.9516756e-01   4.0364781e-01  -1.4456185e+00   6.2020497e-02
   2.8626612e+01   3.9516756e-01   4.0364781e-01  -1.4456185e+00   6.2020497e-02
   2.8650647e+01   3.8842118e-01   3.9788336e-01  -1.4473606e+00   6.1085776e-02
   2.8674628e+01   3.8842118e-01   3.9788336e-01  -1.4473606e+00   6.1085776e-02
   2.8698099e+01   3.7932238e-01   3.8989264e-01  -1.4493681e+00   5.9233741e-02
   2.8720986e+01   3.7932238e-01   3.8989264e-01  -1.4493681e+00   5.9233741e-02
   2.8744273e+01   3.7237459e-01   3.8348418e-01  -1.4505552e+00   6.1616377e-02
   2.8767174e+01   3.7237459e-01   3.8348418e-01  -1.4505552e+00   6.1616377e-02
   2.8791494e+01   3.6432195e-01   3.7484685e-01  -1.4518729e+00   5.8906869e-02
   2.8815706e+01   3.6432195e-01   3.7484685e-01  -1.4518729e+00   5.8906869e-02
   2.8839265e+01   3.5845256e-01   3.6829412e-01  -1.4529406e+00   6.2774614e-02
   2.8863063e+01   3.5845256e-01   3.6829412e-01  -1.4529406e+00   6.2774614e-02
   2.8886685e+01   3.5359728e-01   3.6200762e-01  -1.4541156e+00   6.3819007e-02
   2.8911365e+01   3.5359728e-01   3.6200762e-01  -1.4541156e+00   6.3819007e-02
   2.8934968e+01   3.4833530e-01   3.5444573e-01  -1.4558312e+00   6.3955859e-02
   2.8959054e+01   3.4833530e-01   3.5444573e-01  -1.4558312e+00   6.3955859e-02
   2.8982982e+01   3.4590128e-01   3.4915394e-01  -1.4569610e+00   5.9572415e-02
   2.9006977e+01   3.4590128e-01   3.4915394e-01  -1.4569610e+00   5.9572415e-02
   2.9030929e+01   3.4454605e-01   3.4393656e-01  -1.4582120e+00   5.1992730e-02
   2.9054610e+01   3.4454605e-01   3.4393656e-01  -1.4582120e+00   5.1992730e-02
   2.9078552e+01   3.4435195e-01   3.3956477e-01  -1.4593799e+00   4.8257784e-02
   2.9103317e+01   3.4435195e-01   3.3956477e-01  -1.4593799e+00   4.8257784e-02
   2.9128649e+01   3.4435195e-01   3.3956477e-01  -1.4593799e+00   4.8257784e-02
   2.9153042e+01   3.4589309e-01   3.3504847e-01  -1.4604585e+00   4.2918638e-02
   2.9177270e+01   3.4860468e-01   3.3217138e-01  -1.4611700e+00   4.0662722e-02
   2.9201494e+01   3.4860468e-01   3.3217138e-01  -1.4611700e+00   4.0662722e-02
   2.9226417e+01   3.5371649e-01   3.2929555e-01  -1.4617966e+00   4.2039470e-02
   2.9250864e+01   3.5371649e-01   3.2929555e-01  -1.4617966e+00   4.2039470e-02
   2.9275780e+01   3.5371649e-01   3.2929555e-01  -1.4617966e+00   4.2039470e-02
   2.9300341e+01   3.5875151e-01   3.2784882e-01  -1.4625134e+00   4.4402317e-02
   2.9326259e+01   3.5875151e-01   3.2784882e-01  -1.4625134e+00   4.4402317e-02
   2.9350629e+01   3.6525810e-01   3.2683307e-01  -1.4633477e+00   4.7282294e-02
   2.9374701e+01   3.6525810e-01   3.2683307e-01  -1.4633477e+00   4.7282294e-02
   2.9399670e+01   3.7451765e-01   3.2597926e-01  -1.4647264e+00   4.6912746e-02
   2.9424396e+01   3.7451765e-01   3.2597926e-01  -1.4647264e+00   4.6912746e-02
   2.9449019e+01   3.8220793e-01   3.2577157e-01  -1.4660702e+00   5.1887468e-02
   2.9474029e+01   3.9091894e-01   3.2587150e-01  -1.4671031e+00   5.1887468e-02
   2.9498104e+01   3.9091894e-01   3.2587150e-01  -1.4671031e+00   5.3453998e-02
   2.9523359e+01   3.9091894e-01   3.2587150e-01  -1.4671031e+00   5.3453998e-02
   2.9547715e+01   4.0144560e-01   3.2652700e-01  -1.4671471e+00   5.6383566e-02
   2.9571855e+01   4.0144560e-01   3.2652700e-01  -1.4671471e+00   5.6383566e-02
   2.9595766e+01   4.1011971e-01   3.2730445e-01  -1.4669255e+00   5.7463483e-02
   2.9619400e+01   4.1011971e-01   3.2730445e-01  -1.4669255e+00   5.7463483e-02
   2.9643737e+01   4.1813192e-01   3.2793730e-01  -1.4668117e+00   6.6690282e-02
   2.9667664e+01   4.1813192e-01   3.2793730e-01  -1.4668117e+00   6.6690282e-02
   2.9692068e+01   4.2728543e-01   3.2877815e-01  -1.4671414e+00   6.9932298e-02
   2.9715297e+01   4.2728543e-01   3.2877815e-01  -1.4671414e+00   6.9932298e-02
   2.9736682e+01   4.3394849e-01   3.2952482e-01  -1.4677211e+00   7.1871237e-02
   2.9758784e+01   4.3394849e-01   3.2952482e-01  -1.4677211e+00   7.1871237e-02
   2.9780792e+01   4.3949905e-01   3.2994026e-01  -1.4677242e+00   7.0159988e-02
   2.9804905e+01   4.3949905e-01   3.2994026e-01  -1.4677242e+00   7.0159988e-02
   2.9828881e+01   4.4404244e-01   3.2993981e-01  -1.4674337e+00   6.7567186e-02
   2.9853152e+01   4.4404244e-01   3.2993981e-01  -1.4674337e+00   6.7567186e-02
   2.9877018e+01   4.4832847e-01   3.2933673e-01  -1.4666786e+00   6.0276941e-02
   2.9901152e+01   4.4832847e-01   3.2933673e-01  -1.4666786e+00   6.0276941e-02
   2.9925957e+01   4.5092058e-01   3.2860360e-01  -1.4659946e+00   5.5866436e-02
   2.9949911e+01   4.5092058e-01   3.2860360e-01  -1.4659946e+00   5.5866436e-02
   2.9973905e+01   4.5092058e-01   3.2860360e-01  -1.4659946e+00   5.5866436e-02
   2.9998420e+01   4.5340395e-01   3.2740328e-01  -1.4653248e+00   5.8542208e-02
   3.0022361e+01   4.5340395e-01   3.2740328e-01  -1.4653248e+00   5.8542208e-02
   3.0046481e+01   4.5458159e-01   3.2618213e-01  -1.4652302e+00   6.4781861e-02
   3.0070342e+01   4.5458159e-01   3.2618213e-01  -1.4652302e+00   6.4781861e-02
   3.0094302e+01   4.5523530e-01   3.2476172e-01  -1.4653766e+00   6.9070415e-02
   3.0118302e+01   4.5523530e-01   3.2476172e-01  -1.4653766e+00   6.9070415e-02
   3.0142605e+01   4.5503259e-01   3.2287312e-01  -1.4654772e+00   7.1716146e-02
   3.0167342e+01   4.5503259e-01   3.2287312e-01  -1.4654772e+00   7.1716146e-02
   3.0191341e+01   4.5453611e-01   3.2104555e-01  -1.4648317e+00   7.3373274e-02
   3.0215359e+01   4.5453611e-01   3.2104555e-01  -1.4648317e+00   7.3373274e-02
   3.0239437e+01   4.5366511e-01   3.1906825e-01  -1.4638176e+00   7.0634560e-02
   3.0263685e+01   4.5366511e-01   3.1906825e-01  -1.4638176e+00   7.0634560e-02
   3.0287427e+01   4.5252630e-01   3.1671301e-01  -1.4627037e+00   6.4997629e-02
   3.0311371e+01   4.5252630e-01   3.1671301e-01  -1.4627037e+00   6.4997629e-02
   3.0335330e+01   4.5066208e-01   3.1339711e-01  -1.4614713e+00   5.8774308e-02
   3.0359463e+01   4.5066208e-01   3.1339711e-01  -1.4614713e+00   5.8774308e-02
   3.0383466e+01   4.4904283e-01   3.1064159e-01  -1.4609276e+00   5.4684118e-02
   3.0407466e+01   4.4904283e-01   3.1064159e-01  -1.4609276e+00   5.4684118e-02
   3.0431586e+01   4.4702736e-01   3.0725315e-01  -1.4605619e+00   5.0535993e-02
   3.0455166e+01   4.4702736e-01   3.0725315e-01  -1.4605619e+00   5.0535993e-02
   3.0478994e+01   4.4702736e-01   3.0725315e-01  -1.4605619e+00   5.0535993e-02
   3.0504123e+01   4.4530952e-01   3.0463839e-01  -1.4600463e+00   4.4740991e-02
   3.0528352e+01   4.4366708e-01   3.0244365e-01  -1.4595743e+00   4.1885571e-02
   3.0552916e+01   4.4366708e-01   3.0244365e-01  -1.4595743e+00   4.1885571e-02
   3.0577250e+01   4.4211659e-01   3.0029655e-01  -1.4582613e+00   3.5125808e-02
   3.0601230e+01   4.4211659e-01   3.0029655e-01  -1.4582613e+00   3.5125808e-02
   3.0626297e+01   4.4150144e-01   2.9927638e-01  -1.4569254e+00   3.1421260e-02
   3.0650355e+01   4.4150144e-01   2.9927638e-01  -1.4569254e+00   3.1421260e-02
   3.0674813e+01   4.4150144e-01   2.9927638e-01  -1.4569254e+00   3.1421260e-02
   3.0704680e+01   4.4155255e-01   2.9875422e-01  -1.4557668e+00   3.0715541e-02
   3.0728360e+01   4.4179875e-01   2.9874396e-01  -1.4548284e+00   3.0981497e-02
   3.0749644e+01   4.4179875e-01   2.9874396e-01  -1.4548284e+00   3.0981497e-02
   3.0771017e+01   4.4179875e-01   2.9874396e-01  -1.4548284e+00   3.0981497e-02
   3.0793312e+01   4.4241682e-01   2.9903290e-01  -1.4535441e+00   3.4993366e-02
   3.0817364e+01   4.4241682e-01   2.9903290e-01  -1.4535441e+00   3.4993366e-02
   3.0842192e+01   4.4325683e-01   2.9943505e-01  -1.4524491e+00   3.9201216e-02
   3.0867861e+01   4.4325683e-01   2.9943505e-01  -1.4524491e+00   3.9201216e-02
   3.0892123e+01   4.4456810e-01   3.0016932e-01  -1.4512112e+00   4.9975113e-02
   3.0917133e+01   4.4456810e-01   3.0016932e-01  -1.4512112e+00   4.9975113e-02
   3.0941251e+01   4.4604814e-01   3.0119836e-01  -1.4498172e+00   5.2639798e-02
   3.0966228e+01   4.4604814e-01   3.0119836e-01  -1.4498172e+00   5.2639798e-02
   3.0990458e+01   4.4722453e-01   3.0191648e-01  -1.4491409e+00   5.4002957e-02
   3.1014728e+01   4.4722453e-01   3.0191648e-01  -1.4491409e+00   5.4002957e-02
   3.1039498e+01   4.4824207e-01   3.0235583e-01  -1.4487574e+00   5.6987480e-02
   3.1063470e+01   4.4824207e-01   3.0235583e-01  -1.4487574e+00   5.6987480e-02
   3.1087569e+01   4.4956392e-01   3.0281118e-01  -1.4479090e+00   5.6040601e-02
   3.1111805e+01   4.4956392e-01   3.0281118e-01  -1.4479090e+00   5.6040601e-02
   3.1136233e+01   4.5078987e-01   3.0305949e-01  -1.4468175e+00   5.7680802e-02
   3.1160754e+01   4.5078987e-01   3.0305949e-01  -1.4468175e+00   5.7680802e-02
   3.1185213e+01   4.5182902e-01   3.0350059e-01  -1.4455041e+00   5.8379249e-02
   3.1209302e+01   4.5182902e-01   3.0350059e-01  -1.4455041e+00   5.8379249e-02
   3.1233410e+01   4.5299670e-01   3.0396771e-01  -1.4443589e+00   6.5168337e-02
   3.1257161e+01   4.5299670e-01   3.0396771e-01  -1.4443589e+00   6.5168337e-02
   3.1280800e+01   4.5402873e-01   3.0392373e-01  -1.4437648e+00   6.5570192e-02
   3.1305478e+01   4.5402873e-01   3.0392373e-01  -1.4437648e+00   6.5570192e-02
   3.1329602e+01   4.5402873e-01   3.0392373e-01  -1.4437648e+00   6.5570192e-02
   3.1355089e+01   4.5521310e-01   3.0332494e-01  -1.4432973e+00   6.5185026e-02
   3.1379508e+01   4.5648369e-01   3.0233872e-01  -1.4426014e+00   6.6374616e-02
   3.1403881e+01   4.5648369e-01   3.0233872e-01  -1.4426014e+00   6.6374616e-02
   3.1427785e+01   4.5732188e-01   3.0173889e-01  -1.4416620e+00   6.8427638e-02
   3.1452003e+01   4.5732188e-01   3.0173889e-01  -1.4416620e+00   6.8427638e-02
   3.1476411e+01   4.5839372e-01   3.0087748e-01  -1.4407380e+00   6.6271619e-02
   3.1500723e+01   4.5839372e-01   3.0087748e-01  -1.4407380e+00   6.6271619e-02
   3.1526289e+01   4.5970431e-01   2.9963750e-01  -1.4397606e+00   6.9069819e-02
   3.1550010e+01   4.5970431e-01   2.9963750e-01  -1.4397606e+00   6.9069819e-02
   3.1575176e+01   4.5970431e-01   2.9963750e-01  -1.4397606e+00   6.9069819e-02
   3.1599831e+01   4.6110538e-01   2.9888958e-01  -1.4397233e+00   6.9069819e-02
   3.1626457e+01   4.6281663e-01   2.9823288e-01  -1.4398830e+00   7.9773740e-02
   3.1650437e+01   4.6281663e-01   2.9823288e-01  -1.4398830e+00   7.9773740e-02
   3.1675536e+01   4.6473667e-01   2.9735652e-01  -1.4396553e+00   8.0823974e-02
   3.1704711e+01   4.6473667e-01   2.9735652e-01  -1.4396553e+00   8.0823974e-02
   3.1728477e+01   4.6646953e-01   2.9664811e-01  -1.4391391e+00   7.9424934e-02
   3.1749716e+01   4.6646953e-01   2.9664811e-01  -1.4391391e+00   7.9424934e-02
   3.1771092e+01   4.6646953e-01   2.9664811e-01  -1.4391391e+00   7.9424934e-02
   3.1793470e+01   4.6853733e-01   2.9607552e-01  -1.4384928e+00   7.8494982e-02
   3.1817327e+01   4.6853733e-01   2.9607552e-01  -1.4384928e+00   7.8494982e-02
   3.1841625e+01   4.7146973e-01   2.9538414e-01  -1.4383271e+00   7.4031905e-02
   3.1866511e+01   4.7146973e-01   2.9538414e-01  -1.4383271e+00   7.4031905e-02
   3.1890529e+01   4.7415969e-01   2.9486188e-01  -1.4386079e+00   7.2006659e-02
   3.1914900e+01   4.7415969e-01   2.9486188e-01  -1.4386079e+00   7.2006659e-02
   3.1939111e+01   4.7695071e-01   2.9405639e-01  -1.4390798e+00   6.8818764e-02
   3.1963623e+01   4.7695071e-01   2.9405639e-01  -1.4390798e+00   6.8818764e-02
   3.1987511e+01   4.8058984e-01   2.9268369e-01  -1.4389582e+00   6.8394021e-02
   3.2011951e+01   4.8058984e-01   2.9268369e-01  -1.4389582e+00   6.8394021e-02
   3.2036463e+01   4.8355162e-01   2.9142722e-01  -1.4385111e+00   6.8660812e-02
   3.2060619e+01   4.8355162e-01   2.9142722e-01  -1.4385111e+00   6.8660812e-02
   3.2085346e+01   4.8631337e-01   2.8983438e-01  -1.4383488e+00   6.5922097e-02
   3.2110023e+01   4.8631337e-01   2.8983438e-01  -1.4383488e+00   6.5922097e-02
   3.2133979e+01   4.8992079e-01   2.8731963e-01  -1.4383811e+00   6.5922097e-02
   3.2158060e+01   4.8992079e-01   2.8731963e-01  -1.4383811e+00   6.5922097e-02
   3.2182620e+01   4.9276426e-01   2.8528115e-01  -1.4385923e+00   6.2624649e-02
   3.2206670e+01   4.9276426e-01   2.8528115e-01  -1.4385923e+00   6.2624649e-02
   3.2230377e+01   4.9581128e-01   2.8323245e-01  -1.4393810e+00   6.2351779e-02
   3.2254857e+01   4.9581128e-01   2.8323245e-01  -1.4393810e+00   6.2351779e-02
   3.2278891e+01   5.0016022e-01   2.8031915e-01  -1.4402844e+00   6.2539653e-02
   3.2303652e+01   5.0016022e-01   2.8031915e-01  -1.4402844e+00   6.2539653e-02
   3.2328462e+01   5.0016022e-01   2.8031915e-01  -1.4402844e+00   6.2539653e-02
   3.2352793e+01   5.0376993e-01   2.7766696e-01  -1.4403481e+00   6.1481909e-02
   3.2376877e+01   5.0773305e-01   2.7474946e-01  -1.4401081e+00   6.5650062e-02
   3.2400757e+01   5.0773305e-01   2.7474946e-01  -1.4401081e+00   6.5650062e-02
   3.2425690e+01   5.0773305e-01   2.7474946e-01  -1.4401081e+00   6.5650062e-02
   3.2450292e+01   5.1316154e-01   2.7137703e-01  -1.4400089e+00   6.6628889e-02
   3.2474891e+01   5.1316154e-01   2.7137703e-01  -1.4400089e+00   6.6628889e-02
   3.2499012e+01   5.1790524e-01   2.6909479e-01  -1.4404068e+00   6.6230730e-02
   3.2523799e+01   5.1790524e-01   2.6909479e-01  -1.4404068e+00   6.6230730e-02
   3.2548967e+01   5.2279049e-01   2.6681846e-01  -1.4410022e+00   5.9846715e-02
   3.2572848e+01   5.2925181e-01   2.6419514e-01  -1.4427373e+00   5.7084874e-02
   3.2596704e+01   5.2925181e-01   2.6419514e-01  -1.4427373e+00   5.7084874e-02
   3.2620591e+01   5.2925181e-01   2.6419514e-01  -1.4427373e+00   5.7084874e-02
   3.2645259e+01   5.3399092e-01   2.6183787e-01  -1.4440978e+00   5.0523237e-02
   3.2669057e+01   5.3399092e-01   2.6183787e-01  -1.4440978e+00   5.0523237e-02
   3.2693145e+01   5.3874260e-01   2.5922468e-01  -1.4447953e+00   4.8615412e-02
   3.2716430e+01   5.3874260e-01   2.5922468e-01  -1.4447953e+00   4.8615412e-02
   3.2737780e+01   5.4394621e-01   2.5624388e-01  -1.4451704e+00   4.6611385e-02
   3.2759060e+01   5.4394621e-01   2.5624388e-01  -1.4451704e+00   4.6611385e-02
   3.2781162e+01   5.4394621e-01   2.5624388e-01  -1.4451704e+00   4.6611385e-02
   3.2806232e+01   5.4786390e-01   2.5410828e-01  -1.4454476e+00   4.7595934e-02
   3.2830169e+01   5.5145597e-01   2.5187275e-01  -1.4460082e+00   5.0033526e-02
   3.2854084e+01   5.5145597e-01   2.5187275e-01  -1.4460082e+00   5.0033526e-02
   3.2877930e+01   5.5484891e-01   2.4944608e-01  -1.4469923e+00   5.3116516e-02
   3.2901752e+01   5.5484891e-01   2.4944608e-01  -1.4469923e+00   5.3116516e-02
   3.2926298e+01   5.5705231e-01   2.4782373e-01  -1.4482589e+00   5.6763963e-02
   3.2950181e+01   5.5705231e-01   2.4782373e-01  -1.4482589e+00   5.6763963e-02
   3.2973855e+01   5.5705231e-01   2.4782373e-01  -1.4482589e+00   5.6763963e-02
   3.2998262e+01   5.5866104e-01   2.4646644e-01  -1.4498338e+00   5.9470371e-02
   3.3022148e+01   5.5866104e-01   2.4646644e-01  -1.4498338e+00   5.9470371e-02
   3.3046559e+01   5.5933028e-01   2.4526162e-01  -1.4513862e+00   6.5168695e-02
   3.3070071e+01   5.5933028e-01   2.4526162e-01  -1.4513862e+00   6.5168695e-02
   3.3093924e+01   5.5910814e-01   2.4443467e-01  -1.4523530e+00   6.8560914e-02
   3.3117866e+01   5.5910814e-01   2.4443467e-01  -1.4523530e+00   6.8560914e-02
   3.3141482e+01   5.5826455e-01   2.4391933e-01  -1.4533840e+00   7.3792056e-02
   3.3166303e+01   5.5826455e-01   2.4391933e-01  -1.4533840e+00   7.3792056e-02
   3.3190648e+01   5.5656493e-01   2.4362627e-01  -1.4552538e+00   7.8533963e-02
   3.3215108e+01   5.5656493e-01   2.4362627e-01  -1.4552538e+00   7.8533963e-02
   3.3241148e+01   5.5442685e-01   2.4372433e-01  -1.4569668e+00   7.9911904e-02
   3.3265941e+01   5.5442685e-01   2.4372433e-01  -1.4569668e+00   7.9911904e-02
   3.3290085e+01   5.5172980e-01   2.4414572e-01  -1.4581810e+00   7.4925498e-02
   3.3314524e+01   5.5172980e-01   2.4414572e-01  -1.4581810e+00   7.4925498e-02
   3.3338731e+01   5.4770756e-01   2.4484873e-01  -1.4594493e+00   6.9643454e-02
   3.3364098e+01   5.4770756e-01   2.4484873e-01  -1.4594493e+00   6.9643454e-02
   3.3387858e+01   5.4421192e-01   2.4538697e-01  -1.4603088e+00   6.4695434e-02
   3.3411615e+01   5.4421192e-01   2.4538697e-01  -1.4603088e+00   6.4695434e-02
   3.3435536e+01   5.4100287e-01   2.4640450e-01  -1.4612993e+00   6.1200098e-02
   3.3459279e+01   5.4100287e-01   2.4640450e-01  -1.4612993e+00   6.1200098e-02
   3.3483151e+01   5.3696567e-01   2.4860817e-01  -1.4630758e+00   5.8151678e-02
   3.3507285e+01   5.3696567e-01   2.4860817e-01  -1.4630758e+00   5.8151678e-02
   3.3530966e+01   5.3397387e-01   2.5102526e-01  -1.4650871e+00   5.7251529e-02
   3.3555515e+01   5.3397387e-01   2.5102526e-01  -1.4650871e+00   5.7251529e-02
   3.3579565e+01   5.3094375e-01   2.5362247e-01  -1.4667368e+00   5.7251529e-02
   3.3603529e+01   5.3094375e-01   2.5362247e-01  -1.4667368e+00   5.7251529e-02
   3.3628007e+01   5.3094375e-01   2.5362247e-01  -1.4667368e+00   5.7251529e-02
   3.3652198e+01   5.2787799e-01   2.5641644e-01  -1.4682306e+00   5.9677557e-02
   3.3676766e+01   5.2569288e-01   2.5852984e-01  -1.4689343e+00   5.7616667e-02
   3.3705879e+01   5.2569288e-01   2.5852984e-01  -1.4689343e+00   5.7616667e-02
   3.3729258e+01   5.2398127e-01   2.6075551e-01  -1.4696144e+00   5.5174545e-02
   3.3751090e+01   5.2398127e-01   2.6075551e-01  -1.4696144e+00   5.5174545e-02
   3.3775575e+01   5.2267540e-01   2.6315242e-01  -1.4703057e+00   5.3347186e-02
   3.3799588e+01   5.2267540e-01   2.6315242e-01  -1.4703057e+00   5.3347186e-02
   3.3823723e+01   5.2267540e-01   2.6315242e-01  -1.4703057e+00   5.3347186e-02
   3.3847894e+01   5.2140063e-01   2.6631701e-01  -1.4710943e+00   5.2364663e-02
   3.3872027e+01   5.2140063e-01   2.6631701e-01  -1.4710943e+00   5.2364663e-02
   3.3896294e+01   5.2082103e-01   2.6920971e-01  -1.4720783e+00   5.0736741e-02
   3.3920504e+01   5.2082103e-01   2.6920971e-01  -1.4720783e+00   5.0736741e-02
   3.3945427e+01   5.2003568e-01   2.7340892e-01  -1.4737424e+00   5.2990631e-02
   3.3969451e+01   5.2003568e-01   2.7340892e-01  -1.4737424e+00   5.2990631e-02
   3.3993468e+01   5.1974088e-01   2.7714950e-01  -1.4748570e+00   5.4944114e-02
   3.4017685e+01   5.1974088e-01   2.7714950e-01  -1.4748570e+00   5.4944114e-02
   3.4041449e+01   5.1979053e-01   2.8116211e-01  -1.4756628e+00   5.6520538e-02
   3.4066059e+01   5.1979053e-01   2.8116211e-01  -1.4756628e+00   5.6520538e-02
   3.4090162e+01   5.2025694e-01   2.8706092e-01  -1.4762870e+00   5.6285576e-02
   3.4114404e+01   5.2025694e-01   2.8706092e-01  -1.4762870e+00   5.6285576e-02
   3.4138468e+01   5.2129859e-01   2.9220772e-01  -1.4768867e+00   5.2901940e-02
   3.4163342e+01   5.2129859e-01   2.9220772e-01  -1.4768867e+00   5.2901940e-02
   3.4187494e+01   5.2265686e-01   2.9741544e-01  -1.4775854e+00   5.7179646e-02
   3.4211661e+01   5.2265686e-01   2.9741544e-01  -1.4775854e+00   5.7179646e-02
   3.4236210e+01   5.2414608e-01   3.0271164e-01  -1.4784868e+00   5.7179646e-02
   3.4260494e+01   5.2414608e-01   3.0271164e-01  -1.4784868e+00   5.7179646e-02
   3.4285074e+01   5.2638566e-01   3.0875033e-01  -1.4800075e+00   6.7720966e-02
   3.4309053e+01   5.2638566e-01   3.0875033e-01  -1.4800075e+00   6.7720966e-02
   3.4333109e+01   5.2813005e-01   3.1348634e-01  -1.4811853e+00   7.3766903e-02
   3.4357234e+01   5.2813005e-01   3.1348634e-01  -1.4811853e+00   7.3766903e-02
   3.4381417e+01   5.3070039e-01   3.1902510e-01  -1.4823428e+00   8.3637432e-02
   3.4406730e+01   5.3070039e-01   3.1902510e-01  -1.4823428e+00   8.3637432e-02
   3.4431510e+01   5.3254986e-01   3.2308826e-01  -1.4830079e+00   8.9305238e-02
   3.4455563e+01   5.3254986e-01   3.2308826e-01  -1.4830079e+00   8.9305238e-02
   3.4479802e+01   5.3448153e-01   3.2678440e-01  -1.4837296e+00   8.8699655e-02
   3.4504614e+01   5.3448153e-01   3.2678440e-01  -1.4837296e+00   8.8699655e-02
   3.4528980e+01   5.3448153e-01   3.2678440e-01  -1.4837296e+00   8.8699655e-02
   3.4554148e+01   5.3629982e-01   3.3163974e-01  -1.4847980e+00   8.4403114e-02
   3.4578158e+01   5.3629982e-01   3.3163974e-01  -1.4847980e+00   8.4403114e-02
   3.4602572e+01   5.3629982e-01   3.3163974e-01  -1.4847980e+00   8.4403114e-02
   3.4627911e+01   5.3787142e-01   3.3528534e-01  -1.4856195e+00   8.4969954e-02
   3.4652004e+01   5.3957427e-01   3.3859757e-01  -1.4868239e+00   8.1531719e-02
   3.4675954e+01   5.3957427e-01   3.3859757e-01  -1.4868239e+00   8.1531719e-02
   3.4699748e+01   5.4137516e-01   3.4124500e-01  -1.4876294e+00   7.6744036e-02
   3.4721332e+01   5.4137516e-01   3.4124500e-01  -1.4876294e+00   7.6744036e-02
   3.4742530e+01   5.4392695e-01   3.4382758e-01  -1.4881946e+00   7.1288542e-02
   3.4763726e+01   5.4392695e-01   3.4382758e-01  -1.4881946e+00   7.1288542e-02
   3.4785609e+01   5.4665869e-01   3.4555334e-01  -1.4885201e+00   6.6048221e-02
   3.4809825e+01   5.4665869e-01   3.4555334e-01  -1.4885201e+00   6.6048221e-02
   3.4834089e+01   5.4950881e-01   3.4726268e-01  -1.4889559e+00   5.5034594e-02
   3.4858418e+01   5.4950881e-01   3.4726268e-01  -1.4889559e+00   5.5034594e-02
   3.4882416e+01   5.5415261e-01   3.4909868e-01  -1.4896224e+00   4.3690876e-02
   3.4907147e+01   5.5415261e-01   3.4909868e-01  -1.4896224e+00   4.3690876e-02
   3.4931243e+01   5.5415261e-01   3.4909868e-01  -1.4896224e+00   4.3690876e-02
   3.4955173e+01   5.5795741e-01   3.5001403e-01  -1.4904681e+00   3.6624626e-02
   3.4979514e+01   5.6287801e-01   3.5047922e-01  -1.4915568e+00   3.1153874e-02
   3.5005061e+01   5.6287801e-01   3.5047922e-01  -1.4915568e+00   3.1153874e-02
   3.5028910e+01   5.6287801e-01   3.5047922e-01  -1.4915568e+00   3.1153874e-02
   3.5054041e+01   5.6695336e-01   3.5093838e-01  -1.4921736e+00   3.1153874e-02
   3.5078557e+01   5.7088691e-01   3.5139582e-01  -1.4928280e+00   2.8297142e-02
   3.5103271e+01   5.7088691e-01   3.5139582e-01  -1.4928280e+00   2.8297142e-02
   3.5127935e+01   5.7088691e-01   3.5139582e-01  -1.4928280e+00   2.8297142e-02
   3.5152383e+01   5.7460368e-01   3.5172871e-01  -1.4935389e+00   2.9096798e-02
   3.5176544e+01   5.7460368e-01   3.5172871e-01  -1.4935389e+00   2.9096798e-02
   3.5203030e+01   5.7832599e-01   3.5186243e-01  -1.4945711e+00   3.2862024e-02
   3.5225248e+01   5.7832599e-01   3.5186243e-01  -1.4945711e+00   3.2862024e-02
   3.5246888e+01   5.8046097e-01   3.5172793e-01  -1.4953538e+00   3.2719688e-02
   3.5269899e+01   5.8046097e-01   3.5172793e-01  -1.4953538e+00   3.2719688e-02
   3.5294591e+01   5.8230215e-01   3.5120380e-01  -1.4958808e+00   3.3916549e-02
   3.5318831e+01   5.8230215e-01   3.5120380e-01  -1.4958808e+00   3.3916549e-02
   3.5343797e+01   5.8384287e-01   3.4969375e-01  -1.4959420e+00   3.3697919e-02
   3.5367798e+01   5.8384287e-01   3.4969375e-01  -1.4959420e+00   3.3697919e-02
   3.5391924e+01   5.8432794e-01   3.4808150e-01  -1.4961355e+00   3.4894780e-02
   3.5416540e+01   5.8432794e-01   3.4808150e-01  -1.4961355e+00   3.4894780e-02
   3.5440859e+01   5.8390355e-01   3.4589395e-01  -1.4967138e+00   3.8179831e-02
   3.5466054e+01   5.8390355e-01   3.4589395e-01  -1.4967138e+00   3.8179831e-02
   3.5490248e+01   5.8232850e-01   3.4268120e-01  -1.4980702e+00   4.1293935e-02
   3.5514476e+01   5.8232850e-01   3.4268120e-01  -1.4980702e+00   4.1293935e-02
   3.5539285e+01   5.8030534e-01   3.3976835e-01  -1.4990964e+00   4.6687440e-02
   3.5564570e+01   5.8030534e-01   3.3976835e-01  -1.4990964e+00   4.6687440e-02
   3.5588152e+01   5.7751375e-01   3.3635682e-01  -1.4996451e+00   5.2999214e-02
   3.5611747e+01   5.7751375e-01   3.3635682e-01  -1.4996451e+00   5.2999214e-02
   3.5635650e+01   5.7316393e-01   3.3166921e-01  -1.4994633e+00   5.6803779e-02
   3.5659934e+01   5.7316393e-01   3.3166921e-01  -1.4994633e+00   5.6803779e-02
   3.5684513e+01   5.6907666e-01   3.2726005e-01  -1.4988602e+00   5.7740168e-02
   3.5707811e+01   5.6907666e-01   3.2726005e-01  -1.4988602e+00   5.7740168e-02
   3.5729718e+01   5.6465799e-01   3.2251671e-01  -1.4981778e+00   6.1780051e-02
   3.5750980e+01   5.6465799e-01   3.2251671e-01  -1.4981778e+00   6.1780051e-02
   3.5772758e+01   5.6465799e-01   3.2251671e-01  -1.4981778e+00   6.1780051e-02
   3.5797172e+01   5.5892885e-01   3.1674865e-01  -1.4978248e+00   6.9687323e-02
   3.5821782e+01   5.5892885e-01   3.1674865e-01  -1.4978248e+00   6.9687323e-02
   3.5848915e+01   5.5383742e-01   3.1232771e-01  -1.4976438e+00   7.5439886e-02
   3.5872700e+01   5.5383742e-01   3.1232771e-01  -1.4976438e+00   7.5439886e-02
   3.5896814e+01   5.4865783e-01   3.0808267e-01  -1.4972408e+00   8.2072691e-02
   3.5921589e+01   5.4865783e-01   3.0808267e-01  -1.4972408e+00   8.2072691e-02
   3.5946240e+01   5.4255533e-01   3.0282989e-01  -1.4967175e+00   8.7490992e-02
   3.5970414e+01   5.4255533e-01   3.0282989e-01  -1.4967175e+00   8.7490992e-02
   3.5995379e+01   5.3784370e-01   2.9835138e-01  -1.4962956e+00   9.4034270e-02
   3.6019648e+01   5.3784370e-01   2.9835138e-01  -1.4962956e+00   9.4034270e-02
   3.6043396e+01   5.3309029e-01   2.9368350e-01  -1.4953442e+00   8.7670402e-02
   3.6067431e+01   5.3309029e-01   2.9368350e-01  -1.4953442e+00   8.7670402e-02
   3.6091818e+01   5.2736092e-01   2.8779563e-01  -1.4944502e+00   8.3106116e-02
   3.6116138e+01   5.2736092e-01   2.8779563e-01  -1.4944502e+00   8.3106116e-02
   3.6139830e+01   5.2273136e-01   2.8314459e-01  -1.4934335e+00   7.5663761e-02
   3.6164456e+01   5.2273136e-01   2.8314459e-01  -1.4934335e+00   7.5663761e-02
   3.6188525e+01   5.1830876e-01   2.7885309e-01  -1.4931710e+00   7.0891456e-02
   3.6214464e+01   5.1830876e-01   2.7885309e-01  -1.4931710e+00   7.0891456e-02
   3.6238208e+01   5.1247895e-01   2.7381676e-01  -1.4927191e+00   6.5697984e-02
   3.6261908e+01   5.1247895e-01   2.7381676e-01  -1.4927191e+00   6.5697984e-02
   3.6286651e+01   5.0819010e-01   2.7017668e-01  -1.4923009e+00   6.4733223e-02
   3.6310885e+01   5.0819010e-01   2.7017668e-01  -1.4923009e+00   6.4733223e-02
   3.6335058e+01   5.0411934e-01   2.6670998e-01  -1.4917439e+00   6.2843875e-02
   3.6358972e+01   5.0411934e-01   2.6670998e-01  -1.4917439e+00   6.2843875e-02
   3.6383695e+01   4.9922171e-01   2.6287505e-01  -1.4903297e+00   6.1894015e-02
   3.6407496e+01   4.9922171e-01   2.6287505e-01  -1.4903297e+00   6.1894015e-02
   3.6431472e+01   4.9584037e-01   2.6062366e-01  -1.4894015e+00   5.7637648e-02
   3.6455487e+01   4.9584037e-01   2.6062366e-01  -1.4894015e+00   5.7637648e-02
   3.6479389e+01   4.9277464e-01   2.5901422e-01  -1.4884002e+00   5.6780056e-02
   3.6503705e+01   4.9277464e-01   2.5901422e-01  -1.4884002e+00   5.6780056e-02
   3.6527734e+01   4.9277464e-01   2.5901422e-01  -1.4884002e+00   5.6780056e-02
   3.6553021e+01   4.8922092e-01   2.5749186e-01  -1.4872649e+00   5.5248574e-02
   3.6576701e+01   4.8718312e-01   2.5639069e-01  -1.4863163e+00   5.6865648e-02
   3.6601203e+01   4.8718312e-01   2.5639069e-01  -1.4863163e+00   5.6865648e-02
   3.6626479e+01   4.8558143e-01   2.5513315e-01  -1.4849464e+00   6.0117916e-02
   3.6650414e+01   4.8558143e-01   2.5513315e-01  -1.4849464e+00   6.0117916e-02
   3.6674647e+01   4.8558143e-01   2.5513315e-01  -1.4849464e+00   6.0117916e-02
   3.6698406e+01   4.8421058e-01   2.5349724e-01  -1.4835587e+00   6.0482577e-02
   3.6720817e+01   4.8421058e-01   2.5349724e-01  -1.4835587e+00   6.0482577e-02
   3.6742098e+01   4.8342553e-01   2.5219131e-01  -1.4825166e+00   6.1715440e-02
   3.6763359e+01   4.8342553e-01   2.5219131e-01  -1.4825166e+00   6.1715440e-02
   3.6785265e+01   4.8286808e-01   2.5090969e-01  -1.4816449e+00   6.0006336e-02
   3.6808806e+01   4.8286808e-01   2.5090969e-01  -1.4816449e+00   6.0006336e-02
   3.6832733e+01   4.8205078e-01   2.4959238e-01  -1.4808191e+00   5.5197910e-02
   3.6856765e+01   4.8205078e-01   2.4959238e-01  -1.4808191e+00   5.5197910e-02
   3.6881005e+01   4.8146939e-01   2.4897313e-01  -1.4804000e+00   5.0588683e-02
   3.6905757e+01   4.8146939e-01   2.4897313e-01  -1.4804000e+00   5.0588683e-02
   3.6929973e+01   4.8146939e-01   2.4897313e-01  -1.4804000e+00   5.0588683e-02
   3.6954565e+01   4.8122367e-01   2.4852391e-01  -1.4800545e+00   4.4764237e-02
   3.6978491e+01   4.8094806e-01   2.4775679e-01  -1.4792219e+00   4.3896751e-02
   3.7003124e+01   4.8094806e-01   2.4775679e-01  -1.4792219e+00   4.3896751e-02
   3.7027088e+01   4.8094806e-01   2.4775679e-01  -1.4792219e+00   4.3896751e-02
   3.7051581e+01   4.8055750e-01   2.4675128e-01  -1.4782972e+00   4.1992501e-02
   3.7075798e+01   4.7969720e-01   2.4557589e-01  -1.4770638e+00   4.1442351e-02
   3.7099891e+01   4.7969720e-01   2.4557589e-01  -1.4770638e+00   4.1442351e-02
   3.7124758e+01   4.7969720e-01   2.4557589e-01  -1.4770638e+00   4.1442351e-02
   3.7148814e+01   4.7864884e-01   2.4399097e-01  -1.4759188e+00   4.4580535e-02
   3.7173172e+01   4.7864884e-01   2.4399097e-01  -1.4759188e+00   4.4580535e-02
   3.7197880e+01   4.7729266e-01   2.4299517e-01  -1.4754903e+00   4.3024258e-02
   3.7221976e+01   4.7729266e-01   2.4299517e-01  -1.4754903e+00   4.3024258e-02
   3.7247310e+01   4.7583395e-01   2.4196701e-01  -1.4749963e+00   4.3024258e-02
   3.7271413e+01   4.7583395e-01   2.4196701e-01  -1.4749963e+00   4.3024258e-02
   3.7295774e+01   4.7335497e-01   2.4055737e-01  -1.4751180e+00   4.2596535e-02
   3.7320765e+01   4.7335497e-01   2.4055737e-01  -1.4751180e+00   4.2596535e-02
   3.7345989e+01   4.7095147e-01   2.3983854e-01  -1.4751719e+00   4.9367742e-02
   3.7369983e+01   4.7095147e-01   2.3983854e-01  -1.4751719e+00   4.9367742e-02
   3.7394558e+01   4.6818650e-01   2.3957266e-01  -1.4748520e+00   5.5638627e-02
   3.7419648e+01   4.6818650e-01   2.3957266e-01  -1.4748520e+00   5.5638627e-02
   3.7444695e+01   4.6368361e-01   2.4012159e-01  -1.4743792e+00   5.9460358e-02
   3.7470620e+01   4.6368361e-01   2.4012159e-01  -1.4743792e+00   5.9460358e-02
   3.7495771e+01   4.5945665e-01   2.4151075e-01  -1.4741523e+00   6.4255551e-02
   3.7521558e+01   4.5945665e-01   2.4151075e-01  -1.4741523e+00   6.4255551e-02
   3.7545906e+01   4.5460469e-01   2.4376440e-01  -1.4743292e+00   6.5489725e-02
   3.7569733e+01   4.5460469e-01   2.4376440e-01  -1.4743292e+00   6.5489725e-02
   3.7593771e+01   4.4862738e-01   2.4730407e-01  -1.4746224e+00   6.5489725e-02
   3.7618205e+01   4.4862738e-01   2.4730407e-01  -1.4746224e+00   6.5489725e-02
   3.7642177e+01   4.4374079e-01   2.5034750e-01  -1.4748182e+00   5.8831052e-02
   3.7667298e+01   4.4374079e-01   2.5034750e-01  -1.4748182e+00   5.8831052e-02
   3.7691268e+01   4.3855897e-01   2.5349942e-01  -1.4751651e+00   5.5233554e-02
   3.7714731e+01   4.3855897e-01   2.5349942e-01  -1.4751651e+00   5.5233554e-02
   3.7736121e+01   4.3163329e-01   2.5762373e-01  -1.4755183e+00   5.4293231e-02
   3.7757367e+01   4.3163329e-01   2.5762373e-01  -1.4755183e+00   5.4293231e-02
   3.7778831e+01   4.2594010e-01   2.6126957e-01  -1.4758319e+00   5.8402971e-02
   3.7801421e+01   4.2594010e-01   2.6126957e-01  -1.4758319e+00   5.8402971e-02
   3.7826118e+01   4.2594010e-01   2.6126957e-01  -1.4758319e+00   5.8402971e-02
   3.7851132e+01   4.2020604e-01   2.6515147e-01  -1.4762683e+00   6.1574296e-02
   3.7875789e+01   4.1259739e-01   2.7024436e-01  -1.4768651e+00   6.6479162e-02
   3.7899840e+01   4.1259739e-01   2.7024436e-01  -1.4768651e+00   6.6479162e-02
   3.7924533e+01   4.1259739e-01   2.7024436e-01  -1.4768651e+00   6.6479162e-02
   3.7948642e+01   4.0640739e-01   2.7434990e-01  -1.4773958e+00   6.7468361e-02
   3.7973152e+01   4.0640739e-01   2.7434990e-01  -1.4773958e+00   6.7468361e-02
   3.7997159e+01   3.9990205e-01   2.7828342e-01  -1.4781506e+00   6.7307548e-02
   3.8021183e+01   3.9990205e-01   2.7828342e-01  -1.4781506e+00   6.7307548e-02
   3.8046333e+01   3.9189622e-01   2.8299627e-01  -1.4787637e+00   6.1051802e-02
   3.8070463e+01   3.9189622e-01   2.8299627e-01  -1.4787637e+00   6.1051802e-02
   3.8094499e+01   3.8586050e-01   2.8687343e-01  -1.4793900e+00   5.9911803e-02
   3.8118982e+01   3.8586050e-01   2.8687343e-01  -1.4793900e+00   5.9911803e-02
   3.8143316e+01   3.7975872e-01   2.9089341e-01  -1.4800001e+00   5.9819178e-02
   3.8167569e+01   3.7975872e-01   2.9089341e-01  -1.4800001e+00   5.9819178e-02
   3.8191433e+01   3.7259454e-01   2.9598215e-01  -1.4808934e+00   5.8104591e-02
   3.8215682e+01   3.7259454e-01   2.9598215e-01  -1.4808934e+00   5.8104591e-02
   3.8239767e+01   3.6734614e-01   2.9986647e-01  -1.4813603e+00   5.3447918e-02
   3.8263463e+01   3.6734614e-01   2.9986647e-01  -1.4813603e+00   5.3447918e-02
   3.8287356e+01   3.6270985e-01   3.0346146e-01  -1.4823142e+00   5.0510005e-02
   3.8311937e+01   3.6270985e-01   3.0346146e-01  -1.4823142e+00   5.0510005e-02
   3.8335940e+01   3.5745570e-01   3.0744004e-01  -1.4833487e+00   4.5445518e-02
   3.8360296e+01   3.5745570e-01   3.0744004e-01  -1.4833487e+00   4.5445518e-02
   3.8385024e+01   3.5347596e-01   3.1024700e-01  -1.4844513e+00   3.6428885e-02
   3.8408786e+01   3.5347596e-01   3.1024700e-01  -1.4844513e+00   3.6428885e-02
   3.8432916e+01   3.5003290e-01   3.1245551e-01  -1.4850368e+00   2.8481559e-02
   3.8457001e+01   3.5003290e-01   3.1245551e-01  -1.4850368e+00   2.8481559e-02
   3.8481205e+01   3.4670636e-01   3.1438673e-01  -1.4857949e+00   2.8357939e-02
   3.8505927e+01   3.4670636e-01   3.1438673e-01  -1.4857949e+00   2.8357939e-02
   3.8529910e+01   3.4288135e-01   3.1639495e-01  -1.4868858e+00   2.7511076e-02
   3.8554361e+01   3.4288135e-01   3.1639495e-01  -1.4868858e+00   2.7511076e-02
   3.8578607e+01   3.4288135e-01   3.1639495e-01  -1.4868858e+00   2.7511076e-02
   3.8603890e+01   3.3977425e-01   3.1762749e-01  -1.4879003e+00   2.9364781e-02
   3.8628007e+01   3.3664420e-01   3.1827420e-01  -1.4889834e+00   3.3046321e-02
   3.8651748e+01   3.3664420e-01   3.1827420e-01  -1.4889834e+00   3.3046321e-02
   3.8675785e+01   3.3664420e-01   3.1827420e-01  -1.4889834e+00   3.3046321e-02
   3.8700128e+01   3.3247930e-01   3.1853002e-01  -1.4898922e+00   3.9207653e-02
   3.8722119e+01   3.3247930e-01   3.1853002e-01  -1.4898922e+00   3.9207653e-02
   3.8743506e+01   3.2890958e-01   3.1830761e-01  -1.4903746e+00   4.0993051e-02
   3.8764991e+01   3.2890958e-01   3.1830761e-01  -1.4903746e+00   4.0993051e-02
   3.8786933e+01   3.2463872e-01   3.1802782e-01  -1.4912189e+00   4.2478995e-02
   3.8810790e+01   3.2463872e-01   3.1802782e-01  -1.4912189e+00   4.2478995e-02
   3.8835019e+01   3.2113925e-01   3.1773734e-01  -1.4919351e+00   4.2213515e-02
   3.8859399e+01   3.2113925e-01   3.1773734e-01  -1.4919351e+00   4.2213515e-02
   3.8883527e+01   3.1808013e-01   3.1727290e-01  -1.4924742e+00   4.1760997e-02
   3.8907469e+01   3.1808013e-01   3.1727290e-01  -1.4924742e+00   4.1760997e-02
   3.8931715e+01   3.1412688e-01   3.1620055e-01  -1.4934934e+00   4.4568257e-02
   3.8955716e+01   3.1412688e-01   3.1620055e-01  -1.4934934e+00   4.4568257e-02
   3.8979697e+01   3.1117961e-01   3.1501004e-01  -1.4945954e+00   4.7095613e-02
   3.9004064e+01   3.1117961e-01   3.1501004e-01  -1.4945954e+00   4.7095613e-02
   3.9028065e+01   3.1117961e-01   3.1501004e-01  -1.4945954e+00   4.7095613e-02
   3.9051887e+01   3.0795196e-01   3.1356815e-01  -1.4956036e+00   5.0750331e-02
   3.9075776e+01   3.0403188e-01   3.1172925e-01  -1.4962091e+00   4.6736316e-02
   3.9099793e+01   3.0403188e-01   3.1172925e-01  -1.4962091e+00   4.6736316e-02
   3.9124384e+01   3.0403188e-01   3.1172925e-01  -1.4962091e+00   4.6736316e-02
   3.9148907e+01   3.0100623e-01   3.1032327e-01  -1.4962169e+00   4.7902540e-02
   3.9173069e+01   3.0100623e-01   3.1032327e-01  -1.4962169e+00   4.7902540e-02
   3.9197558e+01   2.9767036e-01   3.0949277e-01  -1.4962640e+00   4.5425371e-02
   3.9221585e+01   2.9767036e-01   3.0949277e-01  -1.4962640e+00   4.5425371e-02
   3.9246504e+01   2.9357249e-01   3.0906057e-01  -1.4973381e+00   4.0546731e-02
   3.9270767e+01   2.9357249e-01   3.0906057e-01  -1.4973381e+00   4.0546731e-02
   3.9295068e+01   2.9027697e-01   3.0874637e-01  -1.4984914e+00   3.7954764e-02
   3.9319128e+01   2.9027697e-01   3.0874637e-01  -1.4984914e+00   3.7954764e-02
   3.9344391e+01   2.8682527e-01   3.0829984e-01  -1.4998754e+00   4.0696220e-02
   3.9368174e+01   2.8682527e-01   3.0829984e-01  -1.4998754e+00   4.0696220e-02
   3.9391861e+01   2.8356352e-01   3.0793795e-01  -1.5007772e+00   4.1621522e-02
   3.9415824e+01   2.8356352e-01   3.0793795e-01  -1.5007772e+00   4.1621522e-02
   3.9439801e+01   2.7932695e-01   3.0754945e-01  -1.5012757e+00   4.0401773e-02
   3.9463786e+01   2.7932695e-01   3.0754945e-01  -1.5012757e+00   4.0401773e-02
   3.9487536e+01   2.7629581e-01   3.0742335e-01  -1.5017154e+00   4.0329293e-02
   3.9511653e+01   2.7629581e-01   3.0742335e-01  -1.5017154e+00   4.0329293e-02
   3.9535684e+01   2.7226532e-01   3.0666506e-01  -1.5023425e+00   4.0857987e-02
   3.9559619e+01   2.7226532e-01   3.0666506e-01  -1.5023425e+00   4.0857987e-02
   3.9584992e+01   2.6886481e-01   3.0595958e-01  -1.5033826e+00   4.0857987e-02
   3.9609469e+01   2.6886481e-01   3.0595958e-01  -1.5033826e+00   4.0857987e-02
   3.9633911e+01   2.6528165e-01   3.0506548e-01  -1.5046458e+00   2.7878122e-02
   3.9657885e+01   2.6528165e-01   3.0506548e-01  -1.5046458e+00   2.7878122e-02
   3.9681966e+01   2.6126215e-01   3.0460149e-01  -1.5057365e+00   3.0733780e-02
   3.9706197e+01   2.6126215e-01   3.0460149e-01  -1.5057365e+00   3.0733780e-02
   3.9727845e+01   2.6126215e-01   3.0460149e-01  -1.5057365e+00   3.0733780e-02
   3.9749677e+01   2.5666964e-01   3.0423078e-01  -1.5065284e+00   2.8494553e-02
   3.9773714e+01   2.5666964e-01   3.0423078e-01  -1.5065284e+00   2.8494553e-02
   3.9798341e+01   2.5280270e-01   3.0411497e-01  -1.5066279e+00   2.6188568e-02
   3.9822429e+01   2.5280270e-01   3.0411497e-01  -1.5066279e+00   2.6188568e-02
   3.9846604e+01   2.4888667e-01   3.0457592e-01  -1.5065335e+00   2.4350361e-02
   3.9870340e+01   2.4888667e-01   3.0457592e-01  -1.5065335e+00   2.4350361e-02
   3.9895021e+01   2.4420008e-01   3.0561039e-01  -1.5068908e+00   2.5003151e-02
   3.9919023e+01   2.4420008e-01   3.0561039e-01  -1.5068908e+00   2.5003151e-02
   3.9943322e+01   2.4049054e-01   3.0685094e-01  -1.5080024e+00   2.2955255e-02
   3.9966927e+01   2.4049054e-01   3.0685094e-01  -1.5080024e+00   2.2955255e-02
   3.9990861e+01   2.3637502e-01   3.0826065e-01  -1.5097530e+00   1.9179420e-02
   4.0014641e+01   2.3637502e-01   3.0826065e-01  -1.5097530e+00   1.9179420e-02
   4.0038589e+01   2.3344409e-01   3.0917960e-01  -1.5109022e+00   2.5016383e-02
   4.0063485e+01   2.3344409e-01   3.0917960e-01  -1.5109022e+00   2.5016383e-02
   4.0087309e+01   2.3076756e-01   3.0997971e-01  -1.5113602e+00   3.0072288e-02
   4.0111400e+01   2.3076756e-01   3.0997971e-01  -1.5113602e+00   3.0072288e-02
   4.0136047e+01   2.2843210e-01   3.1061143e-01  -1.5114160e+00   3.6328987e-02
   4.0160152e+01   2.2843210e-01   3.1061143e-01  -1.5114160e+00   3.6328987e-02
   4.0185104e+01   2.2611722e-01   3.1167752e-01  -1.5119618e+00   4.3155150e-02
   4.0209256e+01   2.2611722e-01   3.1167752e-01  -1.5119618e+00   4.3155150e-02
   4.0233634e+01   2.2396769e-01   3.1286106e-01  -1.5130610e+00   4.3155150e-02
   4.0258323e+01   2.2396769e-01   3.1286106e-01  -1.5130610e+00   4.3155150e-02
   4.0282532e+01   2.2185078e-01   3.1372756e-01  -1.5141808e+00   4.8143462e-02
   4.0308214e+01   2.2185078e-01   3.1372756e-01  -1.5141808e+00   4.8143462e-02
   4.0332575e+01   2.2185078e-01   3.1372756e-01  -1.5141808e+00   4.8143462e-02
   4.0357601e+01   2.1880846e-01   3.1454492e-01  -1.5150241e+00   4.3675856e-02
   4.0381732e+01   2.1643399e-01   3.1501189e-01  -1.5149164e+00   4.1216926e-02
   4.0406727e+01   2.1643399e-01   3.1501189e-01  -1.5149164e+00   4.1216926e-02
   4.0431082e+01   2.1643399e-01   3.1501189e-01  -1.5149164e+00   4.1216926e-02
   4.0456042e+01   2.1389642e-01   3.1543046e-01  -1.5146666e+00   3.6855773e-02
   4.0480337e+01   2.1389642e-01   3.1543046e-01  -1.5146666e+00   3.6855773e-02
   4.0505294e+01   2.1067619e-01   3.1608039e-01  -1.5149474e+00   3.1139449e-02
   4.0529995e+01   2.1067619e-01   3.1608039e-01  -1.5149474e+00   3.1139449e-02
   4.0554930e+01   2.0762320e-01   3.1646940e-01  -1.5157053e+00   3.2634572e-02
   4.0578950e+01   2.0472626e-01   3.1661868e-01  -1.5168163e+00   3.0288891e-02
   4.0603276e+01   2.0472626e-01   3.1661868e-01  -1.5168163e+00   3.0288891e-02
   4.0627150e+01   2.0472626e-01   3.1661868e-01  -1.5168163e+00   3.0288891e-02
   4.0651837e+01   2.0096153e-01   3.1642860e-01  -1.5182108e+00   3.1398014e-02
   4.0675794e+01   1.9800241e-01   3.1629357e-01  -1.5188606e+00   3.0576185e-02
   4.0699461e+01   1.9800241e-01   3.1629357e-01  -1.5188606e+00   3.0576185e-02
   4.0721526e+01   1.9800241e-01   3.1629357e-01  -1.5188606e+00   3.0576185e-02
   4.0744421e+01   1.9498980e-01   3.1620649e-01  -1.5190259e+00   3.2437519e-02
   4.0768084e+01   1.9498980e-01   3.1620649e-01  -1.5190259e+00   3.2437519e-02
   4.0792173e+01   1.9144255e-01   3.1693557e-01  -1.5190480e+00   3.1059102e-02
   4.0816086e+01   1.9144255e-01   3.1693557e-01  -1.5190480e+00   3.1059102e-02
   4.0840077e+01   1.8875226e-01   3.1771395e-01  -1.5186892e+00   3.4718589e-02
   4.0864867e+01   1.8875226e-01   3.1771395e-01  -1.5186892e+00   3.4718589e-02
   4.0889024e+01   1.8618870e-01   3.1874231e-01  -1.5183613e+00   3.8630203e-02
   4.0913285e+01   1.8618870e-01   3.1874231e-01  -1.5183613e+00   3.8630203e-02
   4.0939583e+01   1.8264070e-01   3.2009074e-01  -1.5186201e+00   4.5273618e-02
   4.0963901e+01   1.8264070e-01   3.2009074e-01  -1.5186201e+00   4.5273618e-02
   4.0987760e+01   1.7985561e-01   3.2134607e-01  -1.5192754e+00   4.6039418e-02
   4.1011945e+01   1.7985561e-01   3.2134607e-01  -1.5192754e+00   4.6039418e-02
   4.1036070e+01   1.7705433e-01   3.2256237e-01  -1.5199736e+00   4.9211101e-02
   4.1060604e+01   1.7705433e-01   3.2256237e-01  -1.5199736e+00   4.9211101e-02
   4.1085890e+01   1.7368527e-01   3.2393497e-01  -1.5202813e+00   4.7842817e-02
   4.1110166e+01   1.7368527e-01   3.2393497e-01  -1.5202813e+00   4.7842817e-02
   4.1134495e+01   1.7093982e-01   3.2517534e-01  -1.5200546e+00   4.6953992e-02
   4.1158547e+01   1.7093982e-01   3.2517534e-01  -1.5200546e+00   4.6953992e-02
   4.1183461e+01   1.6812316e-01   3.2618758e-01  -1.5197331e+00   4.1589455e-02
   4.1208210e+01   1.6812316e-01   3.2618758e-01  -1.5197331e+00   4.1589455e-02
   4.1233045e+01   1.6483514e-01   3.2750624e-01  -1.5198760e+00   3.9048151e-02
   4.1257154e+01   1.6483514e-01   3.2750624e-01  -1.5198760e+00   3.9048151e-02
   4.1281581e+01   1.6215837e-01   3.2839605e-01  -1.5202048e+00   3.8694219e-02
   4.1306509e+01   1.6215837e-01   3.2839605e-01  -1.5202048e+00   3.8694219e-02
   4.1330505e+01   1.5950197e-01   3.2919517e-01  -1.5209666e+00   3.9912538e-02
   4.1354524e+01   1.5950197e-01   3.2919517e-01  -1.5209666e+00   3.9912538e-02
   4.1378773e+01   1.5637438e-01   3.2974714e-01  -1.5213810e+00   3.8602547e-02
   4.1403485e+01   1.5637438e-01   3.2974714e-01  -1.5213810e+00   3.8602547e-02
   4.1427684e+01   1.5637438e-01   3.2974714e-01  -1.5213810e+00   3.8602547e-02
   4.1451704e+01   1.5398003e-01   3.2970357e-01  -1.5210434e+00   3.7603454e-02
   4.1476217e+01   1.5157337e-01   3.2981166e-01  -1.5206002e+00   3.7519054e-02
   4.1500264e+01   1.5157337e-01   3.2981166e-01  -1.5206002e+00   3.7519054e-02
   4.1525065e+01   1.5157337e-01   3.2981166e-01  -1.5206002e+00   3.7519054e-02
   4.1549731e+01   1.4845604e-01   3.3010212e-01  -1.5205835e+00   3.7589745e-02
   4.1573877e+01   1.4845604e-01   3.3010212e-01  -1.5205835e+00   3.7589745e-02
   4.1599269e+01   1.4618440e-01   3.3052874e-01  -1.5208774e+00   3.2710032e-02
   4.1623791e+01   1.4618440e-01   3.3052874e-01  -1.5208774e+00   3.2710032e-02
   4.1648337e+01   1.4424534e-01   3.3033499e-01  -1.5211742e+00   3.2421903e-02
   4.1672309e+01   1.4424534e-01   3.3033499e-01  -1.5211742e+00   3.2421903e-02
   4.1696455e+01   1.4231612e-01   3.2945064e-01  -1.5213233e+00   3.4114198e-02
   4.1718860e+01   1.4231612e-01   3.2945064e-01  -1.5213233e+00   3.4114198e-02
   4.1740076e+01   1.4146613e-01   3.2857016e-01  -1.5213239e+00   3.5021857e-02
   4.1761803e+01   1.4146613e-01   3.2857016e-01  -1.5213239e+00   3.5021857e-02
   4.1786487e+01   1.4086919e-01   3.2776675e-01  -1.5211031e+00   3.2735423e-02
   4.1810099e+01   1.4086919e-01   3.2776675e-01  -1.5211031e+00   3.2735423e-02
   4.1834771e+01   1.4105372e-01   3.2653686e-01  -1.5207326e+00   3.4110502e-02
   4.1858781e+01   1.4105372e-01   3.2653686e-01  -1.5207326e+00   3.4110502e-02
   4.1883651e+01   1.4140917e-01   3.2493511e-01  -1.5205719e+00   3.0765013e-02
   4.1907744e+01   1.4140917e-01   3.2493511e-01  -1.5205719e+00   3.0765013e-02
   4.1932239e+01   1.4178808e-01   3.2334849e-01  -1.5209106e+00   2.3233847e-02
   4.1956303e+01   1.4178808e-01   3.2334849e-01  -1.5209106e+00   2.3233847e-02
   4.1980396e+01   1.4275506e-01   3.2104284e-01  -1.5214144e+00   1.7292337e-02
   4.2005300e+01   1.4275506e-01   3.2104284e-01  -1.5214144e+00   1.7292337e-02
   4.2029468e+01   1.4378196e-01   3.1937438e-01  -1.5216068e+00   1.5813903e-02
   4.2053731e+01   1.4378196e-01   3.1937438e-01  -1.5216068e+00   1.5813903e-02
   4.2078178e+01   1.4495805e-01   3.1787300e-01  -1.5212127e+00   1.9232945e-02
   4.2105174e+01   1.4495805e-01   3.1787300e-01  -1.5212127e+00   1.9232945e-02
   4.2129230e+01   1.4632311e-01   3.1653374e-01  -1.5203321e+00   2.0126418e-02
   4.2155072e+01   1.4632311e-01   3.1653374e-01  -1.5203321e+00   2.0126418e-02
   4.2181089e+01   1.4709364e-01   3.1596011e-01  -1.5195576e+00   2.6958422e-02
   4.2206558e+01   1.4709364e-01   3.1596011e-01  -1.5195576e+00   2.6958422e-02
   4.2230791e+01   1.4763613e-01   3.1576043e-01  -1.5190933e+00   3.4928517e-02
   4.2255254e+01   1.4763613e-01   3.1576043e-01  -1.5190933e+00   3.4928517e-02
   4.2279286e+01   1.4852977e-01   3.1626022e-01  -1.5190331e+00   3.5122112e-02
   4.2303980e+01   1.4852977e-01   3.1626022e-01  -1.5190331e+00   3.5122112e-02
   4.2328233e+01   1.4918400e-01   3.1687561e-01  -1.5194120e+00   3.5122112e-02
   4.2352478e+01   1.4918400e-01   3.1687561e-01  -1.5194120e+00   3.5122112e-02
   4.2376466e+01   1.4973240e-01   3.1744137e-01  -1.5198001e+00   4.0588693e-02
   4.2400529e+01   1.4973240e-01   3.1744137e-01  -1.5198001e+00   4.0588693e-02
   4.2425955e+01   1.4973240e-01   3.1744137e-01  -1.5198001e+00   4.0588693e-02
   4.2450435e+01   1.5011191e-01   3.1802711e-01  -1.5195932e+00   4.5119719e-02
   4.2474611e+01   1.5017746e-01   3.1867781e-01  -1.5189111e+00   4.4982866e-02
   4.2500048e+01   1.5017746e-01   3.1867781e-01  -1.5189111e+00   4.4982866e-02
   4.2524868e+01   1.5017746e-01   3.1867781e-01  -1.5189111e+00   4.4982866e-02
   4.2549560e+01   1.4982837e-01   3.1946057e-01  -1.5178406e+00   4.6561913e-02
   4.2573859e+01   1.4982837e-01   3.1946057e-01  -1.5178406e+00   4.6561913e-02
   4.2598010e+01   1.4883862e-01   3.2079953e-01  -1.5165697e+00   4.4227318e-02
   4.2622062e+01   1.4883862e-01   3.2079953e-01  -1.5165697e+00   4.4227318e-02
   4.2647469e+01   1.4753678e-01   3.2179150e-01  -1.5162138e+00   3.7117557e-02
   4.2671814e+01   1.4753678e-01   3.2179150e-01  -1.5162138e+00   3.7117557e-02
   4.2695817e+01   1.4552544e-01   3.2284540e-01  -1.5166092e+00   2.8675870e-02
   4.2718212e+01   1.4552544e-01   3.2284540e-01  -1.5166092e+00   2.8675870e-02
   4.2739472e+01   1.4260207e-01   3.2357407e-01  -1.5176363e+00   2.7005629e-02
   4.2760819e+01   1.4260207e-01   3.2357407e-01  -1.5176363e+00   2.7005629e-02
   4.2782759e+01   1.3961890e-01   3.2400328e-01  -1.5180736e+00   1.9447998e-02
   4.2807334e+01   1.3961890e-01   3.2400328e-01  -1.5180736e+00   1.9447998e-02
   4.2832286e+01   1.3592337e-01   3.2419017e-01  -1.5180677e+00   2.1001057e-02
   4.2856513e+01   1.3592337e-01   3.2419017e-01  -1.5180677e+00   2.1001057e-02
   4.2880624e+01   1.3098875e-01   3.2384923e-01  -1.5176136e+00   2.2966103e-02
   4.2906309e+01   1.3098875e-01   3.2384923e-01  -1.5176136e+00   2.2966103e-02
   4.2930273e+01   1.2679894e-01   3.2285881e-01  -1.5169182e+00   2.8668479e-02
   4.2954861e+01   1.2679894e-01   3.2285881e-01  -1.5169182e+00   2.8668479e-02
   4.2978830e+01   1.2272146e-01   3.2117489e-01  -1.5167707e+00   2.5018529e-02
   4.3003672e+01   1.2272146e-01   3.2117489e-01  -1.5167707e+00   2.5018529e-02
   4.3028517e+01   1.1810565e-01   3.1859186e-01  -1.5166292e+00   2.3263292e-02
   4.3052770e+01   1.1810565e-01   3.1859186e-01  -1.5166292e+00   2.3263292e-02
   4.3076753e+01   1.1445132e-01   3.1665355e-01  -1.5168328e+00   2.6390151e-02
   4.3101700e+01   1.1445132e-01   3.1665355e-01  -1.5168328e+00   2.6390151e-02
   4.3126654e+01   1.1445132e-01   3.1665355e-01  -1.5168328e+00   2.6390151e-02
   4.3150835e+01   1.1155356e-01   3.1500381e-01  -1.5170681e+00   2.3551897e-02
   4.3174917e+01   1.0860338e-01   3.1316721e-01  -1.5176677e+00   1.9260720e-02
   4.3199871e+01   1.0860338e-01   3.1316721e-01  -1.5176677e+00   1.9260720e-02
   4.3224739e+01   1.0860338e-01   3.1316721e-01  -1.5176677e+00   1.9260720e-02
   4.3249280e+01   1.0714284e-01   3.1206188e-01  -1.5178419e+00   2.4121122e-02
   4.3273276e+01   1.0714284e-01   3.1206188e-01  -1.5178419e+00   2.4121122e-02
   4.3297979e+01   1.0654029e-01   3.1114572e-01  -1.5178185e+00   2.7735547e-02
   4.3322134e+01   1.0654029e-01   3.1114572e-01  -1.5178185e+00   2.7735547e-02
   4.3347357e+01   1.0659114e-01   3.1028384e-01  -1.5178568e+00   2.9425816e-02
   4.3371410e+01   1.0659114e-01   3.1028384e-01  -1.5178568e+00   2.9425816e-02
   4.3396444e+01   1.0787517e-01   3.0964178e-01  -1.5180880e+00   2.7397350e-02
   4.3420198e+01   1.0787517e-01   3.0964178e-01  -1.5180880e+00   2.7397350e-02
   4.3444562e+01   1.0989565e-01   3.0928236e-01  -1.5187194e+00   3.2253341e-02
   4.3468588e+01   1.0989565e-01   3.0928236e-01  -1.5187194e+00   3.2253341e-02
   4.3493558e+01   1.1248355e-01   3.0885294e-01  -1.5194672e+00   2.8736428e-02
   4.3517960e+01   1.1248355e-01   3.0885294e-01  -1.5194672e+00   2.8736428e-02
   4.3541723e+01   1.1656405e-01   3.0828032e-01  -1.5199280e+00   2.5243954e-02
   4.3566484e+01   1.1656405e-01   3.0828032e-01  -1.5199280e+00   2.5243954e-02
   4.3590332e+01   1.2043674e-01   3.0784965e-01  -1.5198188e+00   2.6910023e-02
   4.3614965e+01   1.2043674e-01   3.0784965e-01  -1.5198188e+00   2.6910023e-02
   4.3638715e+01   1.2461682e-01   3.0788559e-01  -1.5201207e+00   3.2229380e-02
   4.3662610e+01   1.2461682e-01   3.0788559e-01  -1.5201207e+00   3.2229380e-02
   4.3686771e+01   1.3006403e-01   3.0792078e-01  -1.5208244e+00   3.7250714e-02
   4.3710283e+01   1.3006403e-01   3.0792078e-01  -1.5208244e+00   3.7250714e-02
   4.3731727e+01   1.3449357e-01   3.0754426e-01  -1.5215589e+00   3.8998083e-02
   4.3753164e+01   1.3449357e-01   3.0754426e-01  -1.5215589e+00   3.8998083e-02
   4.3775090e+01   1.3946413e-01   3.0701971e-01  -1.5217533e+00   4.3577627e-02
   4.3798016e+01   1.3946413e-01   3.0701971e-01  -1.5217533e+00   4.3577627e-02
   4.3821894e+01   1.3946413e-01   3.0701971e-01  -1.5217533e+00   4.3577627e-02
   4.3846209e+01   1.4285408e-01   3.0683282e-01  -1.5213692e+00   4.3702439e-02
   4.3869805e+01   1.4285408e-01   3.0683282e-01  -1.5213692e+00   4.3702439e-02
   4.3893503e+01   1.4602067e-01   3.0685428e-01  -1.5208485e+00   4.0075974e-02
   4.3916996e+01   1.4602067e-01   3.0685428e-01  -1.5208485e+00   4.0075974e-02
   4.3940856e+01   1.4942433e-01   3.0677709e-01  -1.5197139e+00   3.7208156e-02
   4.3964968e+01   1.4942433e-01   3.0677709e-01  -1.5197139e+00   3.7208156e-02
   4.3988687e+01   1.5178195e-01   3.0675983e-01  -1.5191586e+00   3.6131219e-02
   4.4012943e+01   1.5178195e-01   3.0675983e-01  -1.5191586e+00   3.6131219e-02
   4.4036786e+01   1.5355019e-01   3.0677691e-01  -1.5190698e+00   3.4184531e-02
   4.4060886e+01   1.5355019e-01   3.0677691e-01  -1.5190698e+00   3.4184531e-02
   4.4085800e+01   1.5491228e-01   3.0715862e-01  -1.5195923e+00   3.3052282e-02
   4.4109775e+01   1.5491228e-01   3.0715862e-01  -1.5195923e+00   3.3052282e-02
   4.4134046e+01   1.5656586e-01   3.0795142e-01  -1.5201391e+00   3.0340866e-02
   4.4158385e+01   1.5656586e-01   3.0795142e-01  -1.5201391e+00   3.0340866e-02
   4.4182300e+01   1.5774855e-01   3.0879703e-01  -1.5198016e+00   2.5430755e-02
   4.4206957e+01   1.5774855e-01   3.0879703e-01  -1.5198016e+00   2.5430755e-02
   4.4232862e+01   1.5903306e-01   3.0977285e-01  -1.5189052e+00   2.1313266e-02
   4.4256739e+01   1.5903306e-01   3.0977285e-01  -1.5189052e+00   2.1313266e-02
   4.4280953e+01   1.6037498e-01   3.1136575e-01  -1.5174969e+00   1.7942385e-02
   4.4305700e+01   1.6037498e-01   3.1136575e-01  -1.5174969e+00   1.7942385e-02
   4.4330252e+01   1.6037498e-01   3.1136575e-01  -1.5174969e+00   1.7942385e-02
   4.4354494e+01   1.6135292e-01   3.1276113e-01  -1.5166367e+00   1.7632322e-02
   4.4378408e+01   1.6135292e-01   3.1276113e-01  -1.5166367e+00   1.7632322e-02
   4.4403466e+01   1.6272618e-01   3.1491199e-01  -1.5160933e+00   1.8571214e-02
   4.4427871e+01   1.6333234e-01   3.1685364e-01  -1.5159736e+00   2.2855834e-02
   4.4452163e+01   1.6333234e-01   3.1685364e-01  -1.5159736e+00   2.2855834e-02
   4.4476789e+01   1.6364206e-01   3.1909439e-01  -1.5157611e+00   2.6124195e-02
   4.4500799e+01   1.6364206e-01   3.1909439e-01  -1.5157611e+00   2.6124195e-02
   4.4525923e+01   1.6364206e-01   3.1909439e-01  -1.5157611e+00   2.6124195e-02
   4.4550267e+01   1.6377132e-01   3.2234070e-01  -1.5149788e+00   2.7607874e-02
   4.4573958e+01   1.6403565e-01   3.2513386e-01  -1.5137166e+00   2.5036768e-02
   4.4597671e+01   1.6403565e-01   3.2513386e-01  -1.5137166e+00   2.5036768e-02
   4.4621779e+01   1.6403565e-01   3.2513386e-01  -1.5137166e+00   2.5036768e-02
   4.4646458e+01   1.6422726e-01   3.2802472e-01  -1.5120199e+00   2.2873716e-02
   4.4670458e+01   1.6422726e-01   3.2802472e-01  -1.5120199e+00   2.2873716e-02
   4.4694014e+01   1.6437228e-01   3.3103737e-01  -1.5102644e+00   2.0104722e-02
   4.4716690e+01   1.6437228e-01   3.3103737e-01  -1.5102644e+00   2.0104722e-02
   4.4738061e+01   1.6429831e-01   3.3506480e-01  -1.5087206e+00   1.9081549e-02
   4.4759332e+01   1.6429831e-01   3.3506480e-01  -1.5087206e+00   1.9081549e-02
   4.4781109e+01   1.6442238e-01   3.3845025e-01  -1.5080105e+00   1.8435792e-02
   4.4805265e+01   1.6442238e-01   3.3845025e-01  -1.5080105e+00   1.8435792e-02
   4.4829220e+01   1.6442238e-01   3.3845025e-01  -1.5080105e+00   1.8435792e-02
   4.4853524e+01   1.6488114e-01   3.4301695e-01  -1.5075315e+00   1.9425468e-02
   4.4877484e+01   1.6524720e-01   3.4656769e-01  -1.5065184e+00   2.1710471e-02
   4.4901044e+01   1.6524720e-01   3.4656769e-01  -1.5065184e+00   2.1710471e-02
   4.4925281e+01   1.6524720e-01   3.4656769e-01  -1.5065184e+00   2.1710471e-02
   4.4949812e+01   1.6519867e-01   3.5035583e-01  -1.5048975e+00   2.1876649e-02
   4.4973696e+01   1.6519867e-01   3.5035583e-01  -1.5048975e+00   2.1876649e-02
   4.4998360e+01   1.6481082e-01   3.5572222e-01  -1.5029151e+00   1.9632892e-02
   4.5022501e+01   1.6481082e-01   3.5572222e-01  -1.5029151e+00   1.9632892e-02
   4.5047308e+01   1.6422127e-01   3.5962868e-01  -1.5019686e+00   2.3670034e-02
   4.5071453e+01   1.6422127e-01   3.5962868e-01  -1.5019686e+00   2.3670034e-02
   4.5095725e+01   1.6307540e-01   3.6352324e-01  -1.5013918e+00   2.4399475e-02
   4.5119736e+01   1.6307540e-01   3.6352324e-01  -1.5013918e+00   2.4399475e-02
   4.5144656e+01   1.6191368e-01   3.6740637e-01  -1.5010420e+00   2.8685288e-02
   4.5168742e+01   1.6191368e-01   3.6740637e-01  -1.5010420e+00   2.8685288e-02
   4.5192563e+01   1.6009000e-01   3.7157118e-01  -1.5002429e+00   3.1579928e-02
   4.5217203e+01   1.6009000e-01   3.7157118e-01  -1.5002429e+00   3.1579928e-02
   4.5241327e+01   1.5877701e-01   3.7435567e-01  -1.4992200e+00   4.1979508e-02
   4.5266463e+01   1.5877701e-01   3.7435567e-01  -1.4992200e+00   4.1979508e-02
   4.5290307e+01   1.5729922e-01   3.7633541e-01  -1.4977180e+00   5.1853613e-02
   4.5314590e+01   1.5729922e-01   3.7633541e-01  -1.4977180e+00   5.1853613e-02
   4.5338693e+01   1.5502703e-01   3.7780523e-01  -1.4960014e+00   4.8627214e-02
   4.5363172e+01   1.5502703e-01   3.7780523e-01  -1.4960014e+00   4.8627214e-02
   4.5386919e+01   1.5284932e-01   3.7827671e-01  -1.4950851e+00   4.8044399e-02
   4.5411501e+01   1.5284932e-01   3.7827671e-01  -1.4950851e+00   4.8044399e-02
   4.5435686e+01   1.5058909e-01   3.7814024e-01  -1.4946474e+00   4.3473081e-02
   4.5459336e+01   1.5058909e-01   3.7814024e-01  -1.4946474e+00   4.3473081e-02
   4.5483241e+01   1.4786571e-01   3.7749898e-01  -1.4946334e+00   3.7133412e-02
   4.5507217e+01   1.4786571e-01   3.7749898e-01  -1.4946334e+00   3.7133412e-02
   4.5531410e+01   1.4577267e-01   3.7686342e-01  -1.4945327e+00   3.1103210e-02
   4.5556988e+01   1.4577267e-01   3.7686342e-01  -1.4945327e+00   3.1103210e-02
   4.5581100e+01   1.4364780e-01   3.7605345e-01  -1.4941169e+00   3.2602743e-02
   4.5605779e+01   1.4364780e-01   3.7605345e-01  -1.4941169e+00   3.2602743e-02
   4.5629810e+01   1.4068525e-01   3.7479627e-01  -1.4931588e+00   3.3823208e-02
   4.5653668e+01   1.4068525e-01   3.7479627e-01  -1.4931588e+00   3.3823208e-02
   4.5678269e+01   1.4068525e-01   3.7479627e-01  -1.4931588e+00   3.3823208e-02
   4.5702619e+01   1.3815567e-01   3.7345853e-01  -1.4923080e+00   2.8542594e-02
   4.5724618e+01   1.3815567e-01   3.7345853e-01  -1.4923080e+00   2.8542594e-02
   4.5746250e+01   1.3616745e-01   3.7198767e-01  -1.4917297e+00   2.6014880e-02
   4.5770209e+01   1.3616745e-01   3.7198767e-01  -1.4917297e+00   2.6014880e-02
   4.5794119e+01   1.3394895e-01   3.6962053e-01  -1.4913234e+00   2.8833942e-02
   4.5818396e+01   1.3394895e-01   3.6962053e-01  -1.4913234e+00   2.8833942e-02
   4.5843572e+01   1.3247900e-01   3.6743003e-01  -1.4911947e+00   2.5632099e-02
   4.5867741e+01   1.3247900e-01   3.6743003e-01  -1.4911947e+00   2.5632099e-02
   4.5891713e+01   1.3158968e-01   3.6480415e-01  -1.4908366e+00   2.3911194e-02
   4.5915715e+01   1.3158968e-01   3.6480415e-01  -1.4908366e+00   2.3911194e-02
   4.5939533e+01   1.3066494e-01   3.6155877e-01  -1.4903663e+00   2.6929931e-02
   4.5963161e+01   1.3066494e-01   3.6155877e-01  -1.4903663e+00   2.6929931e-02
   4.5986851e+01   1.3015132e-01   3.5889933e-01  -1.4899415e+00   3.1928972e-02
   4.6010759e+01   1.3015132e-01   3.5889933e-01  -1.4899415e+00   3.1928972e-02
   4.6034391e+01   1.2985446e-01   3.5627148e-01  -1.4898374e+00   3.2484845e-02
   4.6058714e+01   1.2985446e-01   3.5627148e-01  -1.4898374e+00   3.2484845e-02
   4.6083431e+01   1.2978989e-01   3.5306171e-01  -1.4897463e+00   3.1520561e-02
   4.6107603e+01   1.2978989e-01   3.5306171e-01  -1.4897463e+00   3.1520561e-02
   4.6131665e+01   1.2974408e-01   3.5079792e-01  -1.4896455e+00   3.3233003e-02
   4.6155698e+01   1.2974408e-01   3.5079792e-01  -1.4896455e+00   3.3233003e-02
   4.6179851e+01   1.2993841e-01   3.4865361e-01  -1.4891194e+00   2.6462988e-02
   4.6204491e+01   1.2993841e-01   3.4865361e-01  -1.4891194e+00   2.6462988e-02
   4.6228485e+01   1.3053916e-01   3.4568834e-01  -1.4879159e+00   2.2533492e-02
   4.6252783e+01   1.3053916e-01   3.4568834e-01  -1.4879159e+00   2.2533492e-02
   4.6276761e+01   1.3120328e-01   3.4327316e-01  -1.4871109e+00   2.6129798e-02
   4.6300833e+01   1.3120328e-01   3.4327316e-01  -1.4871109e+00   2.6129798e-02
   4.6325207e+01   1.3120328e-01   3.4327316e-01  -1.4871109e+00   2.6129798e-02
   4.6348036e+01   1.3230096e-01   3.4090298e-01  -1.4870449e+00   2.8150276e-02
   4.6370709e+01   1.3230096e-01   3.4090298e-01  -1.4870449e+00   2.8150276e-02
   4.6394249e+01   1.3398623e-01   3.3828667e-01  -1.4878709e+00   3.1648711e-02
   4.6418732e+01   1.3398623e-01   3.3828667e-01  -1.4878709e+00   3.1648711e-02
   4.6444462e+01   1.3598998e-01   3.3654279e-01  -1.4882394e+00   3.6106662e-02
   4.6468735e+01   1.3598998e-01   3.3654279e-01  -1.4882394e+00   3.6106662e-02
   4.6492741e+01   1.3880439e-01   3.3496240e-01  -1.4881208e+00   4.4122652e-02
   4.6516818e+01   1.3880439e-01   3.3496240e-01  -1.4881208e+00   4.4122652e-02
   4.6540918e+01   1.4312859e-01   3.3354974e-01  -1.4868423e+00   4.2133884e-02
   4.6565634e+01   1.4312859e-01   3.3354974e-01  -1.4868423e+00   4.2133884e-02
   4.6589762e+01   1.4694297e-01   3.3313540e-01  -1.4855136e+00   4.0239052e-02
   4.6613803e+01   1.4694297e-01   3.3313540e-01  -1.4855136e+00   4.0239052e-02
   4.6637729e+01   1.5138882e-01   3.3365053e-01  -1.4847770e+00   4.4343428e-02
   4.6661746e+01   1.5138882e-01   3.3365053e-01  -1.4847770e+00   4.4343428e-02
   4.6686203e+01   1.5728146e-01   3.3498251e-01  -1.4846133e+00   4.3938355e-02
   4.6709488e+01   1.5728146e-01   3.3498251e-01  -1.4846133e+00   4.3938355e-02
   4.6731073e+01   1.6259006e-01   3.3648500e-01  -1.4846252e+00   4.3438510e-02
   4.6752520e+01   1.6259006e-01   3.3648500e-01  -1.4846252e+00   4.3438510e-02
   4.6774575e+01   1.6774064e-01   3.3806840e-01  -1.4841747e+00   4.6663956e-02
   4.6798359e+01   1.6774064e-01   3.3806840e-01  -1.4841747e+00   4.6663956e-02
   4.6822372e+01   1.6774064e-01   3.3806840e-01  -1.4841747e+00   4.6663956e-02
   4.6846858e+01   1.7388660e-01   3.4034801e-01  -1.4829562e+00   4.9645738e-02
   4.6870467e+01   1.7388660e-01   3.4034801e-01  -1.4829562e+00   4.9645738e-02
   4.6894174e+01   1.7859021e-01   3.4244177e-01  -1.4817514e+00   4.2860822e-02
   4.6917928e+01   1.7859021e-01   3.4244177e-01  -1.4817514e+00   4.2860822e-02
   4.6941760e+01   1.8285832e-01   3.4437275e-01  -1.4810481e+00   3.6892490e-02
   4.6966073e+01   1.8285832e-01   3.4437275e-01  -1.4810481e+00   3.6892490e-02
   4.6990225e+01   1.8749979e-01   3.4670949e-01  -1.4802473e+00   3.3684568e-02
   4.7013983e+01   1.8749979e-01   3.4670949e-01  -1.4802473e+00   3.3684568e-02
   4.7037934e+01   1.9050738e-01   3.4840646e-01  -1.4796087e+00   2.9482559e-02
   4.7063197e+01   1.9050738e-01   3.4840646e-01  -1.4796087e+00   2.9482559e-02
   4.7087560e+01   1.9305135e-01   3.4981945e-01  -1.4791136e+00   2.5474147e-02
   4.7111736e+01   1.9305135e-01   3.4981945e-01  -1.4791136e+00   2.5474147e-02
   4.7135693e+01   1.9573650e-01   3.5130316e-01  -1.4781644e+00   2.5666551e-02
   4.7159486e+01   1.9573650e-01   3.5130316e-01  -1.4781644e+00   2.5666551e-02
   4.7183478e+01   1.9694565e-01   3.5200751e-01  -1.4776111e+00   3.4903840e-02
   4.7207772e+01   1.9694565e-01   3.5200751e-01  -1.4776111e+00   3.4903840e-02
   4.7231856e+01   1.9731528e-01   3.5235322e-01  -1.4769049e+00   3.7093476e-02
   4.7256189e+01   1.9731528e-01   3.5235322e-01  -1.4769049e+00   3.7093476e-02
   4.7280293e+01   1.9655068e-01   3.5242894e-01  -1.4756290e+00   3.9401011e-02
   4.7304277e+01   1.9655068e-01   3.5242894e-01  -1.4756290e+00   3.9401011e-02
   4.7327082e+01   1.9513366e-01   3.5214600e-01  -1.4746628e+00   3.6757545e-02
   4.7350096e+01   1.9513366e-01   3.5214600e-01  -1.4746628e+00   3.6757545e-02
   4.7374014e+01   1.9339904e-01   3.5136980e-01  -1.4738829e+00   3.8149313e-02
   4.7398702e+01   1.9339904e-01   3.5136980e-01  -1.4738829e+00   3.8149313e-02
   4.7423398e+01   1.9339904e-01   3.5136980e-01  -1.4738829e+00   3.8149313e-02
   4.7448147e+01   1.9092548e-01   3.5012186e-01  -1.4733981e+00   3.5301165e-02
   4.7472345e+01   1.9092548e-01   3.5012186e-01  -1.4733981e+00   3.5301165e-02
   4.7496804e+01   1.8865576e-01   3.4866580e-01  -1.4733182e+00   3.6231116e-02
   4.7520970e+01   1.8865576e-01   3.4866580e-01  -1.4733182e+00   3.6231116e-02
   4.7546925e+01   1.8646257e-01   3.4672475e-01  -1.4730030e+00   3.7105159e-02
   4.7571089e+01   1.8646257e-01   3.4672475e-01  -1.4730030e+00   3.7105159e-02
   4.7596151e+01   1.8388343e-01   3.4359077e-01  -1.4720230e+00   3.7105159e-02
   4.7620260e+01   1.8388343e-01   3.4359077e-01  -1.4720230e+00   3.7105159e-02
   4.7645566e+01   1.8209998e-01   3.4088758e-01  -1.4712197e+00   3.6595062e-02
   4.7669695e+01   1.8209998e-01   3.4088758e-01  -1.4712197e+00   3.6595062e-02
   4.7694517e+01   1.8057214e-01   3.3787650e-01  -1.4703088e+00   3.5742239e-02
   4.7717316e+01   1.8057214e-01   3.3787650e-01  -1.4703088e+00   3.5742239e-02
   4.7738601e+01   1.7958133e-01   3.3395991e-01  -1.4696592e+00   3.1177596e-02
   4.7759917e+01   1.7958133e-01   3.3395991e-01  -1.4696592e+00   3.1177596e-02
   4.7781763e+01   1.7876583e-01   3.3067158e-01  -1.4694210e+00   2.7594999e-02
   4.7806445e+01   1.7876583e-01   3.3067158e-01  -1.4694210e+00   2.7594999e-02
   4.7830464e+01   1.7827575e-01   3.2714465e-01  -1.4689041e+00   2.4758534e-02
   4.7854615e+01   1.7827575e-01   3.2714465e-01  -1.4689041e+00   2.4758534e-02
   4.7879156e+01   1.7772041e-01   3.2300597e-01  -1.4681587e+00   2.4805144e-02
   4.7903297e+01   1.7772041e-01   3.2300597e-01  -1.4681587e+00   2.4805144e-02
   4.7927310e+01   1.7737909e-01   3.1993595e-01  -1.4674641e+00   2.6803092e-02
   4.7951968e+01   1.7737909e-01   3.1993595e-01  -1.4674641e+00   2.6803092e-02
   4.7976043e+01   1.7717795e-01   3.1708926e-01  -1.4666938e+00   3.0005650e-02
   4.8000024e+01   1.7717795e-01   3.1708926e-01  -1.4666938e+00   3.0005650e-02
   4.8024506e+01   1.7706937e-01   3.1482223e-01  -1.4658140e+00   2.8796629e-02
   4.8048742e+01   1.7706937e-01   3.1482223e-01  -1.4658140e+00   2.8796629e-02
   4.8073138e+01   1.7706937e-01   3.1482223e-01  -1.4658140e+00   2.8796629e-02
   4.8097058e+01   1.7698339e-01   3.1178522e-01  -1.4647872e+00   2.7503089e-02
   4.8121112e+01   1.7698339e-01   3.1178522e-01  -1.4647872e+00   2.7503089e-02
   4.8146172e+01   1.7699760e-01   3.0929697e-01  -1.4641762e+00   2.0748691e-02
   4.8170443e+01   1.7699760e-01   3.0929697e-01  -1.4641762e+00   2.0748691e-02
   4.8194573e+01   1.7681928e-01   3.0621964e-01  -1.4635340e+00   1.9286946e-02
   4.8218244e+01   1.7681928e-01   3.0621964e-01  -1.4635340e+00   1.9286946e-02
   4.8242332e+01   1.7676857e-01   3.0414164e-01  -1.4632961e+00   1.3073877e-02
   4.8267098e+01   1.7676857e-01   3.0414164e-01  -1.4632961e+00   1.3073877e-02
   4.8291501e+01   1.7678511e-01   3.0202705e-01  -1.4630115e+00   1.4245347e-02
   4.8315974e+01   1.7678511e-01   3.0202705e-01  -1.4630115e+00   1.4245347e-02
   4.8340463e+01   1.7660360e-01   3.0003339e-01  -1.4625771e+00   1.4699892e-02
   4.8365446e+01   1.7660360e-01   3.0003339e-01  -1.4625771e+00   1.4699892e-02
   4.8389696e+01   1.7643063e-01   2.9751235e-01  -1.4618081e+00   1.5217499e-02
   4.8414271e+01   1.7643063e-01   2.9751235e-01  -1.4618081e+00   1.5217499e-02
   4.8439768e+01   1.7577165e-01   2.9579461e-01  -1.4613000e+00   1.8209533e-02
   4.8465412e+01   1.7577165e-01   2.9579461e-01  -1.4613000e+00   1.8209533e-02
   4.8491253e+01   1.7465606e-01   2.9355994e-01  -1.4608612e+00   1.5834407e-02
   4.8515617e+01   1.7465606e-01   2.9355994e-01  -1.4608612e+00   1.5834407e-02
   4.8540034e+01   1.7332169e-01   2.9143992e-01  -1.4605318e+00   1.5597061e-02
   4.8563851e+01   1.7332169e-01   2.9143992e-01  -1.4605318e+00   1.5597061e-02
   4.8587480e+01   1.7174238e-01   2.8889191e-01  -1.4605377e+00   1.8260554e-02
   4.8611509e+01   1.7174238e-01   2.8889191e-01  -1.4605377e+00   1.8260554e-02
   4.8635685e+01   1.6990890e-01   2.8580144e-01  -1.4603857e+00   2.4348215e-02
   4.8660008e+01   1.6990890e-01   2.8580144e-01  -1.4603857e+00   2.4348215e-02
   4.8685487e+01   1.6719553e-01   2.8140244e-01  -1.4601402e+00   3.3499197e-02
   4.8708811e+01   1.6719553e-01   2.8140244e-01  -1.4601402e+00   3.3499197e-02
   4.8730366e+01   1.6507205e-01   2.7738899e-01  -1.4598989e+00   3.8280801e-02
   4.8751751e+01   1.6507205e-01   2.7738899e-01  -1.4598989e+00   3.8280801e-02
   4.8773479e+01   1.6288595e-01   2.7318057e-01  -1.4598778e+00   4.8702196e-02
   4.8796723e+01   1.6288595e-01   2.7318057e-01  -1.4598778e+00   4.8702196e-02
   4.8820860e+01   1.6288595e-01   2.7318057e-01  -1.4598778e+00   4.8702196e-02
   4.8846698e+01   1.6010027e-01   2.6716974e-01  -1.4596901e+00   5.1822499e-02
   4.8870740e+01   1.6010027e-01   2.6716974e-01  -1.4596901e+00   5.1822499e-02
   4.8894697e+01   1.5822951e-01   2.6241592e-01  -1.4596338e+00   4.6117977e-02
   4.8918954e+01   1.5822951e-01   2.6241592e-01  -1.4596338e+00   4.6117977e-02
   4.8943991e+01   1.5664330e-01   2.5823471e-01  -1.4596591e+00   4.3555335e-02
   4.8967954e+01   1.5664330e-01   2.5823471e-01  -1.4596591e+00   4.3555335e-02
   4.8992085e+01   1.5523630e-01   2.5374353e-01  -1.4594345e+00   4.4789986e-02
   4.9016575e+01   1.5523630e-01   2.5374353e-01  -1.4594345e+00   4.4789986e-02
   4.9040926e+01   1.5509827e-01   2.5087851e-01  -1.4589900e+00   4.2978124e-02
   4.9065845e+01   1.5509827e-01   2.5087851e-01  -1.4589900e+00   4.2978124e-02
   4.9090486e+01   1.5549637e-01   2.4713150e-01  -1.4584836e+00   4.0710167e-02
   4.9115208e+01   1.5549637e-01   2.4713150e-01  -1.4584836e+00   4.0710167e-02
   4.9139624e+01   1.5549637e-01   2.4713150e-01  -1.4584836e+00   4.0710167e-02
   4.9164234e+01   1.5549637e-01   2.4713150e-01  -1.4584836e+00   4.0710167e-02
   4.9188775e+01   1.5735543e-01   2.4147563e-01  -1.4583374e+00   4.7094421e-02
   4.9213892e+01   1.5735543e-01   2.4147563e-01  -1.4583374e+00   4.7094421e-02
   4.9238315e+01   1.5903738e-01   2.3905008e-01  -1.4585888e+00   3.8221912e-02
   4.9263214e+01   1.5903738e-01   2.3905008e-01  -1.4585888e+00   3.8221912e-02
   4.9287519e+01   1.6169508e-01   2.3634814e-01  -1.4589084e+00   3.1955675e-02
   4.9311641e+01   1.6169508e-01   2.3634814e-01  -1.4589084e+00   3.1955675e-02
   4.9338234e+01   1.6411841e-01   2.3470728e-01  -1.4590906e+00   2.8231458e-02
   4.9363557e+01   1.6411841e-01   2.3470728e-01  -1.4590906e+00   2.8231458e-02
   4.9387580e+01   1.6752574e-01   2.3312108e-01  -1.4589219e+00   2.4999575e-02
   4.9411779e+01   1.6752574e-01   2.3312108e-01  -1.4589219e+00   2.4999575e-02
   4.9436138e+01   1.7033772e-01   2.3217399e-01  -1.4585595e+00   2.0079569e-02
   4.9460783e+01   1.7033772e-01   2.3217399e-01  -1.4585595e+00   2.0079569e-02
   4.9485302e+01   1.7356849e-01   2.3113954e-01  -1.4584436e+00   2.1469192e-02
   4.9507300e+01   1.7356849e-01   2.3113954e-01  -1.4584436e+00   2.1469192e-02
   4.9528503e+01   1.7356849e-01   2.3113954e-01  -1.4584436e+00   2.1469192e-02
   4.9549442e+01   1.7666368e-01   2.3032752e-01  -1.4581306e+00   2.4704174e-02
   4.9570773e+01   1.7666368e-01   2.3032752e-01  -1.4581306e+00   2.4704174e-02
   4.9591909e+01   1.8038617e-01   2.2989869e-01  -1.4579166e+00   2.3810462e-02
   4.9613288e+01   1.8038617e-01   2.2989869e-01  -1.4579166e+00   2.3810462e-02
   4.9635663e+01   1.8320403e-01   2.2968988e-01  -1.4576217e+00   1.8778400e-02
   4.9659346e+01   1.8320403e-01   2.2968988e-01  -1.4576217e+00   1.8778400e-02
   4.9684055e+01   1.8603766e-01   2.2955637e-01  -1.4572279e+00   1.9671635e-02
   4.9712207e+01   1.8603766e-01   2.2955637e-01  -1.4572279e+00   1.9671635e-02
   4.9733481e+01   1.8903926e-01   2.2944635e-01  -1.4576182e+00   1.3915257e-02
   4.9754638e+01   1.8903926e-01   2.2944635e-01  -1.4576182e+00   1.3915257e-02
   4.9775899e+01   1.9131988e-01   2.2939497e-01  -1.4580690e+00   1.1698679e-02
   4.9797952e+01   1.9131988e-01   2.2939497e-01  -1.4580690e+00   1.1698679e-02
   4.9821904e+01   1.9131988e-01   2.2939497e-01  -1.4580690e+00   1.1698679e-02
   4.9846344e+01   1.9323647e-01   2.2915202e-01  -1.4585766e+00   1.1239366e-02
   4.9870202e+01   1.9323647e-01   2.2915202e-01  -1.4585766e+00   1.1239366e-02
   4.9893711e+01   1.9559026e-01   2.2873554e-01  -1.4586107e+00   1.5150026e-02
   4.9917809e+01   1.9559026e-01   2.2873554e-01  -1.4586107e+00   1.5150026e-02
   4.9942283e+01   1.9751990e-01   2.2836199e-01  -1.4581639e+00   1.2404875e-02
   4.9966266e+01   1.9751990e-01   2.2836199e-01  -1.4581639e+00   1.2404875e-02
   4.9990295e+01   1.9967644e-01   2.2823517e-01  -1.4578093e+00   1.6228513e-02
   5.0014505e+01   1.9967644e-01   2.2823517e-01  -1.4578093e+00   1.6228513e-02
   5.0038537e+01   2.0219913e-01   2.2818236e-01  -1.4575408e+00   2.1636681e-02
   5.0063204e+01   2.0219913e-01   2.2818236e-01  -1.4575408e+00   2.1636681e-02
   5.0087302e+01   2.0375596e-01   2.2823738e-01  -1.4581259e+00   2.3362116e-02
   5.0111521e+01   2.0375596e-01   2.2823738e-01  -1.4581259e+00   2.3362116e-02
   5.0135574e+01   2.0522034e-01   2.2820368e-01  -1.4595450e+00   2.5474385e-02
   5.0159948e+01   2.0522034e-01   2.2820368e-01  -1.4595450e+00   2.5474385e-02
   5.0184535e+01   2.0662066e-01   2.2747371e-01  -1.4608015e+00   3.1264142e-02
   5.0208652e+01   2.0662066e-01   2.2747371e-01  -1.4608015e+00   3.1264142e-02
   5.0232946e+01   2.0725639e-01   2.2668239e-01  -1.4610324e+00   3.8264589e-02
   5.0256945e+01   2.0725639e-01   2.2668239e-01  -1.4610324e+00   3.8264589e-02
   5.0281290e+01   2.0755257e-01   2.2597307e-01  -1.4606360e+00   3.7906007e-02
   5.0305565e+01   2.0755257e-01   2.2597307e-01  -1.4606360e+00   3.7906007e-02
   5.0329561e+01   2.0705310e-01   2.2510399e-01  -1.4608037e+00   4.3267087e-02
   5.0354880e+01   2.0705310e-01   2.2510399e-01  -1.4608037e+00   4.3267087e-02
   5.0378939e+01   2.0592582e-01   2.2421804e-01  -1.4613550e+00   4.6387152e-02
   5.0403164e+01   2.0592582e-01   2.2421804e-01  -1.4613550e+00   4.6387152e-02
   5.0427423e+01   2.0411661e-01   2.2286206e-01  -1.4619647e+00   4.3792800e-02
   5.0451831e+01   2.0411661e-01   2.2286206e-01  -1.4619647e+00   4.3792800e-02
   5.0477024e+01   2.0121075e-01   2.2070937e-01  -1.4629974e+00   3.9745645e-02
   5.0501203e+01   2.0121075e-01   2.2070937e-01  -1.4629974e+00   3.9745645e-02
   5.0526113e+01   2.0121075e-01   2.2070937e-01  -1.4629974e+00   3.9745645e-02
   5.0550344e+01   1.9843370e-01   2.1866846e-01  -1.4637195e+00   4.0201024e-02
   5.0574405e+01   1.9843370e-01   2.1866846e-01  -1.4637195e+00   4.0201024e-02
   5.0598498e+01   1.9554822e-01   2.1687211e-01  -1.4642124e+00   4.2880849e-02
   5.0623582e+01   1.9554822e-01   2.1687211e-01  -1.4642124e+00   4.2880849e-02
   5.0647548e+01   1.9179028e-01   2.1460932e-01  -1.4650677e+00   4.2360024e-02
   5.0671393e+01   1.9179028e-01   2.1460932e-01  -1.4650677e+00   4.2360024e-02
   5.0694791e+01   1.8893743e-01   2.1308741e-01  -1.4656235e+00   4.4868783e-02
   5.0717179e+01   1.8893743e-01   2.1308741e-01  -1.4656235e+00   4.4868783e-02
   5.0738396e+01   1.8617730e-01   2.1144991e-01  -1.4658960e+00   5.1339940e-02
   5.0759629e+01   1.8617730e-01   2.1144991e-01  -1.4658960e+00   5.1339940e-02
   5.0781618e+01   1.8253249e-01   2.0967385e-01  -1.4657358e+00   5.3660707e-02
   5.0806056e+01   1.8253249e-01   2.0967385e-01  -1.4657358e+00   5.3660707e-02
   5.0830071e+01   1.7946760e-01   2.0843938e-01  -1.4664496e+00   5.2520589e-02
   5.0854016e+01   1.7946760e-01   2.0843938e-01  -1.4664496e+00   5.2520589e-02
   5.0877901e+01   1.7946760e-01   2.0843938e-01  -1.4664496e+00   5.2520589e-02
   5.0903263e+01   1.7657369e-01   2.0696864e-01  -1.4672482e+00   5.2657441e-02
   5.0927679e+01   1.7657369e-01   2.0696864e-01  -1.4672482e+00   5.2657441e-02
   5.0952541e+01   1.7312181e-01   2.0495552e-01  -1.4679067e+00   5.0955252e-02
   5.0976165e+01   1.7064936e-01   2.0319457e-01  -1.4682581e+00   5.0111846e-02
   5.1000240e+01   1.7064936e-01   2.0319457e-01  -1.4682581e+00   5.0111846e-02
   5.1024895e+01   1.6847867e-01   2.0153424e-01  -1.4683982e+00   4.7395186e-02
   5.1048833e+01   1.6847867e-01   2.0153424e-01  -1.4683982e+00   4.7395186e-02
   5.1072968e+01   1.6847867e-01   2.0153424e-01  -1.4683982e+00   4.7395186e-02
   5.1097573e+01   1.6597368e-01   1.9953455e-01  -1.4683976e+00   4.5561270e-02
   5.1121941e+01   1.6597368e-01   1.9953455e-01  -1.4683976e+00   4.5561270e-02
   5.1146785e+01   1.6425818e-01   1.9787526e-01  -1.4686654e+00   4.2220191e-02
   5.1171145e+01   1.6425818e-01   1.9787526e-01  -1.4686654e+00   4.2220191e-02
   5.1196003e+01   1.6313626e-01   1.9573161e-01  -1.4690455e+00   3.4901218e-02
   5.1219983e+01   1.6313626e-01   1.9573161e-01  -1.4690455e+00   3.4901218e-02
   5.1244554e+01   1.6195825e-01   1.9309618e-01  -1.4694759e+00   2.7542786e-02
   5.1268670e+01   1.6195825e-01   1.9309618e-01  -1.4694759e+00   2.7542786e-02
   5.1292678e+01   1.6138209e-01   1.9156665e-01  -1.4699080e+00   1.7986492e-02
   5.1317408e+01   1.6138209e-01   1.9156665e-01  -1.4699080e+00   1.7986492e-02
   5.1341365e+01   1.6111369e-01   1.9031982e-01  -1.4698043e+00   1.4884428e-02
   5.1366215e+01   1.6111369e-01   1.9031982e-01  -1.4698043e+00   1.4884428e-02
   5.1389910e+01   1.6084571e-01   1.8933330e-01  -1.4693880e+00   1.3967709e-02
   5.1414871e+01   1.6084571e-01   1.8933330e-01  -1.4693880e+00   1.3967709e-02
   5.1438989e+01   1.6058443e-01   1.8866622e-01  -1.4692369e+00   1.1177258e-02
   5.1463420e+01   1.6058443e-01   1.8866622e-01  -1.4692369e+00   1.1177258e-02
   5.1487697e+01   1.6048224e-01   1.8814132e-01  -1.4690905e+00   1.4079169e-02
   5.1512946e+01   1.6048224e-01   1.8814132e-01  -1.4690905e+00   1.4079169e-02
   5.1536939e+01   1.6107398e-01   1.8726078e-01  -1.4691843e+00   1.4387564e-02
   5.1560597e+01   1.6107398e-01   1.8726078e-01  -1.4691843e+00   1.4387564e-02
   5.1585220e+01   1.6214502e-01   1.8630651e-01  -1.4697806e+00   1.4387564e-02
   5.1609190e+01   1.6214502e-01   1.8630651e-01  -1.4697806e+00   1.4387564e-02
   5.1633598e+01   1.6329658e-01   1.8565425e-01  -1.4702743e+00   1.5335278e-02
   5.1657659e+01   1.6329658e-01   1.8565425e-01  -1.4702743e+00   1.5335278e-02
   5.1682041e+01   1.6528615e-01   1.8509662e-01  -1.4703448e+00   1.8971638e-02
   5.1706043e+01   1.6528615e-01   1.8509662e-01  -1.4703448e+00   1.8971638e-02
   5.1727581e+01   1.6528615e-01   1.8509662e-01  -1.4703448e+00   1.8971638e-02
   5.1749066e+01   1.6687529e-01   1.8467134e-01  -1.4698169e+00   2.2845940e-02
   5.1770652e+01   1.6687529e-01   1.8467134e-01  -1.4698169e+00   2.2845940e-02
   5.1794384e+01   1.6916603e-01   1.8414101e-01  -1.4691255e+00   2.4065332e-02
   5.1818337e+01   1.6916603e-01   1.8414101e-01  -1.4691255e+00   2.4065332e-02
   5.1842521e+01   1.7253450e-01   1.8297791e-01  -1.4688584e+00   2.7988271e-02
   5.1867143e+01   1.7253450e-01   1.8297791e-01  -1.4688584e+00   2.7988271e-02
   5.1891336e+01   1.7525953e-01   1.8217486e-01  -1.4691952e+00   3.1592087e-02
   5.1915899e+01   1.7525953e-01   1.8217486e-01  -1.4691952e+00   3.1592087e-02
   5.1940232e+01   1.7825301e-01   1.8128885e-01  -1.4697430e+00   3.2912091e-02
   5.1964529e+01   1.7825301e-01   1.8128885e-01  -1.4697430e+00   3.2912091e-02
   5.1988364e+01   1.8178020e-01   1.7989108e-01  -1.4704311e+00   3.0446963e-02
   5.2012368e+01   1.8178020e-01   1.7989108e-01  -1.4704311e+00   3.0446963e-02
   5.2036083e+01   1.8464112e-01   1.7828186e-01  -1.4705986e+00   2.9965357e-02
   5.2060010e+01   1.8464112e-01   1.7828186e-01  -1.4705986e+00   2.9965357e-02
   5.2084560e+01   1.8738422e-01   1.7625841e-01  -1.4703327e+00   2.7704076e-02
   5.2108270e+01   1.8738422e-01   1.7625841e-01  -1.4703327e+00   2.7704076e-02
   5.2132558e+01   1.8993622e-01   1.7386055e-01  -1.4706706e+00   2.9869394e-02
   5.2156611e+01   1.8993622e-01   1.7386055e-01  -1.4706706e+00   2.9869394e-02
   5.2180723e+01   1.9326858e-01   1.6997704e-01  -1.4715352e+00   3.3552961e-02
   5.2205346e+01   1.9326858e-01   1.6997704e-01  -1.4715352e+00   3.3552961e-02
   5.2229330e+01   1.9592716e-01   1.6676767e-01  -1.4722570e+00   3.8443402e-02
   5.2253479e+01   1.9592716e-01   1.6676767e-01  -1.4722570e+00   3.8443402e-02
   5.2277538e+01   1.9918798e-01   1.6299522e-01  -1.4734656e+00   3.7678198e-02
   5.2301672e+01   1.9918798e-01   1.6299522e-01  -1.4734656e+00   3.7678198e-02
   5.2326474e+01   1.9918798e-01   1.6299522e-01  -1.4734656e+00   3.7678198e-02
   5.2350450e+01   2.0170404e-01   1.6032644e-01  -1.4740053e+00   4.0546493e-02
   5.2374764e+01   2.0419343e-01   1.5809846e-01  -1.4742209e+00   3.9816932e-02
   5.2399035e+01   2.0419343e-01   1.5809846e-01  -1.4742209e+00   3.9816932e-02
   5.2425375e+01   2.0749521e-01   1.5571375e-01  -1.4745274e+00   3.4171895e-02
   5.2449709e+01   2.0749521e-01   1.5571375e-01  -1.4745274e+00   3.4171895e-02
   5.2474468e+01   2.1015799e-01   1.5379091e-01  -1.4746701e+00   2.7740912e-02
   5.2498818e+01   2.1015799e-01   1.5379091e-01  -1.4746701e+00   2.7740912e-02
   5.2524204e+01   2.1292388e-01   1.5170157e-01  -1.4753330e+00   2.6388363e-02
   5.2548312e+01   2.1292388e-01   1.5170157e-01  -1.4753330e+00   2.6388363e-02
   5.2572451e+01   2.1292388e-01   1.5170157e-01  -1.4753330e+00   2.6388363e-02
   5.2597149e+01   2.1582903e-01   1.4921425e-01  -1.4763167e+00   2.3898915e-02
   5.2621181e+01   2.1582903e-01   1.4921425e-01  -1.4763167e+00   2.3898915e-02
   5.2646408e+01   2.1765761e-01   1.4735062e-01  -1.4771881e+00   1.7813162e-02
   5.2670621e+01   2.1765761e-01   1.4735062e-01  -1.4771881e+00   1.7813162e-02
   5.2694643e+01   2.1906722e-01   1.4577985e-01  -1.4782631e+00   1.3714985e-02
   5.2716951e+01   2.1906722e-01   1.4577985e-01  -1.4782631e+00   1.3714985e-02
   5.2738323e+01   2.2033718e-01   1.4367257e-01  -1.4792144e+00   1.3647274e-02
   5.2759606e+01   2.2033718e-01   1.4367257e-01  -1.4792144e+00   1.3647274e-02
   5.2781350e+01   2.2065565e-01   1.4208791e-01  -1.4797956e+00   9.5729391e-03
   5.2805063e+01   2.2065565e-01   1.4208791e-01  -1.4797956e+00   9.5729391e-03
   5.2829183e+01   2.2075062e-01   1.4029549e-01  -1.4803118e+00   8.8184635e-03
   5.2853255e+01   2.2075062e-01   1.4029549e-01  -1.4803118e+00   8.8184635e-03
   5.2877231e+01   2.2012272e-01   1.3813607e-01  -1.4812624e+00   1.5060739e-02
   5.2901469e+01   2.2012272e-01   1.3813607e-01  -1.4812624e+00   1.5060739e-02
   5.2926010e+01   2.2012272e-01   1.3813607e-01  -1.4812624e+00   1.5060739e-02
   5.2950425e+01   2.1911567e-01   1.3668756e-01  -1.4823382e+00   2.4703936e-02
   5.2974627e+01   2.1790816e-01   1.3534398e-01  -1.4835950e+00   2.8340296e-02
   5.2998910e+01   2.1790816e-01   1.3534398e-01  -1.4835950e+00   2.8340296e-02
   5.3023834e+01   2.1790816e-01   1.3534398e-01  -1.4835950e+00   2.8340296e-02
   5.3047745e+01   2.1648653e-01   1.3404949e-01  -1.4843332e+00   3.6999301e-02
   5.3072310e+01   2.1648653e-01   1.3404949e-01  -1.4843332e+00   3.6999301e-02
   5.3096810e+01   2.1447992e-01   1.3233383e-01  -1.4851283e+00   4.7175483e-02
   5.3120756e+01   2.1447992e-01   1.3233383e-01  -1.4851283e+00   4.7175483e-02
   5.3146531e+01   2.1262684e-01   1.3097303e-01  -1.4856762e+00   5.1135258e-02
   5.3170659e+01   2.1262684e-01   1.3097303e-01  -1.4856762e+00   5.1135258e-02
   5.3195328e+01   2.1082029e-01   1.2951624e-01  -1.4859688e+00   5.1778750e-02
   5.3219331e+01   2.1082029e-01   1.2951624e-01  -1.4859688e+00   5.1778750e-02
   5.3244221e+01   2.0853651e-01   1.2774055e-01  -1.4869263e+00   5.3502874e-02
   5.3268235e+01   2.0853651e-01   1.2774055e-01  -1.4869263e+00   5.3502874e-02
   5.3292314e+01   2.0683053e-01   1.2642255e-01  -1.4877373e+00   5.6056933e-02
   5.3316337e+01   2.0683053e-01   1.2642255e-01  -1.4877373e+00   5.6056933e-02
   5.3340481e+01   2.0450909e-01   1.2550130e-01  -1.4892312e+00   5.3114132e-02
   5.3364663e+01   2.0450909e-01   1.2550130e-01  -1.4892312e+00   5.3114132e-02
   5.3388379e+01   2.0294535e-01   1.2515365e-01  -1.4902327e+00   5.4198341e-02
   5.3412709e+01   2.0294535e-01   1.2515365e-01  -1.4902327e+00   5.4198341e-02
   5.3436592e+01   2.0190322e-01   1.2491979e-01  -1.4908139e+00   5.1732377e-02
   5.3460233e+01   2.0190322e-01   1.2491979e-01  -1.4908139e+00   5.1732377e-02
   5.3485270e+01   2.0121413e-01   1.2451138e-01  -1.4905685e+00   4.5317964e-02
   5.3509371e+01   2.0121413e-01   1.2451138e-01  -1.4905685e+00   4.5317964e-02
   5.3533416e+01   2.0057245e-01   1.2436976e-01  -1.4909475e+00   3.9819078e-02
   5.3557088e+01   2.0057245e-01   1.2436976e-01  -1.4909475e+00   3.9819078e-02
   5.3580951e+01   2.0031206e-01   1.2462961e-01  -1.4916846e+00   3.4294442e-02
   5.3606019e+01   2.0031206e-01   1.2462961e-01  -1.4916846e+00   3.4294442e-02
   5.3630235e+01   2.0031206e-01   1.2462961e-01  -1.4916846e+00   3.4294442e-02
   5.3654564e+01   2.0007665e-01   1.2578720e-01  -1.4932292e+00   2.9253916e-02
   5.3678979e+01   2.0007665e-01   1.2578720e-01  -1.4932292e+00   2.9253916e-02
   5.3702915e+01   2.0017399e-01   1.2707531e-01  -1.4941437e+00   2.4188952e-02
   5.3724823e+01   2.0017399e-01   1.2707531e-01  -1.4941437e+00   2.4188952e-02
   5.3746295e+01   2.0032270e-01   1.2896544e-01  -1.4950736e+00   2.3474054e-02
   5.3770085e+01   2.0032270e-01   1.2896544e-01  -1.4950736e+00   2.3474054e-02
   5.3793906e+01   2.0034529e-01   1.3184021e-01  -1.4955251e+00   2.1332578e-02
   5.3817935e+01   2.0034529e-01   1.3184021e-01  -1.4955251e+00   2.1332578e-02
   5.3842811e+01   2.0035830e-01   1.3429347e-01  -1.4953327e+00   1.4830426e-02
   5.3867005e+01   2.0035830e-01   1.3429347e-01  -1.4953327e+00   1.4830426e-02
   5.3891459e+01   2.0042713e-01   1.3681819e-01  -1.4953878e+00   1.0180787e-02
   5.3915826e+01   2.0042713e-01   1.3681819e-01  -1.4953878e+00   1.0180787e-02
   5.3940168e+01   2.0043877e-01   1.3941786e-01  -1.4956080e+00   6.8231384e-03
   5.3964861e+01   2.0043877e-01   1.3941786e-01  -1.4956080e+00   6.8231384e-03
   5.3989120e+01   2.0061634e-01   1.4330555e-01  -1.4970756e+00  -2.3327311e-03
   5.4013672e+01   2.0061634e-01   1.4330555e-01  -1.4970756e+00  -2.3327311e-03
   5.4037887e+01   2.0057979e-01   1.4673039e-01  -1.4984958e+00  -8.1981858e-03
   5.4062456e+01   2.0057979e-01   1.4673039e-01  -1.4984958e+00  -8.1981858e-03
   5.4086870e+01   2.0117997e-01   1.5131606e-01  -1.5001335e+00  -1.0691448e-02
   5.4111083e+01   2.0117997e-01   1.5131606e-01  -1.5001335e+00  -1.0691448e-02
   5.4135374e+01   2.0117997e-01   1.5131606e-01  -1.5001335e+00  -1.0691448e-02
   5.4159712e+01   2.0117997e-01   1.5131606e-01  -1.5001335e+00  -1.0691448e-02
   5.4184408e+01   2.0274770e-01   1.5848994e-01  -1.5007473e+00  -6.2332590e-03
   5.4207967e+01   2.0274770e-01   1.5848994e-01  -1.5007473e+00  -6.2332590e-03
   5.4232415e+01   2.0340490e-01   1.6222335e-01  -1.5010833e+00  -8.5572799e-04
   5.4256199e+01   2.0340490e-01   1.6222335e-01  -1.5010833e+00  -8.5572799e-04
   5.4279822e+01   2.0413798e-01   1.6698751e-01  -1.5021539e+00   9.7939531e-03
   5.4304298e+01   2.0413798e-01   1.6698751e-01  -1.5021539e+00   9.7939531e-03
   5.4328303e+01   2.0492812e-01   1.7066889e-01  -1.5030797e+00   1.4770464e-02
   5.4352175e+01   2.0492812e-01   1.7066889e-01  -1.5030797e+00   1.4770464e-02
   5.4376047e+01   2.0559822e-01   1.7407647e-01  -1.5044974e+00   1.9008831e-02
   5.4399744e+01   2.0559822e-01   1.7407647e-01  -1.5044974e+00   1.9008831e-02
   5.4424411e+01   2.0559822e-01   1.7407647e-01  -1.5044974e+00   1.9008831e-02
   5.4449296e+01   2.0608102e-01   1.7739739e-01  -1.5062162e+00   2.7323798e-02
   5.4473042e+01   2.0608102e-01   1.7739739e-01  -1.5062162e+00   2.7323798e-02
   5.4497410e+01   2.0639615e-01   1.7921659e-01  -1.5071493e+00   3.1055168e-02
   5.4521517e+01   2.0639615e-01   1.7921659e-01  -1.5071493e+00   3.1055168e-02
   5.4545897e+01   2.0633413e-01   1.8028504e-01  -1.5077065e+00   4.2412357e-02
   5.4570152e+01   2.0633413e-01   1.8028504e-01  -1.5077065e+00   4.2412357e-02
   5.4594362e+01   2.0590621e-01   1.8104386e-01  -1.5083320e+00   4.3337778e-02
   5.4618864e+01   2.0590621e-01   1.8104386e-01  -1.5083320e+00   4.3337778e-02
   5.4643357e+01   2.0583238e-01   1.8162125e-01  -1.5088928e+00   4.8717455e-02
   5.4667761e+01   2.0583238e-01   1.8162125e-01  -1.5088928e+00   4.8717455e-02
   5.4691802e+01   2.0582168e-01   1.8240233e-01  -1.5097079e+00   4.8029021e-02
   5.4714934e+01   2.0582168e-01   1.8240233e-01  -1.5097079e+00   4.8029021e-02
   5.4736270e+01   2.0582168e-01   1.8240233e-01  -1.5097079e+00   4.8029021e-02
   5.4757661e+01   2.0617492e-01   1.8316656e-01  -1.5106843e+00   4.8124389e-02
   5.4779498e+01   2.0700495e-01   1.8363371e-01  -1.5119045e+00   4.7370748e-02
   5.4803362e+01   2.0700495e-01   1.8363371e-01  -1.5119045e+00   4.7370748e-02
   5.4826901e+01   2.0803075e-01   1.8390407e-01  -1.5129453e+00   4.1998820e-02
   5.4850986e+01   2.0803075e-01   1.8390407e-01  -1.5129453e+00   4.1998820e-02
   5.4875917e+01   2.0803075e-01   1.8390407e-01  -1.5129453e+00   4.1998820e-02
   5.4900432e+01   2.0984569e-01   1.8449008e-01  -1.5140852e+00   4.1004495e-02
   5.4925106e+01   2.1157293e-01   1.8510576e-01  -1.5150974e+00   3.9571599e-02
   5.4949053e+01   2.1157293e-01   1.8510576e-01  -1.5150974e+00   3.9571599e-02
   5.4973204e+01   2.1157293e-01   1.8510576e-01  -1.5150974e+00   3.9571599e-02
   5.4997621e+01   2.1380900e-01   1.8558814e-01  -1.5157013e+00   3.4700708e-02
   5.5021900e+01   2.1380900e-01   1.8558814e-01  -1.5157013e+00   3.4700708e-02
   5.5047672e+01   2.1716483e-01   1.8613574e-01  -1.5165786e+00   3.0032591e-02
   5.5071912e+01   2.1716483e-01   1.8613574e-01  -1.5165786e+00   3.0032591e-02
   5.5096234e+01   2.2002643e-01   1.8650047e-01  -1.5174797e+00   2.8052882e-02
   5.5121149e+01   2.2002643e-01   1.8650047e-01  -1.5174797e+00   2.8052882e-02
   5.5146004e+01   2.2316444e-01   1.8689469e-01  -1.5182632e+00   2.5386290e-02
   5.5170998e+01   2.2316444e-01   1.8689469e-01  -1.5182632e+00   2.5386290e-02
   5.5195300e+01   2.2696130e-01   1.8721750e-01  -1.5193763e+00   2.2004918e-02
   5.5220073e+01   2.2696130e-01   1.8721750e-01  -1.5193763e+00   2.2004918e-02
   5.5244979e+01   2.3019873e-01   1.8755801e-01  -1.5207769e+00   2.4664358e-02
   5.5268976e+01   2.3019873e-01   1.8755801e-01  -1.5207769e+00   2.4664358e-02
   5.5293645e+01   2.3346099e-01   1.8782452e-01  -1.5222613e+00   3.1046943e-02
   5.5318146e+01   2.3346099e-01   1.8782452e-01  -1.5222613e+00   3.1046943e-02
   5.5342222e+01   2.3725280e-01   1.8794055e-01  -1.5233564e+00   3.3127503e-02
   5.5367404e+01   2.3725280e-01   1.8794055e-01  -1.5233564e+00   3.3127503e-02
   5.5391427e+01   2.4038628e-01   1.8784836e-01  -1.5241269e+00   3.2789902e-02
   5.5415837e+01   2.4038628e-01   1.8784836e-01  -1.5241269e+00   3.2789902e-02
   5.5439960e+01   2.4309227e-01   1.8770395e-01  -1.5247540e+00   3.4792976e-02
   5.5464375e+01   2.4309227e-01   1.8770395e-01  -1.5247540e+00   3.4792976e-02
   5.5488159e+01   2.4595945e-01   1.8681476e-01  -1.5252047e+00   3.1392054e-02
   5.5512804e+01   2.4595945e-01   1.8681476e-01  -1.5252047e+00   3.1392054e-02
   5.5536815e+01   2.4789636e-01   1.8529035e-01  -1.5262191e+00   2.8273777e-02
   5.5561046e+01   2.4789636e-01   1.8529035e-01  -1.5262191e+00   2.8273777e-02
   5.5586153e+01   2.4936335e-01   1.8342425e-01  -1.5272874e+00   2.5176124e-02
   5.5609977e+01   2.4936335e-01   1.8342425e-01  -1.5272874e+00   2.5176124e-02
   5.5634353e+01   2.5083026e-01   1.8105823e-01  -1.5287174e+00   2.8675632e-02
   5.5659211e+01   2.5083026e-01   1.8105823e-01  -1.5287174e+00   2.8675632e-02
   5.5683861e+01   2.5140780e-01   1.7939566e-01  -1.5296642e+00   3.0194835e-02
   5.5707270e+01   2.5140780e-01   1.7939566e-01  -1.5296642e+00   3.0194835e-02
   5.5729042e+01   2.5140780e-01   1.7939566e-01  -1.5296642e+00   3.0194835e-02
   5.5750347e+01   2.5150600e-01   1.7728782e-01  -1.5297186e+00   3.4685806e-02
   5.5772066e+01   2.5150600e-01   1.7728782e-01  -1.5297186e+00   3.4685806e-02
   5.5794791e+01   2.5107923e-01   1.7537142e-01  -1.5296111e+00   3.9208965e-02
   5.5819115e+01   2.5107923e-01   1.7537142e-01  -1.5296111e+00   3.9208965e-02
   5.5843785e+01   2.5064981e-01   1.7319071e-01  -1.5294976e+00   4.1892366e-02
   5.5867992e+01   2.5064981e-01   1.7319071e-01  -1.5294976e+00   4.1892366e-02
   5.5892293e+01   2.4977484e-01   1.7105867e-01  -1.5303875e+00   4.2625860e-02
   5.5916503e+01   2.4977484e-01   1.7105867e-01  -1.5303875e+00   4.2625860e-02
   5.5941012e+01   2.4832188e-01   1.6842066e-01  -1.5315005e+00   4.4454412e-02
   5.5966492e+01   2.4832188e-01   1.6842066e-01  -1.5315005e+00   4.4454412e-02
   5.5990983e+01   2.4739203e-01   1.6632655e-01  -1.5322978e+00   4.2519287e-02
   5.6015704e+01   2.4739203e-01   1.6632655e-01  -1.5322978e+00   4.2519287e-02
   5.6039831e+01   2.4637263e-01   1.6442224e-01  -1.5322323e+00   4.0420965e-02
   5.6064540e+01   2.4637263e-01   1.6442224e-01  -1.5322323e+00   4.0420965e-02
   5.6088726e+01   2.4482179e-01   1.6205762e-01  -1.5313151e+00   3.9095954e-02
   5.6113520e+01   2.4482179e-01   1.6205762e-01  -1.5313151e+00   3.9095954e-02
   5.6137685e+01   2.4338910e-01   1.6017447e-01  -1.5310802e+00   3.7550763e-02
   5.6161762e+01   2.4338910e-01   1.6017447e-01  -1.5310802e+00   3.7550763e-02
   5.6186648e+01   2.4186729e-01   1.5835054e-01  -1.5309999e+00   3.1014756e-02
   5.6211615e+01   2.4186729e-01   1.5835054e-01  -1.5309999e+00   3.1014756e-02
   5.6235756e+01   2.4048585e-01   1.5686880e-01  -1.5316097e+00   2.6731209e-02
   5.6259888e+01   2.4048585e-01   1.5686880e-01  -1.5316097e+00   2.6731209e-02
   5.6284775e+01   2.3961541e-01   1.5607373e-01  -1.5320995e+00   2.1787719e-02
   5.6308858e+01   2.3961541e-01   1.5607373e-01  -1.5320995e+00   2.1787719e-02
   5.6333497e+01   2.3893486e-01   1.5572160e-01  -1.5322078e+00   1.9253449e-02
   5.6357882e+01   2.3893486e-01   1.5572160e-01  -1.5322078e+00   1.9253449e-02
   5.6381911e+01   2.3846300e-01   1.5604655e-01  -1.5318309e+00   1.1468724e-02
   5.6406512e+01   2.3846300e-01   1.5604655e-01  -1.5318309e+00   1.1468724e-02
   5.6430508e+01   2.3904572e-01   1.5687400e-01  -1.5311319e+00   1.3755397e-02
   5.6454874e+01   2.3904572e-01   1.5687400e-01  -1.5311319e+00   1.3755397e-02
   5.6479073e+01   2.4012716e-01   1.5800971e-01  -1.5304148e+00   1.9739226e-02
   5.6503699e+01   2.4012716e-01   1.5800971e-01  -1.5304148e+00   1.9739226e-02
   5.6527927e+01   2.4206936e-01   1.6030338e-01  -1.5301253e+00   2.2278623e-02
   5.6552673e+01   2.4206936e-01   1.6030338e-01  -1.5301253e+00   2.2278623e-02
   5.6576724e+01   2.4445182e-01   1.6292845e-01  -1.5303106e+00   2.6685075e-02
   5.6601218e+01   2.4445182e-01   1.6292845e-01  -1.5303106e+00   2.6685075e-02
   5.6626017e+01   2.4727997e-01   1.6595641e-01  -1.5301893e+00   2.9655174e-02
   5.6650474e+01   2.4727997e-01   1.6595641e-01  -1.5301893e+00   2.9655174e-02
   5.6674604e+01   2.5069472e-01   1.6947363e-01  -1.5300153e+00   3.2173113e-02
   5.6698519e+01   2.5069472e-01   1.6947363e-01  -1.5300153e+00   3.2173113e-02
   5.6720923e+01   2.5069472e-01   1.6947363e-01  -1.5300153e+00   3.2173113e-02
   5.6742309e+01   2.5541699e-01   1.7454232e-01  -1.5291040e+00   2.8532581e-02
   5.6763650e+01   2.5541699e-01   1.7454232e-01  -1.5291040e+00   2.8532581e-02
   5.6785950e+01   2.5910002e-01   1.7879750e-01  -1.5283332e+00   2.7848081e-02
   5.6810346e+01   2.5910002e-01   1.7879750e-01  -1.5283332e+00   2.7848081e-02
   5.6834686e+01   2.6380280e-01   1.8403217e-01  -1.5274475e+00   2.8816060e-02
   5.6859005e+01   2.6380280e-01   1.8403217e-01  -1.5274475e+00   2.8816060e-02
   5.6883059e+01   2.6765245e-01   1.8794145e-01  -1.5268649e+00   2.7768211e-02
   5.6907291e+01   2.6765245e-01   1.8794145e-01  -1.5268649e+00   2.7768211e-02
   5.6931540e+01   2.7154675e-01   1.9168930e-01  -1.5268105e+00   2.7019457e-02
   5.6955941e+01   2.7154675e-01   1.9168930e-01  -1.5268105e+00   2.7019457e-02
   5.6980276e+01   2.7618805e-01   1.9647942e-01  -1.5265862e+00   2.5142745e-02
   5.7004872e+01   2.7618805e-01   1.9647942e-01  -1.5265862e+00   2.5142745e-02
   5.7028955e+01   2.7618805e-01   1.9647942e-01  -1.5265862e+00   2.5142745e-02
   5.7053534e+01   2.7980670e-01   2.0056105e-01  -1.5262623e+00   2.0290331e-02
   5.7077613e+01   2.8307521e-01   2.0439446e-01  -1.5255258e+00   1.7925338e-02
   5.7101957e+01   2.8307521e-01   2.0439446e-01  -1.5255258e+00   1.7925338e-02
   5.7126980e+01   2.8307521e-01   2.0439446e-01  -1.5255258e+00   1.7925338e-02
   5.7151963e+01   2.8766185e-01   2.0874503e-01  -1.5246797e+00   1.5608148e-02
   5.7176013e+01   2.9090199e-01   2.1188852e-01  -1.5241241e+00   1.6507939e-02
   5.7199925e+01   2.9090199e-01   2.1188852e-01  -1.5241241e+00   1.6507939e-02
   5.7225514e+01   2.9090199e-01   2.1188852e-01  -1.5241241e+00   1.6507939e-02
   5.7250150e+01   2.9379657e-01   2.1500163e-01  -1.5237006e+00   1.9536332e-02
   5.7274165e+01   2.9683140e-01   2.1781252e-01  -1.5232885e+00   2.4240212e-02
   5.7297834e+01   2.9683140e-01   2.1781252e-01  -1.5232885e+00   2.4240212e-02
   5.7322181e+01   2.9683140e-01   2.1781252e-01  -1.5232885e+00   2.4240212e-02
   5.7346662e+01   2.9997867e-01   2.2082487e-01  -1.5230032e+00   3.0405835e-02
   5.7370733e+01   2.9997867e-01   2.2082487e-01  -1.5230032e+00   3.0405835e-02
   5.7395924e+01   3.0192447e-01   2.2283581e-01  -1.5228714e+00   2.8849796e-02
   5.7420041e+01   3.0192447e-01   2.2283581e-01  -1.5228714e+00   2.8849796e-02
   5.7444990e+01   3.0404285e-01   2.2466670e-01  -1.5226661e+00   3.2463626e-02
   5.7469328e+01   3.0404285e-01   2.2466670e-01  -1.5226661e+00   3.2463626e-02
   5.7494078e+01   3.0538860e-01   2.2553501e-01  -1.5223354e+00   3.5277800e-02
   5.7518478e+01   3.0538860e-01   2.2553501e-01  -1.5223354e+00   3.5277800e-02
   5.7542535e+01   3.0642492e-01   2.2645774e-01  -1.5220646e+00   3.0559735e-02
   5.7567879e+01   3.0642492e-01   2.2645774e-01  -1.5220646e+00   3.0559735e-02
   5.7591720e+01   3.0731502e-01   2.2702952e-01  -1.5214072e+00   2.7049855e-02
   5.7615512e+01   3.0731502e-01   2.2702952e-01  -1.5214072e+00   2.7049855e-02
   5.7639366e+01   3.0802035e-01   2.2745225e-01  -1.5202880e+00   2.5201873e-02
   5.7664189e+01   3.0802035e-01   2.2745225e-01  -1.5202880e+00   2.5201873e-02
   5.7688346e+01   3.0820045e-01   2.2742909e-01  -1.5199614e+00   2.4712161e-02
   5.7711790e+01   3.0820045e-01   2.2742909e-01  -1.5199614e+00   2.4712161e-02
   5.7733203e+01   3.0772203e-01   2.2717527e-01  -1.5198685e+00   1.9326405e-02
   5.7754909e+01   3.0772203e-01   2.2717527e-01  -1.5198685e+00   1.9326405e-02
   5.7776714e+01   3.0684477e-01   2.2636102e-01  -1.5204898e+00   1.5039162e-02
   5.7800007e+01   3.0684477e-01   2.2636102e-01  -1.5204898e+00   1.5039162e-02
   5.7824917e+01   3.0559623e-01   2.2495732e-01  -1.5209945e+00   1.6157464e-02
   5.7848873e+01   3.0559623e-01   2.2495732e-01  -1.5209945e+00   1.6157464e-02
   5.7873105e+01   3.0559623e-01   2.2495732e-01  -1.5209945e+00   1.6157464e-02
   5.7898026e+01   3.0354491e-01   2.2207589e-01  -1.5213251e+00   1.0690884e-02
   5.7922469e+01   3.0354491e-01   2.2207589e-01  -1.5213251e+00   1.0690884e-02
   5.7946755e+01   3.0147025e-01   2.1931294e-01  -1.5212648e+00   1.3998703e-02
   5.7970437e+01   3.0147025e-01   2.1931294e-01  -1.5212648e+00   1.3998703e-02
   5.7994834e+01   2.9906851e-01   2.1636958e-01  -1.5212758e+00   1.7880515e-02
   5.8018999e+01   2.9906851e-01   2.1636958e-01  -1.5212758e+00   1.7880515e-02
   5.8043309e+01   2.9625514e-01   2.1373728e-01  -1.5210736e+00   2.4827794e-02
   5.8067804e+01   2.9625514e-01   2.1373728e-01  -1.5210736e+00   2.4827794e-02
   5.8092011e+01   2.9261944e-01   2.1055074e-01  -1.5212846e+00   2.6963667e-02
   5.8116289e+01   2.9261944e-01   2.1055074e-01  -1.5212846e+00   2.6963667e-02
   5.8140606e+01   2.9018992e-01   2.0830622e-01  -1.5221802e+00   3.0586437e-02
   5.8165418e+01   2.9018992e-01   2.0830622e-01  -1.5221802e+00   3.0586437e-02
   5.8190341e+01   2.8722677e-01   2.0557867e-01  -1.5233111e+00   2.8665737e-02
   5.8214427e+01   2.8722677e-01   2.0557867e-01  -1.5233111e+00   2.8665737e-02
   5.8238681e+01   2.8516743e-01   2.0407183e-01  -1.5244222e+00   2.2696094e-02
   5.8263306e+01   2.8516743e-01   2.0407183e-01  -1.5244222e+00   2.2696094e-02
   5.8287543e+01   2.8371626e-01   2.0286034e-01  -1.5251508e+00   1.7397956e-02
   5.8311579e+01   2.8371626e-01   2.0286034e-01  -1.5251508e+00   1.7397956e-02
   5.8335751e+01   2.8245100e-01   2.0204471e-01  -1.5254761e+00   1.5183167e-02
   5.8360080e+01   2.8245100e-01   2.0204471e-01  -1.5254761e+00   1.5183167e-02
   5.8385085e+01   2.8153825e-01   2.0156634e-01  -1.5256130e+00   1.3101653e-02
   5.8409101e+01   2.8153825e-01   2.0156634e-01  -1.5256130e+00   1.3101653e-02
   5.8433230e+01   2.8104970e-01   2.0122629e-01  -1.5256416e+00   1.2784795e-02
   5.8457725e+01   2.8104970e-01   2.0122629e-01  -1.5256416e+00   1.2784795e-02
   5.8481854e+01   2.8084511e-01   2.0086727e-01  -1.5261195e+00   1.8229918e-02
   5.8506936e+01   2.8084511e-01   2.0086727e-01  -1.5261195e+00   1.8229918e-02
   5.8531085e+01   2.8100365e-01   2.0087495e-01  -1.5268457e+00   1.8717484e-02
   5.8555461e+01   2.8100365e-01   2.0087495e-01  -1.5268457e+00   1.8717484e-02
   5.8579438e+01   2.8141341e-01   2.0111598e-01  -1.5275592e+00   1.8117384e-02
   5.8604149e+01   2.8141341e-01   2.0111598e-01  -1.5275592e+00   1.8117384e-02
   5.8628182e+01   2.8141341e-01   2.0111598e-01  -1.5275592e+00   1.8117384e-02
   5.8653222e+01   2.8166941e-01   2.0177872e-01  -1.5284266e+00   1.9973592e-02
   5.8677162e+01   2.8201726e-01   2.0276612e-01  -1.5291576e+00   2.3750023e-02
   5.8700790e+01   2.8201726e-01   2.0276612e-01  -1.5291576e+00   2.3750023e-02
   5.8723471e+01   2.8201726e-01   2.0276612e-01  -1.5291576e+00   2.3750023e-02
   5.8744761e+01   2.8235301e-01   2.0339742e-01  -1.5295440e+00   2.3954348e-02
   5.8766263e+01   2.8235301e-01   2.0339742e-01  -1.5295440e+00   2.3954348e-02
   5.8788553e+01   2.8286090e-01   2.0361234e-01  -1.5300395e+00   2.9106931e-02
   5.8812312e+01   2.8286090e-01   2.0361234e-01  -1.5300395e+00   2.9106931e-02
   5.8836213e+01   2.8367177e-01   2.0364060e-01  -1.5305332e+00   3.7730531e-02
   5.8859810e+01   2.8367177e-01   2.0364060e-01  -1.5305332e+00   3.7730531e-02
   5.8885367e+01   2.8403154e-01   2.0351461e-01  -1.5309609e+00   4.2528228e-02
   5.8909346e+01   2.8403154e-01   2.0351461e-01  -1.5309609e+00   4.2528228e-02
   5.8934470e+01   2.8431085e-01   2.0323370e-01  -1.5316620e+00   3.9499478e-02
   5.8958788e+01   2.8431085e-01   2.0323370e-01  -1.5316620e+00   3.9499478e-02
   5.8983575e+01   2.8444996e-01   2.0241238e-01  -1.5317934e+00   3.7700729e-02
   5.9007525e+01   2.8444996e-01   2.0241238e-01  -1.5317934e+00   3.7700729e-02
   5.9031559e+01   2.8420493e-01   2.0158444e-01  -1.5316645e+00   3.2947854e-02
   5.9055688e+01   2.8420493e-01   2.0158444e-01  -1.5316645e+00   3.2947854e-02
   5.9079657e+01   2.8420493e-01   2.0158444e-01  -1.5316645e+00   3.2947854e-02
   5.9103692e+01   2.8395456e-01   2.0027423e-01  -1.5313619e+00   2.3487405e-02
   5.9127675e+01   2.8370669e-01   1.9906646e-01  -1.5315609e+00   1.6334967e-02
   5.9151497e+01   2.8370669e-01   1.9906646e-01  -1.5315609e+00   1.6334967e-02
   5.9175470e+01   2.8360155e-01   1.9732358e-01  -1.5319507e+00   1.4884786e-02
   5.9199467e+01   2.8360155e-01   1.9732358e-01  -1.5319507e+00   1.4884786e-02
   5.9224854e+01   2.8360155e-01   1.9732358e-01  -1.5319507e+00   1.4884786e-02
   5.9249512e+01   2.8348008e-01   1.9514525e-01  -1.5328075e+00   1.2284235e-02
   5.9274366e+01   2.8348008e-01   1.9514525e-01  -1.5328075e+00   1.2284235e-02
   5.9298510e+01   2.8322423e-01   1.9218606e-01  -1.5340002e+00   1.1730985e-02
   5.9323097e+01   2.8322423e-01   1.9218606e-01  -1.5340002e+00   1.1730985e-02
   5.9347149e+01   2.8322423e-01   1.9218606e-01  -1.5340002e+00   1.1730985e-02
   5.9371833e+01   2.8288814e-01   1.8965620e-01  -1.5344249e+00   7.9992572e-03
   5.9396549e+01   2.8263605e-01   1.8687850e-01  -1.5346696e+00   8.6901943e-03
   5.9420420e+01   2.8263605e-01   1.8687850e-01  -1.5346696e+00   8.6901943e-03
   5.9445423e+01   2.8253946e-01   1.8327941e-01  -1.5345856e+00   4.2050640e-03
   5.9469612e+01   2.8253946e-01   1.8327941e-01  -1.5345856e+00   4.2050640e-03
   5.9494348e+01   2.8276417e-01   1.8007490e-01  -1.5344055e+00   7.0479671e-03
   5.9519592e+01   2.8276417e-01   1.8007490e-01  -1.5344055e+00   7.0479671e-03
   5.9543556e+01   2.8269970e-01   1.7660272e-01  -1.5344719e+00   8.6831609e-03
   5.9567864e+01   2.8269970e-01   1.7660272e-01  -1.5344719e+00   8.6831609e-03
   5.9591654e+01   2.8272453e-01   1.7232102e-01  -1.5353274e+00   1.3180808e-02
   5.9615357e+01   2.8272453e-01   1.7232102e-01  -1.5353274e+00   1.3180808e-02
   5.9639289e+01   2.8245556e-01   1.6885668e-01  -1.5359472e+00   1.8960194e-02
   5.9663806e+01   2.8245556e-01   1.6885668e-01  -1.5359472e+00   1.8960194e-02
   5.9687563e+01   2.8190884e-01   1.6467440e-01  -1.5365974e+00   2.1756367e-02
   5.9710772e+01   2.8190884e-01   1.6467440e-01  -1.5365974e+00   2.1756367e-02
   5.9732252e+01   2.8117767e-01   1.6139318e-01  -1.5364494e+00   2.3121909e-02
   5.9753530e+01   2.8117767e-01   1.6139318e-01  -1.5364494e+00   2.3121909e-02
   5.9775336e+01   2.8058907e-01   1.5805994e-01  -1.5356623e+00   2.0577029e-02
   5.9798881e+01   2.8058907e-01   1.5805994e-01  -1.5356623e+00   2.0577029e-02
   5.9823706e+01   2.8058907e-01   1.5805994e-01  -1.5356623e+00   2.0577029e-02
   5.9847888e+01   2.7984321e-01   1.5496998e-01  -1.5350059e+00   2.2064284e-02
   5.9872451e+01   2.7984321e-01   1.5496998e-01  -1.5350059e+00   2.2064284e-02
   5.9896105e+01   2.7864814e-01   1.5182294e-01  -1.5347686e+00   2.2078232e-02
   5.9919717e+01   2.7864814e-01   1.5182294e-01  -1.5347686e+00   2.2078232e-02
   5.9943981e+01   2.7745530e-01   1.4955483e-01  -1.5348369e+00   2.1114067e-02
   5.9967532e+01   2.7745530e-01   1.4955483e-01  -1.5348369e+00   2.1114067e-02
   5.9991115e+01   2.7619007e-01   1.4759280e-01  -1.5350600e+00   2.8932528e-02
   6.0014805e+01   2.7619007e-01   1.4759280e-01  -1.5350600e+00   2.8932528e-02
   6.0038519e+01   2.7419063e-01   1.4544620e-01  -1.5348102e+00   3.5675124e-02
   6.0062923e+01   2.7419063e-01   1.4544620e-01  -1.5348102e+00   3.5675124e-02
   6.0087015e+01   2.7232933e-01   1.4395660e-01  -1.5343522e+00   4.0549950e-02
   6.0111981e+01   2.7232933e-01   1.4395660e-01  -1.5343522e+00   4.0549950e-02
   6.0138034e+01   2.6998392e-01   1.4245693e-01  -1.5338095e+00   4.4386343e-02
   6.0161756e+01   2.6998392e-01   1.4245693e-01  -1.5338095e+00   4.4386343e-02
   6.0186158e+01   2.6638120e-01   1.4044265e-01  -1.5331223e+00   4.8190192e-02
   6.0210643e+01   2.6638120e-01   1.4044265e-01  -1.5331223e+00   4.8190192e-02
   6.0235507e+01   2.6296046e-01   1.3859074e-01  -1.5328535e+00   4.9730138e-02
   6.0259689e+01   2.6296046e-01   1.3859074e-01  -1.5328535e+00   4.9730138e-02
   6.0285060e+01   2.6296046e-01   1.3859074e-01  -1.5328535e+00   4.9730138e-02
   6.0309120e+01   2.5889793e-01   1.3659126e-01  -1.5321188e+00   4.8152284e-02
   6.0332998e+01   2.5316095e-01   1.3396691e-01  -1.5313104e+00   4.6534375e-02
   6.0354953e+01   2.5316095e-01   1.3396691e-01  -1.5313104e+00   4.6534375e-02
   6.0376974e+01   2.5316095e-01   1.3396691e-01  -1.5313104e+00   4.6534375e-02
   6.0399281e+01   2.4839866e-01   1.3201120e-01  -1.5308565e+00   4.8055009e-02
   6.0423874e+01   2.4839866e-01   1.3201120e-01  -1.5308565e+00   4.8055009e-02
   6.0447805e+01   2.4328388e-01   1.3008562e-01  -1.5304651e+00   4.1280941e-02
   6.0472230e+01   2.4328388e-01   1.3008562e-01  -1.5304651e+00   4.1280941e-02
   6.0497450e+01   2.3727995e-01   1.2816961e-01  -1.5302117e+00   3.5009698e-02
   6.0521982e+01   2.3727995e-01   1.2816961e-01  -1.5302117e+00   3.5009698e-02
   6.0546638e+01   2.3257636e-01   1.2687431e-01  -1.5297974e+00   2.5066809e-02
   6.0570573e+01   2.3257636e-01   1.2687431e-01  -1.5297974e+00   2.5066809e-02
   6.0595672e+01   2.2769284e-01   1.2589955e-01  -1.5292336e+00   1.3062433e-02
   6.0619748e+01   2.2769284e-01   1.2589955e-01  -1.5292336e+00   1.3062433e-02
   6.0644647e+01   2.2364691e-01   1.2519328e-01  -1.5286535e+00   7.6950351e-03
   6.0668804e+01   2.2364691e-01   1.2519328e-01  -1.5286535e+00   7.6950351e-03
   6.0692747e+01   2.1925175e-01   1.2445620e-01  -1.5277003e+00   3.1196634e-03
   6.0715304e+01   2.1925175e-01   1.2445620e-01  -1.5277003e+00   3.1196634e-03
   6.0736465e+01   2.1644332e-01   1.2423925e-01  -1.5270312e+00   2.6598732e-03
   6.0757840e+01   2.1644332e-01   1.2423925e-01  -1.5270312e+00   2.6598732e-03
   6.0779368e+01   2.1390873e-01   1.2410565e-01  -1.5262482e+00   4.8317472e-03
   6.0802652e+01   2.1390873e-01   1.2410565e-01  -1.5262482e+00   4.8317472e-03
   6.0827662e+01   2.1390873e-01   1.2410565e-01  -1.5262482e+00   4.8317472e-03
   6.0852563e+01   2.1262462e-01   1.2412376e-01  -1.5259273e+00   9.3568126e-03
   6.0876653e+01   2.1161234e-01   1.2450915e-01  -1.5261707e+00   1.2278513e-02
   6.0900567e+01   2.1161234e-01   1.2450915e-01  -1.5261707e+00   1.2278513e-02
   6.0925483e+01   2.1105172e-01   1.2564047e-01  -1.5261314e+00   7.3170225e-03
   6.0949815e+01   2.1105172e-01   1.2564047e-01  -1.5261314e+00   7.3170225e-03
   6.0973948e+01   2.1105351e-01   1.2724759e-01  -1.5259134e+00   1.1728839e-02
   6.0998004e+01   2.1105351e-01   1.2724759e-01  -1.5259134e+00   1.1728839e-02
   6.1022508e+01   2.1105351e-01   1.2724759e-01  -1.5259134e+00   1.1728839e-02
   6.1046749e+01   2.1119872e-01   1.2934914e-01  -1.5257915e+00   1.2634114e-02
   6.1070910e+01   2.1119872e-01   1.2934914e-01  -1.5257915e+00   1.2634114e-02
   6.1095447e+01   2.1175203e-01   1.3149109e-01  -1.5253280e+00   1.3924674e-02
   6.1119508e+01   2.1175203e-01   1.3149109e-01  -1.5253280e+00   1.3924674e-02
   6.1144037e+01   2.1312881e-01   1.3408369e-01  -1.5252079e+00   1.1231975e-02
   6.1168024e+01   2.1312881e-01   1.3408369e-01  -1.5252079e+00   1.1231975e-02
   6.1192228e+01   2.1397275e-01   1.3642417e-01  -1.5250736e+00   1.7985300e-02
   6.1216382e+01   2.1397275e-01   1.3642417e-01  -1.5250736e+00   1.7985300e-02
   6.1240783e+01   2.1506748e-01   1.3887697e-01  -1.5250698e+00   1.8346743e-02
   6.1265452e+01   2.1506748e-01   1.3887697e-01  -1.5250698e+00   1.8346743e-02
   6.1289849e+01   2.1563658e-01   1.4042260e-01  -1.5250832e+00   1.5250758e-02
   6.1314096e+01   2.1563658e-01   1.4042260e-01  -1.5250832e+00   1.5250758e-02
   6.1337948e+01   2.1624902e-01   1.4149928e-01  -1.5251405e+00   1.5655712e-02
   6.1362042e+01   2.1624902e-01   1.4149928e-01  -1.5251405e+00   1.5655712e-02
   6.1387019e+01   2.1646389e-01   1.4247254e-01  -1.5256085e+00   2.1496014e-02
   6.1411504e+01   2.1646389e-01   1.4247254e-01  -1.5256085e+00   2.1496014e-02
   6.1435771e+01   2.1636315e-01   1.4360178e-01  -1.5263902e+00   2.3581819e-02
   6.1459694e+01   2.1636315e-01   1.4360178e-01  -1.5263902e+00   2.3581819e-02
   6.1484002e+01   2.1590982e-01   1.4433002e-01  -1.5270239e+00   2.6338176e-02
   6.1508035e+01   2.1590982e-01   1.4433002e-01  -1.5270239e+00   2.6338176e-02
   6.1532240e+01   2.1525034e-01   1.4515148e-01  -1.5275980e+00   3.5722331e-02
   6.1556390e+01   2.1525034e-01   1.4515148e-01  -1.5275980e+00   3.5722331e-02
   6.1580552e+01   2.1454377e-01   1.4601868e-01  -1.5276752e+00   4.2862252e-02
   6.1605462e+01   2.1454377e-01   1.4601868e-01  -1.5276752e+00   4.2862252e-02
   6.1629715e+01   2.1392991e-01   1.4675027e-01  -1.5275402e+00   4.4796781e-02
   6.1654452e+01   2.1392991e-01   1.4675027e-01  -1.5275402e+00   4.4796781e-02
   6.1678649e+01   2.1392991e-01   1.4675027e-01  -1.5275402e+00   4.4796781e-02
   6.1702422e+01   2.1316616e-01   1.4764233e-01  -1.5278906e+00   4.5093254e-02
   6.1724392e+01   2.1316616e-01   1.4764233e-01  -1.5278906e+00   4.5093254e-02
   6.1745844e+01   2.1311551e-01   1.4784932e-01  -1.5286595e+00   4.4205026e-02
   6.1769649e+01   2.1311551e-01   1.4784932e-01  -1.5286595e+00   4.4205026e-02
   6.1793997e+01   2.1305755e-01   1.4767882e-01  -1.5299685e+00   4.0881828e-02
   6.1818209e+01   2.1305755e-01   1.4767882e-01  -1.5299685e+00   4.0881828e-02
   6.1842410e+01   2.1346270e-01   1.4698972e-01  -1.5314505e+00   3.6039309e-02
   6.1867046e+01   2.1346270e-01   1.4698972e-01  -1.5314505e+00   3.6039309e-02
   6.1891091e+01   2.1372470e-01   1.4617071e-01  -1.5323395e+00   3.6337928e-02
   6.1915478e+01   2.1372470e-01   1.4617071e-01  -1.5323395e+00   3.6337928e-02
   6.1939850e+01   2.1385305e-01   1.4502642e-01  -1.5328641e+00   3.3614949e-02
   6.1964903e+01   2.1385305e-01   1.4502642e-01  -1.5328641e+00   3.3614949e-02
   6.1988819e+01   2.1397419e-01   1.4346756e-01  -1.5325410e+00   3.0525283e-02
   6.2013381e+01   2.1397419e-01   1.4346756e-01  -1.5325410e+00   3.0525283e-02
   6.2037590e+01   2.1358971e-01   1.4107437e-01  -1.5326954e+00   3.0225591e-02
   6.2061792e+01   2.1358971e-01   1.4107437e-01  -1.5326954e+00   3.0225591e-02
   6.2086351e+01   2.1299738e-01   1.3889676e-01  -1.5338210e+00   2.9115514e-02
   6.2110025e+01   2.1299738e-01   1.3889676e-01  -1.5338210e+00   2.9115514e-02
   6.2134863e+01   2.1199276e-01   1.3670290e-01  -1.5356895e+00   2.3611979e-02
   6.2158917e+01   2.1199276e-01   1.3670290e-01  -1.5356895e+00   2.3611979e-02
   6.2183787e+01   2.1031258e-01   1.3349472e-01  -1.5378233e+00   2.4540023e-02
   6.2208156e+01   2.1031258e-01   1.3349472e-01  -1.5378233e+00   2.4540023e-02
   6.2232283e+01   2.0867735e-01   1.3043547e-01  -1.5387055e+00   2.6231245e-02
   6.2257252e+01   2.0867735e-01   1.3043547e-01  -1.5387055e+00   2.6231245e-02
   6.2281457e+01   2.0694979e-01   1.2720846e-01  -1.5389569e+00   2.6985721e-02
   6.2306091e+01   2.0694979e-01   1.2720846e-01  -1.5389569e+00   2.6985721e-02
   6.2330020e+01   2.0478785e-01   1.2295865e-01  -1.5391202e+00   2.7216748e-02
   6.2353881e+01   2.0478785e-01   1.2295865e-01  -1.5391202e+00   2.7216748e-02
   6.2378183e+01   2.0308077e-01   1.1953114e-01  -1.5397520e+00   3.1851248e-02
   6.2402604e+01   2.0308077e-01   1.1953114e-01  -1.5397520e+00   3.1851248e-02
   6.2427626e+01   2.0110555e-01   1.1571676e-01  -1.5411632e+00   3.2887415e-02
   6.2451955e+01   2.0110555e-01   1.1571676e-01  -1.5411632e+00   3.2887415e-02
   6.2475966e+01   1.9845514e-01   1.1095877e-01  -1.5430809e+00   2.7111844e-02
   6.2499920e+01   1.9845514e-01   1.1095877e-01  -1.5430809e+00   2.7111844e-02
   6.2524649e+01   1.9845514e-01   1.1095877e-01  -1.5430809e+00   2.7111844e-02
   6.2548529e+01   1.9601074e-01   1.0701115e-01  -1.5443536e+00   2.1928267e-02
   6.2572244e+01   1.9601074e-01   1.0701115e-01  -1.5443536e+00   2.1928267e-02
   6.2596708e+01   1.9340789e-01   1.0293202e-01  -1.5451382e+00   2.3053364e-02
   6.2620435e+01   1.9340789e-01   1.0293202e-01  -1.5451382e+00   2.3053364e-02
   6.2645152e+01   1.8991408e-01   9.7599477e-02  -1.5453988e+00   1.7674998e-02
   6.2669300e+01   1.8991408e-01   9.7599477e-02  -1.5453988e+00   1.7674998e-02
   6.2693385e+01   1.8666340e-01   9.3212351e-02  -1.5459167e+00   1.8861012e-02
   6.2715921e+01   1.8666340e-01   9.3212351e-02  -1.5459167e+00   1.8861012e-02
   6.2737268e+01   1.8238032e-01   8.7596193e-02  -1.5467380e+00   1.9672469e-02
   6.2758505e+01   1.8238032e-01   8.7596193e-02  -1.5467380e+00   1.9672469e-02
   6.2780287e+01   1.7891647e-01   8.2979374e-02  -1.5479647e+00   2.6863293e-02
   6.2804429e+01   1.7891647e-01   8.2979374e-02  -1.5479647e+00   2.6863293e-02
   6.2828271e+01   1.7495808e-01   7.8374162e-02  -1.5493519e+00   2.2039966e-02
   6.2852341e+01   1.7495808e-01   7.8374162e-02  -1.5493519e+00   2.2039966e-02
   6.2876298e+01   1.7024447e-01   7.2992094e-02  -1.5507126e+00   2.6987747e-02
   6.2899971e+01   1.7024447e-01   7.2992094e-02  -1.5507126e+00   2.6987747e-02
   6.2924598e+01   1.6679567e-01   6.8727754e-02  -1.5512007e+00   2.9725627e-02
   6.2948279e+01   1.6679567e-01   6.8727754e-02  -1.5512007e+00   2.9725627e-02
   6.2972035e+01   1.6679567e-01   6.8727754e-02  -1.5512007e+00   2.9725627e-02
   6.2996517e+01   1.6346376e-01   6.4230643e-02  -1.5512066e+00   3.1147556e-02
   6.3020557e+01   1.6346376e-01   6.4230643e-02  -1.5512066e+00   3.1147556e-02
   6.3045487e+01   1.6040605e-01   5.9911303e-02  -1.5510429e+00   3.3258037e-02
   6.3069562e+01   1.6040605e-01   5.9911303e-02  -1.5510429e+00   3.3258037e-02
   6.3093607e+01   1.5687938e-01   5.4719139e-02  -1.5516499e+00   3.6299185e-02
   6.3117670e+01   1.5687938e-01   5.4719139e-02  -1.5516499e+00   3.6299185e-02
   6.3141986e+01   1.5399781e-01   5.0917670e-02  -1.5528027e+00   3.8277105e-02
   6.3167552e+01   1.5399781e-01   5.0917670e-02  -1.5528027e+00   3.8277105e-02
   6.3191553e+01   1.5146008e-01   4.7589015e-02  -1.5542524e+00   4.0811495e-02
   6.3215512e+01   1.5146008e-01   4.7589015e-02  -1.5542524e+00   4.0811495e-02
   6.3239975e+01   1.4847565e-01   4.3767340e-02  -1.5559555e+00   3.6656813e-02
   6.3264591e+01   1.4847565e-01   4.3767340e-02  -1.5559555e+00   3.6656813e-02
   6.3288837e+01   1.4624670e-01   4.1476727e-02  -1.5564247e+00   3.3535437e-02
   6.3313466e+01   1.4624670e-01   4.1476727e-02  -1.5564247e+00   3.3535437e-02
   6.3337496e+01   1.4382389e-01   3.9530005e-02  -1.5563418e+00   2.8046445e-02
   6.3361768e+01   1.4382389e-01   3.9530005e-02  -1.5563418e+00   2.8046445e-02
   6.3386346e+01   1.4088698e-01   3.7545979e-02  -1.5558513e+00   2.5648908e-02
   6.3410276e+01   1.4088698e-01   3.7545979e-02  -1.5558513e+00   2.5648908e-02
   6.3434599e+01   1.3863768e-01   3.6623761e-02  -1.5556885e+00   2.4415330e-02
   6.3458335e+01   1.3863768e-01   3.6623761e-02  -1.5556885e+00   2.4415330e-02
   6.3482660e+01   1.3671970e-01   3.6277637e-02  -1.5567381e+00   2.2751168e-02
   6.3507316e+01   1.3671970e-01   3.6277637e-02  -1.5567381e+00   2.2751168e-02
   6.3531521e+01   1.3455485e-01   3.6030393e-02  -1.5579665e+00   2.5220827e-02
   6.3555287e+01   1.3455485e-01   3.6030393e-02  -1.5579665e+00   2.5220827e-02
   6.3579287e+01   1.3290817e-01   3.5598237e-02  -1.5588542e+00   2.5220827e-02
   6.3603557e+01   1.3290817e-01   3.5598237e-02  -1.5588542e+00   2.5220827e-02
   6.3627539e+01   1.3125473e-01   3.5001814e-02  -1.5590241e+00   2.5220827e-02
   6.3651648e+01   1.3125473e-01   3.5001814e-02  -1.5590241e+00   2.5220827e-02
   6.3675837e+01   1.2974273e-01   3.4417201e-02  -1.5589730e+00   2.6265935e-02
   6.3699553e+01   1.2974273e-01   3.4417201e-02  -1.5589730e+00   2.6265935e-02
   6.3722030e+01   1.2974273e-01   3.4417201e-02  -1.5589730e+00   2.6265935e-02
   6.3743605e+01   1.2855101e-01   3.3974472e-02  -1.5591922e+00   2.7968125e-02
   6.3767298e+01   1.2855101e-01   3.3974472e-02  -1.5591922e+00   2.7968125e-02
   6.3791493e+01   1.2749878e-01   3.3561945e-02  -1.5596189e+00   3.0210570e-02
   6.3815814e+01   1.2749878e-01   3.3561945e-02  -1.5596189e+00   3.0210570e-02
   6.3839954e+01   1.2659706e-01   3.3367336e-02  -1.5603160e+00   3.1977491e-02
   6.3864092e+01   1.2659706e-01   3.3367336e-02  -1.5603160e+00   3.1977491e-02
   6.3888026e+01   1.2664317e-01   3.3570610e-02  -1.5607258e+00   3.4372286e-02
   6.3911632e+01   1.2664317e-01   3.3570610e-02  -1.5607258e+00   3.4372286e-02
   6.3935477e+01   1.2704723e-01   3.4395635e-02  -1.5610985e+00   3.8390116e-02
   6.3959645e+01   1.2704723e-01   3.4395635e-02  -1.5610985e+00   3.8390116e-02
   6.3983918e+01   1.2868288e-01   3.6243718e-02  -1.5615520e+00   3.6830382e-02
   6.4008010e+01   1.2868288e-01   3.6243718e-02  -1.5615520e+00   3.6830382e-02
   6.4032391e+01   1.3035972e-01   3.7921753e-02  -1.5618429e+00   3.7181095e-02
   6.4056566e+01   1.3035972e-01   3.7921753e-02  -1.5618429e+00   3.7181095e-02
   6.4080544e+01   1.3243873e-01   3.9781500e-02  -1.5619618e+00   3.5276608e-02
   6.4105017e+01   1.3243873e-01   3.9781500e-02  -1.5619618e+00   3.5276608e-02
   6.4128896e+01   1.3592438e-01   4.2308204e-02  -1.5619855e+00   3.4461812e-02
   6.4152917e+01   1.3592438e-01   4.2308204e-02  -1.5619855e+00   3.4461812e-02
   6.4176893e+01   1.3900997e-01   4.4465635e-02  -1.5620052e+00   3.5865978e-02
   6.4201018e+01   1.3900997e-01   4.4465635e-02  -1.5620052e+00   3.5865978e-02
   6.4225684e+01   1.4243223e-01   4.7029883e-02  -1.5622964e+00   4.0529803e-02
   6.4249397e+01   1.4243223e-01   4.7029883e-02  -1.5622964e+00   4.0529803e-02
   6.4273761e+01   1.4686780e-01   4.9867094e-02  -1.5627325e+00   4.3238477e-02
   6.4297847e+01   1.4686780e-01   4.9867094e-02  -1.5627325e+00   4.3238477e-02
   6.4322483e+01   1.4686780e-01   4.9867094e-02  -1.5627325e+00   4.3238477e-02
   6.4347702e+01   1.5016928e-01   5.1895089e-02  -1.5626949e+00   4.3572501e-02
   6.4371884e+01   1.5016928e-01   5.1895089e-02  -1.5626949e+00   4.3572501e-02
   6.4396704e+01   1.5338670e-01   5.4337766e-02  -1.5626591e+00   4.8310475e-02
   6.4420493e+01   1.5338670e-01   5.4337766e-02  -1.5626591e+00   4.8310475e-02
   6.4444713e+01   1.5550640e-01   5.6422204e-02  -1.5624386e+00   4.8079328e-02
   6.4469144e+01   1.5550640e-01   5.6422204e-02  -1.5624386e+00   4.8079328e-02
   6.4493533e+01   1.5690371e-01   5.8560759e-02  -1.5617670e+00   4.6853856e-02
   6.4517752e+01   1.5690371e-01   5.8560759e-02  -1.5617670e+00   4.6853856e-02
   6.4541912e+01   1.5772626e-01   6.0724996e-02  -1.5615187e+00   4.6792583e-02
   6.4566523e+01   1.5772626e-01   6.0724996e-02  -1.5615187e+00   4.6792583e-02
   6.4591239e+01   1.5772626e-01   6.0724996e-02  -1.5615187e+00   4.6792583e-02
   6.4615344e+01   1.5780719e-01   6.2722467e-02  -1.5614398e+00   5.2522854e-02
   6.4640188e+01   1.5704976e-01   6.3799828e-02  -1.5613630e+00   4.8412995e-02
   6.4665198e+01   1.5704976e-01   6.3799828e-02  -1.5613630e+00   4.8412995e-02
   6.4690728e+01   1.5546119e-01   6.4360797e-02  -1.5616062e+00   4.7755198e-02
   6.4714732e+01   1.5546119e-01   6.4360797e-02  -1.5616062e+00   4.7755198e-02
   6.4736159e+01   1.5265359e-01   6.4605705e-02  -1.5618013e+00   5.1653699e-02
   6.4757675e+01   1.5265359e-01   6.4605705e-02  -1.5618013e+00   5.1653699e-02
   6.4779773e+01   1.4962657e-01   6.4707682e-02  -1.5616119e+00   5.2043752e-02
   6.4804202e+01   1.4962657e-01   6.4707682e-02  -1.5616119e+00   5.2043752e-02
   6.4828177e+01   1.4631870e-01   6.4762495e-02  -1.5615263e+00   4.4900374e-02
   6.4852034e+01   1.4631870e-01   6.4762495e-02  -1.5615263e+00   4.4900374e-02
   6.4876509e+01   1.4145879e-01   6.4502947e-02  -1.5607554e+00   4.3902234e-02
   6.4900493e+01   1.4145879e-01   6.4502947e-02  -1.5607554e+00   4.3902234e-02
   6.4926071e+01   1.3734876e-01   6.4370684e-02  -1.5606530e+00   4.8411206e-02
   6.4950086e+01   1.3734876e-01   6.4370684e-02  -1.5606530e+00   4.8411206e-02
   6.4975661e+01   1.3224676e-01   6.4156808e-02  -1.5609131e+00   4.9645261e-02
   6.4999890e+01   1.3224676e-01   6.4156808e-02  -1.5609131e+00   4.9645261e-02
   6.5024114e+01   1.3224676e-01   6.4156808e-02  -1.5609131e+00   4.9645261e-02
   6.5048789e+01   1.2558477e-01   6.4230181e-02  -1.5611300e+00   4.8397140e-02
   6.5072918e+01   1.2011093e-01   6.4143851e-02  -1.5610013e+00   5.7452754e-02
   6.5096618e+01   1.2011093e-01   6.4143851e-02  -1.5610013e+00   5.7452754e-02
   6.5120559e+01   1.2011093e-01   6.4143851e-02  -1.5610013e+00   5.7452754e-02
   6.5145341e+01   1.1468231e-01   6.3969865e-02  -1.5604252e+00   6.3530163e-02
   6.5169296e+01   1.1468231e-01   6.3969865e-02  -1.5604252e+00   6.3530163e-02
   6.5194011e+01   1.0904901e-01   6.3938282e-02  -1.5599415e+00   6.2262968e-02
   6.5218298e+01   1.0904901e-01   6.3938282e-02  -1.5599415e+00   6.2262968e-02
   6.5240045e+01   1.0201722e-01   6.3950866e-02  -1.5595547e+00   6.4149455e-02
   6.5261879e+01   1.0201722e-01   6.3950866e-02  -1.5595547e+00   6.4149455e-02
   6.5286216e+01   9.6684933e-02   6.4077124e-02  -1.5594478e+00   6.6446976e-02
   6.5309896e+01   9.6684933e-02   6.4077124e-02  -1.5594478e+00   6.6446976e-02
   6.5333855e+01   9.1416240e-02   6.4149402e-02  -1.5594759e+00   6.7785577e-02
   6.5357777e+01   9.1416240e-02   6.4149402e-02  -1.5594759e+00   6.7785577e-02
   6.5382199e+01   8.4918804e-02   6.4465001e-02  -1.5593758e+00   6.5088228e-02
   6.5406796e+01   8.4918804e-02   6.4465001e-02  -1.5593758e+00   6.5088228e-02
   6.5430341e+01   7.9992816e-02   6.4753078e-02  -1.5591936e+00   6.6683487e-02
   6.5454346e+01   7.9992816e-02   6.4753078e-02  -1.5591936e+00   6.6683487e-02
   6.5477930e+01   7.4177794e-02   6.5459982e-02  -1.5587517e+00   6.6836313e-02
   6.5501584e+01   7.4177794e-02   6.5459982e-02  -1.5587517e+00   6.6836313e-02
   6.5525959e+01   7.4177794e-02   6.5459982e-02  -1.5587517e+00   6.6836313e-02
   6.5549718e+01   6.9795825e-02   6.6668630e-02  -1.5587559e+00   6.1305837e-02
   6.5574054e+01   6.5809347e-02   6.8130553e-02  -1.5587221e+00   6.1305837e-02
   6.5598272e+01   6.5809347e-02   6.8130553e-02  -1.5587221e+00   6.1305837e-02
   6.5622569e+01   6.5809347e-02   6.8130553e-02  -1.5587221e+00   6.1305837e-02
   6.5647584e+01   6.1128199e-02   7.0121482e-02  -1.5584893e+00   5.9240894e-02
   6.5671623e+01   6.1128199e-02   7.0121482e-02  -1.5584893e+00   5.9240894e-02
   6.5696133e+01   5.7524156e-02   7.1726225e-02  -1.5581452e+00   5.1604942e-02
   6.5718480e+01   5.7524156e-02   7.1726225e-02  -1.5581452e+00   5.1604942e-02
   6.5739835e+01   5.4572865e-02   7.3360085e-02  -1.5578249e+00   5.1500396e-02
   6.5761281e+01   5.4572865e-02   7.3360085e-02  -1.5578249e+00   5.1500396e-02
   6.5783952e+01   5.2324623e-02   7.5239949e-02  -1.5577309e+00   4.9199299e-02
   6.5808015e+01   5.2324623e-02   7.5239949e-02  -1.5577309e+00   4.9199299e-02
   6.5831821e+01   5.0322186e-02   7.8195162e-02  -1.5580741e+00   5.2806453e-02
   6.5855925e+01   5.0322186e-02   7.8195162e-02  -1.5580741e+00   5.2806453e-02
   6.5879863e+01   4.9573544e-02   8.0118895e-02  -1.5579870e+00   4.8140601e-02
   6.5903532e+01   4.9573544e-02   8.0118895e-02  -1.5579870e+00   4.8140601e-02
   6.5927759e+01   4.9610678e-02   8.1363365e-02  -1.5580127e+00   5.3257302e-02
   6.5951708e+01   4.9610678e-02   8.1363365e-02  -1.5580127e+00   5.3257302e-02
   6.5975891e+01   4.9610678e-02   8.1363365e-02  -1.5580127e+00   5.3257302e-02
   6.6000481e+01   5.0638489e-02   8.1774861e-02  -1.5580748e+00   5.5468158e-02
   6.6025283e+01   5.1803738e-02   8.1554368e-02  -1.5580997e+00   5.1910118e-02
   6.6048882e+01   5.1803738e-02   8.1554368e-02  -1.5580997e+00   5.1910118e-02
   6.6072621e+01   5.3471122e-02   8.0891065e-02  -1.5576079e+00   5.0610022e-02
   6.6097136e+01   5.3471122e-02   8.0891065e-02  -1.5576079e+00   5.0610022e-02
   6.6121337e+01   5.3471122e-02   8.0891065e-02  -1.5576079e+00   5.0610022e-02
   6.6146634e+01   5.5799168e-02   7.9639129e-02  -1.5571342e+00   5.3620056e-02
   6.6170726e+01   5.5799168e-02   7.9639129e-02  -1.5571342e+00   5.3620056e-02
   6.6194592e+01   5.7843145e-02   7.8094050e-02  -1.5569140e+00   5.5493669e-02
   6.6218654e+01   5.7843145e-02   7.8094050e-02  -1.5569140e+00   5.5493669e-02
   6.6243328e+01   6.0780268e-02   7.5821400e-02  -1.5569873e+00   5.4950194e-02
   6.6267486e+01   6.0780268e-02   7.5821400e-02  -1.5569873e+00   5.4950194e-02
   6.6291864e+01   6.2980257e-02   7.3839240e-02  -1.5568875e+00   5.6038932e-02
   6.6315825e+01   6.2980257e-02   7.3839240e-02  -1.5568875e+00   5.6038932e-02
   6.6339988e+01   6.5212473e-02   7.1816124e-02  -1.5570078e+00   5.8530645e-02
   6.6364880e+01   6.5212473e-02   7.1816124e-02  -1.5570078e+00   5.8530645e-02
   6.6388903e+01   6.8448626e-02   6.8669990e-02  -1.5571861e+00   5.7566241e-02
   6.6413440e+01   6.8448626e-02   6.8669990e-02  -1.5571861e+00   5.7566241e-02
   6.6437814e+01   7.1505599e-02   6.5837763e-02  -1.5570111e+00   5.6029038e-02
   6.6461850e+01   7.1505599e-02   6.5837763e-02  -1.5570111e+00   5.6029038e-02
   6.6486437e+01   7.4675053e-02   6.2982529e-02  -1.5567434e+00   5.9043006e-02
   6.6510508e+01   7.4675053e-02   6.2982529e-02  -1.5567434e+00   5.9043006e-02
   6.6534670e+01   7.8624889e-02   5.9843671e-02  -1.5565931e+00   6.1468438e-02
   6.6558585e+01   7.8624889e-02   5.9843671e-02  -1.5565931e+00   6.1468438e-02
   6.6582370e+01   8.1652805e-02   5.7534646e-02  -1.5567398e+00   6.4379291e-02
   6.6607162e+01   8.1652805e-02   5.7534646e-02  -1.5567398e+00   6.4379291e-02
   6.6631169e+01   8.4700644e-02   5.5233158e-02  -1.5567853e+00   6.6412763e-02
   6.6655268e+01   8.4700644e-02   5.5233158e-02  -1.5567853e+00   6.6412763e-02
   6.6679476e+01   8.7575734e-02   5.3138040e-02  -1.5571016e+00   6.7470507e-02
   6.6703892e+01   8.7575734e-02   5.3138040e-02  -1.5571016e+00   6.7470507e-02
   6.6725697e+01   8.7575734e-02   5.3138040e-02  -1.5571016e+00   6.7470507e-02
   6.6747194e+01   9.0634786e-02   5.1106915e-02  -1.5569355e+00   6.7033605e-02
   6.6768621e+01   9.0634786e-02   5.1106915e-02  -1.5569355e+00   6.7033605e-02
   6.6791050e+01   9.2819288e-02   5.0195757e-02  -1.5564818e+00   5.9930996e-02
   6.6814675e+01   9.2819288e-02   5.0195757e-02  -1.5564818e+00   5.9930996e-02
   6.6838619e+01   9.4253585e-02   5.0082933e-02  -1.5561625e+00   5.3766565e-02
   6.6863836e+01   9.4253585e-02   5.0082933e-02  -1.5561625e+00   5.3766565e-02
   6.6887687e+01   9.5206596e-02   5.0617691e-02  -1.5557933e+00   4.6937064e-02
   6.6911427e+01   9.5206596e-02   5.0617691e-02  -1.5557933e+00   4.6937064e-02
   6.6935976e+01   9.5405824e-02   5.1169630e-02  -1.5552655e+00   4.3075875e-02
   6.6959900e+01   9.5405824e-02   5.1169630e-02  -1.5552655e+00   4.3075875e-02
   6.6983990e+01   9.5059954e-02   5.1599726e-02  -1.5549916e+00   3.9422111e-02
   6.7008973e+01   9.5059954e-02   5.1599726e-02  -1.5549916e+00   3.9422111e-02
   6.7033221e+01   9.4310194e-02   5.1507968e-02  -1.5550321e+00   3.5832957e-02
   6.7057129e+01   9.4310194e-02   5.1507968e-02  -1.5550321e+00   3.5832957e-02
   6.7080977e+01   9.4310194e-02   5.1507968e-02  -1.5550321e+00   3.5832957e-02
   6.7107599e+01   9.3139917e-02   5.1502567e-02  -1.5550147e+00   3.6790804e-02
   6.7131697e+01   9.1388576e-02   5.1826615e-02  -1.5548836e+00   3.7797407e-02
   6.7155605e+01   9.1388576e-02   5.1826615e-02  -1.5548836e+00   3.7797407e-02
   6.7179347e+01   8.9564346e-02   5.2305795e-02  -1.5547644e+00   3.5512523e-02
   6.7204599e+01   8.9564346e-02   5.2305795e-02  -1.5547644e+00   3.5512523e-02
   6.7229195e+01   8.9564346e-02   5.2305795e-02  -1.5547644e+00   3.5512523e-02
   6.7253273e+01   8.7774940e-02   5.2868444e-02  -1.5545762e+00   3.7125901e-02
   6.7277279e+01   8.5957862e-02   5.3784687e-02  -1.5544021e+00   4.1434006e-02
   6.7301449e+01   8.5957862e-02   5.3784687e-02  -1.5544021e+00   4.1434006e-02
   6.7326479e+01   8.3547816e-02   5.5055480e-02  -1.5542663e+00   4.9366311e-02
   6.7350699e+01   8.3547816e-02   5.5055480e-02  -1.5542663e+00   4.9366311e-02
   6.7374863e+01   8.1927970e-02   5.6202576e-02  -1.5541764e+00   5.3777055e-02
   6.7399055e+01   8.1927970e-02   5.6202576e-02  -1.5541764e+00   5.3777055e-02
   6.7424195e+01   8.1927970e-02   5.6202576e-02  -1.5541764e+00   5.3777055e-02
   6.7450491e+01   8.0356106e-02   5.8046158e-02  -1.5538399e+00   6.4009504e-02
   6.7475544e+01   8.0356106e-02   5.8046158e-02  -1.5538399e+00   6.4009504e-02
   6.7500104e+01   7.9183064e-02   5.9745125e-02  -1.5533389e+00   6.7545251e-02
   6.7524675e+01   7.9183064e-02   5.9745125e-02  -1.5533389e+00   6.7545251e-02
   6.7549426e+01   7.8009054e-02   6.1636224e-02  -1.5524303e+00   7.2103933e-02
   6.7573878e+01   7.8009054e-02   6.1636224e-02  -1.5524303e+00   7.2103933e-02
   6.7598815e+01   7.7133149e-02   6.3575543e-02  -1.5516924e+00   7.2103933e-02
   6.7623616e+01   7.7133149e-02   6.3575543e-02  -1.5516924e+00   7.2103933e-02
   6.7647656e+01   7.6655969e-02   6.4981855e-02  -1.5517224e+00   7.6573686e-02
   6.7671801e+01   7.6655969e-02   6.4981855e-02  -1.5517224e+00   7.6573686e-02
   6.7696609e+01   7.6378874e-02   6.6573136e-02  -1.5524323e+00   7.6101379e-02
   6.7719681e+01   7.6378874e-02   6.6573136e-02  -1.5524323e+00   7.6101379e-02
   6.7741047e+01   7.6188274e-02   6.7892291e-02  -1.5527195e+00   7.8829006e-02
   6.7762489e+01   7.6188274e-02   6.7892291e-02  -1.5527195e+00   7.8829006e-02
   6.7784172e+01   7.5467117e-02   6.9703706e-02  -1.5524951e+00   8.4558324e-02
   6.7808073e+01   7.5467117e-02   6.9703706e-02  -1.5524951e+00   8.4558324e-02
   6.7832512e+01   7.4369505e-02   7.1368493e-02  -1.5517535e+00   8.5422234e-02
   6.7856573e+01   7.4369505e-02   7.1368493e-02  -1.5517535e+00   8.5422234e-02
   6.7880613e+01   7.3110223e-02   7.3450215e-02  -1.5510076e+00   8.3588437e-02
   6.7906230e+01   7.3110223e-02   7.3450215e-02  -1.5510076e+00   8.3588437e-02
   6.7929896e+01   7.0983402e-02   7.6271035e-02  -1.5500931e+00   8.3541111e-02
   6.7954020e+01   7.0983402e-02   7.6271035e-02  -1.5500931e+00   8.3541111e-02
   6.7977815e+01   6.8848372e-02   7.8401923e-02  -1.5498811e+00   8.2730488e-02
   6.8001552e+01   6.8848372e-02   7.8401923e-02  -1.5498811e+00   8.2730488e-02
   6.8026391e+01   6.6738069e-02   8.0342792e-02  -1.5499833e+00   8.0336408e-02
   6.8050621e+01   6.6738069e-02   8.0342792e-02  -1.5499833e+00   8.0336408e-02
   6.8074873e+01   6.4086780e-02   8.3142862e-02  -1.5501624e+00   8.0929832e-02
   6.8099305e+01   6.4086780e-02   8.3142862e-02  -1.5501624e+00   8.0929832e-02
   6.8123605e+01   6.4086780e-02   8.3142862e-02  -1.5501624e+00   8.0929832e-02
   6.8148176e+01   6.1995611e-02   8.5720703e-02  -1.5503352e+00   8.8470058e-02
   6.8172894e+01   5.9749424e-02   8.8492095e-02  -1.5501817e+00   8.6078600e-02
   6.8196461e+01   5.9749424e-02   8.8492095e-02  -1.5501817e+00   8.6078600e-02
   6.8220259e+01   5.9749424e-02   8.8492095e-02  -1.5501817e+00   8.6078600e-02
   6.8243981e+01   5.7050098e-02   9.2445150e-02  -1.5498209e+00   8.0035404e-02
   6.8267931e+01   5.7050098e-02   9.2445150e-02  -1.5498209e+00   8.0035404e-02
   6.8292171e+01   5.5336248e-02   9.5550373e-02  -1.5493832e+00   7.6916889e-02
   6.8316274e+01   5.5336248e-02   9.5550373e-02  -1.5493832e+00   7.6916889e-02
   6.8340239e+01   5.4126699e-02   9.8593518e-02  -1.5488548e+00   6.9146947e-02
   6.8365052e+01   5.4126699e-02   9.8593518e-02  -1.5488548e+00   6.9146947e-02
   6.8388727e+01   5.2715048e-02   1.0264962e-01  -1.5487298e+00   5.8347778e-02
   6.8412826e+01   5.2715048e-02   1.0264962e-01  -1.5487298e+00   5.8347778e-02
   6.8436833e+01   5.1725198e-02   1.0600922e-01  -1.5486811e+00   4.8417882e-02
   6.8461110e+01   5.1725198e-02   1.0600922e-01  -1.5486811e+00   4.8417882e-02
   6.8485728e+01   5.0855324e-02   1.0950296e-01  -1.5483880e+00   4.9442128e-02
   6.8509435e+01   5.0855324e-02   1.0950296e-01  -1.5483880e+00   4.9442128e-02
   6.8534156e+01   5.0130010e-02   1.1417562e-01  -1.5479159e+00   4.8819141e-02
   6.8558640e+01   5.0130010e-02   1.1417562e-01  -1.5479159e+00   4.8819141e-02
   6.8583222e+01   4.9842317e-02   1.1797419e-01  -1.5475674e+00   4.2746023e-02
   6.8607263e+01   4.9842317e-02   1.1797419e-01  -1.5475674e+00   4.2746023e-02
   6.8631496e+01   5.0065849e-02   1.2180898e-01  -1.5474681e+00   4.8272566e-02
   6.8655745e+01   5.0065849e-02   1.2180898e-01  -1.5474681e+00   4.8272566e-02
   6.8679600e+01   5.0849680e-02   1.2626740e-01  -1.5473944e+00   5.3783969e-02
   6.8702279e+01   5.0849680e-02   1.2626740e-01  -1.5473944e+00   5.3783969e-02
   6.8723465e+01   5.2085649e-02   1.2959424e-01  -1.5478709e+00   5.0597386e-02
   6.8744567e+01   5.2085649e-02   1.2959424e-01  -1.5478709e+00   5.0597386e-02
   6.8766093e+01   5.2085649e-02   1.2959424e-01  -1.5478709e+00   5.0597386e-02
   6.8788005e+01   5.3856909e-02   1.3290939e-01  -1.5484631e+00   4.9456076e-02
   6.8811594e+01   5.3856909e-02   1.3290939e-01  -1.5484631e+00   4.9456076e-02
   6.8835628e+01   5.6374818e-02   1.3780658e-01  -1.5491396e+00   5.1069454e-02
   6.8859698e+01   5.6374818e-02   1.3780658e-01  -1.5491396e+00   5.1069454e-02
   6.8885312e+01   5.8742031e-02   1.4153713e-01  -1.5488122e+00   5.5041389e-02
   6.8909570e+01   5.8742031e-02   1.4153713e-01  -1.5488122e+00   5.5041389e-02
   6.8933915e+01   6.1745416e-02   1.4549460e-01  -1.5484627e+00   5.4334716e-02
   6.8957840e+01   6.1745416e-02   1.4549460e-01  -1.5484627e+00   5.4334716e-02
   6.8981923e+01   6.6141099e-02   1.5017878e-01  -1.5481160e+00   5.6833104e-02
   6.9006490e+01   6.6141099e-02   1.5017878e-01  -1.5481160e+00   5.6833104e-02
   6.9030421e+01   6.9929853e-02   1.5422739e-01  -1.5480589e+00   5.8650092e-02
   6.9054559e+01   6.9929853e-02   1.5422739e-01  -1.5480589e+00   5.8650092e-02
   6.9078767e+01   7.4364878e-02   1.5874708e-01  -1.5487539e+00   5.1002697e-02
   6.9104132e+01   7.4364878e-02   1.5874708e-01  -1.5487539e+00   5.1002697e-02
   6.9128075e+01   7.9597846e-02   1.6489075e-01  -1.5495877e+00   4.9874620e-02
   6.9152262e+01   7.9597846e-02   1.6489075e-01  -1.5495877e+00   4.9874620e-02
   6.9176281e+01   8.3764724e-02   1.7001396e-01  -1.5498906e+00   4.8266844e-02
   6.9199836e+01   8.3764724e-02   1.7001396e-01  -1.5498906e+00   4.8266844e-02
   6.9225228e+01   8.3764724e-02   1.7001396e-01  -1.5498906e+00   4.8266844e-02
   6.9250491e+01   8.8124268e-02   1.7536324e-01  -1.5497320e+00   5.0892071e-02
   6.9274837e+01   9.3687259e-02   1.8135622e-01  -1.5492842e+00   5.3824858e-02
   6.9298871e+01   9.3687259e-02   1.8135622e-01  -1.5492842e+00   5.3824858e-02
   6.9323795e+01   9.3687259e-02   1.8135622e-01  -1.5492842e+00   5.3824858e-02
   6.9347924e+01   9.8172165e-02   1.8565784e-01  -1.5492253e+00   6.3448743e-02
   6.9372156e+01   1.0270399e-01   1.8922663e-01  -1.5492961e+00   6.9530682e-02
   6.9396510e+01   1.0270399e-01   1.8922663e-01  -1.5492961e+00   6.9530682e-02
   6.9421286e+01   1.0270399e-01   1.8922663e-01  -1.5492961e+00   6.9530682e-02
   6.9446888e+01   1.0766516e-01   1.9294523e-01  -1.5495108e+00   7.2853522e-02
   6.9471119e+01   1.0766516e-01   1.9294523e-01  -1.5495108e+00   7.2853522e-02
   6.9496083e+01   1.1122454e-01   1.9552222e-01  -1.5497638e+00   7.4239687e-02
   6.9520111e+01   1.1122454e-01   1.9552222e-01  -1.5497638e+00   7.4239687e-02
   6.9544404e+01   1.1434915e-01   1.9757356e-01  -1.5495812e+00   7.9491452e-02
   6.9568502e+01   1.1434915e-01   1.9757356e-01  -1.5495812e+00   7.9491452e-02
   6.9592231e+01   1.1741583e-01   1.9968453e-01  -1.5490516e+00   7.9491452e-02
   6.9616781e+01   1.1741583e-01   1.9968453e-01  -1.5490516e+00   7.9491452e-02
   6.9641145e+01   1.1923559e-01   2.0110802e-01  -1.5492831e+00   8.2830028e-02
   6.9666026e+01   1.1923559e-01   2.0110802e-01  -1.5492831e+00   8.2830028e-02
   6.9689640e+01   1.2020063e-01   2.0198752e-01  -1.5493306e+00   8.7085084e-02
   6.9713750e+01   1.2020063e-01   2.0198752e-01  -1.5493306e+00   8.7085084e-02
   6.9735535e+01   1.2058306e-01   2.0290180e-01  -1.5494221e+00   8.8086681e-02
   6.9759355e+01   1.2058306e-01   2.0290180e-01  -1.5494221e+00   8.8086681e-02
   6.9783354e+01   1.1987998e-01   2.0372935e-01  -1.5497061e+00   8.4351377e-02
   6.9807044e+01   1.1987998e-01   2.0372935e-01  -1.5497061e+00   8.4351377e-02
   6.9831286e+01   1.1849722e-01   2.0458652e-01  -1.5494926e+00   7.9770402e-02
   6.9855410e+01   1.1849722e-01   2.0458652e-01  -1.5494926e+00   7.9770402e-02
   6.9879404e+01   1.1586718e-01   2.0551549e-01  -1.5491544e+00   7.7329950e-02
   6.9904536e+01   1.1586718e-01   2.0551549e-01  -1.5491544e+00   7.7329950e-02
   6.9928506e+01   1.1586718e-01   2.0551549e-01  -1.5491544e+00   7.7329950e-02
   6.9953038e+01   1.1356608e-01   2.0615017e-01  -1.5487397e+00   7.1243004e-02
   6.9977082e+01   1.1134138e-01   2.0639405e-01  -1.5482643e+00   6.5690116e-02
   7.0000687e+01   1.1134138e-01   2.0639405e-01  -1.5482643e+00   6.5690116e-02
   7.0025008e+01   1.1134138e-01   2.0639405e-01  -1.5482643e+00   6.5690116e-02
   7.0049367e+01   1.0784360e-01   2.0655029e-01  -1.5476685e+00   6.5212921e-02
   7.0073350e+01   1.0479382e-01   2.0713858e-01  -1.5473766e+00   6.5948443e-02
   7.0097429e+01   1.0479382e-01   2.0713858e-01  -1.5473766e+00   6.5948443e-02
   7.0121465e+01   1.0479382e-01   2.0713858e-01  -1.5473766e+00   6.5948443e-02
   7.0145638e+01   1.0171300e-01   2.0793076e-01  -1.5469865e+00   6.6230611e-02
   7.0169901e+01   1.0171300e-01   2.0793076e-01  -1.5469865e+00   6.6230611e-02
   7.0194222e+01   9.7769104e-02   2.0951273e-01  -1.5464903e+00   6.4430670e-02
   7.0218843e+01   9.7769104e-02   2.0951273e-01  -1.5464903e+00   6.4430670e-02
   7.0243147e+01   9.4767712e-02   2.1095577e-01  -1.5457836e+00   6.3095049e-02
   7.0267560e+01   9.4767712e-02   2.1095577e-01  -1.5457836e+00   6.3095049e-02
   7.0291619e+01   9.1541752e-02   2.1216661e-01  -1.5448960e+00   6.0330586e-02
   7.0315561e+01   9.1541752e-02   2.1216661e-01  -1.5448960e+00   6.0330586e-02
   7.0339706e+01   8.7774120e-02   2.1342334e-01  -1.5436885e+00   5.5235819e-02
   7.0363681e+01   8.7774120e-02   2.1342334e-01  -1.5436885e+00   5.5235819e-02
   7.0387741e+01   8.4805146e-02   2.1410997e-01  -1.5424653e+00   5.0828652e-02
   7.0411421e+01   8.4805146e-02   2.1410997e-01  -1.5424653e+00   5.0828652e-02
   7.0435450e+01   8.2284778e-02   2.1453135e-01  -1.5417659e+00   4.9792365e-02
   7.0459847e+01   8.2284778e-02   2.1453135e-01  -1.5417659e+00   4.9792365e-02
   7.0485406e+01   8.0243587e-02   2.1474718e-01  -1.5412351e+00   5.2218274e-02
   7.0509557e+01   8.0243587e-02   2.1474718e-01  -1.5412351e+00   5.2218274e-02
   7.0533308e+01   7.8191996e-02   2.1449253e-01  -1.5406914e+00   4.9038963e-02
   7.0557569e+01   7.8191996e-02   2.1449253e-01  -1.5406914e+00   4.9038963e-02
   7.0581740e+01   7.7580385e-02   2.1379209e-01  -1.5402215e+00   4.8471288e-02
   7.0606758e+01   7.7580385e-02   2.1379209e-01  -1.5402215e+00   4.8471288e-02
   7.0631086e+01   7.7846132e-02   2.1270570e-01  -1.5391197e+00   4.6472148e-02
   7.0655239e+01   7.7846132e-02   2.1270570e-01  -1.5391197e+00   4.6472148e-02
   7.0679215e+01   7.8787334e-02   2.1185371e-01  -1.5380228e+00   4.9006538e-02
   7.0703627e+01   7.8787334e-02   2.1185371e-01  -1.5380228e+00   4.9006538e-02
   7.0725234e+01   7.8787334e-02   2.1185371e-01  -1.5380228e+00   4.9006538e-02
   7.0746428e+01   8.0332726e-02   2.1097717e-01  -1.5369134e+00   4.8281626e-02
   7.0767666e+01   8.0332726e-02   2.1097717e-01  -1.5369134e+00   4.8281626e-02
   7.0789792e+01   8.2313500e-02   2.1016672e-01  -1.5361098e+00   4.9545125e-02
   7.0814371e+01   8.2313500e-02   2.1016672e-01  -1.5361098e+00   4.9545125e-02
   7.0838629e+01   8.5601136e-02   2.0924872e-01  -1.5352986e+00   6.0293869e-02
   7.0862740e+01   8.5601136e-02   2.0924872e-01  -1.5352986e+00   6.0293869e-02
   7.0887665e+01   8.8805996e-02   2.0869651e-01  -1.5349473e+00   6.6687183e-02
   7.0911872e+01   8.8805996e-02   2.0869651e-01  -1.5349473e+00   6.6687183e-02
   7.0935772e+01   9.2308328e-02   2.0809036e-01  -1.5346919e+00   7.5009779e-02
   7.0959973e+01   9.2308328e-02   2.0809036e-01  -1.5346919e+00   7.5009779e-02
   7.0984596e+01   9.6742235e-02   2.0681533e-01  -1.5337092e+00   7.7922181e-02
   7.1008672e+01   9.6742235e-02   2.0681533e-01  -1.5337092e+00   7.7922181e-02
   7.1033058e+01   1.0032900e-01   2.0526655e-01  -1.5323220e+00   8.1809954e-02
   7.1057398e+01   1.0032900e-01   2.0526655e-01  -1.5323220e+00   8.1809954e-02
   7.1081443e+01   1.0411735e-01   2.0388027e-01  -1.5311472e+00   7.6297836e-02
   7.1106161e+01   1.0411735e-01   2.0388027e-01  -1.5311472e+00   7.6297836e-02
   7.1130157e+01   1.0865143e-01   2.0240141e-01  -1.5299879e+00   7.2047786e-02
   7.1155241e+01   1.0865143e-01   2.0240141e-01  -1.5299879e+00   7.2047786e-02
   7.1179476e+01   1.0865143e-01   2.0240141e-01  -1.5299879e+00   7.2047786e-02
   7.1205254e+01   1.1207435e-01   2.0156708e-01  -1.5292776e+00   7.0287184e-02
   7.1229721e+01   1.1669130e-01   2.0039211e-01  -1.5286690e+00   6.6752032e-02
   7.1254214e+01   1.1669130e-01   2.0039211e-01  -1.5286690e+00   6.6752032e-02
   7.1278751e+01   1.1978073e-01   1.9951494e-01  -1.5287102e+00   6.6752032e-02
   7.1303091e+01   1.1978073e-01   1.9951494e-01  -1.5287102e+00   6.1105565e-02
   7.1327091e+01   1.2280011e-01   1.9852096e-01  -1.5282478e+00   5.8734731e-02
   7.1351042e+01   1.2280011e-01   1.9852096e-01  -1.5282478e+00   5.8734731e-02
   7.1375119e+01   1.2280011e-01   1.9852096e-01  -1.5282478e+00   5.8734731e-02
   7.1399369e+01   1.2628007e-01   1.9736814e-01  -1.5270693e+00   5.3014712e-02
   7.1423678e+01   1.2628007e-01   1.9736814e-01  -1.5270693e+00   5.3014712e-02
   7.1448430e+01   1.2860328e-01   1.9708763e-01  -1.5260162e+00   4.5283631e-02
   7.1473010e+01   1.2860328e-01   1.9708763e-01  -1.5260162e+00   4.5283631e-02
   7.1497030e+01   1.3110392e-01   1.9711141e-01  -1.5247312e+00   4.0540055e-02
   7.1521223e+01   1.3110392e-01   1.9711141e-01  -1.5247312e+00   4.0540055e-02
   7.1545933e+01   1.3308817e-01   1.9750410e-01  -1.5238576e+00   3.9878205e-02
   7.1569908e+01   1.3308817e-01   1.9750410e-01  -1.5238576e+00   3.9878205e-02
   7.1593877e+01   1.3544555e-01   1.9852205e-01  -1.5235878e+00   3.9878205e-02
   7.1618500e+01   1.3544555e-01   1.9852205e-01  -1.5235878e+00   3.9878205e-02
   7.1643066e+01   1.3739188e-01   1.9937949e-01  -1.5237721e+00   4.3042378e-02
   7.1667898e+01   1.3739188e-01   1.9937949e-01  -1.5237721e+00   4.3042378e-02
   7.1691978e+01   1.3954350e-01   2.0043676e-01  -1.5239055e+00   5.0640539e-02
   7.1715580e+01   1.3954350e-01   2.0043676e-01  -1.5239055e+00   5.0640539e-02
   7.1736905e+01   1.4086550e-01   2.0139803e-01  -1.5235889e+00   5.1846580e-02
   7.1758628e+01   1.4086550e-01   2.0139803e-01  -1.5235889e+00   5.1846580e-02
   7.1780619e+01   1.4211376e-01   2.0225146e-01  -1.5230625e+00   4.9657778e-02
   7.1805143e+01   1.4211376e-01   2.0225146e-01  -1.5230625e+00   4.9657778e-02
   7.1828681e+01   1.4320123e-01   2.0290612e-01  -1.5221763e+00   4.9895004e-02
   7.1852638e+01   1.4320123e-01   2.0290612e-01  -1.5221763e+00   4.9895004e-02
   7.1876601e+01   1.4418183e-01   2.0367244e-01  -1.5217985e+00   4.8073367e-02
   7.1900610e+01   1.4418183e-01   2.0367244e-01  -1.5217985e+00   4.8073367e-02
   7.1925280e+01   1.4418183e-01   2.0367244e-01  -1.5217985e+00   4.8073367e-02
   7.1949365e+01   1.4457366e-01   2.0423707e-01  -1.5218258e+00   4.4548706e-02
   7.1973049e+01   1.4453289e-01   2.0464702e-01  -1.5219976e+00   4.2047338e-02
   7.1996603e+01   1.4453289e-01   2.0464702e-01  -1.5219976e+00   4.2047338e-02
   7.2020458e+01   1.4453289e-01   2.0464702e-01  -1.5219976e+00   4.2047338e-02
   7.2044557e+01   1.4406371e-01   2.0490439e-01  -1.5217863e+00   4.8971967e-02
   7.2068156e+01   1.4406371e-01   2.0490439e-01  -1.5217863e+00   4.8971967e-02
   7.2092741e+01   1.4358565e-01   2.0512123e-01  -1.5213672e+00   5.9661106e-02
   7.2116755e+01   1.4358565e-01   2.0512123e-01  -1.5213672e+00   5.9661106e-02
   7.2140407e+01   1.4320166e-01   2.0524028e-01  -1.5209343e+00   5.8469252e-02
   7.2164809e+01   1.4320166e-01   2.0524028e-01  -1.5209343e+00   5.8469252e-02
   7.2188977e+01   1.4268616e-01   2.0547850e-01  -1.5206760e+00   6.3276128e-02
   7.2213404e+01   1.4268616e-01   2.0547850e-01  -1.5206760e+00   6.3276128e-02
   7.2237398e+01   1.4268963e-01   2.0581183e-01  -1.5207639e+00   6.5184192e-02
   7.2261644e+01   1.4268963e-01   2.0581183e-01  -1.5207639e+00   6.5184192e-02
   7.2286624e+01   1.4252971e-01   2.0604683e-01  -1.5213239e+00   6.4830617e-02
   7.2310655e+01   1.4252971e-01   2.0604683e-01  -1.5213239e+00   6.4830617e-02
   7.2334676e+01   1.4313126e-01   2.0595784e-01  -1.5216506e+00   6.1142639e-02
   7.2359133e+01   1.4313126e-01   2.0595784e-01  -1.5216506e+00   6.1142639e-02
   7.2383341e+01   1.4371550e-01   2.0602198e-01  -1.5216124e+00   6.5386132e-02
   7.2407106e+01   1.4371550e-01   2.0602198e-01  -1.5216124e+00   6.5386132e-02
   7.2430878e+01   1.4466240e-01   2.0645531e-01  -1.5215433e+00   6.5593080e-02
   7.2454671e+01   1.4466240e-01   2.0645531e-01  -1.5215433e+00   6.5593080e-02
   7.2478618e+01   1.4618629e-01   2.0785846e-01  -1.5221461e+00   6.1007218e-02
   7.2503120e+01   1.4618629e-01   2.0785846e-01  -1.5221461e+00   6.1007218e-02
   7.2527104e+01   1.4784123e-01   2.0938937e-01  -1.5231069e+00   5.4861144e-02
   7.2551261e+01   1.4784123e-01   2.0938937e-01  -1.5231069e+00   5.4861144e-02
   7.2575313e+01   1.4935127e-01   2.1103878e-01  -1.5241046e+00   5.0862030e-02
   7.2599585e+01   1.4935127e-01   2.1103878e-01  -1.5241046e+00   5.0862030e-02
   7.2624420e+01   1.4935127e-01   2.1103878e-01  -1.5241046e+00   5.0862030e-02
   7.2649119e+01   1.5094219e-01   2.1287170e-01  -1.5245711e+00   4.2257384e-02
   7.2673535e+01   1.5221041e-01   2.1391204e-01  -1.5245533e+00   3.3622698e-02
   7.2697289e+01   1.5221041e-01   2.1391204e-01  -1.5245533e+00   3.3622698e-02
   7.2719251e+01   1.5221041e-01   2.1391204e-01  -1.5245533e+00   3.3622698e-02
   7.2741429e+01   1.5335526e-01   2.1455707e-01  -1.5240358e+00   2.9225187e-02
   7.2764181e+01   1.5335526e-01   2.1455707e-01  -1.5240358e+00   2.9225187e-02
   7.2788517e+01   1.5474257e-01   2.1511948e-01  -1.5234271e+00   2.7269200e-02
   7.2812951e+01   1.5474257e-01   2.1511948e-01  -1.5234271e+00   2.7269200e-02
   7.2837472e+01   1.5557471e-01   2.1485630e-01  -1.5234226e+00   2.7784781e-02
   7.2861978e+01   1.5557471e-01   2.1485630e-01  -1.5234226e+00   2.7784781e-02
   7.2887093e+01   1.5598834e-01   2.1388841e-01  -1.5237250e+00   3.0963616e-02
   7.2911338e+01   1.5598834e-01   2.1388841e-01  -1.5237250e+00   3.0963616e-02
   7.2936057e+01   1.5616970e-01   2.1165563e-01  -1.5245236e+00   3.3210115e-02
   7.2960049e+01   1.5616970e-01   2.1165563e-01  -1.5245236e+00   3.3210115e-02
   7.2984571e+01   1.5586859e-01   2.0946760e-01  -1.5250676e+00   3.4187392e-02
   7.3008571e+01   1.5586859e-01   2.0946760e-01  -1.5250676e+00   3.4187392e-02
   7.3032904e+01   1.5527022e-01   2.0720537e-01  -1.5250977e+00   3.5209493e-02
   7.3056749e+01   1.5527022e-01   2.0720537e-01  -1.5250977e+00   3.5209493e-02
   7.3080994e+01   1.5420192e-01   2.0387743e-01  -1.5246737e+00   4.0050105e-02
   7.3107294e+01   1.5420192e-01   2.0387743e-01  -1.5246737e+00   4.0050105e-02
   7.3131662e+01   1.5287259e-01   2.0084749e-01  -1.5241971e+00   4.2521195e-02
   7.3155990e+01   1.5287259e-01   2.0084749e-01  -1.5241971e+00   4.2521195e-02
   7.3179974e+01   1.5158756e-01   1.9741085e-01  -1.5241481e+00   4.5834259e-02
   7.3204654e+01   1.5158756e-01   1.9741085e-01  -1.5241481e+00   4.5834259e-02
   7.3229643e+01   1.5158756e-01   1.9741085e-01  -1.5241481e+00   4.5834259e-02
   7.3253710e+01   1.4947017e-01   1.9339234e-01  -1.5246592e+00   5.1255898e-02
   7.3277700e+01   1.4739411e-01   1.8949589e-01  -1.5248574e+00   5.2534537e-02
   7.3301848e+01   1.4739411e-01   1.8949589e-01  -1.5248574e+00   5.2534537e-02
   7.3326498e+01   1.4739411e-01   1.8949589e-01  -1.5248574e+00   5.2534537e-02
   7.3350502e+01   1.4528203e-01   1.8529963e-01  -1.5252062e+00   4.9193935e-02
   7.3374504e+01   1.4306816e-01   1.7949727e-01  -1.5251786e+00   4.7299103e-02
   7.3398629e+01   1.4306816e-01   1.7949727e-01  -1.5251786e+00   4.7299103e-02
   7.3423738e+01   1.4306816e-01   1.7949727e-01  -1.5251786e+00   4.7299103e-02
   7.3447726e+01   1.4154263e-01   1.7470415e-01  -1.5247060e+00   4.6025829e-02
   7.3471546e+01   1.4154263e-01   1.7470415e-01  -1.5247060e+00   4.6025829e-02
   7.3495371e+01   1.4051419e-01   1.7035410e-01  -1.5242858e+00   4.3766693e-02
   7.3519439e+01   1.4051419e-01   1.7035410e-01  -1.5242858e+00   4.3766693e-02
   7.3543091e+01   1.3938220e-01   1.6478650e-01  -1.5237933e+00   4.1824774e-02
   7.3566763e+01   1.3938220e-01   1.6478650e-01  -1.5237933e+00   4.1824774e-02
   7.3590707e+01   1.3904189e-01   1.6090997e-01  -1.5235287e+00   4.1824774e-02
   7.3614810e+01   1.3904189e-01   1.6090997e-01  -1.5235287e+00   4.1824774e-02
   7.3639585e+01   1.3889202e-01   1.5721279e-01  -1.5237287e+00   4.8971609e-02
   7.3664118e+01   1.3889202e-01   1.5721279e-01  -1.5237287e+00   4.8971609e-02
   7.3688207e+01   1.3916960e-01   1.5251884e-01  -1.5240263e+00   5.0426320e-02
   7.3711397e+01   1.3916960e-01   1.5251884e-01  -1.5240263e+00   5.0426320e-02
   7.3732844e+01   1.4002939e-01   1.4898892e-01  -1.5243564e+00   5.4373817e-02
   7.3754145e+01   1.4002939e-01   1.4898892e-01  -1.5243564e+00   5.4373817e-02
   7.3775632e+01   1.4095154e-01   1.4567639e-01  -1.5241852e+00   5.6642608e-02
   7.3798054e+01   1.4095154e-01   1.4567639e-01  -1.5241852e+00   5.6642608e-02
   7.3822081e+01   1.4095154e-01   1.4567639e-01  -1.5241852e+00   5.6642608e-02
   7.3847106e+01   1.4229220e-01   1.4176187e-01  -1.5237598e+00   5.5168943e-02
   7.3871516e+01   1.4229220e-01   1.4176187e-01  -1.5237598e+00   5.5168943e-02
   7.3896053e+01   1.4343023e-01   1.3900550e-01  -1.5231283e+00   5.3796248e-02
   7.3920243e+01   1.4343023e-01   1.3900550e-01  -1.5231283e+00   5.3796248e-02
   7.3944652e+01   1.4454381e-01   1.3645148e-01  -1.5226004e+00   4.9263553e-02
   7.3968280e+01   1.4454381e-01   1.3645148e-01  -1.5226004e+00   4.9263553e-02
   7.3991970e+01   1.4628375e-01   1.3361269e-01  -1.5221337e+00   4.9014167e-02
   7.4016171e+01   1.4628375e-01   1.3361269e-01  -1.5221337e+00   4.9014167e-02
   7.4040381e+01   1.4798668e-01   1.3165531e-01  -1.5221293e+00   4.5450763e-02
   7.4064499e+01   1.4798668e-01   1.3165531e-01  -1.5221293e+00   4.5450763e-02
   7.4088884e+01   1.4976984e-01   1.3032943e-01  -1.5220524e+00   4.4751720e-02
   7.4113255e+01   1.4976984e-01   1.3032943e-01  -1.5220524e+00   4.4751720e-02
   7.4137456e+01   1.5213116e-01   1.2949297e-01  -1.5216295e+00   4.2692141e-02
   7.4161553e+01   1.5213116e-01   1.2949297e-01  -1.5216295e+00   4.2692141e-02
   7.4186378e+01   1.5387547e-01   1.2925315e-01  -1.5205191e+00   4.5113639e-02
   7.4210056e+01   1.5387547e-01   1.2925315e-01  -1.5205191e+00   4.5113639e-02
   7.4234395e+01   1.5540655e-01   1.2913437e-01  -1.5192229e+00   4.8776344e-02
   7.4258681e+01   1.5540655e-01   1.2913437e-01  -1.5192229e+00   4.8776344e-02
   7.4283234e+01   1.5672226e-01   1.2907857e-01  -1.5187329e+00   5.1776604e-02
   7.4307399e+01   1.5672226e-01   1.2907857e-01  -1.5187329e+00   5.1776604e-02
   7.4331509e+01   1.5765750e-01   1.2903997e-01  -1.5190476e+00   5.5149392e-02
   7.4355325e+01   1.5765750e-01   1.2903997e-01  -1.5190476e+00   5.5149392e-02
   7.4381151e+01   1.5802647e-01   1.2905094e-01  -1.5195361e+00   6.5998868e-02
   7.4406394e+01   1.5802647e-01   1.2905094e-01  -1.5195361e+00   6.5998868e-02
   7.4431469e+01   1.5797809e-01   1.2889290e-01  -1.5190532e+00   7.2626309e-02
   7.4455717e+01   1.5797809e-01   1.2889290e-01  -1.5190532e+00   7.2626309e-02
   7.4479848e+01   1.5711187e-01   1.2846573e-01  -1.5178570e+00   7.5165943e-02
   7.4504889e+01   1.5711187e-01   1.2846573e-01  -1.5178570e+00   7.5165943e-02
   7.4528979e+01   1.5572001e-01   1.2806667e-01  -1.5171622e+00   7.3091225e-02
   7.4554077e+01   1.5572001e-01   1.2806667e-01  -1.5171622e+00   7.3091225e-02
   7.4578119e+01   1.5399176e-01   1.2759022e-01  -1.5163549e+00   7.3860125e-02
   7.4602297e+01   1.5399176e-01   1.2759022e-01  -1.5163549e+00   7.3860125e-02
   7.4628600e+01   1.5399176e-01   1.2759022e-01  -1.5163549e+00   7.3860125e-02
   7.4654778e+01   1.5166801e-01   1.2665647e-01  -1.5161260e+00   7.0936279e-02
   7.4678967e+01   1.4983794e-01   1.2543979e-01  -1.5161898e+00   6.6125230e-02
   7.4702957e+01   1.4983794e-01   1.2543979e-01  -1.5161898e+00   6.6125230e-02
   7.4724724e+01   1.4803453e-01   1.2413604e-01  -1.5160245e+00   6.5527753e-02
   7.4746166e+01   1.4803453e-01   1.2413604e-01  -1.5160245e+00   6.5527753e-02
   7.4767568e+01   1.4803453e-01   1.2413604e-01  -1.5160245e+00   6.5527753e-02
   7.4789877e+01   1.4570081e-01   1.2207343e-01  -1.5156454e+00   6.4768151e-02
   7.4813859e+01   1.4570081e-01   1.2207343e-01  -1.5156454e+00   6.4768151e-02
   7.4839068e+01   1.4388004e-01   1.2039019e-01  -1.5153677e+00   6.0229973e-02
   7.4863574e+01   1.4388004e-01   1.2039019e-01  -1.5153677e+00   6.0229973e-02
   7.4887742e+01   1.4190643e-01   1.1847286e-01  -1.5148693e+00   5.6875066e-02
   7.4912404e+01   1.4190643e-01   1.1847286e-01  -1.5148693e+00   5.6875066e-02
   7.4936802e+01   1.4037360e-01   1.1704594e-01  -1.5143676e+00   4.9271421e-02
   7.4960741e+01   1.4037360e-01   1.1704594e-01  -1.5143676e+00   4.9271421e-02
   7.4985794e+01   1.3896737e-01   1.1530654e-01  -1.5139809e+00   4.3491916e-02
   7.5009827e+01   1.3896737e-01   1.1530654e-01  -1.5139809e+00   4.3491916e-02
   7.5035045e+01   1.3750531e-01   1.1346108e-01  -1.5134982e+00   3.6216096e-02
   7.5059809e+01   1.3750531e-01   1.1346108e-01  -1.5134982e+00   3.6216096e-02
   7.5083670e+01   1.3620038e-01   1.1112999e-01  -1.5134856e+00   3.6947564e-02
   7.5107459e+01   1.3620038e-01   1.1112999e-01  -1.5134856e+00   3.6947564e-02
   7.5134296e+01   1.3504618e-01   1.0886201e-01  -1.5139503e+00   3.8711981e-02
   7.5158165e+01   1.3504618e-01   1.0886201e-01  -1.5139503e+00   3.8711981e-02
   7.5183094e+01   1.3339940e-01   1.0558952e-01  -1.5141228e+00   3.9295987e-02
   7.5207002e+01   1.3339940e-01   1.0558952e-01  -1.5141228e+00   3.9295987e-02
   7.5230709e+01   1.3214463e-01   1.0242572e-01  -1.5139028e+00   4.3639855e-02
   7.5255001e+01   1.3214463e-01   1.0242572e-01  -1.5139028e+00   4.3639855e-02
   7.5279994e+01   1.3099864e-01   9.9110544e-02  -1.5135587e+00   4.2764024e-02
   7.5304607e+01   1.3099864e-01   9.9110544e-02  -1.5135587e+00   4.2764024e-02
   7.5330171e+01   1.2990901e-01   9.5672756e-02  -1.5130712e+00   3.9815740e-02
   7.5354430e+01   1.2990901e-01   9.5672756e-02  -1.5130712e+00   3.9815740e-02
   7.5378552e+01   1.2841049e-01   9.1523729e-02  -1.5125648e+00   3.6719994e-02
   7.5403634e+01   1.2841049e-01   9.1523729e-02  -1.5125648e+00   3.6719994e-02
   7.5427769e+01   1.2841049e-01   9.1523729e-02  -1.5125648e+00   3.6719994e-02
   7.5451806e+01   1.2694962e-01   8.8310987e-02  -1.5121704e+00   3.6186175e-02
   7.5476547e+01   1.2694962e-01   8.8310987e-02  -1.5121704e+00   3.6186175e-02
   7.5501049e+01   1.2524538e-01   8.5454643e-02  -1.5116767e+00   3.5474853e-02
   7.5526589e+01   1.2311907e-01   8.2532540e-02  -1.5113370e+00   3.5474853e-02
   7.5550952e+01   1.2311907e-01   8.2532540e-02  -1.5113370e+00   3.1190232e-02
   7.5575195e+01   1.2311907e-01   8.2532540e-02  -1.5113370e+00   3.1190232e-02
   7.5599887e+01   1.2144765e-01   8.0762215e-02  -1.5109321e+00   3.4054236e-02
   7.5624572e+01   1.2144765e-01   8.0762215e-02  -1.5109321e+00   3.4054236e-02
   7.5648817e+01   1.1975210e-01   7.9247095e-02  -1.5104675e+00   3.4672097e-02
   7.5673098e+01   1.1975210e-01   7.9247095e-02  -1.5104675e+00   3.4672097e-02
   7.5696775e+01   1.1819170e-01   7.8157187e-02  -1.5100867e+00   3.3493952e-02
   7.5719108e+01   1.1819170e-01   7.8157187e-02  -1.5100867e+00   3.3493952e-02
   7.5740254e+01   1.1750955e-01   7.7630706e-02  -1.5095991e+00   3.1473235e-02
   7.5761511e+01   1.1750955e-01   7.7630706e-02  -1.5095991e+00   3.1473235e-02
   7.5783351e+01   1.1657917e-01   7.7870645e-02  -1.5094405e+00   3.8103060e-02
   7.5807087e+01   1.1657917e-01   7.7870645e-02  -1.5094405e+00   3.8103060e-02
   7.5831392e+01   1.1657917e-01   7.7870645e-02  -1.5094405e+00   3.8103060e-02
   7.5856165e+01   1.1639505e-01   7.8689136e-02  -1.5096302e+00   3.9938168e-02
   7.5880508e+01   1.1656828e-01   8.0305919e-02  -1.5094906e+00   4.4469790e-02
   7.5905026e+01   1.1656828e-01   8.0305919e-02  -1.5094906e+00   4.4469790e-02
   7.5929155e+01   1.1723036e-01   8.2706429e-02  -1.5093033e+00   5.0878004e-02
   7.5953171e+01   1.1723036e-01   8.2706429e-02  -1.5093033e+00   5.0878004e-02
   7.5977903e+01   1.1820957e-01   8.6737975e-02  -1.5090228e+00   5.4865674e-02
   7.6001957e+01   1.1820957e-01   8.6737975e-02  -1.5090228e+00   5.4865674e-02
   7.6026622e+01   1.1820957e-01   8.6737975e-02  -1.5090228e+00   5.4865674e-02
   7.6051307e+01   1.1934172e-01   9.0385504e-02  -1.5085467e+00   5.3446726e-02
   7.6075761e+01   1.2013484e-01   9.4671540e-02  -1.5083129e+00   5.0345735e-02
   7.6099778e+01   1.2013484e-01   9.4671540e-02  -1.5083129e+00   5.0345735e-02
   7.6124616e+01   1.2095789e-01   9.9893488e-02  -1.5078126e+00   4.7548131e-02
   7.6148571e+01   1.2095789e-01   9.9893488e-02  -1.5078126e+00   4.7548131e-02
   7.6172536e+01   1.2095789e-01   9.9893488e-02  -1.5078126e+00   4.7548131e-02
   7.6197250e+01   1.2145136e-01   1.0413821e-01  -1.5074100e+00   4.3808297e-02
   7.6221522e+01   1.2145136e-01   1.0413821e-01  -1.5074100e+00   4.3808297e-02
   7.6246197e+01   1.2168963e-01   1.0935768e-01  -1.5071964e+00   3.7719325e-02
   7.6270757e+01   1.2168963e-01   1.0935768e-01  -1.5071964e+00   3.7719325e-02
   7.6296028e+01   1.2176325e-01   1.1304932e-01  -1.5068995e+00   3.8372235e-02
   7.6320259e+01   1.2176325e-01   1.1304932e-01  -1.5068995e+00   3.8372235e-02
   7.6344974e+01   1.2153996e-01   1.1667118e-01  -1.5067904e+00   3.7352280e-02
   7.6368962e+01   1.2153996e-01   1.1667118e-01  -1.5067904e+00   3.7352280e-02
   7.6392675e+01   1.2090482e-01   1.2024181e-01  -1.5069395e+00   3.9544419e-02
   7.6416788e+01   1.2090482e-01   1.2024181e-01  -1.5069395e+00   3.9544419e-02
   7.6440977e+01   1.1971364e-01   1.2480824e-01  -1.5067775e+00   4.0135221e-02
   7.6465942e+01   1.1971364e-01   1.2480824e-01  -1.5067775e+00   4.0135221e-02
   7.6490375e+01   1.1856651e-01   1.2855962e-01  -1.5065073e+00   4.1352586e-02
   7.6514581e+01   1.1856651e-01   1.2855962e-01  -1.5065073e+00   4.1352586e-02
   7.6538936e+01   1.1734486e-01   1.3201785e-01  -1.5061907e+00   4.1218833e-02
   7.6565069e+01   1.1734486e-01   1.3201785e-01  -1.5061907e+00   4.1218833e-02
   7.6588668e+01   1.1585367e-01   1.3604037e-01  -1.5056051e+00   4.3580608e-02
   7.6612849e+01   1.1585367e-01   1.3604037e-01  -1.5056051e+00   4.3580608e-02
   7.6636687e+01   1.1433010e-01   1.3904990e-01  -1.5053474e+00   4.7393397e-02
   7.6660729e+01   1.1433010e-01   1.3904990e-01  -1.5053474e+00   4.7393397e-02
   7.6685166e+01   1.1279714e-01   1.4167954e-01  -1.5053898e+00   5.1232056e-02
   7.6708465e+01   1.1279714e-01   1.4167954e-01  -1.5053898e+00   5.1232056e-02
   7.6730293e+01   1.1279714e-01   1.4167954e-01  -1.5053898e+00   5.1232056e-02
   7.6751710e+01   1.1046826e-01   1.4438730e-01  -1.5054399e+00   5.2372531e-02
   7.6773312e+01   1.0847394e-01   1.4601496e-01  -1.5060699e+00   5.4272250e-02
   7.6795834e+01   1.0847394e-01   1.4601496e-01  -1.5060699e+00   5.4272250e-02
   7.6819532e+01   1.0847394e-01   1.4601496e-01  -1.5060699e+00   5.4272250e-02
   7.6843433e+01   1.0593791e-01   1.4713044e-01  -1.5063208e+00   5.4996566e-02
   7.6870003e+01   1.0593791e-01   1.4713044e-01  -1.5063208e+00   5.4996566e-02
   7.6894146e+01   1.0293721e-01   1.4819250e-01  -1.5067879e+00   4.8753814e-02
   7.6918905e+01   1.0293721e-01   1.4819250e-01  -1.5067879e+00   4.8753814e-02
   7.6943666e+01   1.0062952e-01   1.4865269e-01  -1.5069678e+00   4.5580582e-02
   7.6967664e+01   1.0062952e-01   1.4865269e-01  -1.5069678e+00   4.5580582e-02
   7.6991641e+01   9.8692879e-02   1.4893182e-01  -1.5074192e+00   4.1253881e-02
   7.7015702e+01   9.8692879e-02   1.4893182e-01  -1.5074192e+00   4.1253881e-02
   7.7039698e+01   9.6371941e-02   1.4887720e-01  -1.5077989e+00   4.1701392e-02
   7.7063689e+01   9.6371941e-02   1.4887720e-01  -1.5077989e+00   4.1701392e-02
   7.7087356e+01   9.4773851e-02   1.4840089e-01  -1.5080296e+00   4.0117935e-02
   7.7110975e+01   9.4773851e-02   1.4840089e-01  -1.5080296e+00   4.0117935e-02
   7.7135104e+01   9.3047529e-02   1.4762020e-01  -1.5084170e+00   4.7077970e-02
   7.7159575e+01   9.3047529e-02   1.4762020e-01  -1.5084170e+00   4.7077970e-02
   7.7184291e+01   9.1273904e-02   1.4647862e-01  -1.5090275e+00   5.1647381e-02
   7.7207996e+01   9.1273904e-02   1.4647862e-01  -1.5090275e+00   5.1647381e-02
   7.7232506e+01   9.0004832e-02   1.4533029e-01  -1.5094880e+00   5.3876356e-02
   7.7256931e+01   9.0004832e-02   1.4533029e-01  -1.5094880e+00   5.3876356e-02
   7.7280983e+01   8.8180661e-02   1.4410186e-01  -1.5100458e+00   5.8204250e-02
   7.7306273e+01   8.8180661e-02   1.4410186e-01  -1.5100458e+00   5.8204250e-02
   7.7330565e+01   8.8180661e-02   1.4410186e-01  -1.5100458e+00   5.8204250e-02
   7.7355409e+01   8.6069882e-02   1.4214715e-01  -1.5106951e+00   6.0373739e-02
   7.7379374e+01   8.4154889e-02   1.4058371e-01  -1.5109513e+00   6.3454942e-02
   7.7403792e+01   8.4154889e-02   1.4058371e-01  -1.5109513e+00   6.3454942e-02
   7.7427984e+01   8.2214817e-02   1.3906746e-01  -1.5110909e+00   6.5273837e-02
   7.7452332e+01   8.2214817e-02   1.3906746e-01  -1.5110909e+00   6.5273837e-02
   7.7476582e+01   7.9865739e-02   1.3669714e-01  -1.5111369e+00   6.6607193e-02
   7.7500721e+01   7.9865739e-02   1.3669714e-01  -1.5111369e+00   6.6607193e-02
   7.7525584e+01   7.9865739e-02   1.3669714e-01  -1.5111369e+00   6.6607193e-02
   7.7551435e+01   7.7638745e-02   1.3452898e-01  -1.5114019e+00   6.8437413e-02
   7.7575630e+01   7.5768441e-02   1.3223104e-01  -1.5117778e+00   6.6283659e-02
   7.7599726e+01   7.5768441e-02   1.3223104e-01  -1.5117778e+00   6.6283659e-02
   7.7624188e+01   7.5768441e-02   1.3223104e-01  -1.5117778e+00   6.6283659e-02
   7.7648129e+01   7.3257037e-02   1.2921928e-01  -1.5123527e+00   6.2923030e-02
   7.7672389e+01   7.3257037e-02   1.2921928e-01  -1.5123527e+00   6.2923030e-02
   7.7696537e+01   7.1444921e-02   1.2631281e-01  -1.5127079e+00   5.7321743e-02
   7.7719514e+01   7.1444921e-02   1.2631281e-01  -1.5127079e+00   5.7321743e-02
   7.7740822e+01   6.9409691e-02   1.2323844e-01  -1.5128996e+00   4.9990729e-02
   7.7762197e+01   6.9409691e-02   1.2323844e-01  -1.5128996e+00   4.9990729e-02
   7.7784566e+01   6.6917941e-02   1.1917406e-01  -1.5129803e+00   4.8467116e-02
   7.7808741e+01   6.6917941e-02   1.1917406e-01  -1.5129803e+00   4.8467116e-02
   7.7832779e+01   6.5311104e-02   1.1573944e-01  -1.5131035e+00   4.4695453e-02
   7.7857151e+01   6.5311104e-02   1.1573944e-01  -1.5131035e+00   4.4695453e-02
   7.7881216e+01   6.3825667e-02   1.1257024e-01  -1.5137194e+00   4.4401840e-02
   7.7905799e+01   6.3825667e-02   1.1257024e-01  -1.5137194e+00   4.4401840e-02
   7.7929856e+01   6.2050827e-02   1.0834277e-01  -1.5148156e+00   4.6615795e-02
   7.7953807e+01   6.2050827e-02   1.0834277e-01  -1.5148156e+00   4.6615795e-02
   7.7978968e+01   6.0810436e-02   1.0504912e-01  -1.5154912e+00   4.7367529e-02
   7.8002666e+01   6.0810436e-02   1.0504912e-01  -1.5154912e+00   4.7367529e-02
   7.8028132e+01   5.9984203e-02   1.0203306e-01  -1.5162656e+00   4.4404344e-02
   7.8052122e+01   5.9984203e-02   1.0203306e-01  -1.5162656e+00   4.4404344e-02
   7.8078058e+01   5.9703201e-02   9.8520525e-02  -1.5168300e+00   3.9464907e-02
   7.8102024e+01   5.9703201e-02   9.8520525e-02  -1.5168300e+00   3.9464907e-02
   7.8128682e+01   6.0161889e-02   9.6345104e-02  -1.5172203e+00   3.7719802e-02
   7.8152920e+01   6.0161889e-02   9.6345104e-02  -1.5172203e+00   3.7719802e-02
   7.8176981e+01   6.1556283e-02   9.4486505e-02  -1.5176116e+00   3.7039117e-02
   7.8201067e+01   6.1556283e-02   9.4486505e-02  -1.5176116e+00   3.7039117e-02
   7.8227680e+01   6.3946709e-02   9.3220085e-02  -1.5178062e+00   2.9853300e-02
   7.8251687e+01   6.3946709e-02   9.3220085e-02  -1.5178062e+00   2.9853300e-02
   7.8276008e+01   6.3946709e-02   9.3220085e-02  -1.5178062e+00   2.9853300e-02
   7.8300442e+01   6.6638827e-02   9.3337320e-02  -1.5182943e+00   3.0563192e-02
   7.8325956e+01   6.6638827e-02   9.3337320e-02  -1.5182943e+00   3.0563192e-02
   7.8350488e+01   6.9517024e-02   9.4395131e-02  -1.5186168e+00   2.9834346e-02
   7.8376433e+01   6.9517024e-02   9.4395131e-02  -1.5186168e+00   2.9834346e-02
   7.8401019e+01   7.3042214e-02   9.7333066e-02  -1.5191914e+00   2.8335170e-02
   7.8425742e+01   7.3042214e-02   9.7333066e-02  -1.5191914e+00   2.8335170e-02
   7.8450750e+01   7.5670466e-02   1.0084639e-01  -1.5199887e+00   2.3186878e-02
   7.8475498e+01   7.8226104e-02   1.0490484e-01  -1.5206261e+00   2.1970824e-02
   7.8499721e+01   7.8226104e-02   1.0490484e-01  -1.5206261e+00   2.1970824e-02
   7.8524464e+01   7.8226104e-02   1.0490484e-01  -1.5206261e+00   2.1970824e-02
   7.8548147e+01   8.0848403e-02   1.1067642e-01  -1.5213857e+00   2.3794250e-02
   7.8573777e+01   8.0848403e-02   1.1067642e-01  -1.5213857e+00   2.3794250e-02
   7.8597866e+01   8.2845517e-02   1.1549282e-01  -1.5220178e+00   2.6882247e-02
   7.8623213e+01   8.2845517e-02   1.1549282e-01  -1.5220178e+00   2.6882247e-02
   7.8647250e+01   8.4119901e-02   1.2032083e-01  -1.5223300e+00   3.7910299e-02
   7.8670037e+01   8.4119901e-02   1.2032083e-01  -1.5223300e+00   3.7910299e-02
   7.8691829e+01   8.5270874e-02   1.2674697e-01  -1.5226796e+00   4.6530680e-02
   7.8713605e+01   8.5270874e-02   1.2674697e-01  -1.5226796e+00   4.6530680e-02
   7.8735323e+01   8.5570477e-02   1.3208184e-01  -1.5231127e+00   6.0305790e-02
   7.8758045e+01   8.5570477e-02   1.3208184e-01  -1.5231127e+00   6.0305790e-02
   7.8781914e+01   8.5498258e-02   1.3755837e-01  -1.5238270e+00   6.8222241e-02
   7.8805931e+01   8.5498258e-02   1.3755837e-01  -1.5238270e+00   6.8222241e-02
   7.8830066e+01   8.4945455e-02   1.4438660e-01  -1.5239211e+00   7.3265509e-02
   7.8854665e+01   8.4945455e-02   1.4438660e-01  -1.5239211e+00   7.3265509e-02
   7.8878215e+01   8.4204823e-02   1.4987269e-01  -1.5237417e+00   7.1713761e-02
   7.8902010e+01   8.4204823e-02   1.4987269e-01  -1.5237417e+00   7.1713761e-02
   7.8926477e+01   8.2888737e-02   1.5573849e-01  -1.5232123e+00   7.2947101e-02
   7.8950368e+01   8.2888737e-02   1.5573849e-01  -1.5232123e+00   7.2947101e-02
   7.8975064e+01   8.2888737e-02   1.5573849e-01  -1.5232123e+00   7.2947101e-02
   7.8999442e+01   8.0485523e-02   1.6304097e-01  -1.5224007e+00   7.4634627e-02
   7.9023696e+01   8.0485523e-02   1.6304097e-01  -1.5224007e+00   7.4634627e-02
   7.9047666e+01   7.8657925e-02   1.6850795e-01  -1.5222552e+00   7.5156645e-02
   7.9071765e+01   7.8657925e-02   1.6850795e-01  -1.5222552e+00   7.5156645e-02
   7.9096447e+01   7.6639615e-02   1.7365092e-01  -1.5222964e+00   7.4662165e-02
   7.9120527e+01   7.6639615e-02   1.7365092e-01  -1.5222964e+00   7.4662165e-02
   7.9145880e+01   7.4701436e-02   1.7814733e-01  -1.5224757e+00   7.4983434e-02
   7.9169867e+01   7.4701436e-02   1.7814733e-01  -1.5224757e+00   7.4983434e-02
   7.9194450e+01   7.2361507e-02   1.8343398e-01  -1.5222247e+00   7.2773532e-02
   7.9218279e+01   7.2361507e-02   1.8343398e-01  -1.5222247e+00   7.2773532e-02
   7.9242410e+01   7.0467040e-02   1.8710726e-01  -1.5218205e+00   6.7378358e-02
   7.9266822e+01   7.0467040e-02   1.8710726e-01  -1.5218205e+00   6.7378358e-02
   7.9291230e+01   6.8931922e-02   1.9051625e-01  -1.5209429e+00   6.1338619e-02
   7.9317150e+01   6.8931922e-02   1.9051625e-01  -1.5209429e+00   6.1338619e-02
   7.9342517e+01   6.7507565e-02   1.9412585e-01  -1.5202248e+00   6.1522798e-02
   7.9367257e+01   6.7507565e-02   1.9412585e-01  -1.5202248e+00   6.1522798e-02
   7.9391421e+01   6.6316701e-02   1.9684477e-01  -1.5200073e+00   5.8430390e-02
   7.9415543e+01   6.6316701e-02   1.9684477e-01  -1.5200073e+00   5.8430390e-02
   7.9439569e+01   6.5325126e-02   1.9974937e-01  -1.5198084e+00   5.8230476e-02
   7.9464067e+01   6.5325126e-02   1.9974937e-01  -1.5198084e+00   5.8230476e-02
   7.9488001e+01   6.4782642e-02   2.0159045e-01  -1.5193441e+00   5.9160070e-02
   7.9512256e+01   6.4782642e-02   2.0159045e-01  -1.5193441e+00   5.9160070e-02
   7.9536059e+01   6.4146936e-02   2.0313618e-01  -1.5187563e+00   5.8732824e-02
   7.9561077e+01   6.4146936e-02   2.0313618e-01  -1.5187563e+00   5.8732824e-02
   7.9585812e+01   6.3444540e-02   2.0379747e-01  -1.5177606e+00   5.2991585e-02
   7.9609916e+01   6.3444540e-02   2.0379747e-01  -1.5177606e+00   5.2991585e-02
   7.9634247e+01   6.2407680e-02   2.0409884e-01  -1.5169871e+00   4.5572952e-02
   7.9658474e+01   6.2407680e-02   2.0409884e-01  -1.5169871e+00   4.5572952e-02
   7.9683458e+01   6.1577495e-02   2.0431894e-01  -1.5167273e+00   3.9798693e-02
   7.9706893e+01   6.1577495e-02   2.0431894e-01  -1.5167273e+00   3.9798693e-02
   7.9728436e+01   6.1043687e-02   2.0448464e-01  -1.5169771e+00   3.6400036e-02
   7.9749714e+01   6.1043687e-02   2.0448464e-01  -1.5169771e+00   3.6400036e-02
   7.9771062e+01   6.1043687e-02   2.0448464e-01  -1.5169771e+00   3.6400036e-02
   7.9793429e+01   6.0499493e-02   2.0427532e-01  -1.5172173e+00   3.1701879e-02
   7.9817502e+01   6.0499493e-02   2.0427532e-01  -1.5172173e+00   3.1701879e-02
   7.9841842e+01   6.0049694e-02   2.0370327e-01  -1.5169173e+00   3.1935171e-02
   7.9866713e+01   6.0049694e-02   2.0370327e-01  -1.5169173e+00   3.1935171e-02
   7.9891079e+01   5.9537306e-02   2.0319381e-01  -1.5160350e+00   3.2113389e-02
   7.9915288e+01   5.9537306e-02   2.0319381e-01  -1.5160350e+00   3.2113389e-02
   7.9939124e+01   5.9162069e-02   2.0302634e-01  -1.5150808e+00   3.3578233e-02
   7.9964023e+01   5.9162069e-02   2.0302634e-01  -1.5150808e+00   3.3578233e-02
   7.9987970e+01   5.9023991e-02   2.0335065e-01  -1.5149860e+00   3.6286310e-02
   8.0012331e+01   5.9023991e-02   2.0335065e-01  -1.5149860e+00   3.6286310e-02
   8.0036613e+01   5.9229329e-02   2.0382001e-01  -1.5150570e+00   3.5479383e-02
   8.0061113e+01   5.9229329e-02   2.0382001e-01  -1.5150570e+00   3.5479383e-02
   8.0085390e+01   5.9506517e-02   2.0439368e-01  -1.5148091e+00   3.9760307e-02
   8.0109521e+01   5.9506517e-02   2.0439368e-01  -1.5148091e+00   3.9760307e-02
   8.0133401e+01   5.9974927e-02   2.0465215e-01  -1.5139625e+00   4.2733983e-02
   8.0157217e+01   5.9974927e-02   2.0465215e-01  -1.5139625e+00   4.2733983e-02
   8.0181163e+01   6.0307965e-02   2.0515682e-01  -1.5129980e+00   5.2660422e-02
   8.0206526e+01   6.0307965e-02   2.0515682e-01  -1.5129980e+00   5.2660422e-02
   8.0230886e+01   6.0534704e-02   2.0630868e-01  -1.5120063e+00   5.8824615e-02
   8.0255225e+01   6.0534704e-02   2.0630868e-01  -1.5120063e+00   5.8824615e-02
   8.0279446e+01   6.0487397e-02   2.0737225e-01  -1.5113964e+00   6.1974959e-02
   8.0303849e+01   6.0487397e-02   2.0737225e-01  -1.5113964e+00   6.1974959e-02
   8.0327460e+01   6.0466945e-02   2.0874301e-01  -1.5113593e+00   6.7013339e-02
   8.0351442e+01   6.0466945e-02   2.0874301e-01  -1.5113593e+00   6.7013339e-02
   8.0375813e+01   6.0603414e-02   2.1095417e-01  -1.5110244e+00   6.2746600e-02
   8.0400084e+01   6.0603414e-02   2.1095417e-01  -1.5110244e+00   6.2746600e-02
   8.0424845e+01   6.0603414e-02   2.1095417e-01  -1.5110244e+00   6.2746600e-02
   8.0448817e+01   6.1004370e-02   2.1315531e-01  -1.5105420e+00   6.0557560e-02
   8.0473476e+01   6.1004370e-02   2.1315531e-01  -1.5105420e+00   6.0557560e-02
   8.0497990e+01   6.1667014e-02   2.1572575e-01  -1.5101792e+00   6.0756282e-02
   8.0522092e+01   6.1667014e-02   2.1572575e-01  -1.5101792e+00   6.0756282e-02
   8.0546799e+01   6.2763348e-02   2.1949540e-01  -1.5092862e+00   6.6402034e-02
   8.0571269e+01   6.2763348e-02   2.1949540e-01  -1.5092862e+00   6.6402034e-02
   8.0595988e+01   6.4048618e-02   2.2283098e-01  -1.5088187e+00   6.7081169e-02
   8.0620394e+01   6.4048618e-02   2.2283098e-01  -1.5088187e+00   6.7081169e-02
   8.0644943e+01   6.5248236e-02   2.2690639e-01  -1.5087475e+00   6.8731622e-02
   8.0668929e+01   6.5248236e-02   2.2690639e-01  -1.5087475e+00   6.8731622e-02
   8.0692451e+01   6.7231439e-02   2.3282860e-01  -1.5086268e+00   7.0843891e-02
   8.0715072e+01   6.7231439e-02   2.3282860e-01  -1.5086268e+00   7.0843891e-02
   8.0736806e+01   6.8638250e-02   2.3788650e-01  -1.5088147e+00   7.0154027e-02
   8.0758213e+01   6.8638250e-02   2.3788650e-01  -1.5088147e+00   7.0154027e-02
   8.0779973e+01   7.0256874e-02   2.4345095e-01  -1.5085814e+00   6.5695957e-02
   8.0803640e+01   7.0256874e-02   2.4345095e-01  -1.5085814e+00   6.5695957e-02
   8.0827781e+01   7.0256874e-02   2.4345095e-01  -1.5085814e+00   6.5695957e-02
   8.0852666e+01   7.1918875e-02   2.5052387e-01  -1.5082915e+00   6.5029339e-02
   8.0876909e+01   7.2909303e-02   2.5600934e-01  -1.5076425e+00   6.3407616e-02
   8.0900693e+01   7.2909303e-02   2.5600934e-01  -1.5076425e+00   6.3407616e-02
   8.0924925e+01   7.2909303e-02   2.5600934e-01  -1.5076425e+00   6.3407616e-02
   8.0949008e+01   7.3921025e-02   2.6118448e-01  -1.5071485e+00   6.2845306e-02
   8.0972883e+01   7.3921025e-02   2.6118448e-01  -1.5071485e+00   6.2845306e-02
   8.0997800e+01   7.5090691e-02   2.6743862e-01  -1.5070051e+00   5.9969381e-02
   8.1023175e+01   7.5090691e-02   2.6743862e-01  -1.5070051e+00   5.9969381e-02
   8.1047939e+01   7.6030813e-02   2.7265540e-01  -1.5071837e+00   6.0030774e-02
   8.1072628e+01   7.6030813e-02   2.7265540e-01  -1.5071837e+00   6.0030774e-02
   8.1096722e+01   7.6530024e-02   2.7743599e-01  -1.5074738e+00   5.4520086e-02
   8.1123828e+01   7.6530024e-02   2.7743599e-01  -1.5074738e+00   5.4520086e-02
   8.1148437e+01   7.7402502e-02   2.8235599e-01  -1.5072782e+00   4.6843366e-02
   8.1172426e+01   7.8256950e-02   2.8614318e-01  -1.5068725e+00   3.7157611e-02
   8.1196781e+01   7.8256950e-02   2.8614318e-01  -1.5068725e+00   3.7157611e-02
   8.1223216e+01   7.8256950e-02   2.8614318e-01  -1.5068725e+00   3.7157611e-02
   8.1248901e+01   7.9119124e-02   2.8958330e-01  -1.5065038e+00   3.0995325e-02
   8.1273245e+01   8.0109425e-02   2.9279971e-01  -1.5062948e+00   2.1693305e-02
   8.1297662e+01   8.0109425e-02   2.9279971e-01  -1.5062948e+00   2.1693305e-02
   8.1321896e+01   8.0109425e-02   2.9279971e-01  -1.5062948e+00   2.1693305e-02
   8.1346200e+01   8.1416823e-02   2.9556865e-01  -1.5065889e+00   2.0845012e-02
   8.1371011e+01   8.1416823e-02   2.9556865e-01  -1.5065889e+00   2.0845012e-02
   8.1395998e+01   8.3013274e-02   2.9771352e-01  -1.5069485e+00   1.9787387e-02
   8.1420013e+01   8.3013274e-02   2.9771352e-01  -1.5069485e+00   1.9787387e-02
   8.1444713e+01   8.4787309e-02   2.9901037e-01  -1.5068179e+00   2.2676424e-02
   8.1468646e+01   8.4787309e-02   2.9901037e-01  -1.5068179e+00   2.2676424e-02
   8.1492403e+01   8.6526737e-02   2.9958794e-01  -1.5061063e+00   2.4262027e-02
   8.1516622e+01   8.6526737e-02   2.9958794e-01  -1.5061063e+00   2.4262027e-02
   8.1540246e+01   8.8268176e-02   2.9971033e-01  -1.5052223e+00   2.8686957e-02
   8.1564955e+01   8.8268176e-02   2.9971033e-01  -1.5052223e+00   2.8686957e-02
   8.1588648e+01   9.0395212e-02   2.9944581e-01  -1.5048515e+00   3.1812267e-02
   8.1613006e+01   9.0395212e-02   2.9944581e-01  -1.5048515e+00   3.1812267e-02
   8.1637013e+01   9.3094446e-02   2.9886752e-01  -1.5052012e+00   3.2892780e-02
   8.1661267e+01   9.3094446e-02   2.9886752e-01  -1.5052012e+00   3.2892780e-02
   8.1685899e+01   9.5913120e-02   2.9792455e-01  -1.5060638e+00   3.7843064e-02
   8.1709343e+01   9.5913120e-02   2.9792455e-01  -1.5060638e+00   3.7843064e-02
   8.1730865e+01   9.8870061e-02   2.9696468e-01  -1.5065011e+00   4.2626576e-02
   8.1752184e+01   9.8870061e-02   2.9696468e-01  -1.5065011e+00   4.2626576e-02
   8.1773763e+01   1.0133011e-01   2.9583514e-01  -1.5065786e+00   4.6640114e-02
   8.1796495e+01   1.0133011e-01   2.9583514e-01  -1.5065786e+00   4.6640114e-02
   8.1820497e+01   1.0133011e-01   2.9583514e-01  -1.5065786e+00   4.6640114e-02
   8.1844927e+01   1.0340492e-01   2.9421213e-01  -1.5064445e+00   4.7515229e-02
   8.1869287e+01   1.0340492e-01   2.9421213e-01  -1.5064445e+00   4.7515229e-02
   8.1893781e+01   1.0521923e-01   2.9198706e-01  -1.5064061e+00   5.0818757e-02
   8.1917481e+01   1.0521923e-01   2.9198706e-01  -1.5064061e+00   5.0818757e-02
   8.1940996e+01   1.0652372e-01   2.8865325e-01  -1.5069735e+00   4.8252896e-02
   8.1965119e+01   1.0652372e-01   2.8865325e-01  -1.5069735e+00   4.8252896e-02
   8.1988828e+01   1.0703939e-01   2.8582248e-01  -1.5077620e+00   4.3920116e-02
   8.2012786e+01   1.0703939e-01   2.8582248e-01  -1.5077620e+00   4.3920116e-02
   8.2036671e+01   1.0679831e-01   2.8278038e-01  -1.5090204e+00   4.3470339e-02
   8.2060669e+01   1.0679831e-01   2.8278038e-01  -1.5090204e+00   4.3470339e-02
   8.2085792e+01   1.0586055e-01   2.7929300e-01  -1.5104449e+00   4.4988231e-02
   8.2109983e+01   1.0586055e-01   2.7929300e-01  -1.5104449e+00   4.4988231e-02
   8.2135973e+01   1.0418323e-01   2.7537474e-01  -1.5112864e+00   4.9284057e-02
   8.2160595e+01   1.0418323e-01   2.7537474e-01  -1.5112864e+00   4.9284057e-02
   8.2187051e+01   1.0146700e-01   2.7149934e-01  -1.5118960e+00   5.1066116e-02
   8.2211709e+01   1.0146700e-01   2.7149934e-01  -1.5118960e+00   5.1066116e-02
   8.2236704e+01   9.7939402e-02   2.6659715e-01  -1.5125641e+00   5.7057575e-02
   8.2261257e+01   9.7939402e-02   2.6659715e-01  -1.5125641e+00   5.7057575e-02
   8.2287298e+01   9.5147014e-02   2.6311591e-01  -1.5135454e+00   5.9974269e-02
   8.2311328e+01   9.5147014e-02   2.6311591e-01  -1.5135454e+00   5.9974269e-02
   8.2335598e+01   9.2413925e-02   2.6050958e-01  -1.5152704e+00   6.0902313e-02
   8.2359643e+01   9.2413925e-02   2.6050958e-01  -1.5152704e+00   6.0902313e-02
   8.2383682e+01   8.9445226e-02   2.5840762e-01  -1.5169488e+00   5.8743314e-02
   8.2407751e+01   8.9445226e-02   2.5840762e-01  -1.5169488e+00   5.8743314e-02
   8.2431666e+01   8.6168014e-02   2.5626534e-01  -1.5184814e+00   5.6686954e-02
   8.2455339e+01   8.6168014e-02   2.5626534e-01  -1.5184814e+00   5.6686954e-02
   8.2479172e+01   8.3151788e-02   2.5393152e-01  -1.5193119e+00   5.5356340e-02
   8.2503831e+01   8.3151788e-02   2.5393152e-01  -1.5193119e+00   5.5356340e-02
   8.2527883e+01   8.3151788e-02   2.5393152e-01  -1.5193119e+00   5.5356340e-02
   8.2553019e+01   8.0147348e-02   2.5195062e-01  -1.5202347e+00   5.5298404e-02
   8.2577115e+01   7.7416144e-02   2.5065607e-01  -1.5212764e+00   5.1832871e-02
   8.2601610e+01   7.7416144e-02   2.5065607e-01  -1.5212764e+00   5.1832871e-02
   8.2628076e+01   7.7416144e-02   2.5065607e-01  -1.5212764e+00   5.1832871e-02
   8.2652277e+01   7.4079879e-02   2.4994491e-01  -1.5233139e+00   5.0563292e-02
   8.2677102e+01   7.1567863e-02   2.5013280e-01  -1.5248005e+00   4.6740965e-02
   8.2700841e+01   7.1567863e-02   2.5013280e-01  -1.5248005e+00   4.6740965e-02
   8.2723232e+01   7.1567863e-02   2.5013280e-01  -1.5248005e+00   4.6740965e-02
   8.2744618e+01   6.9333822e-02   2.5078058e-01  -1.5258588e+00   4.3737010e-02
   8.2765976e+01   6.9333822e-02   2.5078058e-01  -1.5258588e+00   4.3737010e-02
   8.2787635e+01   6.7354456e-02   2.5209999e-01  -1.5265278e+00   3.8324789e-02
   8.2810520e+01   6.7354456e-02   2.5209999e-01  -1.5265278e+00   3.8324789e-02
   8.2835638e+01   6.5563813e-02   2.5407612e-01  -1.5271405e+00   3.8822726e-02
   8.2860095e+01   6.5563813e-02   2.5407612e-01  -1.5271405e+00   3.8822726e-02
   8.2884937e+01   6.4251773e-02   2.5646159e-01  -1.5274398e+00   4.2823152e-02
   8.2909869e+01   6.4251773e-02   2.5646159e-01  -1.5274398e+00   4.2823152e-02
   8.2934110e+01   6.3641995e-02   2.6037571e-01  -1.5284721e+00   4.7025279e-02
   8.2958909e+01   6.3641995e-02   2.6037571e-01  -1.5284721e+00   4.7025279e-02
   8.2983143e+01   6.3758485e-02   2.6402897e-01  -1.5294869e+00   5.0228075e-02
   8.3007357e+01   6.3758485e-02   2.6402897e-01  -1.5294869e+00   5.0228075e-02
   8.3032195e+01   6.4300351e-02   2.6767814e-01  -1.5299169e+00   5.7697014e-02
   8.3058112e+01   6.4300351e-02   2.6767814e-01  -1.5299169e+00   5.7697014e-02
   8.3081934e+01   6.5060489e-02   2.7134818e-01  -1.5298374e+00   5.6832270e-02
   8.3106551e+01   6.5060489e-02   2.7134818e-01  -1.5298374e+00   5.6832270e-02
   8.3130495e+01   6.5882951e-02   2.7504382e-01  -1.5297654e+00   5.8437542e-02
   8.3154300e+01   6.5882951e-02   2.7504382e-01  -1.5297654e+00   5.8437542e-02
   8.3178261e+01   6.7181371e-02   2.7878273e-01  -1.5295974e+00   5.5560784e-02
   8.3202276e+01   6.7181371e-02   2.7878273e-01  -1.5295974e+00   5.5560784e-02
   8.3226914e+01   6.9121689e-02   2.8227374e-01  -1.5291322e+00   5.7285861e-02
   8.3251338e+01   6.9121689e-02   2.8227374e-01  -1.5291322e+00   5.7285861e-02
   8.3275542e+01   7.2139718e-02   2.8631911e-01  -1.5291100e+00   5.7988362e-02
   8.3299548e+01   7.2139718e-02   2.8631911e-01  -1.5291100e+00   5.7988362e-02
   8.3323957e+01   7.2139718e-02   2.8631911e-01  -1.5291100e+00   5.7988362e-02
   8.3348319e+01   7.4704379e-02   2.8906903e-01  -1.5293182e+00   5.8227972e-02
   8.3372479e+01   7.4704379e-02   2.8906903e-01  -1.5293182e+00   5.8227972e-02
   8.3397426e+01   7.7560112e-02   2.9134491e-01  -1.5291442e+00   6.3083963e-02
   8.3421539e+01   7.7560112e-02   2.9134491e-01  -1.5291442e+00   6.3083963e-02
   8.3446904e+01   8.0364957e-02   2.9319513e-01  -1.5280951e+00   5.9365944e-02
   8.3470929e+01   8.0364957e-02   2.9319513e-01  -1.5280951e+00   5.9365944e-02
   8.3495552e+01   8.3390571e-02   2.9389539e-01  -1.5268883e+00   5.8504299e-02
   8.3519670e+01   8.3390571e-02   2.9389539e-01  -1.5268883e+00   5.8504299e-02
   8.3544020e+01   8.6684838e-02   2.9349810e-01  -1.5255995e+00   5.5962996e-02
   8.3567828e+01   8.6684838e-02   2.9349810e-01  -1.5255995e+00   5.5962996e-02
   8.3591827e+01   9.0201847e-02   2.9222101e-01  -1.5244702e+00   5.4459886e-02
   8.3615887e+01   9.0201847e-02   2.9222101e-01  -1.5244702e+00   5.4459886e-02
   8.3639637e+01   9.4137482e-02   2.8999239e-01  -1.5242990e+00   5.4876999e-02
   8.3664043e+01   9.4137482e-02   2.8999239e-01  -1.5242990e+00   5.4876999e-02
   8.3687559e+01   9.6913770e-02   2.8752798e-01  -1.5240691e+00   5.7512836e-02
   8.3710853e+01   9.6913770e-02   2.8752798e-01  -1.5240691e+00   5.7512836e-02
   8.3732387e+01   1.0008564e-01   2.8356305e-01  -1.5232120e+00   6.3954310e-02
   8.3753866e+01   1.0008564e-01   2.8356305e-01  -1.5232120e+00   6.3954310e-02
   8.3777579e+01   1.0224340e-01   2.7947223e-01  -1.5216277e+00   6.6589073e-02
   8.3801546e+01   1.0224340e-01   2.7947223e-01  -1.5216277e+00   6.6589073e-02
   8.3826259e+01   1.0224340e-01   2.7947223e-01  -1.5216277e+00   6.6589073e-02
   8.3850948e+01   1.0416478e-01   2.7504399e-01  -1.5197709e+00   6.7231492e-02
   8.3875664e+01   1.0586073e-01   2.7007949e-01  -1.5183692e+00   6.9866733e-02
   8.3899767e+01   1.0586073e-01   2.7007949e-01  -1.5183692e+00   6.9866733e-02
   8.3924195e+01   1.0586073e-01   2.7007949e-01  -1.5183692e+00   6.9866733e-02
   8.3948266e+01   1.0785757e-01   2.6359862e-01  -1.5174984e+00   6.7308501e-02
   8.3972650e+01   1.0785757e-01   2.6359862e-01  -1.5174984e+00   6.7308501e-02
   8.3997276e+01   1.0937811e-01   2.5853199e-01  -1.5174595e+00   6.0767726e-02
   8.4021446e+01   1.0937811e-01   2.5853199e-01  -1.5174595e+00   6.0767726e-02
   8.4046830e+01   1.1065837e-01   2.5377285e-01  -1.5168226e+00   5.8370070e-02
   8.4071103e+01   1.1065837e-01   2.5377285e-01  -1.5168226e+00   5.8370070e-02
   8.4095419e+01   1.1175102e-01   2.4821296e-01  -1.5151561e+00   5.8479742e-02
   8.4119682e+01   1.1175102e-01   2.4821296e-01  -1.5151561e+00   5.8479742e-02
   8.4145511e+01   1.1271118e-01   2.4394976e-01  -1.5128661e+00   5.5282311e-02
   8.4169966e+01   1.1271118e-01   2.4394976e-01  -1.5128661e+00   5.5282311e-02
   8.4193959e+01   1.1370689e-01   2.3954031e-01  -1.5103976e+00   5.0300316e-02
   8.4218100e+01   1.1370689e-01   2.3954031e-01  -1.5103976e+00   5.0300316e-02
   8.4242537e+01   1.1463454e-01   2.3445261e-01  -1.5081141e+00   5.0736384e-02
   8.4266991e+01   1.1463454e-01   2.3445261e-01  -1.5081141e+00   5.0736384e-02
   8.4291345e+01   1.1502964e-01   2.3031197e-01  -1.5070175e+00   5.0701217e-02
   8.4315336e+01   1.1502964e-01   2.3031197e-01  -1.5070175e+00   5.0701217e-02
   8.4339030e+01   1.1511266e-01   2.2647329e-01  -1.5064327e+00   4.6172694e-02
   8.4363086e+01   1.1511266e-01   2.2647329e-01  -1.5064327e+00   4.6172694e-02
   8.4387357e+01   1.1474925e-01   2.2155581e-01  -1.5052730e+00   4.5574621e-02
   8.4411757e+01   1.1474925e-01   2.2155581e-01  -1.5052730e+00   4.5574621e-02
   8.4435794e+01   1.1425737e-01   2.1740760e-01  -1.5038276e+00   4.9834208e-02
   8.4459775e+01   1.1425737e-01   2.1740760e-01  -1.5038276e+00   4.9834208e-02
   8.4483793e+01   1.1326987e-01   2.1318811e-01  -1.5017828e+00   5.2222566e-02
   8.4507754e+01   1.1326987e-01   2.1318811e-01  -1.5017828e+00   5.2222566e-02
   8.4531694e+01   1.1170148e-01   2.0776993e-01  -1.4987814e+00   5.2815751e-02
   8.4556211e+01   1.1170148e-01   2.0776993e-01  -1.4987814e+00   5.2815751e-02
   8.4580598e+01   1.1027261e-01   2.0370007e-01  -1.4969791e+00   5.3319649e-02
   8.4605970e+01   1.1027261e-01   2.0370007e-01  -1.4969791e+00   5.3319649e-02
   8.4630130e+01   1.0899579e-01   2.0007750e-01  -1.4960129e+00   5.4484204e-02
   8.4654189e+01   1.0899579e-01   2.0007750e-01  -1.4960129e+00   5.4484204e-02
   8.4678573e+01   1.0709093e-01   1.9618617e-01  -1.4953021e+00   4.9236254e-02
   8.4702489e+01   1.0709093e-01   1.9618617e-01  -1.4953021e+00   4.9236254e-02
   8.4724527e+01   1.0709093e-01   1.9618617e-01  -1.4953021e+00   4.9236254e-02
   8.4745791e+01   1.0573776e-01   1.9275048e-01  -1.4943968e+00   4.5388893e-02
   8.4767427e+01   1.0573776e-01   1.9275048e-01  -1.4943968e+00   4.5388893e-02
   8.4791086e+01   1.0455203e-01   1.8935320e-01  -1.4927909e+00   4.4269876e-02
   8.4816011e+01   1.0455203e-01   1.8935320e-01  -1.4927909e+00   4.4269876e-02
   8.4840529e+01   1.0328270e-01   1.8493749e-01  -1.4902636e+00   4.6602563e-02
   8.4865393e+01   1.0328270e-01   1.8493749e-01  -1.4902636e+00   4.6602563e-02
   8.4889530e+01   1.0254791e-01   1.8108435e-01  -1.4883652e+00   4.8433737e-02
   8.4913666e+01   1.0254791e-01   1.8108435e-01  -1.4883652e+00   4.8433737e-02
   8.4938019e+01   1.0154295e-01   1.7713025e-01  -1.4868193e+00   5.2113132e-02
   8.4962455e+01   1.0154295e-01   1.7713025e-01  -1.4868193e+00   5.2113132e-02
   8.4987709e+01   1.0030521e-01   1.7230757e-01  -1.4861794e+00   5.4771380e-02
   8.5011597e+01   1.0030521e-01   1.7230757e-01  -1.4861794e+00   5.4771380e-02
   8.5036223e+01   9.9315457e-02   1.6910239e-01  -1.4864041e+00   5.6411342e-02
   8.5060275e+01   9.9315457e-02   1.6910239e-01  -1.4864041e+00   5.6411342e-02
   8.5084648e+01   9.8295249e-02   1.6606848e-01  -1.4860672e+00   5.9627132e-02
   8.5108874e+01   9.8295249e-02   1.6606848e-01  -1.4860672e+00   5.9627132e-02
   8.5132917e+01   9.7263321e-02   1.6219255e-01  -1.4850633e+00   6.2837795e-02
   8.5157009e+01   9.7263321e-02   1.6219255e-01  -1.4850633e+00   6.2837795e-02
   8.5181050e+01   9.6590512e-02   1.5919337e-01  -1.4835376e+00   6.9603280e-02
   8.5206041e+01   9.6590512e-02   1.5919337e-01  -1.4835376e+00   6.9603280e-02
   8.5229934e+01   9.5941231e-02   1.5630867e-01  -1.4817011e+00   7.2537855e-02
   8.5253833e+01   9.5941231e-02   1.5630867e-01  -1.4817011e+00   7.2537855e-02
   8.5278096e+01   9.4882093e-02   1.5296686e-01  -1.4806648e+00   7.9440788e-02
   8.5303110e+01   9.4882093e-02   1.5296686e-01  -1.4806648e+00   7.9440788e-02
   8.5327454e+01   9.4882093e-02   1.5296686e-01  -1.4806648e+00   7.9440788e-02
   8.5352149e+01   9.4117358e-02   1.5019718e-01  -1.4810237e+00   8.0037669e-02
   8.5376194e+01   9.3264654e-02   1.4742337e-01  -1.4817574e+00   7.5080828e-02
   8.5400021e+01   9.3264654e-02   1.4742337e-01  -1.4817574e+00   7.5080828e-02
   8.5424387e+01   9.3264654e-02   1.4742337e-01  -1.4817574e+00   7.5080828e-02
   8.5449078e+01   9.2235260e-02   1.4341155e-01  -1.4818568e+00   7.0028142e-02
   8.5473573e+01   9.1515616e-02   1.4021222e-01  -1.4810543e+00   6.4191775e-02
   8.5497943e+01   9.1515616e-02   1.4021222e-01  -1.4810543e+00   6.4191775e-02
   8.5522097e+01   9.1515616e-02   1.4021222e-01  -1.4810543e+00   6.4191775e-02
   8.5547591e+01   9.0973563e-02   1.3660046e-01  -1.4795748e+00   5.6108789e-02
   8.5571865e+01   9.0144128e-02   1.3259418e-01  -1.4780641e+00   5.0847010e-02
   8.5595611e+01   9.0144128e-02   1.3259418e-01  -1.4780641e+00   5.0847010e-02
   8.5619253e+01   9.0144128e-02   1.3259418e-01  -1.4780641e+00   5.0847010e-02
   8.5643294e+01   8.9931689e-02   1.2977532e-01  -1.4778727e+00   4.8056559e-02
   8.5667010e+01   8.9931689e-02   1.2977532e-01  -1.4778727e+00   4.8056559e-02
   8.5690788e+01   8.9780085e-02   1.2747674e-01  -1.4784101e+00   4.9211101e-02
   8.5714409e+01   8.9780085e-02   1.2747674e-01  -1.4784101e+00   4.9211101e-02
   8.5735582e+01   9.0050258e-02   1.2489068e-01  -1.4791387e+00   4.3505148e-02
   8.5756833e+01   9.0050258e-02   1.2489068e-01  -1.4791387e+00   4.3505148e-02
   8.5778505e+01   9.0739779e-02   1.2271425e-01  -1.4794312e+00   4.0732936e-02
   8.5801851e+01   9.0739779e-02   1.2271425e-01  -1.4794312e+00   4.0732936e-02
   8.5826556e+01   9.2035092e-02   1.2049738e-01  -1.4790154e+00   3.9475278e-02
   8.5850683e+01   9.2035092e-02   1.2049738e-01  -1.4790154e+00   3.9475278e-02
   8.5876101e+01   9.2035092e-02   1.2049738e-01  -1.4790154e+00   3.9475278e-02
   8.5900716e+01   9.3798749e-02   1.1763348e-01  -1.4781997e+00   3.9167957e-02
   8.5925616e+01   9.3798749e-02   1.1763348e-01  -1.4781997e+00   3.9167957e-02
   8.5949586e+01   9.5382646e-02   1.1541183e-01  -1.4781045e+00   3.8632349e-02
   8.5973460e+01   9.5382646e-02   1.1541183e-01  -1.4781045e+00   3.8632349e-02
   8.5997952e+01   9.7261317e-02   1.1343031e-01  -1.4781829e+00   4.1166619e-02
   8.6022070e+01   9.7261317e-02   1.1343031e-01  -1.4781829e+00   4.1166619e-02
   8.6047696e+01   9.9675752e-02   1.1101317e-01  -1.4787701e+00   4.6639756e-02
   8.6071577e+01   9.9675752e-02   1.1101317e-01  -1.4787701e+00   4.6639756e-02
   8.6096457e+01   1.0183542e-01   1.0920204e-01  -1.4795227e+00   5.4074124e-02
   8.6120764e+01   1.0183542e-01   1.0920204e-01  -1.4795227e+00   5.4074124e-02
   8.6145906e+01   1.0409199e-01   1.0746523e-01  -1.4799745e+00   5.4094271e-02
   8.6170166e+01   1.0409199e-01   1.0746523e-01  -1.4799745e+00   5.4094271e-02
   8.6194599e+01   1.0669139e-01   1.0571165e-01  -1.4802431e+00   5.9002713e-02
   8.6218742e+01   1.0669139e-01   1.0571165e-01  -1.4802431e+00   5.9002713e-02
   8.6244047e+01   1.0876537e-01   1.0432805e-01  -1.4798287e+00   5.8790759e-02
   8.6267718e+01   1.0876537e-01   1.0432805e-01  -1.4798287e+00   5.8790759e-02
   8.6291454e+01   1.1105884e-01   1.0317267e-01  -1.4796942e+00   5.9742407e-02
   8.6316128e+01   1.1105884e-01   1.0317267e-01  -1.4796942e+00   5.9742407e-02
   8.6340074e+01   1.1384124e-01   1.0260759e-01  -1.4800448e+00   5.9414105e-02
   8.6364875e+01   1.1384124e-01   1.0260759e-01  -1.4800448e+00   5.9414105e-02
   8.6388937e+01   1.1634032e-01   1.0264479e-01  -1.4810109e+00   6.1568693e-02
   8.6413307e+01   1.1634032e-01   1.0264479e-01  -1.4810109e+00   6.1568693e-02
   8.6437506e+01   1.1921303e-01   1.0290351e-01  -1.4820640e+00   7.1861939e-02
   8.6461791e+01   1.1921303e-01   1.0290351e-01  -1.4820640e+00   7.1861939e-02
   8.6486598e+01   1.2228531e-01   1.0317872e-01  -1.4827656e+00   7.5491146e-02
   8.6511162e+01   1.2228531e-01   1.0317872e-01  -1.4827656e+00   7.5491146e-02
   8.6535357e+01   1.2641776e-01   1.0373442e-01  -1.4834025e+00   8.4052519e-02
   8.6559834e+01   1.2641776e-01   1.0373442e-01  -1.4834025e+00   8.4052519e-02
   8.6584852e+01   1.2942640e-01   1.0437431e-01  -1.4836928e+00   9.0059714e-02
   8.6608920e+01   1.2942640e-01   1.0437431e-01  -1.4836928e+00   9.0059714e-02
   8.6632964e+01   1.3304423e-01   1.0563449e-01  -1.4840338e+00   9.3983964e-02
   8.6657330e+01   1.3304423e-01   1.0563449e-01  -1.4840338e+00   9.3983964e-02
   8.6682238e+01   1.3598716e-01   1.0705899e-01  -1.4846777e+00   9.2631892e-02
   8.6706665e+01   1.3598716e-01   1.0705899e-01  -1.4846777e+00   9.2631892e-02
   8.6728418e+01   1.3598716e-01   1.0705899e-01  -1.4846777e+00   9.2631892e-02
   8.6749765e+01   1.3898523e-01   1.0827543e-01  -1.4850591e+00   9.0768651e-02
   8.6771512e+01   1.3898523e-01   1.0827543e-01  -1.4850591e+00   9.0768651e-02
   8.6794772e+01   1.4224310e-01   1.0943778e-01  -1.4854718e+00   9.0859012e-02
   8.6819095e+01   1.4224310e-01   1.0943778e-01  -1.4854718e+00   9.0859012e-02
   8.6844383e+01   1.4448811e-01   1.0996692e-01  -1.4858576e+00   8.5598187e-02
   8.6868073e+01   1.4448811e-01   1.0996692e-01  -1.4858576e+00   8.5598187e-02
   8.6892779e+01   1.4656234e-01   1.1044050e-01  -1.4861231e+00   8.0946759e-02
   8.6918491e+01   1.4656234e-01   1.1044050e-01  -1.4861231e+00   8.0946759e-02
   8.6943132e+01   1.4822792e-01   1.1094800e-01  -1.4866756e+00   7.3490457e-02
   8.6968261e+01   1.4822792e-01   1.1094800e-01  -1.4866756e+00   7.3490457e-02
   8.6992857e+01   1.5028307e-01   1.1172245e-01  -1.4875565e+00   6.6378073e-02
   8.7016920e+01   1.5028307e-01   1.1172245e-01  -1.4875565e+00   6.6378073e-02
   8.7041009e+01   1.5145187e-01   1.1218000e-01  -1.4881724e+00   5.6352929e-02
   8.7065960e+01   1.5145187e-01   1.1218000e-01  -1.4881724e+00   5.6352929e-02
   8.7090740e+01   1.5261018e-01   1.1241869e-01  -1.4888343e+00   5.1871137e-02
   8.7115044e+01   1.5261018e-01   1.1241869e-01  -1.4888343e+00   5.1871137e-02
   8.7139378e+01   1.5323637e-01   1.1256787e-01  -1.4892141e+00   4.9088077e-02
   8.7164836e+01   1.5323637e-01   1.1256787e-01  -1.4892141e+00   4.9088077e-02
   8.7188832e+01   1.5343210e-01   1.1264353e-01  -1.4897313e+00   5.1028685e-02
   8.7213221e+01   1.5343210e-01   1.1264353e-01  -1.4897313e+00   5.1028685e-02
   8.7237534e+01   1.5288991e-01   1.1236289e-01  -1.4905766e+00   5.3390578e-02
   8.7261949e+01   1.5288991e-01   1.1236289e-01  -1.4905766e+00   5.3390578e-02
   8.7287079e+01   1.5150157e-01   1.1194650e-01  -1.4917443e+00   6.0336904e-02
   8.7311397e+01   1.5150157e-01   1.1194650e-01  -1.4917443e+00   6.0336904e-02
   8.7335128e+01   1.5008499e-01   1.1189759e-01  -1.4927341e+00   6.0310320e-02
   8.7360276e+01   1.5008499e-01   1.1189759e-01  -1.4927341e+00   6.0310320e-02
   8.7384916e+01   1.4853615e-01   1.1193205e-01  -1.4931186e+00   5.9564547e-02
   8.7409825e+01   1.4853615e-01   1.1193205e-01  -1.4931186e+00   5.9564547e-02
   8.7434117e+01   1.4662185e-01   1.1205187e-01  -1.4932702e+00   5.9564904e-02
   8.7458663e+01   1.4662185e-01   1.1205187e-01  -1.4932702e+00   5.9564904e-02
   8.7484194e+01   1.4485002e-01   1.1241369e-01  -1.4936049e+00   6.2137679e-02
   8.7508106e+01   1.4485002e-01   1.1241369e-01  -1.4936049e+00   6.2137679e-02
   8.7532264e+01   1.4322959e-01   1.1279393e-01  -1.4941045e+00   5.8418826e-02
   8.7556388e+01   1.4322959e-01   1.1279393e-01  -1.4941045e+00   5.8418826e-02
   8.7579950e+01   1.4116549e-01   1.1332358e-01  -1.4953191e+00   5.8418826e-02
   8.7604638e+01   1.4116549e-01   1.1332358e-01  -1.4953191e+00   5.8418826e-02
   8.7628551e+01   1.4116549e-01   1.1332358e-01  -1.4953191e+00   5.8418826e-02
   8.7652332e+01   1.3956352e-01   1.1381783e-01  -1.4963963e+00   6.3082532e-02
   8.7676388e+01   1.3956352e-01   1.1381783e-01  -1.4963963e+00   6.3082532e-02
   8.7700166e+01   1.3828719e-01   1.1420187e-01  -1.4972836e+00   6.1405377e-02
   8.7721944e+01   1.3828719e-01   1.1420187e-01  -1.4972836e+00   6.1405377e-02
   8.7743285e+01   1.3674752e-01   1.1417750e-01  -1.4980584e+00   5.6100563e-02
   8.7764669e+01   1.3674752e-01   1.1417750e-01  -1.4980584e+00   5.6100563e-02
   8.7786617e+01   1.3561186e-01   1.1342295e-01  -1.4984494e+00   5.7219581e-02
   8.7810248e+01   1.3561186e-01   1.1342295e-01  -1.4984494e+00   5.7219581e-02
   8.7834406e+01   1.3438030e-01   1.1233675e-01  -1.4986577e+00   5.5464224e-02
   8.7858038e+01   1.3438030e-01   1.1233675e-01  -1.4986577e+00   5.5464224e-02
   8.7881891e+01   1.3438030e-01   1.1233675e-01  -1.4986577e+00   5.5464224e-02
   8.7905986e+01   1.3260634e-01   1.0998552e-01  -1.4988904e+00   5.4159240e-02
   8.7929680e+01   1.3260634e-01   1.0998552e-01  -1.4988904e+00   5.4159240e-02
   8.7955488e+01   1.3114737e-01   1.0799002e-01  -1.4994020e+00   5.1959829e-02
   8.7979252e+01   1.3114737e-01   1.0799002e-01  -1.4994020e+00   5.1959829e-02
   8.8002995e+01   1.2950566e-01   1.0568193e-01  -1.5010018e+00   6.0956792e-02
   8.8027411e+01   1.2950566e-01   1.0568193e-01  -1.5010018e+00   6.0956792e-02
   8.8051807e+01   1.2824111e-01   1.0379988e-01  -1.5023732e+00   6.6332654e-02
   8.8075622e+01   1.2725770e-01   1.0162668e-01  -1.5033058e+00   6.6542224e-02
   8.8099606e+01   1.2725770e-01   1.0162668e-01  -1.5033058e+00   6.6542224e-02
   8.8124188e+01   1.2725770e-01   1.0162668e-01  -1.5033058e+00   6.6542224e-02
   8.8148601e+01   1.2666205e-01   9.8802522e-02  -1.5036644e+00   7.0126132e-02
   8.8172715e+01   1.2666205e-01   9.8802522e-02  -1.5036644e+00   7.0126132e-02
   8.8196969e+01   1.2627897e-01   9.4804764e-02  -1.5034884e+00   7.0272640e-02
   8.8220764e+01   1.2627897e-01   9.4804764e-02  -1.5034884e+00   7.0272640e-02
   8.8245088e+01   1.2620439e-01   9.1499195e-02  -1.5033832e+00   7.0287661e-02
   8.8269034e+01   1.2620439e-01   9.1499195e-02  -1.5033832e+00   7.0287661e-02
   8.8293110e+01   1.2635575e-01   8.8204324e-02  -1.5040184e+00   6.6014008e-02
   8.8317450e+01   1.2635575e-01   8.8204324e-02  -1.5040184e+00   6.6014008e-02
   8.8340263e+01   1.2734985e-01   8.3330400e-02  -1.5052615e+00   7.0126132e-02
   8.8361980e+01   1.2734985e-01   8.3330400e-02  -1.5052615e+00   7.0126132e-02
   8.8383954e+01   1.2837093e-01   7.9131112e-02  -1.5062333e+00   7.3545531e-02
   8.8407072e+01   1.2837093e-01   7.9131112e-02  -1.5062333e+00   7.3545531e-02
   8.8431416e+01   1.2947261e-01   7.5248681e-02  -1.5070353e+00   7.5059966e-02
   8.8457267e+01   1.2947261e-01   7.5248681e-02  -1.5070353e+00   7.5059966e-02
   8.8481080e+01   1.3080232e-01   7.0521779e-02  -1.5071565e+00   7.8344897e-02
   8.8505917e+01   1.3080232e-01   7.0521779e-02  -1.5071565e+00   7.8344897e-02
   8.8530087e+01   1.3187185e-01   6.7041546e-02  -1.5069002e+00   7.8517751e-02
   8.8553941e+01   1.3187185e-01   6.7041546e-02  -1.5069002e+00   7.8517751e-02
   8.8578327e+01   1.3343409e-01   6.3467249e-02  -1.5068816e+00   8.0619888e-02
   8.8603237e+01   1.3343409e-01   6.3467249e-02  -1.5068816e+00   8.0619888e-02
   8.8627600e+01   1.3588169e-01   5.9781533e-02  -1.5068622e+00   8.0429391e-02
   8.8651473e+01   1.3588169e-01   5.9781533e-02  -1.5068622e+00   8.0429391e-02
   8.8675642e+01   1.3818808e-01   5.7396971e-02  -1.5073487e+00   8.5227327e-02
   8.8699365e+01   1.3818808e-01   5.7396971e-02  -1.5073487e+00   8.5227327e-02
   8.8721811e+01   1.3818808e-01   5.7396971e-02  -1.5073487e+00   8.5227327e-02
   8.8743138e+01   1.4083844e-01   5.5038650e-02  -1.5078409e+00   9.1975526e-02
   8.8764472e+01   1.4083844e-01   5.5038650e-02  -1.5078409e+00   9.1975526e-02
   8.8785980e+01   1.4458850e-01   5.2199848e-02  -1.5085647e+00   9.5251397e-02
   8.8809035e+01   1.4458850e-01   5.2199848e-02  -1.5085647e+00   9.5251397e-02
   8.8834561e+01   1.4808740e-01   4.9988527e-02  -1.5086573e+00   9.9792914e-02
   8.8859353e+01   1.4808740e-01   4.9988527e-02  -1.5086573e+00   9.9792914e-02
   8.8884416e+01   1.5186752e-01   4.7803357e-02  -1.5081320e+00   1.0247024e-01
   8.8908421e+01   1.5186752e-01   4.7803357e-02  -1.5081320e+00   1.0247024e-01
   8.8933462e+01   1.5673298e-01   4.5370046e-02  -1.5075431e+00   9.8525600e-02
   8.8957266e+01   1.5673298e-01   4.5370046e-02  -1.5075431e+00   9.8525600e-02
   8.8981665e+01   1.6129082e-01   4.3995488e-02  -1.5070783e+00   9.2456297e-02
   8.9006591e+01   1.6129082e-01   4.3995488e-02  -1.5070783e+00   9.2456297e-02
   8.9031349e+01   1.6595218e-01   4.3260317e-02  -1.5073231e+00   8.5136727e-02
   8.9055732e+01   1.6595218e-01   4.3260317e-02  -1.5073231e+00   8.5136727e-02
   8.9079562e+01   1.7155500e-01   4.2842645e-02  -1.5078788e+00   8.0165939e-02
   8.9103945e+01   1.7155500e-01   4.2842645e-02  -1.5078788e+00   8.0165939e-02
   8.9128259e+01   1.7155500e-01   4.2842645e-02  -1.5078788e+00   8.0165939e-02
   8.9152475e+01   1.7627199e-01   4.2484831e-02  -1.5083764e+00   7.2573737e-02
   8.9176190e+01   1.8053097e-01   4.2127259e-02  -1.5082412e+00   6.9561676e-02
   8.9199770e+01   1.8053097e-01   4.2127259e-02  -1.5082412e+00   6.9561676e-02
   8.9224551e+01   1.8557617e-01   4.1753862e-02  -1.5076382e+00   6.8885163e-02
   8.9248624e+01   1.8557617e-01   4.1753862e-02  -1.5076382e+00   6.8885163e-02
   8.9272935e+01   1.8557617e-01   4.1753862e-02  -1.5076382e+00   6.8885163e-02
   8.9297620e+01   1.8948521e-01   4.1584264e-02  -1.5071806e+00   6.4904288e-02
   8.9322004e+01   1.8948521e-01   4.1584264e-02  -1.5071806e+00   6.4904288e-02
   8.9346511e+01   1.9365343e-01   4.1110739e-02  -1.5069681e+00   6.0052470e-02
   8.9370996e+01   1.9365343e-01   4.1110739e-02  -1.5069681e+00   6.0052470e-02
   8.9395736e+01   1.9647390e-01   4.0123589e-02  -1.5070857e+00   6.1948375e-02
   8.9419984e+01   1.9647390e-01   4.0123589e-02  -1.5070857e+00   6.1948375e-02
   8.9444759e+01   1.9647390e-01   4.0123589e-02  -1.5070857e+00   6.1948375e-02
   8.9469903e+01   1.9864304e-01   3.8936432e-02  -1.5075167e+00   6.2952713e-02
   8.9494532e+01   2.0017241e-01   3.7337132e-02  -1.5078512e+00   6.7011074e-02
   8.9518668e+01   2.0017241e-01   3.7337132e-02  -1.5078512e+00   6.7011074e-02
   8.9543401e+01   2.0120469e-01   3.4641232e-02  -1.5079352e+00   6.7743973e-02
   8.9568350e+01   2.0120469e-01   3.4641232e-02  -1.5079352e+00   6.7743973e-02
   8.9592260e+01   2.0138799e-01   3.2417282e-02  -1.5082036e+00   6.7743973e-02
   8.9616416e+01   2.0138799e-01   3.2417282e-02  -1.5082036e+00   6.7743973e-02
   8.9640644e+01   2.0084950e-01   3.0163461e-02  -1.5082449e+00   7.8805999e-02
   8.9665009e+01   2.0084950e-01   3.0163461e-02  -1.5082449e+00   7.8805999e-02
   8.9689612e+01   1.9954462e-01   2.6982708e-02  -1.5081677e+00   7.6876358e-02
   8.9715993e+01   1.9954462e-01   2.6982708e-02  -1.5081677e+00   7.6876358e-02
   8.9737508e+01   1.9824173e-01   2.4426946e-02  -1.5080259e+00   7.7686385e-02
   8.9758690e+01   1.9824173e-01   2.4426946e-02  -1.5080259e+00   7.7686385e-02
   8.9779968e+01   1.9647229e-01   2.2080660e-02  -1.5078385e+00   7.6913671e-02
   8.9802952e+01   1.9647229e-01   2.2080660e-02  -1.5078385e+00   7.6913671e-02
   8.9826552e+01   1.9647229e-01   2.2080660e-02  -1.5078385e+00   7.6913671e-02
   8.9850646e+01   1.9433358e-01   1.9447405e-02  -1.5077336e+00   7.3937611e-02
   8.9874996e+01   1.9291760e-01   1.7695924e-02  -1.5081253e+00   6.8930582e-02
   8.9898596e+01   1.9291760e-01   1.7695924e-02  -1.5081253e+00   6.8930582e-02
   8.9922403e+01   1.9291760e-01   1.7695924e-02  -1.5081253e+00   6.8930582e-02
   8.9948334e+01   1.9186763e-01   1.6003791e-02  -1.5088675e+00   7.0155934e-02
   8.9972687e+01   1.9186763e-01   1.6003791e-02  -1.5088675e+00   7.0155934e-02
   8.9996533e+01   1.9117713e-01   1.4429959e-02  -1.5094650e+00   7.2532849e-02
   9.0021182e+01   1.9117713e-01   1.4429959e-02  -1.5094650e+00   7.2532849e-02
   9.0045509e+01   1.9084837e-01   1.3507608e-02  -1.5099285e+00   7.0447282e-02
   9.0069417e+01   1.9084837e-01   1.3507608e-02  -1.5099285e+00   7.0447282e-02
   9.0093948e+01   1.9076155e-01   1.2714629e-02  -1.5102648e+00   6.7392186e-02
   9.0117743e+01   1.9076155e-01   1.2714629e-02  -1.5102648e+00   6.7392186e-02
   9.0141610e+01   1.9083628e-01   1.1766235e-02  -1.5107144e+00   6.8595246e-02
   9.0167500e+01   1.9083628e-01   1.1766235e-02  -1.5107144e+00   6.8595246e-02
   9.0191498e+01   1.9103676e-01   1.0812846e-02  -1.5107727e+00   6.9089965e-02
   9.0215586e+01   1.9103676e-01   1.0812846e-02  -1.5107727e+00   6.9089965e-02
   9.0239633e+01   1.9130586e-01   9.6582770e-03  -1.5106109e+00   6.6764788e-02
   9.0264204e+01   1.9130586e-01   9.6582770e-03  -1.5106109e+00   6.6764788e-02
   9.0287803e+01   1.9180094e-01   8.4345769e-03  -1.5108705e+00   6.6805081e-02
   9.0311925e+01   1.9180094e-01   8.4345769e-03  -1.5108705e+00   6.6805081e-02
   9.0335412e+01   1.9223708e-01   7.9778135e-03  -1.5113071e+00   6.7443327e-02
   9.0356959e+01   1.9223708e-01   7.9778135e-03  -1.5113071e+00   6.7443327e-02
   9.0378112e+01   1.9240381e-01   7.7754529e-03  -1.5122728e+00   6.4385370e-02
   9.0399468e+01   1.9240381e-01   7.7754529e-03  -1.5122728e+00   6.4385370e-02
   9.0423427e+01   1.9240381e-01   7.7754529e-03  -1.5122728e+00   6.4385370e-02
   9.0446947e+01   1.9285843e-01   7.4492819e-03  -1.5128731e+00   5.7671861e-02
   9.0471118e+01   1.9335479e-01   7.1540014e-03  -1.5128179e+00   5.1244811e-02
   9.0495517e+01   1.9335479e-01   7.1540014e-03  -1.5128179e+00   5.1244811e-02
   9.0520632e+01   1.9335479e-01   7.1540014e-03  -1.5128179e+00   5.1244811e-02
   9.0545330e+01   1.9392057e-01   6.8149399e-03  -1.5123545e+00   4.6255306e-02
   9.0569335e+01   1.9392057e-01   6.8149399e-03  -1.5123545e+00   4.6255306e-02
   9.0594691e+01   1.9504391e-01   6.7727915e-03  -1.5117816e+00   3.9352731e-02
   9.0618786e+01   1.9504391e-01   6.7727915e-03  -1.5117816e+00   3.9352731e-02
   9.0643538e+01   1.9592607e-01   6.8299030e-03  -1.5114876e+00   3.9256410e-02
   9.0667608e+01   1.9592607e-01   6.8299030e-03  -1.5114876e+00   3.9256410e-02
   9.0691758e+01   1.9711642e-01   7.0849326e-03  -1.5115510e+00   4.1257815e-02
   9.0713903e+01   1.9711642e-01   7.0849326e-03  -1.5115510e+00   4.1257815e-02
   9.0735157e+01   1.9888349e-01   7.5349263e-03  -1.5119008e+00   4.4427828e-02
   9.0756588e+01   1.9888349e-01   7.5349263e-03  -1.5119008e+00   4.4427828e-02
   9.0778425e+01   2.0021939e-01   8.4505640e-03  -1.5120496e+00   4.7970728e-02
   9.0803135e+01   2.0021939e-01   8.4505640e-03  -1.5120496e+00   4.7970728e-02
   9.0827262e+01   2.0021939e-01   8.4505640e-03  -1.5120496e+00   4.7970728e-02
   9.0851412e+01   2.0161030e-01   9.7177150e-03  -1.5116645e+00   5.2395777e-02
   9.0875585e+01   2.0360912e-01   1.2014629e-02  -1.5106429e+00   5.4725603e-02
   9.0899752e+01   2.0360912e-01   1.2014629e-02  -1.5106429e+00   5.4725603e-02
   9.0923791e+01   2.0360912e-01   1.2014629e-02  -1.5106429e+00   5.4725603e-02
   9.0947811e+01   2.0556720e-01   1.4535661e-02  -1.5098339e+00   5.4489926e-02
   9.0972029e+01   2.0789236e-01   1.7652825e-02  -1.5091463e+00   5.7257251e-02
   9.0996126e+01   2.0789236e-01   1.7652825e-02  -1.5091463e+00   5.7257251e-02
   9.1020595e+01   2.0789236e-01   1.7652825e-02  -1.5091463e+00   5.7257251e-02
   9.1045109e+01   2.1076053e-01   2.1743950e-02  -1.5086070e+00   6.2225775e-02
   9.1068867e+01   2.1076053e-01   2.1743950e-02  -1.5086070e+00   6.2225775e-02
   9.1093562e+01   2.1361119e-01   2.5389353e-02  -1.5081900e+00   6.4086990e-02
   9.1117606e+01   2.1361119e-01   2.5389353e-02  -1.5081900e+00   6.4086990e-02
   9.1141503e+01   2.1686992e-01   2.8957834e-02  -1.5074018e+00   6.5743283e-02
   9.1166438e+01   2.1686992e-01   2.8957834e-02  -1.5074018e+00   6.5743283e-02
   9.1190665e+01   2.2032954e-01   3.2573398e-02  -1.5061786e+00   7.0589976e-02
   9.1214764e+01   2.2032954e-01   3.2573398e-02  -1.5061786e+00   7.0589976e-02
   9.1238581e+01   2.2462863e-01   3.6833841e-02  -1.5040293e+00   6.6431002e-02
   9.1262495e+01   2.2462863e-01   3.6833841e-02  -1.5040293e+00   6.6431002e-02
   9.1286726e+01   2.2821046e-01   4.0337864e-02  -1.5020998e+00   6.1555461e-02
   9.1310814e+01   2.2821046e-01   4.0337864e-02  -1.5020998e+00   6.1555461e-02
   9.1333852e+01   2.3143421e-01   4.4154759e-02  -1.5001987e+00   5.4472999e-02
   9.1355124e+01   2.3143421e-01   4.4154759e-02  -1.5001987e+00   5.4472999e-02
   9.1376289e+01   2.3570268e-01   4.9267694e-02  -1.4982876e+00   5.6657509e-02
   9.1397405e+01   2.3570268e-01   4.9267694e-02  -1.4982876e+00   5.6657509e-02
   9.1419084e+01   2.3570268e-01   4.9267694e-02  -1.4982876e+00   5.6657509e-02
   9.1440900e+01   2.3900250e-01   5.3424340e-02  -1.4971497e+00   5.5048541e-02
   9.1465974e+01   2.3900250e-01   5.3424340e-02  -1.4971497e+00   5.5048541e-02
   9.1491129e+01   2.4264947e-01   5.8853131e-02  -1.4959743e+00   5.3979830e-02
   9.1515674e+01   2.4264947e-01   5.8853131e-02  -1.4959743e+00   5.3979830e-02
   9.1539855e+01   2.4575834e-01   6.3318163e-02  -1.4946854e+00   6.1764554e-02
   9.1563949e+01   2.4575834e-01   6.3318163e-02  -1.4946854e+00   6.1764554e-02
   9.1587893e+01   2.4876617e-01   6.7595661e-02  -1.4929717e+00   6.1764554e-02
   9.1612174e+01   2.4876617e-01   6.7595661e-02  -1.4929717e+00   6.1764554e-02
   9.1636152e+01   2.5148436e-01   7.1812980e-02  -1.4911597e+00   6.6761450e-02
   9.1660509e+01   2.5148436e-01   7.1812980e-02  -1.4911597e+00   6.6761450e-02
   9.1685688e+01   2.5443310e-01   7.6421544e-02  -1.4886068e+00   6.6200451e-02
   9.1709184e+01   2.5443310e-01   7.6421544e-02  -1.4886068e+00   6.6200451e-02
   9.1731235e+01   2.5635281e-01   7.9879291e-02  -1.4868221e+00   7.1278648e-02
   9.1755680e+01   2.5635281e-01   7.9879291e-02  -1.4868221e+00   7.1278648e-02
   9.1779676e+01   2.5844711e-01   8.3009280e-02  -1.4854500e+00   7.4374632e-02
   9.1803781e+01   2.5844711e-01   8.3009280e-02  -1.4854500e+00   7.4374632e-02
   9.1828866e+01   2.6078790e-01   8.6099587e-02  -1.4842278e+00   7.2221951e-02
   9.1853337e+01   2.6078790e-01   8.6099587e-02  -1.4842278e+00   7.2221951e-02
   9.1879243e+01   2.6224437e-01   8.8389970e-02  -1.4832696e+00   7.3476867e-02
   9.1903532e+01   2.6224437e-01   8.8389970e-02  -1.4832696e+00   7.3476867e-02
   9.1929420e+01   2.6350442e-01   9.1038659e-02  -1.4814204e+00   7.6559142e-02
   9.1953994e+01   2.6350442e-01   9.1038659e-02  -1.4814204e+00   7.6559142e-02
   9.1978111e+01   2.6403099e-01   9.3013719e-02  -1.4794348e+00   7.2787718e-02
   9.2002407e+01   2.6403099e-01   9.3013719e-02  -1.4794348e+00   7.2787718e-02
   9.2027298e+01   2.6426822e-01   9.4528459e-02  -1.4774822e+00   6.8772988e-02
   9.2051239e+01   2.6426822e-01   9.4528459e-02  -1.4774822e+00   6.8772988e-02
   9.2076034e+01   2.6430380e-01   9.5888525e-02  -1.4758929e+00   6.3865499e-02
   9.2099963e+01   2.6430380e-01   9.5888525e-02  -1.4758929e+00   6.3865499e-02
   9.2124992e+01   2.6430380e-01   9.5888525e-02  -1.4758929e+00   6.3865499e-02
   9.2150131e+01   2.6453865e-01   9.7391471e-02  -1.4747559e+00   6.4065174e-02
   9.2174664e+01   2.6453865e-01   9.7391471e-02  -1.4747559e+00   6.4065174e-02
   9.2199525e+01   2.6460683e-01   9.8193258e-02  -1.4743273e+00   6.2162356e-02
   9.2223678e+01   2.6460683e-01   9.8193258e-02  -1.4743273e+00   6.2162356e-02
   9.2248246e+01   2.6471570e-01   9.8930806e-02  -1.4736311e+00   6.3612060e-02
   9.2272736e+01   2.6471570e-01   9.8930806e-02  -1.4736311e+00   6.3612060e-02
   9.2297195e+01   2.6528525e-01   1.0004212e-01  -1.4725864e+00   6.6736535e-02
   9.2321431e+01   2.6528525e-01   1.0004212e-01  -1.4725864e+00   6.6736535e-02
   9.2346838e+01   2.6563761e-01   1.0090075e-01  -1.4709482e+00   6.7933396e-02
   9.2370936e+01   2.6563761e-01   1.0090075e-01  -1.4709482e+00   6.7933396e-02
   9.2395149e+01   2.6627186e-01   1.0195131e-01  -1.4692775e+00   6.4499334e-02
   9.2419080e+01   2.6627186e-01   1.0195131e-01  -1.4692775e+00   6.4499334e-02
   9.2443387e+01   2.6729953e-01   1.0340463e-01  -1.4673975e+00   6.1905460e-02
   9.2467844e+01   2.6729953e-01   1.0340463e-01  -1.4673975e+00   6.1905460e-02
   9.2491881e+01   2.6779452e-01   1.0490168e-01  -1.4667046e+00   5.3241090e-02
   9.2516082e+01   2.6779452e-01   1.0490168e-01  -1.4667046e+00   5.3241090e-02
   9.2540165e+01   2.6850513e-01   1.0676444e-01  -1.4670118e+00   4.9625949e-02
   9.2564300e+01   2.6850513e-01   1.0676444e-01  -1.4670118e+00   4.9625949e-02
   9.2587912e+01   2.6890135e-01   1.0841609e-01  -1.4672686e+00   4.2776541e-02
   9.2612117e+01   2.6890135e-01   1.0841609e-01  -1.4672686e+00   4.2776541e-02
   9.2636004e+01   2.6873192e-01   1.1061455e-01  -1.4671905e+00   4.2957024e-02
   9.2659921e+01   2.6873192e-01   1.1061455e-01  -1.4671905e+00   4.2957024e-02
   9.2683468e+01   2.6847476e-01   1.1285702e-01  -1.4660748e+00   4.0973500e-02
   9.2708228e+01   2.6847476e-01   1.1285702e-01  -1.4660748e+00   4.0973500e-02
   9.2730100e+01   2.6775682e-01   1.1584393e-01  -1.4639783e+00   4.1202501e-02
   9.2751521e+01   2.6775682e-01   1.1584393e-01  -1.4639783e+00   4.1202501e-02
   9.2773528e+01   2.6775682e-01   1.1584393e-01  -1.4639783e+00   4.1202501e-02
   9.2797167e+01   2.6734963e-01   1.1828116e-01  -1.4626344e+00   4.3013767e-02
   9.2821271e+01   2.6734963e-01   1.1828116e-01  -1.4626344e+00   4.3013767e-02
   9.2846024e+01   2.6690927e-01   1.2139117e-01  -1.4621103e+00   4.3309168e-02
   9.2870333e+01   2.6690927e-01   1.2139117e-01  -1.4621103e+00   4.3309168e-02
   9.2894448e+01   2.6627451e-01   1.2444046e-01  -1.4626209e+00   4.3911413e-02
   9.2918758e+01   2.6627451e-01   1.2444046e-01  -1.4626209e+00   4.3911413e-02
   9.2943441e+01   2.6580542e-01   1.2763320e-01  -1.4632095e+00   4.8058228e-02
   9.2967566e+01   2.6580542e-01   1.2763320e-01  -1.4632095e+00   4.8058228e-02
   9.2991804e+01   2.6573795e-01   1.3069887e-01  -1.4636140e+00   5.6617335e-02
   9.3016066e+01   2.6573795e-01   1.3069887e-01  -1.4636140e+00   5.6617335e-02
   9.3040090e+01   2.6593941e-01   1.3501328e-01  -1.4630094e+00   6.3187317e-02
   9.3065036e+01   2.6593941e-01   1.3501328e-01  -1.4630094e+00   6.3187317e-02
   9.3088924e+01   2.6671800e-01   1.3876541e-01  -1.4619840e+00   7.0343570e-02
   9.3113161e+01   2.6671800e-01   1.3876541e-01  -1.4619840e+00   7.0343570e-02
   9.3136956e+01   2.6763415e-01   1.4279944e-01  -1.4609671e+00   7.7159123e-02
   9.3161351e+01   2.6763415e-01   1.4279944e-01  -1.4609671e+00   7.7159123e-02
   9.3185608e+01   2.6955041e-01   1.4851154e-01  -1.4610265e+00   8.1315593e-02
   9.3210165e+01   2.6955041e-01   1.4851154e-01  -1.4610265e+00   8.1315593e-02
   9.3234336e+01   2.7164543e-01   1.5296552e-01  -1.4618117e+00   7.9581098e-02
   9.3258757e+01   2.7164543e-01   1.5296552e-01  -1.4618117e+00   7.9581098e-02
   9.3282893e+01   2.7436584e-01   1.5827958e-01  -1.4628478e+00   7.5299815e-02
   9.3307010e+01   2.7436584e-01   1.5827958e-01  -1.4628478e+00   7.5299815e-02
   9.3331278e+01   2.7822563e-01   1.6486870e-01  -1.4632102e+00   7.6460556e-02
   9.3355780e+01   2.7822563e-01   1.6486870e-01  -1.4632102e+00   7.6460556e-02
   9.3382291e+01   2.8164458e-01   1.7023887e-01  -1.4629692e+00   7.3400096e-02
   9.3406689e+01   2.8164458e-01   1.7023887e-01  -1.4629692e+00   7.3400096e-02
   9.3430800e+01   2.8538239e-01   1.7541289e-01  -1.4622241e+00   7.0549683e-02
   9.3455099e+01   2.8538239e-01   1.7541289e-01  -1.4622241e+00   7.0549683e-02
   9.3479683e+01   2.9077703e-01   1.8148728e-01  -1.4612964e+00   6.9144921e-02
   9.3503609e+01   2.9077703e-01   1.8148728e-01  -1.4612964e+00   6.9144921e-02
   9.3530196e+01   2.9493016e-01   1.8557483e-01  -1.4614109e+00   6.9519118e-02
   9.3555913e+01   2.9493016e-01   1.8557483e-01  -1.4614109e+00   6.9519118e-02
   9.3579956e+01   2.9871637e-01   1.8942666e-01  -1.4626316e+00   6.9519118e-02
   9.3604749e+01   2.9871637e-01   1.8942666e-01  -1.4626316e+00   6.9519118e-02
   9.3628754e+01   2.9871637e-01   1.8942666e-01  -1.4626316e+00   6.9519118e-02
   9.3653547e+01   3.0281022e-01   1.9309622e-01  -1.4642844e+00   5.4499225e-02
   9.3677296e+01   3.0560765e-01   1.9523585e-01  -1.4650742e+00   5.2358464e-02
   9.3700866e+01   3.0560765e-01   1.9523585e-01  -1.4650742e+00   5.2358464e-02
   9.3722558e+01   3.0560765e-01   1.9523585e-01  -1.4650742e+00   5.2358464e-02
   9.3743923e+01   3.0777684e-01   1.9683923e-01  -1.4650776e+00   4.9237327e-02
   9.3765239e+01   3.0777684e-01   1.9683923e-01  -1.4650776e+00   4.9237327e-02
   9.3787292e+01   3.0935559e-01   1.9817409e-01  -1.4644768e+00   4.3392972e-02
   9.3811405e+01   3.0935559e-01   1.9817409e-01  -1.4644768e+00   4.3392972e-02
   9.3835409e+01   3.0976582e-01   1.9865201e-01  -1.4644704e+00   4.5152859e-02
   9.3859463e+01   3.0976582e-01   1.9865201e-01  -1.4644704e+00   4.5152859e-02
   9.3883924e+01   3.0916014e-01   1.9838209e-01  -1.4652981e+00   4.6355085e-02
   9.3908174e+01   3.0916014e-01   1.9838209e-01  -1.4652981e+00   4.6355085e-02
   9.3932647e+01   3.0772543e-01   1.9711511e-01  -1.4665797e+00   4.7320203e-02
   9.3957231e+01   3.0772543e-01   1.9711511e-01  -1.4665797e+00   4.7320203e-02
   9.3981356e+01   3.0591002e-01   1.9514498e-01  -1.4675980e+00   4.1288213e-02
   9.4005714e+01   3.0591002e-01   1.9514498e-01  -1.4675980e+00   4.1288213e-02
   9.4029800e+01   3.0372533e-01   1.9245389e-01  -1.4683641e+00   3.8941459e-02
   9.4054174e+01   3.0372533e-01   1.9245389e-01  -1.4683641e+00   3.8941459e-02
   9.4078199e+01   3.0081376e-01   1.8844281e-01  -1.4683206e+00   3.7707404e-02
   9.4102351e+01   3.0081376e-01   1.8844281e-01  -1.4683206e+00   3.7707404e-02
   9.4127024e+01   2.9807234e-01   1.8487373e-01  -1.4682281e+00   3.7854032e-02
   9.4151433e+01   2.9807234e-01   1.8487373e-01  -1.4682281e+00   3.7854032e-02
   9.4175652e+01   2.9501137e-01   1.8135011e-01  -1.4685814e+00   3.9044336e-02
   9.4199636e+01   2.9501137e-01   1.8135011e-01  -1.4685814e+00   3.9044336e-02
   9.4224788e+01   2.9083040e-01   1.7695720e-01  -1.4699886e+00   4.5248107e-02
   9.4248913e+01   2.9083040e-01   1.7695720e-01  -1.4699886e+00   4.5248107e-02
   9.4272938e+01   2.8725418e-01   1.7344196e-01  -1.4710013e+00   4.6556191e-02
   9.4297157e+01   2.8725418e-01   1.7344196e-01  -1.4710013e+00   4.6556191e-02
   9.4323925e+01   2.8394079e-01   1.7020242e-01  -1.4716468e+00   5.2751736e-02
   9.4350052e+01   2.8394079e-01   1.7020242e-01  -1.4716468e+00   5.2751736e-02
   9.4374555e+01   2.7960685e-01   1.6666663e-01  -1.4716169e+00   5.1733092e-02
   9.4398826e+01   2.7960685e-01   1.6666663e-01  -1.4716169e+00   5.1733092e-02
   9.4423731e+01   2.7625576e-01   1.6402386e-01  -1.4713241e+00   5.4864601e-02
   9.4447792e+01   2.7625576e-01   1.6402386e-01  -1.4713241e+00   5.4864601e-02
   9.4472543e+01   2.7625576e-01   1.6402386e-01  -1.4713241e+00   5.4864601e-02
   9.4496886e+01   2.7293202e-01   1.6166507e-01  -1.4713914e+00   5.4453091e-02
   9.4520733e+01   2.7293202e-01   1.6166507e-01  -1.4713914e+00   5.4453091e-02
   9.4546820e+01   2.6953790e-01   1.5877023e-01  -1.4721953e+00   5.7978229e-02
   9.4571360e+01   2.6953790e-01   1.5877023e-01  -1.4721953e+00   5.7978229e-02
   9.4595984e+01   2.6702520e-01   1.5686841e-01  -1.4729344e+00   6.3982205e-02
   9.4620018e+01   2.6702520e-01   1.5686841e-01  -1.4729344e+00   6.3982205e-02
   9.4644367e+01   2.6500562e-01   1.5532131e-01  -1.4734349e+00   6.5467910e-02
   9.4668713e+01   2.6500562e-01   1.5532131e-01  -1.4734349e+00   6.5467910e-02
   9.4698448e+01   2.6317593e-01   1.5402251e-01  -1.4737834e+00   6.6126899e-02
   9.4723831e+01   2.6317593e-01   1.5402251e-01  -1.4737834e+00   6.6126899e-02
   9.4745146e+01   2.6233554e-01   1.5384668e-01  -1.4737368e+00   6.3575701e-02
   9.4766394e+01   2.6233554e-01   1.5384668e-01  -1.4737368e+00   6.3575701e-02
   9.4788122e+01   2.6158860e-01   1.5445215e-01  -1.4734601e+00   5.7572202e-02
   9.4811826e+01   2.6158860e-01   1.5445215e-01  -1.4734601e+00   5.7572202e-02
   9.4835970e+01   2.6090780e-01   1.5594515e-01  -1.4727101e+00   4.9320058e-02
   9.4860171e+01   2.6090780e-01   1.5594515e-01  -1.4727101e+00   4.9320058e-02
   9.4884837e+01   2.6075304e-01   1.5774404e-01  -1.4723407e+00   4.1128949e-02
   9.4908750e+01   2.6075304e-01   1.5774404e-01  -1.4723407e+00   4.1128949e-02
   9.4932927e+01   2.6070961e-01   1.6017243e-01  -1.4726765e+00   4.0713624e-02
   9.4957080e+01   2.6070961e-01   1.6017243e-01  -1.4726765e+00   4.0713624e-02
   9.4981165e+01   2.6060659e-01   1.6384725e-01  -1.4728960e+00   3.7038640e-02
   9.5006014e+01   2.6060659e-01   1.6384725e-01  -1.4728960e+00   3.7038640e-02
   9.5030106e+01   2.6056820e-01   1.6631901e-01  -1.4724495e+00   3.8180665e-02
   9.5054826e+01   2.6056820e-01   1.6631901e-01  -1.4724495e+00   3.8180665e-02
   9.5078915e+01   2.6050884e-01   1.6936783e-01  -1.4714131e+00   4.2105035e-02
   9.5102615e+01   2.6050884e-01   1.6936783e-01  -1.4714131e+00   4.2105035e-02
   9.5127850e+01   2.6044828e-01   1.7182642e-01  -1.4705075e+00   4.5898871e-02
   9.5151587e+01   2.6044828e-01   1.7182642e-01  -1.4705075e+00   4.5898871e-02
   9.5175544e+01   2.6010811e-01   1.7440674e-01  -1.4697890e+00   4.5135216e-02
   9.5199404e+01   2.6010811e-01   1.7440674e-01  -1.4697890e+00   4.5135216e-02
   9.5221636e+01   2.6010811e-01   1.7440674e-01  -1.4697890e+00   4.5135216e-02
   9.5243539e+01   2.5977582e-01   1.7693157e-01  -1.4694504e+00   4.3378309e-02
   9.5265433e+01   2.5977582e-01   1.7693157e-01  -1.4694504e+00   4.3378309e-02
   9.5289904e+01   2.5947967e-01   1.7923427e-01  -1.4684240e+00   4.5713858e-02
   9.5314341e+01   2.5947967e-01   1.7923427e-01  -1.4684240e+00   4.5713858e-02
   9.5338523e+01   2.5919992e-01   1.8054432e-01  -1.4674187e+00   4.8903064e-02
   9.5364321e+01   2.5919992e-01   1.8054432e-01  -1.4674187e+00   4.8903064e-02
   9.5388217e+01   2.5872630e-01   1.8184212e-01  -1.4664176e+00   4.9469666e-02
   9.5412187e+01   2.5872630e-01   1.8184212e-01  -1.4664176e+00   4.9469666e-02
   9.5436454e+01   2.5789240e-01   1.8365984e-01  -1.4654946e+00   5.1825360e-02
   9.5460044e+01   2.5789240e-01   1.8365984e-01  -1.4654946e+00   5.1825360e-02
   9.5484907e+01   2.5670835e-01   1.8499900e-01  -1.4648063e+00   5.4953293e-02
   9.5509124e+01   2.5670835e-01   1.8499900e-01  -1.4648063e+00   5.4953293e-02
   9.5533618e+01   2.5532082e-01   1.8635917e-01  -1.4642814e+00   5.3442792e-02
   9.5558227e+01   2.5532082e-01   1.8635917e-01  -1.4642814e+00   5.3442792e-02
   9.5583172e+01   2.5387385e-01   1.8786155e-01  -1.4628801e+00   4.9788908e-02
   9.5606865e+01   2.5387385e-01   1.8786155e-01  -1.4628801e+00   4.9788908e-02
   9.5631677e+01   2.5293198e-01   1.8901929e-01  -1.4615661e+00   4.7625975e-02
   9.5655640e+01   2.5293198e-01   1.8901929e-01  -1.4615661e+00   4.7625975e-02
   9.5679434e+01   2.5191334e-01   1.9027089e-01  -1.4605993e+00   5.1195578e-02
   9.5703819e+01   2.5191334e-01   1.9027089e-01  -1.4605993e+00   5.1195578e-02
   9.5725673e+01   2.5098011e-01   1.9223551e-01  -1.4603908e+00   5.4681734e-02
   9.5746850e+01   2.5098011e-01   1.9223551e-01  -1.4603908e+00   5.4681734e-02
   9.5768126e+01   2.5098011e-01   1.9223551e-01  -1.4603908e+00   5.4681734e-02
   9.5790388e+01   2.5033814e-01   1.9385719e-01  -1.4601302e+00   5.8324770e-02
   9.5814304e+01   2.5033814e-01   1.9385719e-01  -1.4601302e+00   5.8324770e-02
   9.5838087e+01   2.4989580e-01   1.9555299e-01  -1.4599270e+00   6.6001491e-02
   9.5862556e+01   2.4989580e-01   1.9555299e-01  -1.4599270e+00   6.6001491e-02
   9.5886826e+01   2.4923414e-01   1.9741163e-01  -1.4594371e+00   6.9514469e-02
   9.5910812e+01   2.4923414e-01   1.9741163e-01  -1.4594371e+00   6.9514469e-02
   9.5934533e+01   2.4844167e-01   1.9982640e-01  -1.4584143e+00   7.2276906e-02
   9.5958218e+01   2.4844167e-01   1.9982640e-01  -1.4584143e+00   7.2276906e-02
   9.5981870e+01   2.4772592e-01   2.0158075e-01  -1.4578583e+00   6.8551735e-02
   9.6006341e+01   2.4772592e-01   2.0158075e-01  -1.4578583e+00   6.8551735e-02
   9.6029975e+01   2.4695179e-01   2.0332389e-01  -1.4573740e+00   6.8502025e-02
   9.6054210e+01   2.4695179e-01   2.0332389e-01  -1.4573740e+00   6.8502025e-02
   9.6078361e+01   2.4542028e-01   2.0542923e-01  -1.4572814e+00   6.5535978e-02
   9.6102559e+01   2.4542028e-01   2.0542923e-01  -1.4572814e+00   6.5535978e-02
   9.6127064e+01   2.4381997e-01   2.0695607e-01  -1.4573525e+00   6.6610173e-02
   9.6151025e+01   2.4381997e-01   2.0695607e-01  -1.4573525e+00   6.6610173e-02
   9.6175809e+01   2.4202684e-01   2.0832890e-01  -1.4571885e+00   6.4674215e-02
   9.6200552e+01   2.4202684e-01   2.0832890e-01  -1.4571885e+00   6.4674215e-02
   9.6225421e+01   2.4202684e-01   2.0832890e-01  -1.4571885e+00   6.4674215e-02
   9.6249739e+01   2.3988070e-01   2.1007095e-01  -1.4568455e+00   6.4377741e-02
   9.6273639e+01   2.3821372e-01   2.1136399e-01  -1.4561350e+00   5.9987144e-02
   9.6297824e+01   2.3821372e-01   2.1136399e-01  -1.4561350e+00   5.9987144e-02
   9.6321822e+01   2.3821372e-01   2.1136399e-01  -1.4561350e+00   5.9987144e-02
   9.6346554e+01   2.3605607e-01   2.1247365e-01  -1.4555190e+00   5.4409699e-02
   9.6370766e+01   2.3605607e-01   2.1247365e-01  -1.4555190e+00   5.4409699e-02
   9.6395625e+01   2.3441945e-01   2.1279272e-01  -1.4548877e+00   5.1048831e-02
   9.6419838e+01   2.3441945e-01   2.1279272e-01  -1.4548877e+00   5.1048831e-02
   9.6444182e+01   2.3316027e-01   2.1286431e-01  -1.4543290e+00   4.6128110e-02
   9.6468130e+01   2.3316027e-01   2.1286431e-01  -1.4543290e+00   4.6128110e-02
   9.6492687e+01   2.3154174e-01   2.1305369e-01  -1.4541928e+00   4.6111182e-02
   9.6516724e+01   2.3154174e-01   2.1305369e-01  -1.4541928e+00   4.6111182e-02
   9.6540760e+01   2.3050421e-01   2.1341495e-01  -1.4540963e+00   4.7306732e-02
   9.6565668e+01   2.3050421e-01   2.1341495e-01  -1.4540963e+00   4.7306732e-02
   9.6589772e+01   2.2924685e-01   2.1378526e-01  -1.4540174e+00   4.7643856e-02
   9.6614172e+01   2.2924685e-01   2.1378526e-01  -1.4540174e+00   4.7643856e-02
   9.6638795e+01   2.2754744e-01   2.1446626e-01  -1.4538389e+00   4.7839955e-02
   9.6663459e+01   2.2754744e-01   2.1446626e-01  -1.4538389e+00   4.7839955e-02
   9.6687338e+01   2.2611110e-01   2.1531042e-01  -1.4535294e+00   4.5212464e-02
   9.6710992e+01   2.2611110e-01   2.1531042e-01  -1.4535294e+00   4.5212464e-02
   9.6732517e+01   2.2403663e-01   2.1653625e-01  -1.4531785e+00   4.4345454e-02
   9.6754125e+01   2.2403663e-01   2.1653625e-01  -1.4531785e+00   4.4345454e-02
   9.6776020e+01   2.2178955e-01   2.1799655e-01  -1.4526938e+00   4.0291862e-02
   9.6800178e+01   2.2178955e-01   2.1799655e-01  -1.4526938e+00   4.0291862e-02
   9.6825454e+01   2.2178955e-01   2.1799655e-01  -1.4526938e+00   4.0291862e-02
   9.6850323e+01   2.1856222e-01   2.2013496e-01  -1.4521122e+00   3.6201433e-02
   9.6874384e+01   2.1585949e-01   2.2161366e-01  -1.4519192e+00   3.7968949e-02
   9.6898412e+01   2.1585949e-01   2.2161366e-01  -1.4519192e+00   3.7968949e-02
   9.6922525e+01   2.1295221e-01   2.2262655e-01  -1.4520471e+00   3.6053852e-02
   9.6947050e+01   2.1295221e-01   2.2262655e-01  -1.4520471e+00   3.6053852e-02
   9.6971025e+01   2.1295221e-01   2.2262655e-01  -1.4520471e+00   3.6053852e-02
   9.6995374e+01   2.0882864e-01   2.2338280e-01  -1.4519767e+00   3.3880667e-02
   9.7019451e+01   2.0882864e-01   2.2338280e-01  -1.4519767e+00   3.3880667e-02
   9.7043667e+01   2.0505346e-01   2.2407204e-01  -1.4510512e+00   3.2587604e-02
   9.7067770e+01   2.0505346e-01   2.2407204e-01  -1.4510512e+00   3.2587604e-02
   9.7091821e+01   1.9982654e-01   2.2501096e-01  -1.4500933e+00   3.2959656e-02
   9.7115772e+01   1.9982654e-01   2.2501096e-01  -1.4500933e+00   3.2959656e-02
   9.7139939e+01   1.9539836e-01   2.2565770e-01  -1.4494927e+00   3.1805352e-02
   9.7163805e+01   1.9539836e-01   2.2565770e-01  -1.4494927e+00   3.1805352e-02
   9.7187836e+01   1.9050527e-01   2.2643422e-01  -1.4496882e+00   3.0509190e-02
   9.7212388e+01   1.9050527e-01   2.2643422e-01  -1.4496882e+00   3.0509190e-02
   9.7236480e+01   1.8582430e-01   2.2733788e-01  -1.4499663e+00   3.6758260e-02
   9.7261409e+01   1.8582430e-01   2.2733788e-01  -1.4499663e+00   3.6758260e-02
   9.7286196e+01   1.7966612e-01   2.2875722e-01  -1.4502587e+00   4.7507958e-02
   9.7310911e+01   1.7966612e-01   2.2875722e-01  -1.4502587e+00   4.7507958e-02
   9.7335140e+01   1.7431502e-01   2.2965536e-01  -1.4499588e+00   5.4035739e-02
   9.7359157e+01   1.7431502e-01   2.2965536e-01  -1.4499588e+00   5.4035739e-02
   9.7384415e+01   1.6923736e-01   2.3038569e-01  -1.4494810e+00   6.2634305e-02
   9.7408404e+01   1.6923736e-01   2.3038569e-01  -1.4494810e+00   6.2634305e-02
   9.7432483e+01   1.6301431e-01   2.3108099e-01  -1.4491528e+00   6.5992908e-02
   9.7457368e+01   1.6301431e-01   2.3108099e-01  -1.4491528e+00   6.5992908e-02
   9.7482060e+01   1.5859284e-01   2.3179808e-01  -1.4494067e+00   6.9781617e-02
   9.7507056e+01   1.5859284e-01   2.3179808e-01  -1.4494067e+00   6.9781617e-02
   9.7531114e+01   1.5469123e-01   2.3269022e-01  -1.4501021e+00   6.8459109e-02
   9.7555120e+01   1.5469123e-01   2.3269022e-01  -1.4501021e+00   6.8459109e-02
   9.7578747e+01   1.5469123e-01   2.3269022e-01  -1.4501021e+00   6.8459109e-02
   9.7603108e+01   1.5063795e-01   2.3378773e-01  -1.4504400e+00   6.8459109e-02
   9.7627393e+01   1.5063795e-01   2.3378773e-01  -1.4504400e+00   6.8459109e-02
   9.7652673e+01   1.4805025e-01   2.3446536e-01  -1.4505280e+00   6.9845633e-02
   9.7677176e+01   1.4805025e-01   2.3446536e-01  -1.4505280e+00   6.9845633e-02
   9.7706679e+01   1.4602442e-01   2.3507313e-01  -1.4501002e+00   6.8709807e-02
   9.7729878e+01   1.4602442e-01   2.3507313e-01  -1.4501002e+00   6.8709807e-02
   9.7751024e+01   1.4431286e-01   2.3584096e-01  -1.4496714e+00   7.1272091e-02
   9.7772551e+01   1.4431286e-01   2.3584096e-01  -1.4496714e+00   7.1272091e-02
   9.7795527e+01   1.4330022e-01   2.3698129e-01  -1.4495529e+00   7.4654893e-02
   9.7819805e+01   1.4330022e-01   2.3698129e-01  -1.4495529e+00   7.4654893e-02
   9.7844118e+01   1.4281583e-01   2.3811503e-01  -1.4499772e+00   7.7018098e-02
   9.7867635e+01   1.4281583e-01   2.3811503e-01  -1.4499772e+00   7.7018098e-02
   9.7891439e+01   1.4306857e-01   2.3946761e-01  -1.4503909e+00   7.8965382e-02
   9.7914856e+01   1.4306857e-01   2.3946761e-01  -1.4503909e+00   7.8965382e-02
   9.7939449e+01   1.4379399e-01   2.4039055e-01  -1.4508808e+00   7.8000144e-02
   9.7963617e+01   1.4379399e-01   2.4039055e-01  -1.4508808e+00   7.8000144e-02
   9.7987464e+01   1.4568023e-01   2.4124165e-01  -1.4515564e+00   7.8363494e-02
   9.8011619e+01   1.4568023e-01   2.4124165e-01  -1.4515564e+00   7.8363494e-02
   9.8035583e+01   1.4760539e-01   2.4177979e-01  -1.4520602e+00   7.8898744e-02
   9.8059826e+01   1.4760539e-01   2.4177979e-01  -1.4520602e+00   7.8898744e-02
   9.8084746e+01   1.5049173e-01   2.4230251e-01  -1.4523735e+00   8.1358270e-02
   9.8108934e+01   1.5049173e-01   2.4230251e-01  -1.4523735e+00   8.1358270e-02
   9.8132657e+01   1.5391544e-01   2.4330950e-01  -1.4529539e+00   8.2381086e-02
   9.8156880e+01   1.5391544e-01   2.4330950e-01  -1.4529539e+00   8.2381086e-02
   9.8180931e+01   1.5901294e-01   2.4487902e-01  -1.4537138e+00   8.0771164e-02
   9.8205096e+01   1.5901294e-01   2.4487902e-01  -1.4537138e+00   8.0771164e-02
   9.8228935e+01   1.5901294e-01   2.4487902e-01  -1.4537138e+00   8.0771164e-02
   9.8253308e+01   1.6358933e-01   2.4646175e-01  -1.4541718e+00   7.7642636e-02
   9.8277304e+01   1.6829772e-01   2.4810547e-01  -1.4550916e+00   7.2328881e-02
   9.8301621e+01   1.6829772e-01   2.4810547e-01  -1.4550916e+00   7.2328881e-02
   9.8326596e+01   1.7442669e-01   2.5001982e-01  -1.4561025e+00   6.5879659e-02
   9.8350746e+01   1.7442669e-01   2.5001982e-01  -1.4561025e+00   6.5879659e-02
   9.8374824e+01   1.7918928e-01   2.5190857e-01  -1.4568691e+00   6.1047987e-02
   9.8398871e+01   1.7918928e-01   2.5190857e-01  -1.4568691e+00   6.1047987e-02
   9.8423651e+01   1.8367271e-01   2.5369644e-01  -1.4576830e+00   5.8151082e-02
   9.8447797e+01   1.8367271e-01   2.5369644e-01  -1.4576830e+00   5.8151082e-02
   9.8473068e+01   1.8367271e-01   2.5369644e-01  -1.4576830e+00   5.8151082e-02
   9.8498136e+01   1.8861382e-01   2.5579658e-01  -1.4585512e+00   5.9607224e-02
   9.8522274e+01   1.8861382e-01   2.5579658e-01  -1.4585512e+00   5.9607224e-02
   9.8547162e+01   1.9197239e-01   2.5735936e-01  -1.4590410e+00   5.9166269e-02
   9.8571176e+01   1.9197239e-01   2.5735936e-01  -1.4590410e+00   5.9166269e-02
   9.8595613e+01   1.9521536e-01   2.5939068e-01  -1.4600676e+00   5.8552937e-02
   9.8619654e+01   1.9521536e-01   2.5939068e-01  -1.4600676e+00   5.8552937e-02
   9.8644920e+01   1.9809730e-01   2.6152900e-01  -1.4620693e+00   5.7256893e-02
   9.8669416e+01   1.9809730e-01   2.6152900e-01  -1.4620693e+00   5.7256893e-02
   9.8693505e+01   1.9986083e-01   2.6293120e-01  -1.4636701e+00   5.6929425e-02
   9.8717249e+01   1.9986083e-01   2.6293120e-01  -1.4636701e+00   5.6929425e-02
   9.8738532e+01   2.0123838e-01   2.6441053e-01  -1.4652458e+00   5.5233435e-02
   9.8759908e+01   2.0123838e-01   2.6441053e-01  -1.4652458e+00   5.5233435e-02
   9.8781876e+01   2.0253475e-01   2.6639310e-01  -1.4668157e+00   5.6339578e-02
   9.8806207e+01   2.0253475e-01   2.6639310e-01  -1.4668157e+00   5.6339578e-02
   9.8831250e+01   2.0317590e-01   2.6824155e-01  -1.4680158e+00   5.8860139e-02
   9.8855229e+01   2.0317590e-01   2.6824155e-01  -1.4680158e+00   5.8860139e-02
   9.8879504e+01   2.0329823e-01   2.7028894e-01  -1.4690176e+00   6.3830570e-02
   9.8905313e+01   2.0329823e-01   2.7028894e-01  -1.4690176e+00   6.3830570e-02
   9.8929309e+01   2.0273003e-01   2.7333245e-01  -1.4707588e+00   6.1666922e-02
   9.8953858e+01   2.0273003e-01   2.7333245e-01  -1.4707588e+00   6.1666922e-02
   9.8978692e+01   2.0167412e-01   2.7566931e-01  -1.4719296e+00   5.9344963e-02
   9.9003278e+01   2.0167412e-01   2.7566931e-01  -1.4719296e+00   5.9344963e-02
   9.9027686e+01   2.0167412e-01   2.7566931e-01  -1.4719296e+00   5.9344963e-02
   9.9052148e+01   2.0015864e-01   2.7842087e-01  -1.4732163e+00   5.5218772e-02
   9.9076186e+01   2.0015864e-01   2.7842087e-01  -1.4732163e+00   5.5218772e-02
   9.9100665e+01   1.9786577e-01   2.8227907e-01  -1.4749126e+00   5.3139404e-02
   9.9125397e+01   1.9786577e-01   2.8227907e-01  -1.4749126e+00   5.3139404e-02
   9.9150085e+01   1.9573382e-01   2.8607947e-01  -1.4764792e+00   4.7709541e-02
   9.9174424e+01   1.9329384e-01   2.9021773e-01  -1.4784176e+00   4.6780304e-02
   9.9198914e+01   1.9329384e-01   2.9021773e-01  -1.4784176e+00   4.6780304e-02
   9.9223634e+01   1.9013152e-01   2.9560789e-01  -1.4809142e+00   4.8730091e-02
   9.9247386e+01   1.9013152e-01   2.9560789e-01  -1.4809142e+00   4.8730091e-02
   9.9271440e+01   1.9013152e-01   2.9560789e-01  -1.4809142e+00   4.8730091e-02
   9.9296389e+01   1.8725747e-01   2.9955676e-01  -1.4827522e+00   5.3054766e-02
   9.9323324e+01   1.8725747e-01   2.9955676e-01  -1.4827522e+00   5.3054766e-02
   9.9347623e+01   1.8427657e-01   3.0324036e-01  -1.4843594e+00   5.4782705e-02
   9.9371901e+01   1.8427657e-01   3.0324036e-01  -1.4843594e+00   5.4782705e-02
   9.9396541e+01   1.8052280e-01   3.0799177e-01  -1.4862244e+00   5.9032516e-02
   9.9420754e+01   1.8052280e-01   3.0799177e-01  -1.4862244e+00   5.9032516e-02
   9.9446227e+01   1.7740114e-01   3.1144872e-01  -1.4873989e+00   6.4179496e-02
   9.9472486e+01   1.7740114e-01   3.1144872e-01  -1.4873989e+00   6.4179496e-02
   9.9497154e+01   1.7398168e-01   3.1465974e-01  -1.4885740e+00   6.4475373e-02
   9.9521156e+01   1.7398168e-01   3.1465974e-01  -1.4885740e+00   6.4475373e-02
   9.9545967e+01   1.6999950e-01   3.1884190e-01  -1.4904478e+00   6.7322449e-02
   9.9570449e+01   1.6999950e-01   3.1884190e-01  -1.4904478e+00   6.7322449e-02
   9.9595447e+01   1.6669551e-01   3.2190776e-01  -1.4923791e+00   6.9055752e-02
   9.9620239e+01   1.6669551e-01   3.2190776e-01  -1.4923791e+00   6.9055752e-02
   9.9645119e+01   1.6327415e-01   3.2466313e-01  -1.4943007e+00   7.1415142e-02
   9.9669626e+01   1.6327415e-01   3.2466313e-01  -1.4943007e+00   7.1415142e-02
   9.9699994e+01   1.5919608e-01   3.2719597e-01  -1.4966512e+00   7.2327451e-02
   9.9724560e+01   1.5919608e-01   3.2719597e-01  -1.4966512e+00   7.2327451e-02
   9.9745763e+01   1.5643236e-01   3.2875544e-01  -1.4982605e+00   6.8249063e-02
   9.9766953e+01   1.5643236e-01   3.2875544e-01  -1.4982605e+00   6.8249063e-02
   9.9788608e+01   1.5413156e-01   3.2979420e-01  -1.4992769e+00   6.4454035e-02
   9.9812563e+01   1.5413156e-01   3.2979420e-01  -1.4992769e+00   6.4454035e-02
   9.9837041e+01   1.5209189e-01   3.3070540e-01  -1.5005064e+00   5.6098298e-02
   9.9860907e+01   1.5209189e-01   3.3070540e-01  -1.5005064e+00   5.6098298e-02
   9.9885145e+01   1.5080032e-01   3.3090773e-01  -1.5016564e+00   4.7352986e-02
   9.9909948e+01   1.5080032e-01   3.3090773e-01  -1.5016564e+00   4.7352986e-02
   9.9933618e+01   1.5004431e-01   3.3077100e-01  -1.5029237e+00   4.1421608e-02
   9.9957327e+01   1.5004431e-01   3.3077100e-01  -1.5029237e+00   4.1421608e-02
   9.9981065e+01   1.4992492e-01   3.2988590e-01  -1.5048107e+00   3.7267522e-02
   1.0000608e+02   1.4992492e-01   3.2988590e-01  -1.5048107e+00   3.7267522e-02
   1.0003010e+02   1.5060554e-01   3.2907552e-01  -1.5066085e+00   3.8813667e-02
   1.0005437e+02   1.5060554e-01   3.2907552e-01  -1.5066085e+00   3.8813667e-02
   1.0007851e+02   1.5182717e-01   3.2837948e-01  -1.5082651e+00   4.0410117e-02
   1.0010359e+02   1.5182717e-01   3.2837948e-01  -1.5082651e+00   4.0410117e-02
   1.0012749e+02   1.5362211e-01   3.2724091e-01  -1.5096397e+00   4.1550831e-02
   1.0015152e+02   1.5362211e-01   3.2724091e-01  -1.5096397e+00   4.1550831e-02
   1.0017531e+02   1.5521181e-01   3.2613969e-01  -1.5103567e+00   4.1961149e-02
   1.0019960e+02   1.5521181e-01   3.2613969e-01  -1.5103567e+00   4.1961149e-02
   1.0022352e+02   1.5521181e-01   3.2613969e-01  -1.5103567e+00   4.1961149e-02
   1.0024753e+02   1.5729354e-01   3.2494944e-01  -1.5108575e+00   4.0736155e-02
   1.0027190e+02   1.5998289e-01   3.2260925e-01  -1.5117800e+00   4.1370110e-02
   1.0029685e+02   1.5998289e-01   3.2260925e-01  -1.5117800e+00   4.1370110e-02
   1.0032113e+02   1.5998289e-01   3.2260925e-01  -1.5117800e+00   4.1370110e-02
   1.0034643e+02   1.6226359e-01   3.2035342e-01  -1.5126326e+00   3.8404540e-02
   1.0037087e+02   1.6226359e-01   3.2035342e-01  -1.5126326e+00   3.8404540e-02
   1.0039547e+02   1.6521515e-01   3.1732729e-01  -1.5137045e+00   3.9358691e-02
   1.0042071e+02   1.6521515e-01   3.1732729e-01  -1.5137045e+00   3.9358691e-02
   1.0044593e+02   1.6934736e-01   3.1372389e-01  -1.5151714e+00   4.2728380e-02
   1.0047142e+02   1.6934736e-01   3.1372389e-01  -1.5151714e+00   4.2728380e-02
   1.0049600e+02   1.7310286e-01   3.1099975e-01  -1.5162296e+00   4.4840650e-02
   1.0052028e+02   1.7310286e-01   3.1099975e-01  -1.5162296e+00   4.4840650e-02
   1.0054458e+02   1.7694770e-01   3.0857605e-01  -1.5170413e+00   4.4661359e-02
   1.0056836e+02   1.7694770e-01   3.0857605e-01  -1.5170413e+00   4.4661359e-02
   1.0059246e+02   1.8214393e-01   3.0584967e-01  -1.5180448e+00   4.6898917e-02
   1.0061754e+02   1.8214393e-01   3.0584967e-01  -1.5180448e+00   4.6898917e-02
   1.0064181e+02   1.8660837e-01   3.0368915e-01  -1.5187583e+00   4.6182231e-02
   1.0066634e+02   1.8660837e-01   3.0368915e-01  -1.5187583e+00   4.6182231e-02
   1.0069513e+02   1.9164795e-01   3.0146888e-01  -1.5196215e+00   4.9104528e-02
   1.0071991e+02   1.9164795e-01   3.0146888e-01  -1.5196215e+00   4.9104528e-02
   1.0074110e+02   1.9817412e-01   2.9882276e-01  -1.5203350e+00   4.8129872e-02
   1.0076259e+02   1.9817412e-01   2.9882276e-01  -1.5203350e+00   4.8129872e-02
   1.0078433e+02   2.0334697e-01   2.9662007e-01  -1.5205115e+00   5.9359864e-02
   1.0080733e+02   2.0334697e-01   2.9662007e-01  -1.5205115e+00   5.9359864e-02
   1.0083136e+02   2.0838000e-01   2.9427263e-01  -1.5206075e+00   6.6566304e-02
   1.0085501e+02   2.0838000e-01   2.9427263e-01  -1.5206075e+00   6.6566304e-02
   1.0087890e+02   2.1310057e-01   2.9202676e-01  -1.5209231e+00   7.5643138e-02
   1.0090362e+02   2.1310057e-01   2.9202676e-01  -1.5209231e+00   7.5643138e-02
   1.0092789e+02   2.1310057e-01   2.9202676e-01  -1.5209231e+00   7.5643138e-02
   1.0095264e+02   2.1870145e-01   2.8881109e-01  -1.5211983e+00   7.6555447e-02
   1.0097675e+02   2.2294417e-01   2.8573310e-01  -1.5213100e+00   7.7153401e-02
   1.0100074e+02   2.2294417e-01   2.8573310e-01  -1.5213100e+00   7.7153401e-02
   1.0102537e+02   2.2677191e-01   2.8274301e-01  -1.5212653e+00   7.6179938e-02
   1.0104928e+02   2.2677191e-01   2.8274301e-01  -1.5212653e+00   7.6179938e-02
   1.0107365e+02   2.2677191e-01   2.8274301e-01  -1.5212653e+00   7.6179938e-02
   1.0109818e+02   2.3130463e-01   2.7912903e-01  -1.5210304e+00   7.3320703e-02
   1.0112246e+02   2.3130463e-01   2.7912903e-01  -1.5210304e+00   7.3320703e-02
   1.0114736e+02   2.3449337e-01   2.7646536e-01  -1.5210028e+00   7.0440964e-02
   1.0117135e+02   2.3449337e-01   2.7646536e-01  -1.5210028e+00   7.0440964e-02
   1.0119623e+02   2.3718609e-01   2.7399772e-01  -1.5208980e+00   6.9918470e-02
   1.0122030e+02   2.3718609e-01   2.7399772e-01  -1.5208980e+00   6.9918470e-02
   1.0124576e+02   2.3984054e-01   2.7101475e-01  -1.5211672e+00   6.8697290e-02
   1.0127037e+02   2.3984054e-01   2.7101475e-01  -1.5211672e+00   6.8697290e-02
   1.0129556e+02   2.4148153e-01   2.6837257e-01  -1.5213358e+00   6.7519144e-02
   1.0131974e+02   2.4148153e-01   2.6837257e-01  -1.5213358e+00   6.7519144e-02
   1.0134589e+02   2.4275415e-01   2.6584053e-01  -1.5217614e+00   6.2110619e-02
   1.0137006e+02   2.4275415e-01   2.6584053e-01  -1.5217614e+00   6.2110619e-02
   1.0139425e+02   2.4376467e-01   2.6286405e-01  -1.5219755e+00   5.8542685e-02
   1.0141825e+02   2.4376467e-01   2.6286405e-01  -1.5219755e+00   5.8542685e-02
   1.0144192e+02   2.4410328e-01   2.6074868e-01  -1.5220591e+00   5.5843786e-02
   1.0146649e+02   2.4410328e-01   2.6074868e-01  -1.5220591e+00   5.5843786e-02
   1.0149067e+02   2.4386661e-01   2.5883740e-01  -1.5216033e+00   5.3937987e-02
   1.0151508e+02   2.4386661e-01   2.5883740e-01  -1.5216033e+00   5.3937987e-02
   1.0153937e+02   2.4367857e-01   2.5767142e-01  -1.5209092e+00   5.3210334e-02
   1.0156347e+02   2.4367857e-01   2.5767142e-01  -1.5209092e+00   5.3210334e-02
   1.0158809e+02   2.4331948e-01   2.5689283e-01  -1.5205386e+00   5.3210334e-02
   1.0161229e+02   2.4331948e-01   2.5689283e-01  -1.5205386e+00   5.3210334e-02
   1.0163636e+02   2.4288131e-01   2.5640687e-01  -1.5205204e+00   6.4001159e-02
   1.0166036e+02   2.4288131e-01   2.5640687e-01  -1.5205204e+00   6.4001159e-02
   1.0168478e+02   2.4277794e-01   2.5616887e-01  -1.5206681e+00   6.5333800e-02
   1.0170842e+02   2.4277794e-01   2.5616887e-01  -1.5206681e+00   6.5333800e-02
   1.0173004e+02   2.4249326e-01   2.5627041e-01  -1.5209858e+00   6.5332011e-02
   1.0175149e+02   2.4249326e-01   2.5627041e-01  -1.5209858e+00   6.5332011e-02
   1.0177309e+02   2.4232706e-01   2.5631315e-01  -1.5209736e+00   6.3152627e-02
   1.0179583e+02   2.4232706e-01   2.5631315e-01  -1.5209736e+00   6.3152627e-02
   1.0181982e+02   2.4232706e-01   2.5631315e-01  -1.5209736e+00   6.3152627e-02
   1.0184545e+02   2.4174751e-01   2.5683221e-01  -1.5206237e+00   6.0470537e-02
   1.0186994e+02   2.4174751e-01   2.5683221e-01  -1.5206237e+00   6.0470537e-02
   1.0189517e+02   2.4131355e-01   2.5747219e-01  -1.5201724e+00   5.5435733e-02
   1.0191961e+02   2.4131355e-01   2.5747219e-01  -1.5201724e+00   5.5435733e-02
   1.0194479e+02   2.4061896e-01   2.5824887e-01  -1.5195526e+00   5.3518967e-02
   1.0196883e+02   2.4061896e-01   2.5824887e-01  -1.5195526e+00   5.3518967e-02
   1.0199316e+02   2.3970199e-01   2.5845623e-01  -1.5191648e+00   5.4204778e-02
   1.0201757e+02   2.3970199e-01   2.5845623e-01  -1.5191648e+00   5.4204778e-02
   1.0204239e+02   2.3858967e-01   2.5831401e-01  -1.5186111e+00   5.4357127e-02
   1.0206673e+02   2.3858967e-01   2.5831401e-01  -1.5186111e+00   5.4357127e-02
   1.0209057e+02   2.3745292e-01   2.5809780e-01  -1.5187664e+00   5.3597407e-02
   1.0211526e+02   2.3745292e-01   2.5809780e-01  -1.5187664e+00   5.3597407e-02
   1.0213923e+02   2.3585671e-01   2.5787675e-01  -1.5190680e+00   5.3027467e-02
   1.0216436e+02   2.3585671e-01   2.5787675e-01  -1.5190680e+00   5.3027467e-02
   1.0218837e+02   2.3455544e-01   2.5785351e-01  -1.5197284e+00   5.3302483e-02
   1.0221234e+02   2.3455544e-01   2.5785351e-01  -1.5197284e+00   5.3302483e-02
   1.0223736e+02   2.3288728e-01   2.5736243e-01  -1.5198791e+00   5.4002718e-02
   1.0226151e+02   2.3288728e-01   2.5736243e-01  -1.5198791e+00   5.4002718e-02
   1.0228594e+02   2.3203185e-01   2.5679350e-01  -1.5193931e+00   5.5812792e-02
   1.0231040e+02   2.3203185e-01   2.5679350e-01  -1.5193931e+00   5.5812792e-02
   1.0233462e+02   2.3167776e-01   2.5631869e-01  -1.5186917e+00   5.8728890e-02
   1.0235911e+02   2.3167776e-01   2.5631869e-01  -1.5186917e+00   5.8728890e-02
   1.0238343e+02   2.3134749e-01   2.5643215e-01  -1.5179480e+00   6.4223365e-02
   1.0240865e+02   2.3134749e-01   2.5643215e-01  -1.5179480e+00   6.4223365e-02
   1.0243291e+02   2.3064829e-01   2.5728473e-01  -1.5180099e+00   6.4617113e-02
   1.0245770e+02   2.3064829e-01   2.5728473e-01  -1.5180099e+00   6.4617113e-02
   1.0248177e+02   2.3012264e-01   2.5816667e-01  -1.5183197e+00   6.6952542e-02
   1.0250713e+02   2.3012264e-01   2.5816667e-01  -1.5183197e+00   6.6952542e-02
   1.0253106e+02   2.2980499e-01   2.5969112e-01  -1.5192273e+00   6.0940341e-02
   1.0255583e+02   2.2980499e-01   2.5969112e-01  -1.5192273e+00   6.0940341e-02
   1.0257990e+02   2.2950913e-01   2.6197660e-01  -1.5198129e+00   6.0054020e-02
   1.0260475e+02   2.2950913e-01   2.6197660e-01  -1.5198129e+00   6.0054020e-02
   1.0262879e+02   2.2923616e-01   2.6401368e-01  -1.5195725e+00   5.3618983e-02
   1.0265285e+02   2.2923616e-01   2.6401368e-01  -1.5195725e+00   5.3618983e-02
   1.0267680e+02   2.2924560e-01   2.6608530e-01  -1.5186353e+00   4.9713687e-02
   1.0270087e+02   2.2924560e-01   2.6608530e-01  -1.5186353e+00   4.9713687e-02
   1.0272275e+02   2.2924560e-01   2.6608530e-01  -1.5186353e+00   4.9713687e-02
   1.0274396e+02   2.2944289e-01   2.6925269e-01  -1.5177296e+00   4.7965125e-02
   1.0276514e+02   2.2944289e-01   2.6925269e-01  -1.5177296e+00   4.7965125e-02
   1.0278701e+02   2.3016602e-01   2.7226803e-01  -1.5180259e+00   4.5983986e-02
   1.0281061e+02   2.3016602e-01   2.7226803e-01  -1.5180259e+00   4.5983986e-02
   1.0283508e+02   2.3112229e-01   2.7587241e-01  -1.5189363e+00   4.8733310e-02
   1.0285991e+02   2.3112229e-01   2.7587241e-01  -1.5189363e+00   4.8733310e-02
   1.0288452e+02   2.3282787e-01   2.8129366e-01  -1.5203282e+00   4.7336058e-02
   1.0290811e+02   2.3282787e-01   2.8129366e-01  -1.5203282e+00   4.7336058e-02
   1.0293237e+02   2.3470278e-01   2.8636211e-01  -1.5209173e+00   4.6889381e-02
   1.0295642e+02   2.3470278e-01   2.8636211e-01  -1.5209173e+00   4.6889381e-02
   1.0298049e+02   2.3762915e-01   2.9347429e-01  -1.5204437e+00   5.0417737e-02
   1.0300526e+02   2.3762915e-01   2.9347429e-01  -1.5204437e+00   5.0417737e-02
   1.0302934e+02   2.3762915e-01   2.9347429e-01  -1.5204437e+00   5.0417737e-02
   1.0305387e+02   2.4042413e-01   3.0011579e-01  -1.5199682e+00   5.0523953e-02
   1.0307826e+02   2.4316640e-01   3.0688614e-01  -1.5201677e+00   5.2294211e-02
   1.0310255e+02   2.4316640e-01   3.0688614e-01  -1.5201677e+00   5.2294211e-02
   1.0312727e+02   2.4580374e-01   3.1441677e-01  -1.5212046e+00   5.1936940e-02
   1.0315161e+02   2.4580374e-01   3.1441677e-01  -1.5212046e+00   5.1936940e-02
   1.0317557e+02   2.4965028e-01   3.2460448e-01  -1.5227931e+00   5.4322318e-02
   1.0319964e+02   2.4965028e-01   3.2460448e-01  -1.5227931e+00   5.4322318e-02
   1.0322366e+02   2.4965028e-01   3.2460448e-01  -1.5227931e+00   5.4322318e-02
   1.0324790e+02   2.5283936e-01   3.3275458e-01  -1.5234975e+00   5.3286866e-02
   1.0327260e+02   2.5283936e-01   3.3275458e-01  -1.5234975e+00   5.3286866e-02
   1.0329627e+02   2.5601214e-01   3.4092528e-01  -1.5234373e+00   4.7463850e-02
   1.0332011e+02   2.5601214e-01   3.4092528e-01  -1.5234373e+00   4.7463850e-02
   1.0334467e+02   2.6010457e-01   3.5098332e-01  -1.5229249e+00   4.3770746e-02
   1.0336864e+02   2.6010457e-01   3.5098332e-01  -1.5229249e+00   4.3770746e-02
   1.0339275e+02   2.6336479e-01   3.5867512e-01  -1.5227085e+00   3.9436416e-02
   1.0341763e+02   2.6336479e-01   3.5867512e-01  -1.5227085e+00   3.9436416e-02
   1.0344179e+02   2.6686025e-01   3.6675656e-01  -1.5228519e+00   3.6818222e-02
   1.0346635e+02   2.6686025e-01   3.6675656e-01  -1.5228519e+00   3.6818222e-02
   1.0349031e+02   2.7110225e-01   3.7727556e-01  -1.5238336e+00   3.5856084e-02
   1.0351491e+02   2.7110225e-01   3.7727556e-01  -1.5238336e+00   3.5856084e-02
   1.0353887e+02   2.7427354e-01   3.8555047e-01  -1.5249909e+00   3.8680867e-02
   1.0356262e+02   2.7427354e-01   3.8555047e-01  -1.5249909e+00   3.8680867e-02
   1.0358688e+02   2.7765232e-01   3.9366502e-01  -1.5259451e+00   3.8680867e-02
   1.0361170e+02   2.7765232e-01   3.9366502e-01  -1.5259451e+00   3.8680867e-02
   1.0363587e+02   2.8130376e-01   4.0254527e-01  -1.5265006e+00   5.2226857e-02
   1.0366025e+02   2.8130376e-01   4.0254527e-01  -1.5265006e+00   5.2226857e-02
   1.0368588e+02   2.8397521e-01   4.0880561e-01  -1.5268505e+00   5.4675297e-02
   1.0370970e+02   2.8397521e-01   4.0880561e-01  -1.5268505e+00   5.4675297e-02
   1.0373147e+02   2.8629404e-01   4.1447067e-01  -1.5273205e+00   6.2166051e-02
   1.0375307e+02   2.8629404e-01   4.1447067e-01  -1.5273205e+00   6.2166051e-02
   1.0377532e+02   2.8629404e-01   4.1447067e-01  -1.5273205e+00   6.2166051e-02
   1.0379939e+02   2.8885406e-01   4.2010555e-01  -1.5277449e+00   6.4509348e-02
   1.0382421e+02   2.8885406e-01   4.2010555e-01  -1.5277449e+00   6.4509348e-02
   1.0384866e+02   2.9097515e-01   4.2401144e-01  -1.5280262e+00   7.1216063e-02
   1.0387273e+02   2.9306769e-01   4.2705628e-01  -1.5281109e+00   7.1371869e-02
   1.0389667e+02   2.9306769e-01   4.2705628e-01  -1.5281109e+00   7.1371869e-02
   1.0392090e+02   2.9306769e-01   4.2705628e-01  -1.5281109e+00   7.1371869e-02
   1.0394598e+02   2.9563928e-01   4.3018207e-01  -1.5282840e+00   7.7642516e-02
   1.0397082e+02   2.9563928e-01   4.3018207e-01  -1.5282840e+00   7.7642516e-02
   1.0399565e+02   2.9767096e-01   4.3179917e-01  -1.5285081e+00   8.0675916e-02
   1.0401971e+02   2.9767096e-01   4.3179917e-01  -1.5285081e+00   8.0675916e-02
   1.0404480e+02   2.9971403e-01   4.3292511e-01  -1.5289850e+00   7.6678590e-02
   1.0406883e+02   2.9971403e-01   4.3292511e-01  -1.5289850e+00   7.6678590e-02
   1.0409332e+02   3.0219108e-01   4.3309560e-01  -1.5297167e+00   7.2253064e-02
   1.0411713e+02   3.0219108e-01   4.3309560e-01  -1.5297167e+00   7.2253064e-02
   1.0414130e+02   3.0409929e-01   4.3232727e-01  -1.5300574e+00   6.6017346e-02
   1.0416628e+02   3.0409929e-01   4.3232727e-01  -1.5300574e+00   6.6017346e-02
   1.0419045e+02   3.0615327e-01   4.3070486e-01  -1.5302043e+00   6.2353806e-02
   1.0421454e+02   3.0615327e-01   4.3070486e-01  -1.5302043e+00   6.2353806e-02
   1.0423890e+02   3.0832902e-01   4.2777663e-01  -1.5302273e+00   5.7075695e-02
   1.0426359e+02   3.0832902e-01   4.2777663e-01  -1.5302273e+00   5.7075695e-02
   1.0428778e+02   3.0960241e-01   4.2441916e-01  -1.5300173e+00   5.5140928e-02
   1.0431175e+02   3.0960241e-01   4.2441916e-01  -1.5300173e+00   5.5140928e-02
   1.0433570e+02   3.1027377e-01   4.2008644e-01  -1.5297003e+00   5.5641965e-02
   1.0435975e+02   3.1027377e-01   4.2008644e-01  -1.5297003e+00   5.5641965e-02
   1.0438396e+02   3.1020758e-01   4.1342995e-01  -1.5297428e+00   5.4894165e-02
   1.0440822e+02   3.1020758e-01   4.1342995e-01  -1.5297428e+00   5.4894165e-02
   1.0443244e+02   3.0949858e-01   4.0752947e-01  -1.5300342e+00   5.2220062e-02
   1.0445645e+02   3.0949858e-01   4.0752947e-01  -1.5300342e+00   5.2220062e-02
   1.0448058e+02   3.0811131e-01   4.0138641e-01  -1.5305613e+00   4.9542622e-02
   1.0450549e+02   3.0811131e-01   4.0138641e-01  -1.5305613e+00   4.9542622e-02
   1.0452949e+02   3.0811131e-01   4.0138641e-01  -1.5305613e+00   4.9542622e-02
   1.0455386e+02   3.0811131e-01   4.0138641e-01  -1.5305613e+00   4.9542622e-02
   1.0457755e+02   3.0372456e-01   3.8683060e-01  -1.5306180e+00   4.0802435e-02
   1.0460160e+02   3.0372456e-01   3.8683060e-01  -1.5306180e+00   4.0802435e-02
   1.0462620e+02   3.0372456e-01   3.8683060e-01  -1.5306180e+00   4.0802435e-02
   1.0465085e+02   3.0132291e-01   3.7979507e-01  -1.5298536e+00   3.8754419e-02
   1.0467559e+02   2.9896733e-01   3.7312132e-01  -1.5290008e+00   3.6335305e-02
   1.0469900e+02   2.9896733e-01   3.7312132e-01  -1.5290008e+00   3.6335305e-02
   1.0472089e+02   2.9896733e-01   3.7312132e-01  -1.5290008e+00   3.6335305e-02
   1.0474214e+02   2.9541355e-01   3.6472934e-01  -1.5283005e+00   3.4617738e-02
   1.0476339e+02   2.9541355e-01   3.6472934e-01  -1.5283005e+00   3.4617738e-02
   1.0478503e+02   2.9250240e-01   3.5867435e-01  -1.5277959e+00   3.3745126e-02
   1.0480835e+02   2.9250240e-01   3.5867435e-01  -1.5277959e+00   3.3745126e-02
   1.0483314e+02   2.8976819e-01   3.5331938e-01  -1.5272747e+00   3.1830148e-02
   1.0485761e+02   2.8976819e-01   3.5331938e-01  -1.5272747e+00   3.1830148e-02
   1.0488177e+02   2.8654379e-01   3.4759670e-01  -1.5269793e+00   3.0896739e-02
   1.0490684e+02   2.8654379e-01   3.4759670e-01  -1.5269793e+00   3.0896739e-02
   1.0493161e+02   2.8431100e-01   3.4362507e-01  -1.5266088e+00   2.9858784e-02
   1.0495573e+02   2.8431100e-01   3.4362507e-01  -1.5266088e+00   2.9858784e-02
   1.0497975e+02   2.8167242e-01   3.3912736e-01  -1.5260748e+00   3.6329822e-02
   1.0500432e+02   2.8167242e-01   3.3912736e-01  -1.5260748e+00   3.6329822e-02
   1.0502833e+02   2.7991310e-01   3.3619624e-01  -1.5254343e+00   4.4718699e-02
   1.0505242e+02   2.7991310e-01   3.3619624e-01  -1.5254343e+00   4.4718699e-02
   1.0507637e+02   2.7863452e-01   3.3403757e-01  -1.5247459e+00   5.2599386e-02
   1.0510048e+02   2.7863452e-01   3.3403757e-01  -1.5247459e+00   5.2599386e-02
   1.0512527e+02   2.7771628e-01   3.3195409e-01  -1.5234886e+00   6.2550024e-02
   1.0514961e+02   2.7771628e-01   3.3195409e-01  -1.5234886e+00   6.2550024e-02
   1.0517413e+02   2.7745810e-01   3.3078173e-01  -1.5222924e+00   7.1478204e-02
   1.0519810e+02   2.7745810e-01   3.3078173e-01  -1.5222924e+00   7.1478204e-02
   1.0522231e+02   2.7745810e-01   3.3078173e-01  -1.5222924e+00   7.1478204e-02
   1.0524683e+02   2.7750960e-01   3.2990530e-01  -1.5211326e+00   7.3098139e-02
   1.0527131e+02   2.7750960e-01   3.2990530e-01  -1.5211326e+00   7.3098139e-02
   1.0529591e+02   2.7808753e-01   3.2943353e-01  -1.5202301e+00   7.0896701e-02
   1.0531991e+02   2.7808753e-01   3.2943353e-01  -1.5202301e+00   7.0896701e-02
   1.0534461e+02   2.7917734e-01   3.2951254e-01  -1.5194418e+00   7.0898847e-02
   1.0536881e+02   2.7917734e-01   3.2951254e-01  -1.5194418e+00   7.0898847e-02
   1.0539296e+02   2.8056610e-01   3.2980433e-01  -1.5189190e+00   7.1464376e-02
   1.0541697e+02   2.8056610e-01   3.2980433e-01  -1.5189190e+00   7.1464376e-02
   1.0544093e+02   2.8178754e-01   3.2989702e-01  -1.5179219e+00   6.9841699e-02
   1.0546574e+02   2.8178754e-01   3.2989702e-01  -1.5179219e+00   6.9841699e-02
   1.0548989e+02   2.8374052e-01   3.3023816e-01  -1.5160547e+00   6.5434174e-02
   1.0551427e+02   2.8374052e-01   3.3023816e-01  -1.5160547e+00   6.5434174e-02
   1.0553976e+02   2.8576568e-01   3.3047372e-01  -1.5144371e+00   6.6105918e-02
   1.0556416e+02   2.8576568e-01   3.3047372e-01  -1.5144371e+00   6.6105918e-02
   1.0558784e+02   2.8772640e-01   3.3065006e-01  -1.5129750e+00   5.8834390e-02
   1.0561236e+02   2.8772640e-01   3.3065006e-01  -1.5129750e+00   5.8834390e-02
   1.0563639e+02   2.9014051e-01   3.3032307e-01  -1.5111233e+00   5.2975969e-02
   1.0566032e+02   2.9014051e-01   3.3032307e-01  -1.5111233e+00   5.2975969e-02
   1.0568503e+02   2.9247501e-01   3.2948261e-01  -1.5096544e+00   4.4634298e-02
   1.0570843e+02   2.9247501e-01   3.2948261e-01  -1.5096544e+00   4.4634298e-02
   1.0573004e+02   2.9441556e-01   3.2874405e-01  -1.5084550e+00   4.0941314e-02
   1.0575135e+02   2.9441556e-01   3.2874405e-01  -1.5084550e+00   4.0941314e-02
   1.0577306e+02   2.9701456e-01   3.2814831e-01  -1.5069321e+00   3.7512497e-02
   1.0579613e+02   2.9701456e-01   3.2814831e-01  -1.5069321e+00   3.7512497e-02
   1.0582136e+02   2.9972833e-01   3.2798612e-01  -1.5052716e+00   3.4796075e-02
   1.0584575e+02   2.9972833e-01   3.2798612e-01  -1.5052716e+00   3.4796075e-02
   1.0586944e+02   2.9972833e-01   3.2798612e-01  -1.5052716e+00   3.4796075e-02
   1.0589314e+02   3.0268171e-01   3.2794318e-01  -1.5030166e+00   3.8315968e-02
   1.0591674e+02   3.0268171e-01   3.2794318e-01  -1.5030166e+00   3.8315968e-02
   1.0594082e+02   3.0441138e-01   3.2780498e-01  -1.5014206e+00   3.8551764e-02
   1.0596503e+02   3.0441138e-01   3.2780498e-01  -1.5014206e+00   3.8551764e-02
   1.0598860e+02   3.0634642e-01   3.2750759e-01  -1.4989656e+00   3.8987354e-02
   1.0601225e+02   3.0634642e-01   3.2750759e-01  -1.4989656e+00   3.8987354e-02
   1.0603625e+02   3.0727506e-01   3.2719472e-01  -1.4972814e+00   3.8920359e-02
   1.0606047e+02   3.0727506e-01   3.2719472e-01  -1.4972814e+00   3.8920359e-02
   1.0608533e+02   3.0793861e-01   3.2646528e-01  -1.4955233e+00   3.5510735e-02
   1.0610972e+02   3.0793861e-01   3.2646528e-01  -1.4955233e+00   3.5510735e-02
   1.0613406e+02   3.0809760e-01   3.2498896e-01  -1.4934015e+00   3.6737279e-02
   1.0615850e+02   3.0809760e-01   3.2498896e-01  -1.4934015e+00   3.6737279e-02
   1.0618335e+02   3.0765855e-01   3.2342491e-01  -1.4913923e+00   3.6008433e-02
   1.0620754e+02   3.0765855e-01   3.2342491e-01  -1.4913923e+00   3.6008433e-02
   1.0623166e+02   3.0663311e-01   3.2150286e-01  -1.4899342e+00   3.9741115e-02
   1.0625611e+02   3.0663311e-01   3.2150286e-01  -1.4899342e+00   3.9741115e-02
   1.0627976e+02   3.0517811e-01   3.1951541e-01  -1.4886974e+00   4.4333891e-02
   1.0630416e+02   3.0517811e-01   3.1951541e-01  -1.4886974e+00   4.4333891e-02
   1.0632844e+02   3.0374730e-01   3.1745023e-01  -1.4873718e+00   5.0013260e-02
   1.0635016e+02   3.0374730e-01   3.1745023e-01  -1.4873718e+00   5.0013260e-02
   1.0637156e+02   3.0225605e-01   3.1549719e-01  -1.4864426e+00   5.4843740e-02
   1.0639321e+02   3.0225605e-01   3.1549719e-01  -1.4864426e+00   5.4843740e-02
   1.0641649e+02   3.0225605e-01   3.1549719e-01  -1.4864426e+00   5.4843740e-02
   1.0644045e+02   2.9988343e-01   3.1320301e-01  -1.4849621e+00   5.7933048e-02
   1.0646525e+02   2.9988343e-01   3.1320301e-01  -1.4849621e+00   5.7933048e-02
   1.0648922e+02   2.9760161e-01   3.1124103e-01  -1.4839830e+00   6.0383753e-02
   1.0651329e+02   2.9760161e-01   3.1124103e-01  -1.4839830e+00   6.0383753e-02
   1.0653701e+02   2.9493681e-01   3.0912793e-01  -1.4828380e+00   6.4716415e-02
   1.0656123e+02   2.9493681e-01   3.0912793e-01  -1.4828380e+00   6.4716415e-02
   1.0658572e+02   2.9167840e-01   3.0683574e-01  -1.4812474e+00   6.8497733e-02
   1.0660984e+02   2.9167840e-01   3.0683574e-01  -1.4812474e+00   6.8497733e-02
   1.0663402e+02   2.8757349e-01   3.0427507e-01  -1.4801486e+00   7.3696450e-02
   1.0665801e+02   2.8757349e-01   3.0427507e-01  -1.4801486e+00   7.3696450e-02
   1.0668216e+02   2.8315088e-01   3.0170667e-01  -1.4795307e+00   7.6727704e-02
   1.0670605e+02   2.8315088e-01   3.0170667e-01  -1.4795307e+00   7.6727704e-02
   1.0672742e+02   2.7830088e-01   2.9920882e-01  -1.4791877e+00   7.7982263e-02
   1.0674873e+02   2.7830088e-01   2.9920882e-01  -1.4791877e+00   7.7982263e-02
   1.0677045e+02   2.7830088e-01   2.9920882e-01  -1.4791877e+00   7.7982263e-02
   1.0679286e+02   2.7136010e-01   2.9585010e-01  -1.4790267e+00   7.7399568e-02
   1.0681692e+02   2.7136010e-01   2.9585010e-01  -1.4790267e+00   7.7399568e-02
   1.0684089e+02   2.6528215e-01   2.9317075e-01  -1.4789767e+00   7.0953087e-02
   1.0686603e+02   2.6528215e-01   2.9317075e-01  -1.4789767e+00   7.0953087e-02
   1.0689022e+02   2.5883439e-01   2.9035848e-01  -1.4787323e+00   6.2971787e-02
   1.0691423e+02   2.5883439e-01   2.9035848e-01  -1.4787323e+00   6.2971787e-02
   1.0693813e+02   2.5214395e-01   2.8745964e-01  -1.4782163e+00   5.7501392e-02
   1.0696256e+02   2.5214395e-01   2.8745964e-01  -1.4782163e+00   5.7501392e-02
   1.0698683e+02   2.4561994e-01   2.8444320e-01  -1.4777993e+00   5.2890615e-02
   1.0701057e+02   2.4561994e-01   2.8444320e-01  -1.4777993e+00   5.2890615e-02
   1.0703474e+02   2.3993401e-01   2.8126696e-01  -1.4775448e+00   5.1182346e-02
   1.0705872e+02   2.3993401e-01   2.8126696e-01  -1.4775448e+00   5.1182346e-02
   1.0708469e+02   2.3352042e-01   2.7732116e-01  -1.4777055e+00   4.7720389e-02
   1.0710892e+02   2.3352042e-01   2.7732116e-01  -1.4777055e+00   4.7720389e-02
   1.0713353e+02   2.2868297e-01   2.7422231e-01  -1.4783247e+00   5.2710966e-02
   1.0715715e+02   2.2868297e-01   2.7422231e-01  -1.4783247e+00   5.2710966e-02
   1.0718143e+02   2.2469340e-01   2.7152130e-01  -1.4792460e+00   5.0709800e-02
   1.0720700e+02   2.2469340e-01   2.7152130e-01  -1.4792460e+00   5.0709800e-02
   1.0723124e+02   2.2127439e-01   2.6916426e-01  -1.4797417e+00   5.2730397e-02
   1.0725536e+02   2.2127439e-01   2.6916426e-01  -1.4797417e+00   5.2730397e-02
   1.0727936e+02   2.1855026e-01   2.6699132e-01  -1.4797052e+00   5.2583174e-02
   1.0730394e+02   2.1855026e-01   2.6699132e-01  -1.4797052e+00   5.2583174e-02
   1.0732785e+02   2.1855026e-01   2.6699132e-01  -1.4797052e+00   5.2583174e-02
   1.0735173e+02   2.1653500e-01   2.6491788e-01  -1.4796138e+00   5.8652715e-02
   1.0737608e+02   2.1575280e-01   2.6392233e-01  -1.4798959e+00   6.2661008e-02
   1.0740055e+02   2.1575280e-01   2.6392233e-01  -1.4798959e+00   6.2661008e-02
   1.0742544e+02   2.1592186e-01   2.6334488e-01  -1.4799258e+00   6.6287235e-02
   1.0744920e+02   2.1592186e-01   2.6334488e-01  -1.4799258e+00   6.6287235e-02
   1.0747294e+02   2.1725415e-01   2.6345557e-01  -1.4802877e+00   7.0846514e-02
   1.0749659e+02   2.1725415e-01   2.6345557e-01  -1.4802877e+00   7.0846514e-02
   1.0752079e+02   2.1725415e-01   2.6345557e-01  -1.4802877e+00   7.0846514e-02
   1.0754540e+02   2.1886228e-01   2.6376450e-01  -1.4804865e+00   7.7656821e-02
   1.0756928e+02   2.1886228e-01   2.6376450e-01  -1.4804865e+00   7.7656821e-02
   1.0759342e+02   2.2063591e-01   2.6430207e-01  -1.4805521e+00   7.7656821e-02
   1.0761760e+02   2.2063591e-01   2.6430207e-01  -1.4805521e+00   7.7656821e-02
   1.0764162e+02   2.2385608e-01   2.6512161e-01  -1.4817311e+00   7.0845441e-02
   1.0766578e+02   2.2385608e-01   2.6512161e-01  -1.4817311e+00   7.0845441e-02
   1.0768931e+02   2.2671629e-01   2.6583993e-01  -1.4826742e+00   7.0352034e-02
   1.0771303e+02   2.2671629e-01   2.6583993e-01  -1.4826742e+00   7.0352034e-02
   1.0773437e+02   2.2671629e-01   2.6583993e-01  -1.4826742e+00   7.0352034e-02
   1.0775643e+02   2.2903353e-01   2.6649198e-01  -1.4834820e+00   6.9120125e-02
   1.0778017e+02   2.3143439e-01   2.6684472e-01  -1.4839592e+00   6.5103845e-02
   1.0780390e+02   2.3143439e-01   2.6684472e-01  -1.4839592e+00   6.5103845e-02
   1.0782756e+02   2.3254934e-01   2.6687601e-01  -1.4843168e+00   6.8996743e-02
   1.0785160e+02   2.3254934e-01   2.6687601e-01  -1.4843168e+00   6.8996743e-02
   1.0787589e+02   2.3310603e-01   2.6663283e-01  -1.4841999e+00   7.2700934e-02
   1.0790001e+02   2.3310603e-01   2.6663283e-01  -1.4841999e+00   7.2700934e-02
   1.0792487e+02   2.3244882e-01   2.6582134e-01  -1.4848769e+00   7.6782064e-02
   1.0794879e+02   2.3244882e-01   2.6582134e-01  -1.4848769e+00   7.6782064e-02
   1.0797310e+02   2.3106353e-01   2.6439497e-01  -1.4855760e+00   7.1790532e-02
   1.0799703e+02   2.3106353e-01   2.6439497e-01  -1.4855760e+00   7.1790532e-02
   1.0802098e+02   2.3106353e-01   2.6439497e-01  -1.4855760e+00   7.1790532e-02
   1.0804529e+02   2.2909808e-01   2.6272801e-01  -1.4862735e+00   7.2707967e-02
   1.0806944e+02   2.2909808e-01   2.6272801e-01  -1.4862735e+00   7.2707967e-02
   1.0809353e+02   2.2575003e-01   2.6000020e-01  -1.4868995e+00   7.1598367e-02
   1.0811795e+02   2.2575003e-01   2.6000020e-01  -1.4868995e+00   7.1598367e-02
   1.0814196e+02   2.2253051e-01   2.5777456e-01  -1.4873314e+00   6.9455103e-02
   1.0816671e+02   2.2253051e-01   2.5777456e-01  -1.4873314e+00   6.9455103e-02
   1.0819049e+02   2.1870057e-01   2.5508624e-01  -1.4873819e+00   6.8332152e-02
   1.0821470e+02   2.1870057e-01   2.5508624e-01  -1.4873819e+00   6.8332152e-02
   1.0823865e+02   2.1350658e-01   2.5136754e-01  -1.4879080e+00   6.7787127e-02
   1.0826246e+02   2.1350658e-01   2.5136754e-01  -1.4879080e+00   6.7787127e-02
   1.0828695e+02   2.0906761e-01   2.4849281e-01  -1.4887851e+00   6.3506440e-02
   1.0831161e+02   2.0906761e-01   2.4849281e-01  -1.4887851e+00   6.3506440e-02
   1.0833582e+02   2.0457165e-01   2.4549641e-01  -1.4900794e+00   5.8625535e-02
   1.0835989e+02   2.0457165e-01   2.4549641e-01  -1.4900794e+00   5.8625535e-02
   1.0838464e+02   1.9890589e-01   2.4136467e-01  -1.4914126e+00   5.4616884e-02
   1.0840853e+02   1.9890589e-01   2.4136467e-01  -1.4914126e+00   5.4616884e-02
   1.0843239e+02   1.9890589e-01   2.4136467e-01  -1.4914126e+00   5.4616884e-02
   1.0845812e+02   1.9428840e-01   2.3777133e-01  -1.4919724e+00   4.9921230e-02
   1.0848248e+02   1.8959795e-01   2.3397169e-01  -1.4925672e+00   4.3777899e-02
   1.0850657e+02   1.8959795e-01   2.3397169e-01  -1.4925672e+00   4.3777899e-02
   1.0853020e+02   1.8410398e-01   2.2912315e-01  -1.4933833e+00   4.3858365e-02
   1.0855517e+02   1.8410398e-01   2.2912315e-01  -1.4933833e+00   4.3858365e-02
   1.0857891e+02   1.7984831e-01   2.2503684e-01  -1.4940326e+00   4.8510985e-02
   1.0860364e+02   1.7984831e-01   2.2503684e-01  -1.4940326e+00   4.8510985e-02
   1.0862769e+02   1.7984831e-01   2.2503684e-01  -1.4940326e+00   4.8510985e-02
   1.0865180e+02   1.7616503e-01   2.2114706e-01  -1.4949230e+00   4.9677447e-02
   1.0867575e+02   1.7257182e-01   2.1666484e-01  -1.4963598e+00   5.3305105e-02
   1.0869908e+02   1.7257182e-01   2.1666484e-01  -1.4963598e+00   5.3305105e-02
   1.0872103e+02   1.7257182e-01   2.1666484e-01  -1.4963598e+00   5.3305105e-02
   1.0874226e+02   1.7015250e-01   2.1331340e-01  -1.4973733e+00   5.9065060e-02
   1.0876349e+02   1.7015250e-01   2.1331340e-01  -1.4973733e+00   5.9065060e-02
   1.0878506e+02   1.6821562e-01   2.1044217e-01  -1.4982160e+00   5.8363632e-02
   1.0880748e+02   1.6821562e-01   2.1044217e-01  -1.4982160e+00   5.8363632e-02
   1.0883181e+02   1.6821562e-01   2.1044217e-01  -1.4982160e+00   5.8363632e-02
   1.0885661e+02   1.6650809e-01   2.0731430e-01  -1.4992172e+00   5.5959062e-02
   1.0888078e+02   1.6598342e-01   2.0508890e-01  -1.4997309e+00   5.2872256e-02
   1.0890551e+02   1.6598342e-01   2.0508890e-01  -1.4997309e+00   5.2872256e-02
   1.0893099e+02   1.6599941e-01   2.0298460e-01  -1.5006374e+00   5.8610396e-02
   1.0895508e+02   1.6599941e-01   2.0298460e-01  -1.5006374e+00   5.8610396e-02
   1.0897916e+02   1.6670348e-01   2.0042872e-01  -1.5017990e+00   5.1558570e-02
   1.0900337e+02   1.6670348e-01   2.0042872e-01  -1.5017990e+00   5.1558570e-02
   1.0902822e+02   1.6670348e-01   2.0042872e-01  -1.5017990e+00   5.1558570e-02
   1.0905195e+02   1.6764900e-01   1.9869295e-01  -1.5025891e+00   4.8322395e-02
   1.0907607e+02   1.6887614e-01   1.9742826e-01  -1.5031265e+00   4.8217253e-02
   1.0910011e+02   1.6887614e-01   1.9742826e-01  -1.5031265e+00   4.8217253e-02
   1.0912508e+02   1.6887614e-01   1.9742826e-01  -1.5031265e+00   4.8217253e-02
   1.0914959e+02   1.7058277e-01   1.9630468e-01  -1.5037154e+00   4.5897202e-02
   1.0917541e+02   1.7058277e-01   1.9630468e-01  -1.5037154e+00   4.5897202e-02
   1.0919954e+02   1.7212355e-01   1.9591253e-01  -1.5038625e+00   3.9892272e-02
   1.0922547e+02   1.7212355e-01   1.9591253e-01  -1.5038625e+00   3.9892272e-02
   1.0925024e+02   1.7393743e-01   1.9602628e-01  -1.5045813e+00   3.6086754e-02
   1.0927426e+02   1.7393743e-01   1.9602628e-01  -1.5045813e+00   3.6086754e-02
   1.0929843e+02   1.7663330e-01   1.9716336e-01  -1.5056317e+00   3.7106947e-02
   1.0932315e+02   1.7663330e-01   1.9716336e-01  -1.5056317e+00   3.7106947e-02
   1.0934816e+02   1.7895947e-01   1.9888288e-01  -1.5067877e+00   4.0238456e-02
   1.0937226e+02   1.7895947e-01   1.9888288e-01  -1.5067877e+00   4.0238456e-02
   1.0939725e+02   1.8109711e-01   2.0113516e-01  -1.5079609e+00   4.0868000e-02
   1.0942132e+02   1.8109711e-01   2.0113516e-01  -1.5079609e+00   4.0868000e-02
   1.0944646e+02   1.8321182e-01   2.0337726e-01  -1.5088854e+00   4.7842578e-02
   1.0947093e+02   1.8321182e-01   2.0337726e-01  -1.5088854e+00   4.7842578e-02
   1.0949971e+02   1.8553402e-01   2.0642453e-01  -1.5095074e+00   5.1721768e-02
   1.0952143e+02   1.8553402e-01   2.0642453e-01  -1.5095074e+00   5.1721768e-02
   1.0954275e+02   1.8719022e-01   2.0896724e-01  -1.5094755e+00   5.3870396e-02
   1.0956372e+02   1.8719022e-01   2.0896724e-01  -1.5094755e+00   5.3870396e-02
   1.0958500e+02   1.8875273e-01   2.1217518e-01  -1.5101041e+00   5.3870396e-02
   1.0960594e+02   1.8875273e-01   2.1217518e-01  -1.5101041e+00   5.3870396e-02
   1.0962754e+02   1.8966083e-01   2.1520507e-01  -1.5109028e+00   5.1621274e-02
   1.0965167e+02   1.8966083e-01   2.1520507e-01  -1.5109028e+00   5.1621274e-02
   1.0967598e+02   1.9007669e-01   2.1851471e-01  -1.5122248e+00   5.1249460e-02
   1.0969988e+02   1.9007669e-01   2.1851471e-01  -1.5122248e+00   5.1249460e-02
   1.0972244e+02   1.9007669e-01   2.1851471e-01  -1.5122248e+00   5.1249460e-02
   1.0974377e+02   1.9006488e-01   2.2307469e-01  -1.5134262e+00   4.9335555e-02
   1.0976516e+02   1.9006488e-01   2.2307469e-01  -1.5134262e+00   4.9335555e-02
   1.0978738e+02   1.8978968e-01   2.2723536e-01  -1.5138681e+00   4.7381596e-02
   1.0981147e+02   1.8978968e-01   2.2723536e-01  -1.5138681e+00   4.7381596e-02
   1.0983578e+02   1.8947040e-01   2.3182809e-01  -1.5136563e+00   4.7723369e-02
   1.0986042e+02   1.8947040e-01   2.3182809e-01  -1.5136563e+00   4.7723369e-02
   1.0988548e+02   1.8901241e-01   2.3649669e-01  -1.5134349e+00   4.5618848e-02
   1.0990967e+02   1.8901241e-01   2.3649669e-01  -1.5134349e+00   4.5618848e-02
   1.0993388e+02   1.8861255e-01   2.4257968e-01  -1.5134501e+00   4.3957905e-02
   1.0995821e+02   1.8861255e-01   2.4257968e-01  -1.5134501e+00   4.3957905e-02
   1.0998183e+02   1.8818779e-01   2.4774852e-01  -1.5143979e+00   4.0342406e-02
   1.1000670e+02   1.8818779e-01   2.4774852e-01  -1.5143979e+00   4.0342406e-02
   1.1003078e+02   1.8761078e-01   2.5243992e-01  -1.5153409e+00   4.0388540e-02
   1.1005497e+02   1.8761078e-01   2.5243992e-01  -1.5153409e+00   4.0388540e-02
   1.1007900e+02   1.8632632e-01   2.5777081e-01  -1.5159491e+00   4.4668392e-02
   1.1010405e+02   1.8632632e-01   2.5777081e-01  -1.5159491e+00   4.4668392e-02
   1.1012810e+02   1.8632632e-01   2.5777081e-01  -1.5159491e+00   4.4668392e-02
   1.1015270e+02   1.8487515e-01   2.6199102e-01  -1.5158792e+00   4.8272208e-02
   1.1017696e+02   1.8365946e-01   2.6608196e-01  -1.5158681e+00   5.5264787e-02
   1.1020101e+02   1.8365946e-01   2.6608196e-01  -1.5158681e+00   5.5264787e-02
   1.1022595e+02   1.8365946e-01   2.6608196e-01  -1.5158681e+00   5.5264787e-02
   1.1025076e+02   1.8197137e-01   2.7075860e-01  -1.5156877e+00   5.8842615e-02
   1.1027541e+02   1.8028487e-01   2.7411965e-01  -1.5156159e+00   6.1929778e-02
   1.1029963e+02   1.8028487e-01   2.7411965e-01  -1.5156159e+00   6.1929778e-02
   1.1032416e+02   1.8028487e-01   2.7411965e-01  -1.5156159e+00   6.1929778e-02
   1.1034869e+02   1.7851754e-01   2.7776450e-01  -1.5162697e+00   6.1133818e-02
   1.1037297e+02   1.7851754e-01   2.7776450e-01  -1.5162697e+00   6.1133818e-02
   1.1039774e+02   1.7702289e-01   2.8057954e-01  -1.5171124e+00   6.1040358e-02
   1.1042217e+02   1.7702289e-01   2.8057954e-01  -1.5171124e+00   6.1040358e-02
   1.1044676e+02   1.7614473e-01   2.8305918e-01  -1.5178285e+00   5.9511856e-02
   1.1047078e+02   1.7614473e-01   2.8305918e-01  -1.5178285e+00   5.9511856e-02
   1.1049531e+02   1.7580381e-01   2.8530809e-01  -1.5186313e+00   6.0954527e-02
   1.1051968e+02   1.7580381e-01   2.8530809e-01  -1.5186313e+00   6.0954527e-02
   1.1054447e+02   1.7614831e-01   2.8629759e-01  -1.5184889e+00   6.4336495e-02
   1.1056869e+02   1.7614831e-01   2.8629759e-01  -1.5184889e+00   6.4336495e-02
   1.1059302e+02   1.7704812e-01   2.8714839e-01  -1.5182364e+00   6.6438870e-02
   1.1061711e+02   1.7704812e-01   2.8714839e-01  -1.5182364e+00   6.6438870e-02
   1.1064141e+02   1.7865461e-01   2.8767395e-01  -1.5182791e+00   6.8053917e-02
   1.1066642e+02   1.7865461e-01   2.8767395e-01  -1.5182791e+00   6.8053917e-02
   1.1069037e+02   1.8102050e-01   2.8818703e-01  -1.5186956e+00   6.8745689e-02
   1.1071347e+02   1.8102050e-01   2.8818703e-01  -1.5186956e+00   6.8745689e-02
   1.1073486e+02   1.8326882e-01   2.8800398e-01  -1.5189569e+00   7.1610884e-02
   1.1075615e+02   1.8326882e-01   2.8800398e-01  -1.5189569e+00   7.1610884e-02
   1.1077773e+02   1.8579796e-01   2.8736836e-01  -1.5196242e+00   7.0239023e-02
   1.1080046e+02   1.8579796e-01   2.8736836e-01  -1.5196242e+00   7.0239023e-02
   1.1082537e+02   1.8579796e-01   2.8736836e-01  -1.5196242e+00   7.0239023e-02
   1.1085022e+02   1.8956518e-01   2.8594041e-01  -1.5202341e+00   7.0795254e-02
   1.1087442e+02   1.9283570e-01   2.8426102e-01  -1.5202720e+00   7.7061729e-02
   1.1089850e+02   1.9283570e-01   2.8426102e-01  -1.5202720e+00   7.7061729e-02
   1.1092261e+02   1.9283570e-01   2.8426102e-01  -1.5202720e+00   7.7061729e-02
   1.1094721e+02   1.9621602e-01   2.8248355e-01  -1.5202919e+00   7.9888300e-02
   1.1097132e+02   1.9621602e-01   2.8248355e-01  -1.5202919e+00   7.9888300e-02
   1.1099636e+02   2.0014974e-01   2.7950364e-01  -1.5199713e+00   7.9489426e-02
   1.1102091e+02   2.0014974e-01   2.7950364e-01  -1.5199713e+00   7.9489426e-02
   1.1104533e+02   2.0280813e-01   2.7633378e-01  -1.5197437e+00   7.5630263e-02
   1.1106948e+02   2.0280813e-01   2.7633378e-01  -1.5197437e+00   7.5630263e-02
   1.1109387e+02   2.0504807e-01   2.7236542e-01  -1.5194969e+00   7.2802977e-02
   1.1111811e+02   2.0504807e-01   2.7236542e-01  -1.5194969e+00   7.2802977e-02
   1.1114243e+02   2.0712809e-01   2.6623675e-01  -1.5198414e+00   6.2775926e-02
   1.1116745e+02   2.0712809e-01   2.6623675e-01  -1.5198414e+00   6.2775926e-02
   1.1119250e+02   2.0825888e-01   2.6072881e-01  -1.5205778e+00   4.6189741e-02
   1.1121646e+02   2.0825888e-01   2.6072881e-01  -1.5205778e+00   4.6189741e-02
   1.1124084e+02   2.0892467e-01   2.5260228e-01  -1.5210173e+00   3.9228753e-02
   1.1126536e+02   2.0892467e-01   2.5260228e-01  -1.5210173e+00   3.9228753e-02
   1.1128910e+02   2.0855027e-01   2.4546352e-01  -1.5209332e+00   3.4712509e-02
   1.1131328e+02   2.0855027e-01   2.4546352e-01  -1.5209332e+00   3.4712509e-02
   1.1133769e+02   2.0727555e-01   2.3777908e-01  -1.5207978e+00   2.9267744e-02
   1.1136198e+02   2.0727555e-01   2.3777908e-01  -1.5207978e+00   2.9267744e-02
   1.1138674e+02   2.0518170e-01   2.2741970e-01  -1.5203580e+00   2.4119810e-02
   1.1141084e+02   2.0518170e-01   2.2741970e-01  -1.5203580e+00   2.4119810e-02
   1.1143535e+02   2.0310217e-01   2.1874842e-01  -1.5205719e+00   2.5165276e-02
   1.1146049e+02   2.0310217e-01   2.1874842e-01  -1.5205719e+00   2.5165276e-02
   1.1148534e+02   2.0068440e-01   2.0967256e-01  -1.5206858e+00   2.1842317e-02
   1.1150928e+02   2.0068440e-01   2.0967256e-01  -1.5206858e+00   2.1842317e-02
   1.1153329e+02   1.9814767e-01   2.0082518e-01  -1.5206634e+00   1.6187505e-02
   1.1155726e+02   1.9814767e-01   2.0082518e-01  -1.5206634e+00   1.6187505e-02
   1.1158091e+02   1.9466203e-01   1.8940987e-01  -1.5206800e+00   1.6187505e-02
   1.1160517e+02   1.9466203e-01   1.8940987e-01  -1.5206800e+00   1.6187505e-02
   1.1162925e+02   1.9225775e-01   1.8117279e-01  -1.5208427e+00   2.2690968e-02
   1.1165368e+02   1.9225775e-01   1.8117279e-01  -1.5208427e+00   2.2690968e-02
   1.1167768e+02   1.9008899e-01   1.7295393e-01  -1.5213034e+00   2.4402098e-02
   1.1170101e+02   1.9008899e-01   1.7295393e-01  -1.5213034e+00   2.4402098e-02
   1.1172293e+02   1.9008899e-01   1.7295393e-01  -1.5213034e+00   2.4402098e-02
   1.1174422e+02   1.8764681e-01   1.6352604e-01  -1.5215309e+00   2.8807477e-02
   1.1176563e+02   1.8764681e-01   1.6352604e-01  -1.5215309e+00   2.8807477e-02
   1.1178814e+02   1.8616305e-01   1.5636699e-01  -1.5213124e+00   3.6993579e-02
   1.1181212e+02   1.8616305e-01   1.5636699e-01  -1.5213124e+00   3.6993579e-02
   1.1183593e+02   1.8522562e-01   1.4935911e-01  -1.5210955e+00   3.9661721e-02
   1.1185991e+02   1.8522562e-01   1.4935911e-01  -1.5210955e+00   3.9661721e-02
   1.1188469e+02   1.8456547e-01   1.4111637e-01  -1.5205878e+00   4.2856650e-02
   1.1190828e+02   1.8456547e-01   1.4111637e-01  -1.5205878e+00   4.2856650e-02
   1.1193177e+02   1.8415935e-01   1.3487886e-01  -1.5202882e+00   4.3190793e-02
   1.1195578e+02   1.8415935e-01   1.3487886e-01  -1.5202882e+00   4.3190793e-02
   1.1197944e+02   1.8409362e-01   1.2955509e-01  -1.5205618e+00   4.9377278e-02
   1.1200342e+02   1.8409362e-01   1.2955509e-01  -1.5205618e+00   4.9377278e-02
   1.1202712e+02   1.8420859e-01   1.2387911e-01  -1.5212226e+00   4.6711282e-02
   1.1205093e+02   1.8420859e-01   1.2387911e-01  -1.5212226e+00   4.6711282e-02
   1.1207513e+02   1.8420859e-01   1.2387911e-01  -1.5212226e+00   4.6711282e-02
   1.1210003e+02   1.8513916e-01   1.2017669e-01  -1.5217550e+00   5.0151185e-02
   1.1212368e+02   1.8649682e-01   1.1712807e-01  -1.5217772e+00   5.4752783e-02
   1.1214735e+02   1.8649682e-01   1.1712807e-01  -1.5217772e+00   5.4752783e-02
   1.1217193e+02   1.8649682e-01   1.1712807e-01  -1.5217772e+00   5.4752783e-02
   1.1219674e+02   1.8880045e-01   1.1390989e-01  -1.5211844e+00   5.6098060e-02
   1.1222125e+02   1.8880045e-01   1.1390989e-01  -1.5211844e+00   5.6098060e-02
   1.1224524e+02   1.9106092e-01   1.1230899e-01  -1.5205580e+00   5.5994944e-02
   1.1226916e+02   1.9106092e-01   1.1230899e-01  -1.5205580e+00   5.5994944e-02
   1.1229316e+02   1.9388506e-01   1.1152638e-01  -1.5203192e+00   5.8684186e-02
   1.1231739e+02   1.9388506e-01   1.1152638e-01  -1.5203192e+00   5.8684186e-02
   1.1234147e+02   1.9799480e-01   1.1130824e-01  -1.5207691e+00   5.9862212e-02
   1.1236646e+02   1.9799480e-01   1.1130824e-01  -1.5207691e+00   5.9862212e-02
   1.1239044e+02   2.0116864e-01   1.1108911e-01  -1.5213974e+00   5.8521108e-02
   1.1241449e+02   2.0116864e-01   1.1108911e-01  -1.5213974e+00   5.8521108e-02
   1.1243822e+02   2.0479533e-01   1.1100325e-01  -1.5220097e+00   5.7921604e-02
   1.1246205e+02   2.0479533e-01   1.1100325e-01  -1.5220097e+00   5.7921604e-02
   1.1248777e+02   2.0922768e-01   1.1121453e-01  -1.5224520e+00   6.3885049e-02
   1.1251248e+02   2.0922768e-01   1.1121453e-01  -1.5224520e+00   6.3885049e-02
   1.1253723e+02   2.1252374e-01   1.1175165e-01  -1.5228714e+00   5.8697299e-02
   1.1256159e+02   2.1252374e-01   1.1175165e-01  -1.5228714e+00   5.8697299e-02
   1.1258708e+02   2.1557800e-01   1.1238935e-01  -1.5228450e+00   5.2720384e-02
   1.1261122e+02   2.1557800e-01   1.1238935e-01  -1.5228450e+00   5.2720384e-02
   1.1263534e+02   2.1882001e-01   1.1333165e-01  -1.5230927e+00   4.7265724e-02
   1.1265991e+02   2.1882001e-01   1.1333165e-01  -1.5230927e+00   4.7265724e-02
   1.1268480e+02   2.2133827e-01   1.1444590e-01  -1.5233036e+00   4.2526797e-02
   1.1270857e+02   2.2133827e-01   1.1444590e-01  -1.5233036e+00   4.2526797e-02
   1.1273013e+02   2.2133827e-01   1.1444590e-01  -1.5233036e+00   4.2526797e-02
   1.1275175e+02   2.2347574e-01   1.1585616e-01  -1.5239742e+00   3.3442573e-02
   1.1277342e+02   2.2658014e-01   1.1780799e-01  -1.5251621e+00   3.1097249e-02
   1.1279606e+02   2.2658014e-01   1.1780799e-01  -1.5251621e+00   3.1097249e-02
   1.1282008e+02   2.2658014e-01   1.1780799e-01  -1.5251621e+00   3.1097249e-02
   1.1284441e+02   2.2875787e-01   1.1906725e-01  -1.5259318e+00   3.3777312e-02
   1.1286837e+02   2.2875787e-01   1.1906725e-01  -1.5259318e+00   3.3777312e-02
   1.1289245e+02   2.3078148e-01   1.2018757e-01  -1.5262197e+00   3.7360505e-02
   1.1291658e+02   2.3078148e-01   1.2018757e-01  -1.5262197e+00   3.7360505e-02
   1.1294053e+02   2.3313746e-01   1.2185254e-01  -1.5261048e+00   3.9211229e-02
   1.1296524e+02   2.3313746e-01   1.2185254e-01  -1.5261048e+00   3.9211229e-02
   1.1298932e+02   2.3512442e-01   1.2364995e-01  -1.5257741e+00   4.4495300e-02
   1.1301343e+02   2.3512442e-01   1.2364995e-01  -1.5257741e+00   4.4495300e-02
   1.1303747e+02   2.3716679e-01   1.2568440e-01  -1.5260116e+00   4.8873142e-02
   1.1306114e+02   2.3716679e-01   1.2568440e-01  -1.5260116e+00   4.8873142e-02
   1.1308581e+02   2.3981419e-01   1.2882105e-01  -1.5268027e+00   4.9630002e-02
   1.1311008e+02   2.3981419e-01   1.2882105e-01  -1.5268027e+00   4.9630002e-02
   1.1313414e+02   2.4209481e-01   1.3162434e-01  -1.5275236e+00   5.0813035e-02
   1.1315847e+02   2.4209481e-01   1.3162434e-01  -1.5275236e+00   5.0813035e-02
   1.1318241e+02   2.4440581e-01   1.3489501e-01  -1.5286142e+00   5.4223375e-02
   1.1320740e+02   2.4440581e-01   1.3489501e-01  -1.5286142e+00   5.4223375e-02
   1.1323130e+02   2.4660356e-01   1.3857315e-01  -1.5293263e+00   5.8015541e-02
   1.1325539e+02   2.4660356e-01   1.3857315e-01  -1.5293263e+00   5.8015541e-02
   1.1327958e+02   2.4924317e-01   1.4424329e-01  -1.5303504e+00   5.9369520e-02
   1.1330381e+02   2.4924317e-01   1.4424329e-01  -1.5303504e+00   5.9369520e-02
   1.1332782e+02   2.5141984e-01   1.4941399e-01  -1.5305887e+00   5.8465676e-02
   1.1335209e+02   2.5141984e-01   1.4941399e-01  -1.5305887e+00   5.8465676e-02
   1.1337620e+02   2.5398052e-01   1.5635233e-01  -1.5304321e+00   5.6158857e-02
   1.1340017e+02   2.5398052e-01   1.5635233e-01  -1.5304321e+00   5.6158857e-02
   1.1342452e+02   2.5398052e-01   1.5635233e-01  -1.5304321e+00   5.6158857e-02
   1.1344874e+02   2.5580570e-01   1.6190359e-01  -1.5303310e+00   5.2164869e-02
   1.1347396e+02   2.5580570e-01   1.6190359e-01  -1.5303310e+00   5.2164869e-02
   1.1349785e+02   2.5757754e-01   1.6746560e-01  -1.5303969e+00   4.6976284e-02
   1.1352214e+02   2.5924540e-01   1.7453909e-01  -1.5317839e+00   4.2581991e-02
   1.1354652e+02   2.5924540e-01   1.7453909e-01  -1.5317839e+00   4.2581991e-02
   1.1357048e+02   2.5924540e-01   1.7453909e-01  -1.5317839e+00   4.2581991e-02
   1.1359462e+02   2.6010928e-01   1.8009631e-01  -1.5329553e+00   4.2581991e-02
   1.1361970e+02   2.6010928e-01   1.8009631e-01  -1.5329553e+00   4.2581991e-02
   1.1364524e+02   2.6062247e-01   1.8592772e-01  -1.5337625e+00   4.4228272e-02
   1.1366920e+02   2.6062247e-01   1.8592772e-01  -1.5337625e+00   4.4228272e-02
   1.1369414e+02   2.6019251e-01   1.9284818e-01  -1.5335875e+00   4.7370986e-02
   1.1371662e+02   2.6019251e-01   1.9284818e-01  -1.5335875e+00   4.7370986e-02
   1.1373801e+02   2.6019251e-01   1.9284818e-01  -1.5335875e+00   4.7370986e-02
   1.1375932e+02   2.5945687e-01   1.9795404e-01  -1.5327435e+00   4.3986634e-02
   1.1378115e+02   2.5829893e-01   2.0291251e-01  -1.5315099e+00   4.4508413e-02
   1.1380535e+02   2.5829893e-01   2.0291251e-01  -1.5315099e+00   4.4508413e-02
   1.1382953e+02   2.5829893e-01   2.0291251e-01  -1.5315099e+00   4.4508413e-02
   1.1385450e+02   2.5671729e-01   2.0758012e-01  -1.5317228e+00   3.7277893e-02
   1.1387880e+02   2.5671729e-01   2.0758012e-01  -1.5317228e+00   3.7277893e-02
   1.1390358e+02   2.5405747e-01   2.1287087e-01  -1.5328448e+00   3.2591776e-02
   1.1392790e+02   2.5405747e-01   2.1287087e-01  -1.5328448e+00   3.2591776e-02
   1.1395190e+02   2.5233489e-01   2.1692848e-01  -1.5344568e+00   2.7807550e-02
   1.1397577e+02   2.5233489e-01   2.1692848e-01  -1.5344568e+00   2.7807550e-02
   1.1400063e+02   2.5050828e-01   2.2189745e-01  -1.5357140e+00   2.3525433e-02
   1.1402608e+02   2.4918948e-01   2.2565585e-01  -1.5358353e+00   2.1526293e-02
   1.1405013e+02   2.4918948e-01   2.2565585e-01  -1.5358353e+00   2.1526293e-02
   1.1407416e+02   2.4808428e-01   2.2908634e-01  -1.5352244e+00   2.0433740e-02
   1.1409819e+02   2.4808428e-01   2.2908634e-01  -1.5352244e+00   2.0433740e-02
   1.1412304e+02   2.4704471e-01   2.3216486e-01  -1.5344367e+00   1.9014672e-02
   1.1414672e+02   2.4704471e-01   2.3216486e-01  -1.5344367e+00   1.9014672e-02
   1.1417030e+02   2.4704471e-01   2.3216486e-01  -1.5344367e+00   1.9014672e-02
   1.1419487e+02   2.4607195e-01   2.3551062e-01  -1.5338655e+00   1.9048886e-02
   1.1421879e+02   2.4607195e-01   2.3551062e-01  -1.5338655e+00   1.9048886e-02
   1.1424259e+02   2.4522796e-01   2.3775212e-01  -1.5347009e+00   1.6403035e-02
   1.1426742e+02   2.4522796e-01   2.3775212e-01  -1.5347009e+00   1.6403035e-02
   1.1429175e+02   2.4441901e-01   2.3969528e-01  -1.5358413e+00   2.1313862e-02
   1.1431569e+02   2.4441901e-01   2.3969528e-01  -1.5358413e+00   2.1313862e-02
   1.1433939e+02   2.4337974e-01   2.4195501e-01  -1.5366473e+00   2.0657138e-02
   1.1436385e+02   2.4337974e-01   2.4195501e-01  -1.5366473e+00   2.0657138e-02
   1.1438764e+02   2.4290423e-01   2.4369487e-01  -1.5365719e+00   2.6991085e-02
   1.1441165e+02   2.4290423e-01   2.4369487e-01  -1.5365719e+00   2.6991085e-02
   1.1443568e+02   2.4257280e-01   2.4526468e-01  -1.5359787e+00   3.3675508e-02
   1.1445976e+02   2.4257280e-01   2.4526468e-01  -1.5359787e+00   3.3675508e-02
   1.1448421e+02   2.4226065e-01   2.4676929e-01  -1.5348250e+00   4.2160467e-02
   1.1450820e+02   2.4226065e-01   2.4676929e-01  -1.5348250e+00   4.2160467e-02
   1.1453230e+02   2.4197397e-01   2.4767530e-01  -1.5343599e+00   4.6284990e-02
   1.1455654e+02   2.4197397e-01   2.4767530e-01  -1.5343599e+00   4.6284990e-02
   1.1458073e+02   2.4217072e-01   2.4872297e-01  -1.5347314e+00   4.8365788e-02
   1.1460614e+02   2.4217072e-01   2.4872297e-01  -1.5347314e+00   4.8365788e-02
   1.1462987e+02   2.4325816e-01   2.5028387e-01  -1.5357763e+00   5.0931768e-02
   1.1465374e+02   2.4325816e-01   2.5028387e-01  -1.5357763e+00   5.0931768e-02
   1.1467773e+02   2.4464773e-01   2.5134495e-01  -1.5361773e+00   5.0606088e-02
   1.1470170e+02   2.4464773e-01   2.5134495e-01  -1.5361773e+00   5.0606088e-02
   1.1472424e+02   2.4464773e-01   2.5134495e-01  -1.5361773e+00   5.0606088e-02
   1.1474604e+02   2.4636342e-01   2.5231686e-01  -1.5358527e+00   4.3532566e-02
   1.1476773e+02   2.4636342e-01   2.5231686e-01  -1.5358527e+00   4.3532566e-02
   1.1479010e+02   2.4887684e-01   2.5357148e-01  -1.5348201e+00   4.4195370e-02
   1.1481430e+02   2.4887684e-01   2.5357148e-01  -1.5348201e+00   4.4195370e-02
   1.1483838e+02   2.5138500e-01   2.5454524e-01  -1.5342535e+00   4.8096375e-02
   1.1486249e+02   2.5138500e-01   2.5454524e-01  -1.5342535e+00   4.8096375e-02
   1.1488742e+02   2.5399128e-01   2.5545675e-01  -1.5339694e+00   4.4541434e-02
   1.1491169e+02   2.5399128e-01   2.5545675e-01  -1.5339694e+00   4.4541434e-02
   1.1493553e+02   2.5795451e-01   2.5694466e-01  -1.5348332e+00   4.0801720e-02
   1.1495975e+02   2.5795451e-01   2.5694466e-01  -1.5348332e+00   4.0801720e-02
   1.1498459e+02   2.6143301e-01   2.5853693e-01  -1.5352968e+00   4.0129975e-02
   1.1500830e+02   2.6143301e-01   2.5853693e-01  -1.5352968e+00   4.0129975e-02
   1.1503223e+02   2.6515198e-01   2.6057586e-01  -1.5355146e+00   4.0541248e-02
   1.1505626e+02   2.6515198e-01   2.6057586e-01  -1.5355146e+00   4.0541248e-02
   1.1508077e+02   2.6999724e-01   2.6332307e-01  -1.5348707e+00   3.2605247e-02
   1.1510548e+02   2.6999724e-01   2.6332307e-01  -1.5348707e+00   3.2605247e-02
   1.1512944e+02   2.7393737e-01   2.6544133e-01  -1.5340551e+00   3.2464937e-02
   1.1515386e+02   2.7393737e-01   2.6544133e-01  -1.5340551e+00   3.2464937e-02
   1.1517756e+02   2.7768457e-01   2.6723918e-01  -1.5331472e+00   3.9646582e-02
   1.1520165e+02   2.7768457e-01   2.6723918e-01  -1.5331472e+00   3.9646582e-02
   1.1522694e+02   2.8208151e-01   2.6913917e-01  -1.5329247e+00   4.1056351e-02
   1.1525097e+02   2.8208151e-01   2.6913917e-01  -1.5329247e+00   4.1056351e-02
   1.1527497e+02   2.8549111e-01   2.7048445e-01  -1.5330085e+00   4.1929797e-02
   1.1529897e+02   2.8549111e-01   2.7048445e-01  -1.5330085e+00   4.1929797e-02
   1.1532375e+02   2.8549111e-01   2.7048445e-01  -1.5330085e+00   4.1929797e-02
   1.1534823e+02   2.8945330e-01   2.7190065e-01  -1.5330569e+00   4.0970759e-02
   1.1537290e+02   2.9198691e-01   2.7269852e-01  -1.5330241e+00   4.0013031e-02
   1.1539717e+02   2.9198691e-01   2.7269852e-01  -1.5330241e+00   4.0013031e-02
   1.1542222e+02   2.9400414e-01   2.7326176e-01  -1.5322481e+00   3.1028942e-02
   1.1544704e+02   2.9400414e-01   2.7326176e-01  -1.5322481e+00   3.1028942e-02
   1.1547198e+02   2.9400414e-01   2.7326176e-01  -1.5322481e+00   3.1028942e-02
   1.1549668e+02   2.9572913e-01   2.7353224e-01  -1.5314220e+00   2.5478796e-02
   1.1552070e+02   2.9572913e-01   2.7353224e-01  -1.5314220e+00   2.5478796e-02
   1.1554570e+02   2.9708517e-01   2.7393726e-01  -1.5306827e+00   2.5665120e-02
   1.1556997e+02   2.9708517e-01   2.7393726e-01  -1.5306827e+00   2.5665120e-02
   1.1559512e+02   2.9804847e-01   2.7408433e-01  -1.5301975e+00   2.5665120e-02
   1.1561973e+02   2.9804847e-01   2.7408433e-01  -1.5301975e+00   2.5665120e-02
   1.1564413e+02   2.9891360e-01   2.7436727e-01  -1.5301597e+00   2.6577071e-02
   1.1566822e+02   2.9891360e-01   2.7436727e-01  -1.5301597e+00   2.6577071e-02
   1.1569287e+02   2.9978895e-01   2.7457139e-01  -1.5307190e+00   3.0487494e-02
   1.1571548e+02   2.9978895e-01   2.7457139e-01  -1.5307190e+00   3.0487494e-02
   1.1573687e+02   3.0016226e-01   2.7443877e-01  -1.5307945e+00   3.0729846e-02
   1.1575812e+02   3.0016226e-01   2.7443877e-01  -1.5307945e+00   3.0729846e-02
   1.1577981e+02   3.0037615e-01   2.7376494e-01  -1.5303522e+00   3.0124263e-02
   1.1580341e+02   3.0037615e-01   2.7376494e-01  -1.5303522e+00   3.0124263e-02
   1.1582980e+02   3.0076197e-01   2.7199897e-01  -1.5291057e+00   3.3135847e-02
   1.1585387e+02   3.0076197e-01   2.7199897e-01  -1.5291057e+00   3.3135847e-02
   1.1587992e+02   3.0106300e-01   2.6993653e-01  -1.5279546e+00   3.9105014e-02
   1.1590466e+02   3.0106300e-01   2.6993653e-01  -1.5279546e+00   3.9105014e-02
   1.1593031e+02   3.0142161e-01   2.6786622e-01  -1.5272173e+00   4.2386488e-02
   1.1595408e+02   3.0142161e-01   2.6786622e-01  -1.5272173e+00   4.2386488e-02
   1.1597969e+02   3.0150706e-01   2.6514402e-01  -1.5272423e+00   4.9979285e-02
   1.1600377e+02   3.0150706e-01   2.6514402e-01  -1.5272423e+00   4.9979285e-02
   1.1602969e+02   3.0137256e-01   2.6277938e-01  -1.5271432e+00   5.7354526e-02
   1.1605332e+02   3.0137256e-01   2.6277938e-01  -1.5271432e+00   5.7354526e-02
   1.1607697e+02   3.0088654e-01   2.6021677e-01  -1.5267843e+00   6.0292558e-02
   1.1610105e+02   3.0088654e-01   2.6021677e-01  -1.5267843e+00   6.0292558e-02
   1.1612654e+02   3.0088654e-01   2.6021677e-01  -1.5267843e+00   6.0292558e-02
   1.1615124e+02   3.0008799e-01   2.5649637e-01  -1.5251993e+00   5.5395202e-02
   1.1617626e+02   2.9944330e-01   2.5282639e-01  -1.5235308e+00   5.7443694e-02
   1.1620038e+02   2.9944330e-01   2.5282639e-01  -1.5235308e+00   5.7443694e-02
   1.1622606e+02   2.9875696e-01   2.4918704e-01  -1.5219052e+00   5.6019382e-02
   1.1625010e+02   2.9875696e-01   2.4918704e-01  -1.5219052e+00   5.6019382e-02
   1.1627527e+02   2.9845729e-01   2.4454269e-01  -1.5206732e+00   5.3852514e-02
   1.1629931e+02   2.9845729e-01   2.4454269e-01  -1.5206732e+00   5.3852514e-02
   1.1632421e+02   2.9845729e-01   2.4454269e-01  -1.5206732e+00   5.3852514e-02
   1.1634816e+02   2.9853913e-01   2.4098523e-01  -1.5200518e+00   5.2863435e-02
   1.1637241e+02   2.9869422e-01   2.3720334e-01  -1.5192245e+00   5.9927301e-02
   1.1639604e+02   2.9869422e-01   2.3720334e-01  -1.5192245e+00   5.9927301e-02
   1.1642003e+02   2.9869422e-01   2.3720334e-01  -1.5192245e+00   5.9927301e-02
   1.1644561e+02   2.9883122e-01   2.3286133e-01  -1.5177333e+00   6.2751488e-02
   1.1646974e+02   2.9883122e-01   2.3286133e-01  -1.5177333e+00   6.2751488e-02
   1.1649467e+02   2.9935798e-01   2.2958760e-01  -1.5158319e+00   6.2053279e-02
   1.1652031e+02   2.9935798e-01   2.2958760e-01  -1.5158319e+00   6.2053279e-02
   1.1654538e+02   2.9991862e-01   2.2671765e-01  -1.5141510e+00   6.0404734e-02
   1.1657080e+02   2.9991862e-01   2.2671765e-01  -1.5141510e+00   6.0404734e-02
   1.1659514e+02   3.0079481e-01   2.2377782e-01  -1.5122705e+00   6.0084299e-02
   1.1661949e+02   3.0079481e-01   2.2377782e-01  -1.5122705e+00   6.0084299e-02
   1.1664436e+02   3.0130795e-01   2.2205111e-01  -1.5111902e+00   5.7627038e-02
   1.1666843e+02   3.0130795e-01   2.2205111e-01  -1.5111902e+00   5.7627038e-02
   1.1669259e+02   3.0190125e-01   2.2093660e-01  -1.5103601e+00   5.6453423e-02
   1.1671599e+02   3.0190125e-01   2.2093660e-01  -1.5103601e+00   5.6453423e-02
   1.1673719e+02   3.0214259e-01   2.2019432e-01  -1.5090824e+00   5.9621886e-02
   1.1675859e+02   3.0214259e-01   2.2019432e-01  -1.5090824e+00   5.9621886e-02
   1.1678039e+02   3.0203757e-01   2.1984902e-01  -1.5074466e+00   6.0117678e-02
   1.1680374e+02   3.0203757e-01   2.1984902e-01  -1.5074466e+00   6.0117678e-02
   1.1682770e+02   3.0203655e-01   2.1943620e-01  -1.5055116e+00   6.2289671e-02
   1.1685191e+02   3.0203655e-01   2.1943620e-01  -1.5055116e+00   6.2289671e-02
   1.1687597e+02   3.0168194e-01   2.1947564e-01  -1.5034317e+00   5.8108048e-02
   1.1690019e+02   3.0168194e-01   2.1947564e-01  -1.5034317e+00   5.8108048e-02
   1.1692527e+02   3.0168194e-01   2.1947564e-01  -1.5034317e+00   5.8108048e-02
   1.1694954e+02   3.0134597e-01   2.1964394e-01  -1.5024278e+00   5.3991393e-02
   1.1697371e+02   3.0077267e-01   2.1973668e-01  -1.5011626e+00   5.1395730e-02
   1.1699772e+02   3.0077267e-01   2.1973668e-01  -1.5011626e+00   5.1395730e-02
   1.1702184e+02   3.0077267e-01   2.1973668e-01  -1.5011626e+00   5.1395730e-02
   1.1704650e+02   2.9932660e-01   2.1977194e-01  -1.4993283e+00   4.6483115e-02
   1.1707057e+02   2.9793534e-01   2.1980837e-01  -1.4975533e+00   4.5745091e-02
   1.1709425e+02   2.9793534e-01   2.1980837e-01  -1.4975533e+00   4.5745091e-02
   1.1711823e+02   2.9793534e-01   2.1980837e-01  -1.4975533e+00   4.5745091e-02
   1.1714208e+02   2.9627177e-01   2.1972962e-01  -1.4957368e+00   4.5519189e-02
   1.1716856e+02   2.9627177e-01   2.1972962e-01  -1.4957368e+00   4.5519189e-02
   1.1719282e+02   2.9416206e-01   2.1916190e-01  -1.4934816e+00   4.9984173e-02
   1.1721686e+02   2.9416206e-01   2.1916190e-01  -1.4934816e+00   4.9984173e-02
   1.1724100e+02   2.9234591e-01   2.1835829e-01  -1.4925989e+00   5.2956657e-02
   1.1726572e+02   2.9234591e-01   2.1835829e-01  -1.4925989e+00   5.2956657e-02
   1.1728940e+02   2.9050526e-01   2.1779278e-01  -1.4922951e+00   5.3180412e-02
   1.1731334e+02   2.9050526e-01   2.1779278e-01  -1.4922951e+00   5.3180412e-02
   1.1733788e+02   2.8818202e-01   2.1703808e-01  -1.4923617e+00   5.7683901e-02
   1.1736216e+02   2.8818202e-01   2.1703808e-01  -1.4923617e+00   5.7683901e-02
   1.1738646e+02   2.8632480e-01   2.1676196e-01  -1.4919103e+00   5.8690027e-02
   1.1741106e+02   2.8632480e-01   2.1676196e-01  -1.4919103e+00   5.8690027e-02
   1.1743552e+02   2.8495446e-01   2.1622202e-01  -1.4906497e+00   6.0056047e-02
   1.1745948e+02   2.8495446e-01   2.1622202e-01  -1.4906497e+00   6.0056047e-02
   1.1748379e+02   2.8351605e-01   2.1489702e-01  -1.4883291e+00   5.9258775e-02
   1.1750785e+02   2.8351605e-01   2.1489702e-01  -1.4883291e+00   5.9258775e-02
   1.1753154e+02   2.8268167e-01   2.1343055e-01  -1.4865521e+00   6.0787634e-02
   1.1755594e+02   2.8268167e-01   2.1343055e-01  -1.4865521e+00   6.0787634e-02
   1.1757985e+02   2.8227842e-01   2.1160331e-01  -1.4857048e+00   6.0787634e-02
   1.1760458e+02   2.8227842e-01   2.1160331e-01  -1.4857048e+00   6.0787634e-02
   1.1762878e+02   2.8186283e-01   2.0928349e-01  -1.4857156e+00   5.7326392e-02
   1.1765314e+02   2.8186283e-01   2.0928349e-01  -1.4857156e+00   5.7326392e-02
   1.1767716e+02   2.8153786e-01   2.0693573e-01  -1.4864204e+00   5.3706721e-02
   1.1770104e+02   2.8153786e-01   2.0693573e-01  -1.4864204e+00   5.3706721e-02
   1.1772314e+02   2.8153786e-01   2.0693573e-01  -1.4864204e+00   5.3706721e-02
   1.1774431e+02   2.8143987e-01   2.0398390e-01  -1.4864448e+00   4.8609332e-02
   1.1776577e+02   2.8143987e-01   2.0398390e-01  -1.4864448e+00   4.8609332e-02
   1.1778774e+02   2.8164291e-01   1.9962204e-01  -1.4855233e+00   4.1267113e-02
   1.1781226e+02   2.8164291e-01   1.9962204e-01  -1.4855233e+00   4.1267113e-02
   1.1783629e+02   2.8200269e-01   1.9601236e-01  -1.4842632e+00   3.8412766e-02
   1.1786070e+02   2.8200269e-01   1.9601236e-01  -1.4842632e+00   3.8412766e-02
   1.1788551e+02   2.8262201e-01   1.9224912e-01  -1.4829452e+00   3.8290815e-02
   1.1790912e+02   2.8262201e-01   1.9224912e-01  -1.4829452e+00   3.8290815e-02
   1.1793353e+02   2.8367898e-01   1.8839243e-01  -1.4824114e+00   3.9118246e-02
   1.1795714e+02   2.8367898e-01   1.8839243e-01  -1.4824114e+00   3.9118246e-02
   1.1798079e+02   2.8545544e-01   1.8343031e-01  -1.4831200e+00   4.4092731e-02
   1.1800595e+02   2.8545544e-01   1.8343031e-01  -1.4831200e+00   4.4092731e-02
   1.1803001e+02   2.8722349e-01   1.7927751e-01  -1.4841313e+00   4.7218041e-02
   1.1805426e+02   2.8722349e-01   1.7927751e-01  -1.4841313e+00   4.7218041e-02
   1.1807851e+02   2.8952658e-01   1.7463449e-01  -1.4849632e+00   4.8897700e-02
   1.1810255e+02   2.8952658e-01   1.7463449e-01  -1.4849632e+00   4.8897700e-02
   1.1812747e+02   2.9296181e-01   1.6816641e-01  -1.4843813e+00   4.5716004e-02
   1.1815144e+02   2.9296181e-01   1.6816641e-01  -1.4843813e+00   4.5716004e-02
   1.1817570e+02   2.9617777e-01   1.6254115e-01  -1.4833976e+00   4.9067811e-02
   1.1819982e+02   2.9617777e-01   1.6254115e-01  -1.4833976e+00   4.9067811e-02
   1.1822447e+02   2.9617777e-01   1.6254115e-01  -1.4833976e+00   4.9067811e-02
   1.1824862e+02   2.9936171e-01   1.5642500e-01  -1.4828144e+00   5.0896362e-02
   1.1827296e+02   2.9936171e-01   1.5642500e-01  -1.4828144e+00   5.0896362e-02
   1.1829794e+02   3.0321631e-01   1.4866148e-01  -1.4828833e+00   4.7242002e-02
   1.1832338e+02   3.0612192e-01   1.4221162e-01  -1.4836760e+00   4.9237804e-02
   1.1834732e+02   3.0612192e-01   1.4221162e-01  -1.4836760e+00   4.9237804e-02
   1.1837165e+02   3.0612192e-01   1.4221162e-01  -1.4836760e+00   4.9237804e-02
   1.1839644e+02   3.0924687e-01   1.3445795e-01  -1.4848453e+00   5.1172570e-02
   1.1842051e+02   3.0924687e-01   1.3445795e-01  -1.4848453e+00   5.1172570e-02
   1.1844586e+02   3.1159681e-01   1.2826660e-01  -1.4854374e+00   5.3518967e-02
   1.1847038e+02   3.1159681e-01   1.2826660e-01  -1.4854374e+00   5.3518967e-02
   1.1849529e+02   3.1332588e-01   1.2210204e-01  -1.4855446e+00   4.7319011e-02
   1.1851976e+02   3.1332588e-01   1.2210204e-01  -1.4855446e+00   4.7319011e-02
   1.1854550e+02   3.1465018e-01   1.1540558e-01  -1.4849046e+00   5.0584392e-02
   1.1857000e+02   3.1465018e-01   1.1540558e-01  -1.4849046e+00   5.0584392e-02
   1.1859458e+02   3.1550777e-01   1.0716188e-01  -1.4840895e+00   5.3368525e-02
   1.1861864e+02   3.1550777e-01   1.0716188e-01  -1.4840895e+00   5.3368525e-02
   1.1864323e+02   3.1579700e-01   1.0101159e-01  -1.4847208e+00   5.2934722e-02
   1.1866744e+02   3.1579700e-01   1.0101159e-01  -1.4847208e+00   5.2934722e-02
   1.1869140e+02   3.1541726e-01   9.4695687e-02  -1.4858301e+00   5.4961995e-02
   1.1871496e+02   3.1541726e-01   9.4695687e-02  -1.4858301e+00   5.4961995e-02
   1.1873654e+02   3.1423602e-01   8.6988859e-02  -1.4876750e+00   6.2801913e-02
   1.1875810e+02   3.1423602e-01   8.6988859e-02  -1.4876750e+00   6.2801913e-02
   1.1877986e+02   3.1293598e-01   8.1078716e-02  -1.4889203e+00   6.8984942e-02
   1.1880434e+02   3.1293598e-01   8.1078716e-02  -1.4889203e+00   6.8984942e-02
   1.1882832e+02   3.1136790e-01   7.5216517e-02  -1.4894639e+00   6.7932562e-02
   1.1885277e+02   3.1136790e-01   7.5216517e-02  -1.4894639e+00   6.7932562e-02
   1.1887648e+02   3.0910769e-01   6.9055952e-02  -1.4892484e+00   6.7305164e-02
   1.1890082e+02   3.0910769e-01   6.9055952e-02  -1.4892484e+00   6.7305164e-02
   1.1892540e+02   3.0672738e-01   6.5409005e-02  -1.4889389e+00   6.7564921e-02
   1.1894898e+02   3.0672738e-01   6.5409005e-02  -1.4889389e+00   6.7564921e-02
   1.1897325e+02   3.0388832e-01   6.2822066e-02  -1.4889234e+00   6.0856775e-02
   1.1899676e+02   3.0388832e-01   6.2822066e-02  -1.4889234e+00   6.0856775e-02
   1.1902035e+02   3.0388832e-01   6.2822066e-02  -1.4889234e+00   6.0856775e-02
   1.1904520e+02   3.0037633e-01   6.1457481e-02  -1.4898223e+00   5.8644013e-02
   1.1906896e+02   3.0037633e-01   6.1457481e-02  -1.4898223e+00   5.8644013e-02
   1.1909316e+02   2.9787999e-01   6.1018527e-02  -1.4906784e+00   5.8018760e-02
   1.1911757e+02   2.9787999e-01   6.1018527e-02  -1.4906784e+00   5.8018760e-02
   1.1914175e+02   2.9541746e-01   6.1067861e-02  -1.4912143e+00   5.7827667e-02
   1.1916688e+02   2.9541746e-01   6.1067861e-02  -1.4912143e+00   5.7827667e-02
   1.1919124e+02   2.9220816e-01   6.2143140e-02  -1.4916941e+00   5.3595499e-02
   1.1921499e+02   2.9220816e-01   6.2143140e-02  -1.4916941e+00   5.3595499e-02
   1.1923904e+02   2.8957453e-01   6.3889362e-02  -1.4916047e+00   5.5922584e-02
   1.1926364e+02   2.8957453e-01   6.3889362e-02  -1.4916047e+00   5.5922584e-02
   1.1928765e+02   2.8714296e-01   6.5987475e-02  -1.4912103e+00   5.4382996e-02
   1.1931217e+02   2.8714296e-01   6.5987475e-02  -1.4912103e+00   5.4382996e-02
   1.1933624e+02   2.8410041e-01   6.8864331e-02  -1.4911379e+00   5.3974585e-02
   1.1936059e+02   2.8410041e-01   6.8864331e-02  -1.4911379e+00   5.3974585e-02
   1.1938543e+02   2.8158653e-01   7.1452573e-02  -1.4914334e+00   5.7603673e-02
   1.1940934e+02   2.8158653e-01   7.1452573e-02  -1.4914334e+00   5.7603673e-02
   1.1943336e+02   2.7898040e-01   7.4312739e-02  -1.4917885e+00   6.3257531e-02
   1.1945735e+02   2.7898040e-01   7.4312739e-02  -1.4917885e+00   6.3257531e-02
   1.1948107e+02   2.7587166e-01   7.7924795e-02  -1.4922496e+00   6.6976027e-02
   1.1950567e+02   2.7587166e-01   7.7924795e-02  -1.4922496e+00   6.6976027e-02
   1.1952959e+02   2.7587166e-01   7.7924795e-02  -1.4922496e+00   6.6976027e-02
   1.1955482e+02   2.7299404e-01   8.0732301e-02  -1.4924662e+00   7.1526603e-02
   1.1957852e+02   2.7001196e-01   8.3132632e-02  -1.4924245e+00   7.1526603e-02
   1.1960224e+02   2.7001196e-01   8.3132632e-02  -1.4924245e+00   7.1526603e-02
   1.1962651e+02   2.7001196e-01   8.3132632e-02  -1.4924245e+00   7.1526603e-02
   1.1965108e+02   2.6584804e-01   8.5935563e-02  -1.4918792e+00   7.4997620e-02
   1.1967480e+02   2.6245707e-01   8.8379011e-02  -1.4910470e+00   6.9828347e-02
   1.1969875e+02   2.6245707e-01   8.8379011e-02  -1.4910470e+00   6.9828347e-02
   1.1972118e+02   2.6245707e-01   8.8379011e-02  -1.4910470e+00   6.9828347e-02
   1.1974246e+02   2.5956768e-01   9.0870954e-02  -1.4910977e+00   6.8053798e-02
   1.1976403e+02   2.5956768e-01   9.0870954e-02  -1.4910977e+00   6.8053798e-02
   1.1978616e+02   2.5603253e-01   9.3445674e-02  -1.4918314e+00   6.9216327e-02
   1.1981019e+02   2.5603253e-01   9.3445674e-02  -1.4918314e+00   6.9216327e-02
   1.1983465e+02   2.5333610e-01   9.4976306e-02  -1.4922497e+00   6.4290837e-02
   1.1985929e+02   2.5333610e-01   9.4976306e-02  -1.4922497e+00   6.4290837e-02
   1.1988369e+02   2.5017667e-01   9.6641466e-02  -1.4923437e+00   6.2589602e-02
   1.1990776e+02   2.5017667e-01   9.6641466e-02  -1.4923437e+00   6.2589602e-02
   1.1993189e+02   2.4801448e-01   9.8253280e-02  -1.4920019e+00   6.4586119e-02
   1.1995596e+02   2.4801448e-01   9.8253280e-02  -1.4920019e+00   6.4586119e-02
   1.1997997e+02   2.4602421e-01   9.9969648e-02  -1.4913435e+00   6.5691547e-02
   1.2000445e+02   2.4602421e-01   9.9969648e-02  -1.4913435e+00   6.5691547e-02
   1.2002812e+02   2.4460700e-01   1.0145754e-01  -1.4903550e+00   6.4689593e-02
   1.2005170e+02   2.4460700e-01   1.0145754e-01  -1.4903550e+00   6.4689593e-02
   1.2007589e+02   2.4318250e-01   1.0313075e-01  -1.4897074e+00   6.3824491e-02
   1.2009996e+02   2.4318250e-01   1.0313075e-01  -1.4897074e+00   6.3824491e-02
   1.2012425e+02   2.4318250e-01   1.0313075e-01  -1.4897074e+00   6.3824491e-02
   1.2014873e+02   2.4226685e-01   1.0418939e-01  -1.4898251e+00   6.9515423e-02
   1.2017396e+02   2.4178752e-01   1.0486966e-01  -1.4900767e+00   6.8345622e-02
   1.2019832e+02   2.4178752e-01   1.0486966e-01  -1.4900767e+00   6.8345622e-02
   1.2022226e+02   2.4178752e-01   1.0486966e-01  -1.4900767e+00   6.8345622e-02
   1.2024844e+02   2.4150836e-01   1.0581724e-01  -1.4900144e+00   7.3493675e-02
   1.2027350e+02   2.4150836e-01   1.0581724e-01  -1.4900144e+00   7.3493675e-02
   1.2029873e+02   2.4189091e-01   1.0671720e-01  -1.4900408e+00   7.6578335e-02
   1.2032352e+02   2.4189091e-01   1.0671720e-01  -1.4900408e+00   7.6578335e-02
   1.2034707e+02   2.4279584e-01   1.0770345e-01  -1.4896408e+00   7.7822165e-02
   1.2036859e+02   2.4279584e-01   1.0770345e-01  -1.4896408e+00   7.7822165e-02
   1.2039041e+02   2.4477306e-01   1.0862668e-01  -1.4891218e+00   7.7325062e-02
   1.2041436e+02   2.4477306e-01   1.0862668e-01  -1.4891218e+00   7.7325062e-02
   1.2043906e+02   2.4695888e-01   1.0894115e-01  -1.4889816e+00   7.2032408e-02
   1.2046374e+02   2.4695888e-01   1.0894115e-01  -1.4889816e+00   7.2032408e-02
   1.2048799e+02   2.4986914e-01   1.0898862e-01  -1.4887764e+00   6.5096215e-02
   1.2051208e+02   2.4986914e-01   1.0898862e-01  -1.4887764e+00   6.5096215e-02
   1.2053500e+02   2.5413442e-01   1.0913050e-01  -1.4892344e+00   6.0474233e-02
   1.2055771e+02   2.5413442e-01   1.0913050e-01  -1.4892344e+00   6.0474233e-02
   1.2058115e+02   2.5784737e-01   1.0908560e-01  -1.4897369e+00   5.6240276e-02
   1.2060546e+02   2.5784737e-01   1.0908560e-01  -1.4897369e+00   5.6240276e-02
   1.2062958e+02   2.6168036e-01   1.0899182e-01  -1.4898831e+00   5.6282477e-02
   1.2065425e+02   2.6168036e-01   1.0899182e-01  -1.4898831e+00   5.6282477e-02
   1.2067818e+02   2.6674551e-01   1.0907734e-01  -1.4901830e+00   5.5731968e-02
   1.2070164e+02   2.6674551e-01   1.0907734e-01  -1.4901830e+00   5.5731968e-02
   1.2072349e+02   2.7078426e-01   1.0955864e-01  -1.4903569e+00   6.0955958e-02
   1.2074493e+02   2.7078426e-01   1.0955864e-01  -1.4903569e+00   6.0955958e-02
   1.2076852e+02   2.7078426e-01   1.0955864e-01  -1.4903569e+00   6.0955958e-02
   1.2079212e+02   2.7459165e-01   1.1039916e-01  -1.4903400e+00   6.1255411e-02
   1.2081622e+02   2.7459165e-01   1.1039916e-01  -1.4903400e+00   6.1255411e-02
   1.2084076e+02   2.7787298e-01   1.1112711e-01  -1.4900181e+00   6.0187892e-02
   1.2086565e+02   2.7787298e-01   1.1112711e-01  -1.4900181e+00   6.0187892e-02
   1.2088994e+02   2.8172380e-01   1.1232985e-01  -1.4899056e+00   5.7596997e-02
   1.2091408e+02   2.8172380e-01   1.1232985e-01  -1.4899056e+00   5.7596997e-02
   1.2093830e+02   2.8456309e-01   1.1330995e-01  -1.4901704e+00   6.1455206e-02
   1.2096246e+02   2.8456309e-01   1.1330995e-01  -1.4901704e+00   6.1455206e-02
   1.2098665e+02   2.8780216e-01   1.1441262e-01  -1.4907751e+00   6.0234861e-02
   1.2101047e+02   2.8780216e-01   1.1441262e-01  -1.4907751e+00   6.0234861e-02
   1.2103428e+02   2.8780216e-01   1.1441262e-01  -1.4907751e+00   6.0234861e-02
   1.2105821e+02   2.8989249e-01   1.1502870e-01  -1.4913615e+00   6.1876134e-02
   1.2108215e+02   2.9161927e-01   1.1573062e-01  -1.4916918e+00   6.1726050e-02
   1.2110652e+02   2.9161927e-01   1.1573062e-01  -1.4916918e+00   6.1726050e-02
   1.2113038e+02   2.9229146e-01   1.1566482e-01  -1.4912065e+00   6.2708215e-02
   1.2115471e+02   2.9229146e-01   1.1566482e-01  -1.4912065e+00   6.2708215e-02
   1.2117863e+02   2.9238826e-01   1.1513607e-01  -1.4912720e+00   5.3963737e-02
   1.2120344e+02   2.9238826e-01   1.1513607e-01  -1.4912720e+00   5.3963737e-02
   1.2122752e+02   2.9188469e-01   1.1465816e-01  -1.4912341e+00   4.9477295e-02
   1.2125171e+02   2.9188469e-01   1.1465816e-01  -1.4912341e+00   4.9477295e-02
   1.2127579e+02   2.9050544e-01   1.1448903e-01  -1.4921944e+00   4.6632842e-02
   1.2129978e+02   2.9050544e-01   1.1448903e-01  -1.4921944e+00   4.6632842e-02
   1.2132428e+02   2.8901893e-01   1.1449090e-01  -1.4928477e+00   4.3253855e-02
   1.2134843e+02   2.8901893e-01   1.1449090e-01  -1.4928477e+00   4.3253855e-02
   1.2137288e+02   2.8730196e-01   1.1466674e-01  -1.4932821e+00   4.3821410e-02
   1.2139716e+02   2.8730196e-01   1.1466674e-01  -1.4932821e+00   4.3821410e-02
   1.2142134e+02   2.8730196e-01   1.1466674e-01  -1.4932821e+00   4.3821410e-02
   1.2144637e+02   2.8540528e-01   1.1458040e-01  -1.4933362e+00   4.7488169e-02
   1.2147075e+02   2.8263497e-01   1.1417005e-01  -1.4929396e+00   5.4131822e-02
   1.2149494e+02   2.8263497e-01   1.1417005e-01  -1.4929396e+00   5.4131822e-02
   1.2151905e+02   2.8263497e-01   1.1417005e-01  -1.4929396e+00   5.4131822e-02
   1.2154364e+02   2.8033110e-01   1.1336926e-01  -1.4930087e+00   5.8710770e-02
   1.2156736e+02   2.8033110e-01   1.1336926e-01  -1.4930087e+00   5.8710770e-02
   1.2159124e+02   2.7801761e-01   1.1255984e-01  -1.4939613e+00   6.3980536e-02
   1.2161547e+02   2.7801761e-01   1.1255984e-01  -1.4939613e+00   6.3980536e-02
   1.2163955e+02   2.7576035e-01   1.1114254e-01  -1.4950994e+00   6.8025664e-02
   1.2166429e+02   2.7576035e-01   1.1114254e-01  -1.4950994e+00   6.8025664e-02
   1.2168831e+02   2.7401721e-01   1.0960273e-01  -1.4960450e+00   6.8773703e-02
   1.2171205e+02   2.7401721e-01   1.0960273e-01  -1.4960450e+00   6.8773703e-02
   1.2173361e+02   2.7401721e-01   1.0960273e-01  -1.4960450e+00   6.8773703e-02
   1.2175517e+02   2.7401721e-01   1.0960273e-01  -1.4960450e+00   6.8773703e-02
   1.2177657e+02   2.6969823e-01   1.0556591e-01  -1.4957879e+00   7.7003793e-02
   1.2179915e+02   2.6969823e-01   1.0556591e-01  -1.4957879e+00   7.7003793e-02
   1.2182362e+02   2.6741746e-01   1.0372899e-01  -1.4953045e+00   7.9223351e-02
   1.2184744e+02   2.6741746e-01   1.0372899e-01  -1.4953045e+00   7.9223351e-02
   1.2187148e+02   2.6494563e-01   1.0177827e-01  -1.4951937e+00   7.9263763e-02
   1.2189557e+02   2.6494563e-01   1.0177827e-01  -1.4951937e+00   7.9263763e-02
   1.2191977e+02   2.6494563e-01   1.0177827e-01  -1.4951937e+00   7.9263763e-02
   1.2194376e+02   2.6168817e-01   9.8789260e-02  -1.4956930e+00   8.1569509e-02
   1.2196778e+02   2.6168817e-01   9.8789260e-02  -1.4956930e+00   8.1569509e-02
   1.2199215e+02   2.5878713e-01   9.6198790e-02  -1.4966490e+00   7.7092365e-02
   1.2201640e+02   2.5878713e-01   9.6198790e-02  -1.4966490e+00   7.7092365e-02
   1.2204064e+02   2.5512925e-01   9.2599362e-02  -1.4974772e+00   6.9427447e-02
   1.2206540e+02   2.5512925e-01   9.2599362e-02  -1.4974772e+00   6.9427447e-02
   1.2208948e+02   2.5246489e-01   8.9379326e-02  -1.4975737e+00   6.5277056e-02
   1.2211356e+02   2.5246489e-01   8.9379326e-02  -1.4975737e+00   6.5277056e-02
   1.2213808e+02   2.4975632e-01   8.5739568e-02  -1.4972765e+00   6.4735965e-02
   1.2216299e+02   2.4975632e-01   8.5739568e-02  -1.4972765e+00   6.4735965e-02
   1.2218737e+02   2.4673332e-01   8.0911629e-02  -1.4970852e+00   6.5434531e-02
   1.2221180e+02   2.4673332e-01   8.0911629e-02  -1.4970852e+00   6.5434531e-02
   1.2223591e+02   2.4489595e-01   7.7130288e-02  -1.4972878e+00   6.6114024e-02
   1.2226028e+02   2.4489595e-01   7.7130288e-02  -1.4972878e+00   6.6114024e-02
   1.2228504e+02   2.4355504e-01   7.3614091e-02  -1.4977642e+00   7.0301608e-02
   1.2230878e+02   2.4355504e-01   7.3614091e-02  -1.4977642e+00   7.0301608e-02
   1.2233254e+02   2.4250056e-01   6.9669828e-02  -1.4986171e+00   7.2866038e-02
   1.2235682e+02   2.4250056e-01   6.9669828e-02  -1.4986171e+00   7.2866038e-02
   1.2238109e+02   2.4212395e-01   6.7130931e-02  -1.4985394e+00   6.8394140e-02
   1.2240565e+02   2.4212395e-01   6.7130931e-02  -1.4985394e+00   6.8394140e-02
   1.2242972e+02   2.4208617e-01   6.5045103e-02  -1.4981997e+00   6.7799763e-02
   1.2245438e+02   2.4208617e-01   6.5045103e-02  -1.4981997e+00   6.7799763e-02
   1.2247855e+02   2.4234411e-01   6.2879659e-02  -1.4976320e+00   6.7204432e-02
   1.2250341e+02   2.4234411e-01   6.2879659e-02  -1.4976320e+00   6.7204432e-02
   1.2252776e+02   2.4291481e-01   6.1169606e-02  -1.4974396e+00   6.8362431e-02
   1.2255175e+02   2.4291481e-01   6.1169606e-02  -1.4974396e+00   6.8362431e-02
   1.2257555e+02   2.4373908e-01   5.9735011e-02  -1.4979169e+00   6.6393451e-02
   1.2259962e+02   2.4373908e-01   5.9735011e-02  -1.4979169e+00   6.6393451e-02
   1.2262409e+02   2.4483931e-01   5.8495577e-02  -1.4983157e+00   6.7885594e-02
   1.2264811e+02   2.4483931e-01   5.8495577e-02  -1.4983157e+00   6.7885594e-02
   1.2267212e+02   2.4579485e-01   5.7053618e-02  -1.4985795e+00   6.6368298e-02
   1.2269612e+02   2.4579485e-01   5.7053618e-02  -1.4985795e+00   6.6368298e-02
   1.2271876e+02   2.4579485e-01   5.7053618e-02  -1.4985795e+00   6.6368298e-02
   1.2274034e+02   2.4637209e-01   5.5912722e-02  -1.4983456e+00   6.4446644e-02
   1.2276176e+02   2.4637209e-01   5.5912722e-02  -1.4983456e+00   6.4446644e-02
   1.2278440e+02   2.4693269e-01   5.4148842e-02  -1.4976383e+00   6.1850862e-02
   1.2280937e+02   2.4693269e-01   5.4148842e-02  -1.4976383e+00   6.1850862e-02
   1.2283364e+02   2.4746910e-01   5.2520644e-02  -1.4970502e+00   6.1970429e-02
   1.2285771e+02   2.4746910e-01   5.2520644e-02  -1.4970502e+00   6.1970429e-02
   1.2288197e+02   2.4764632e-01   5.0914209e-02  -1.4967110e+00   5.8892087e-02
   1.2290661e+02   2.4764632e-01   5.0914209e-02  -1.4967110e+00   5.8892087e-02
   1.2293084e+02   2.4809125e-01   4.9056735e-02  -1.4965043e+00   6.3686089e-02
   1.2295472e+02   2.4809125e-01   4.9056735e-02  -1.4965043e+00   6.3686089e-02
   1.2297830e+02   2.4811786e-01   4.7544256e-02  -1.4965734e+00   6.6044525e-02
   1.2300201e+02   2.4811786e-01   4.7544256e-02  -1.4965734e+00   6.6044525e-02
   1.2302644e+02   2.4831103e-01   4.6319608e-02  -1.4967109e+00   6.9113807e-02
   1.2305006e+02   2.4831103e-01   4.6319608e-02  -1.4967109e+00   6.9113807e-02
   1.2307399e+02   2.4821888e-01   4.5251448e-02  -1.4961332e+00   6.9449381e-02
   1.2309783e+02   2.4821888e-01   4.5251448e-02  -1.4961332e+00   6.9449381e-02
   1.2312199e+02   2.4821888e-01   4.5251448e-02  -1.4961332e+00   6.9449381e-02
   1.2314743e+02   2.4797940e-01   4.4595908e-02  -1.4956435e+00   6.8667249e-02
   1.2317185e+02   2.4780218e-01   4.4511106e-02  -1.4953029e+00   6.4898328e-02
   1.2319612e+02   2.4780218e-01   4.4511106e-02  -1.4953029e+00   6.4898328e-02
   1.2322019e+02   2.4780218e-01   4.4511106e-02  -1.4953029e+00   6.4898328e-02
   1.2324388e+02   2.4773343e-01   4.5181099e-02  -1.4949825e+00   5.6429462e-02
   1.2326816e+02   2.4773343e-01   4.5181099e-02  -1.4949825e+00   5.6429462e-02
   1.2329229e+02   2.4818802e-01   4.6444751e-02  -1.4946908e+00   5.4831819e-02
   1.2331646e+02   2.4818802e-01   4.6444751e-02  -1.4946908e+00   5.4831819e-02
   1.2334045e+02   2.4845995e-01   4.8092183e-02  -1.4946545e+00   5.1594690e-02
   1.2336510e+02   2.4845995e-01   4.8092183e-02  -1.4946545e+00   5.1594690e-02
   1.2338936e+02   2.4863170e-01   5.0071392e-02  -1.4945180e+00   4.4599251e-02
   1.2341344e+02   2.4863170e-01   5.0071392e-02  -1.4945180e+00   4.4599251e-02
   1.2343729e+02   2.4938051e-01   5.2840587e-02  -1.4944569e+00   4.2303399e-02
   1.2346218e+02   2.4938051e-01   5.2840587e-02  -1.4944569e+00   4.2303399e-02
   1.2348677e+02   2.5028983e-01   5.5213172e-02  -1.4940953e+00   4.1139797e-02
   1.2351123e+02   2.5028983e-01   5.5213172e-02  -1.4940953e+00   4.1139797e-02
   1.2353548e+02   2.5154224e-01   5.8980461e-02  -1.4940228e+00   3.7475781e-02
   1.2355927e+02   2.5154224e-01   5.8980461e-02  -1.4940228e+00   3.7475781e-02
   1.2358370e+02   2.5271931e-01   6.2496036e-02  -1.4941472e+00   3.7475781e-02
   1.2360774e+02   2.5271931e-01   6.2496036e-02  -1.4941472e+00   3.7475781e-02
   1.2363183e+02   2.5392854e-01   6.6576965e-02  -1.4943357e+00   3.0706958e-02
   1.2365589e+02   2.5392854e-01   6.6576965e-02  -1.4943357e+00   3.0706958e-02
   1.2367978e+02   2.5502390e-01   7.1099401e-02  -1.4942389e+00   3.7645177e-02
   1.2370366e+02   2.5502390e-01   7.1099401e-02  -1.4942389e+00   3.7645177e-02
   1.2372537e+02   2.5648966e-01   7.7430032e-02  -1.4943871e+00   3.7475185e-02
   1.2374660e+02   2.5648966e-01   7.7430032e-02  -1.4943871e+00   3.7475185e-02
   1.2376785e+02   2.5648966e-01   7.7430032e-02  -1.4943871e+00   3.7475185e-02
   1.2379012e+02   2.5780934e-01   8.2739510e-02  -1.4943981e+00   4.6194152e-02
   1.2381406e+02   2.5780934e-01   8.2739510e-02  -1.4943981e+00   4.6194152e-02
   1.2383829e+02   2.5885585e-01   8.7898225e-02  -1.4944512e+00   5.2350954e-02
   1.2386235e+02   2.5885585e-01   8.7898225e-02  -1.4944512e+00   5.2350954e-02
   1.2388688e+02   2.6038069e-01   9.4551928e-02  -1.4943897e+00   5.7716564e-02
   1.2391086e+02   2.6038069e-01   9.4551928e-02  -1.4943897e+00   5.7716564e-02
   1.2393481e+02   2.6164612e-01   9.9647224e-02  -1.4946934e+00   5.8511690e-02
   1.2395839e+02   2.6164612e-01   9.9647224e-02  -1.4946934e+00   5.8511690e-02
   1.2398212e+02   2.6270410e-01   1.0421923e-01  -1.4944036e+00   5.8978991e-02
   1.2400677e+02   2.6270410e-01   1.0421923e-01  -1.4944036e+00   5.8978991e-02
   1.2403063e+02   2.6270410e-01   1.0421923e-01  -1.4944036e+00   5.8978991e-02
   1.2405492e+02   2.6360282e-01   1.1011472e-01  -1.4943097e+00   5.6964354e-02
   1.2407982e+02   2.6400745e-01   1.1462730e-01  -1.4940420e+00   5.5696801e-02
   1.2410471e+02   2.6400745e-01   1.1462730e-01  -1.4940420e+00   5.5696801e-02
   1.2413034e+02   2.6394528e-01   1.1906467e-01  -1.4939578e+00   5.6316928e-02
   1.2415491e+02   2.6394528e-01   1.1906467e-01  -1.4939578e+00   5.6316928e-02
   1.2418088e+02   2.6340136e-01   1.2436304e-01  -1.4938446e+00   5.6407050e-02
   1.2420648e+02   2.6340136e-01   1.2436304e-01  -1.4938446e+00   5.6407050e-02
   1.2423088e+02   2.6218984e-01   1.2805910e-01  -1.4937884e+00   5.3360180e-02
   1.2425543e+02   2.6218984e-01   1.2805910e-01  -1.4937884e+00   5.3360180e-02
   1.2427972e+02   2.5991505e-01   1.3158108e-01  -1.4939417e+00   5.1739768e-02
   1.2430385e+02   2.5991505e-01   1.3158108e-01  -1.4939417e+00   5.1739768e-02
   1.2432834e+02   2.5613168e-01   1.3551787e-01  -1.4941566e+00   5.1842884e-02
   1.2435250e+02   2.5613168e-01   1.3551787e-01  -1.4941566e+00   5.1842884e-02
   1.2438013e+02   2.5237644e-01   1.3791226e-01  -1.4941465e+00   4.7075228e-02
   1.2440509e+02   2.5237644e-01   1.3791226e-01  -1.4941465e+00   4.7075228e-02
   1.2442939e+02   2.4822219e-01   1.3949580e-01  -1.4939479e+00   4.5000986e-02
   1.2445387e+02   2.4822219e-01   1.3949580e-01  -1.4939479e+00   4.5000986e-02
   1.2447824e+02   2.4248987e-01   1.4058036e-01  -1.4938062e+00   4.6213941e-02
   1.2450237e+02   2.4248987e-01   1.4058036e-01  -1.4938062e+00   4.6213941e-02
   1.2452726e+02   2.3786607e-01   1.4104792e-01  -1.4935020e+00   4.8830465e-02
   1.2455117e+02   2.3786607e-01   1.4104792e-01  -1.4935020e+00   4.8830465e-02
   1.2457507e+02   2.3786607e-01   1.4104792e-01  -1.4935020e+00   4.8830465e-02
   1.2459938e+02   2.3335420e-01   1.4130878e-01  -1.4934868e+00   4.6096996e-02
   1.2462401e+02   2.2781098e-01   1.4105989e-01  -1.4931537e+00   4.6409444e-02
   1.2464863e+02   2.2781098e-01   1.4105989e-01  -1.4931537e+00   4.6409444e-02
   1.2467323e+02   2.2781098e-01   1.4105989e-01  -1.4931537e+00   4.6409444e-02
   1.2469773e+02   2.2372015e-01   1.4123927e-01  -1.4934416e+00   4.4499592e-02
   1.2472032e+02   2.1984045e-01   1.4162149e-01  -1.4938403e+00   3.7342981e-02
   1.2474159e+02   2.1984045e-01   1.4162149e-01  -1.4938403e+00   3.7342981e-02
   1.2476316e+02   2.1984045e-01   1.4162149e-01  -1.4938403e+00   3.7342981e-02
   1.2478539e+02   2.1567920e-01   1.4281534e-01  -1.4939638e+00   3.1477050e-02
   1.2480973e+02   2.1567920e-01   1.4281534e-01  -1.4939638e+00   3.1477050e-02
   1.2483395e+02   2.1284965e-01   1.4415483e-01  -1.4938698e+00   3.4228877e-02
   1.2485809e+02   2.1284965e-01   1.4415483e-01  -1.4938698e+00   3.4228877e-02
   1.2488225e+02   2.1065399e-01   1.4591636e-01  -1.4937824e+00   3.8978891e-02
   1.2490700e+02   2.1065399e-01   1.4591636e-01  -1.4937824e+00   3.8978891e-02
   1.2493128e+02   2.0842370e-01   1.4848243e-01  -1.4935554e+00   4.0745691e-02
   1.2495632e+02   2.0842370e-01   1.4848243e-01  -1.4935554e+00   4.0745691e-02
   1.2498071e+02   2.0694804e-01   1.5102643e-01  -1.4937680e+00   4.7446684e-02
   1.2500488e+02   2.0694804e-01   1.5102643e-01  -1.4937680e+00   4.7446684e-02
   1.2502896e+02   2.0694804e-01   1.5102643e-01  -1.4937680e+00   4.7446684e-02
   1.2505424e+02   2.0582965e-01   1.5370095e-01  -1.4939349e+00   5.3300456e-02
   1.2507840e+02   2.0494778e-01   1.5802746e-01  -1.4944333e+00   5.8630184e-02
   1.2510257e+02   2.0494778e-01   1.5802746e-01  -1.4944333e+00   5.8630184e-02
   1.2512755e+02   2.0468099e-01   1.6171363e-01  -1.4946395e+00   6.2289552e-02
   1.2515149e+02   2.0468099e-01   1.6171363e-01  -1.4946395e+00   6.2289552e-02
   1.2517504e+02   2.0466311e-01   1.6611274e-01  -1.4945897e+00   6.8704323e-02
   1.2519855e+02   2.0466311e-01   1.6611274e-01  -1.4945897e+00   6.8704323e-02
   1.2522102e+02   2.0466311e-01   1.6611274e-01  -1.4945897e+00   6.8704323e-02
   1.2524269e+02   2.0479877e-01   1.7213802e-01  -1.4943860e+00   7.6742248e-02
   1.2526454e+02   2.0479877e-01   1.7213802e-01  -1.4943860e+00   7.6742248e-02
   1.2528815e+02   2.0465747e-01   1.7737941e-01  -1.4942899e+00   8.2798199e-02
   1.2531320e+02   2.0465747e-01   1.7737941e-01  -1.4942899e+00   8.2798199e-02
   1.2533806e+02   2.0429032e-01   1.8301848e-01  -1.4945610e+00   9.1177301e-02
   1.2536218e+02   2.0429032e-01   1.8301848e-01  -1.4945610e+00   9.1177301e-02
   1.2538708e+02   2.0389697e-01   1.9040696e-01  -1.4949178e+00   9.6987681e-02
   1.2541179e+02   2.0389697e-01   1.9040696e-01  -1.4949178e+00   9.6987681e-02
   1.2543608e+02   2.0327055e-01   1.9703259e-01  -1.4952949e+00   9.4123439e-02
   1.2546106e+02   2.0327055e-01   1.9703259e-01  -1.4952949e+00   9.4123439e-02
   1.2548607e+02   2.0217241e-01   2.0335302e-01  -1.4953207e+00   9.1177897e-02
   1.2550971e+02   2.0217241e-01   2.0335302e-01  -1.4953207e+00   9.1177897e-02
   1.2553370e+02   2.0103700e-01   2.1133676e-01  -1.4953417e+00   8.0712036e-02
   1.2555813e+02   2.0103700e-01   2.1133676e-01  -1.4953417e+00   8.0712036e-02
   1.2558262e+02   1.9993600e-01   2.1816002e-01  -1.4953951e+00   8.0712036e-02
   1.2560795e+02   1.9993600e-01   2.1816002e-01  -1.4953951e+00   8.0712036e-02
   1.2563191e+02   1.9897424e-01   2.2486909e-01  -1.4956490e+00   6.4015941e-02
   1.2565633e+02   1.9897424e-01   2.2486909e-01  -1.4956490e+00   6.4015941e-02
   1.2568029e+02   1.9764248e-01   2.3401108e-01  -1.4961072e+00   6.2695698e-02
   1.2570443e+02   1.9764248e-01   2.3401108e-01  -1.4961072e+00   6.2695698e-02
   1.2572624e+02   1.9764248e-01   2.3401108e-01  -1.4961072e+00   6.2695698e-02
   1.2574779e+02   1.9694521e-01   2.4133132e-01  -1.4963834e+00   5.6365565e-02
   1.2576915e+02   1.9694521e-01   2.4133132e-01  -1.4963834e+00   5.6365565e-02
   1.2579143e+02   1.9643290e-01   2.4829341e-01  -1.4965696e+00   5.1883892e-02
   1.2581551e+02   1.9643290e-01   2.4829341e-01  -1.4965696e+00   5.1883892e-02
   1.2583988e+02   1.9636597e-01   2.5566927e-01  -1.4962895e+00   5.0477699e-02
   1.2586476e+02   1.9636597e-01   2.5566927e-01  -1.4962895e+00   5.0477699e-02
   1.2588890e+02   1.9651237e-01   2.6504830e-01  -1.4961025e+00   4.9172835e-02
   1.2591284e+02   1.9651237e-01   2.6504830e-01  -1.4961025e+00   4.9172835e-02
   1.2593652e+02   1.9648296e-01   2.7214330e-01  -1.4957484e+00   4.4154839e-02
   1.2595996e+02   1.9648296e-01   2.7214330e-01  -1.4957484e+00   4.4154839e-02
   1.2598375e+02   1.9631492e-01   2.7931824e-01  -1.4959615e+00   4.3680863e-02
   1.2600722e+02   1.9631492e-01   2.7931824e-01  -1.4959615e+00   4.3680863e-02
   1.2603084e+02   1.9650316e-01   2.8756720e-01  -1.4963080e+00   4.4496493e-02
   1.2605438e+02   1.9650316e-01   2.8756720e-01  -1.4963080e+00   4.4496493e-02
   1.2607807e+02   1.9677572e-01   2.9395774e-01  -1.4962643e+00   4.5355872e-02
   1.2610202e+02   1.9677572e-01   2.9395774e-01  -1.4962643e+00   4.5355872e-02
   1.2612725e+02   1.9650683e-01   3.0172443e-01  -1.4960837e+00   4.5205073e-02
   1.2615136e+02   1.9650683e-01   3.0172443e-01  -1.4960837e+00   4.5205073e-02
   1.2617570e+02   1.9607536e-01   3.0744860e-01  -1.4957212e+00   4.4875220e-02
   1.2619980e+02   1.9607536e-01   3.0744860e-01  -1.4957212e+00   4.4875220e-02
   1.2622386e+02   1.9537079e-01   3.1273961e-01  -1.4954929e+00   4.4773773e-02
   1.2624771e+02   1.9537079e-01   3.1273961e-01  -1.4954929e+00   4.4773773e-02
   1.2627171e+02   1.9537079e-01   3.1273961e-01  -1.4954929e+00   4.4773773e-02
   1.2629626e+02   1.9467635e-01   3.1722865e-01  -1.4952917e+00   3.9648966e-02
   1.2632040e+02   1.9467635e-01   3.1722865e-01  -1.4952917e+00   3.9648966e-02
   1.2634568e+02   1.9386201e-01   3.2166398e-01  -1.4949609e+00   3.8802938e-02
   1.2636968e+02   1.9386201e-01   3.2166398e-01  -1.4949609e+00   3.8802938e-02
   1.2639425e+02   1.9286785e-01   3.2468632e-01  -1.4950188e+00   4.0331320e-02
   1.2641849e+02   1.9286785e-01   3.2468632e-01  -1.4950188e+00   4.0331320e-02
   1.2644329e+02   1.9141069e-01   3.2845476e-01  -1.4950557e+00   4.4268207e-02
   1.2646776e+02   1.9141069e-01   3.2845476e-01  -1.4950557e+00   4.4268207e-02
   1.2649177e+02   1.8979459e-01   3.3112001e-01  -1.4948115e+00   5.3773121e-02
   1.2651680e+02   1.8979459e-01   3.3112001e-01  -1.4948115e+00   5.3773121e-02
   1.2654311e+02   1.8795495e-01   3.3337760e-01  -1.4944739e+00   5.8555440e-02
   1.2656773e+02   1.8795495e-01   3.3337760e-01  -1.4944739e+00   5.8555440e-02
   1.2659236e+02   1.8569560e-01   3.3546734e-01  -1.4940476e+00   6.2892512e-02
   1.2661653e+02   1.8569560e-01   3.3546734e-01  -1.4940476e+00   6.2892512e-02
   1.2664065e+02   1.8256243e-01   3.3802786e-01  -1.4934580e+00   6.2733964e-02
   1.2666527e+02   1.8256243e-01   3.3802786e-01  -1.4934580e+00   6.2733964e-02
   1.2668920e+02   1.7960428e-01   3.4002566e-01  -1.4927905e+00   6.3894705e-02
   1.2671258e+02   1.7960428e-01   3.4002566e-01  -1.4927905e+00   6.3894705e-02
   1.2673405e+02   1.7574082e-01   3.4222803e-01  -1.4928118e+00   5.9295730e-02
   1.2675568e+02   1.7574082e-01   3.4222803e-01  -1.4928118e+00   5.9295730e-02
   1.2677744e+02   1.7247574e-01   3.4353858e-01  -1.4927689e+00   5.2341060e-02
   1.2680047e+02   1.7247574e-01   3.4353858e-01  -1.4927689e+00   5.2341060e-02
   1.2682549e+02   1.7247574e-01   3.4353858e-01  -1.4927689e+00   5.2341060e-02
   1.2685020e+02   1.6865036e-01   3.4482980e-01  -1.4928757e+00   5.2889184e-02
   1.2687429e+02   1.6396107e-01   3.4602687e-01  -1.4920275e+00   5.3538040e-02
   1.2689837e+02   1.6396107e-01   3.4602687e-01  -1.4920275e+00   5.3538040e-02
   1.2692248e+02   1.6396107e-01   3.4602687e-01  -1.4920275e+00   5.3538040e-02
   1.2694710e+02   1.6018100e-01   3.4689090e-01  -1.4905726e+00   4.8184113e-02
   1.2697127e+02   1.5618423e-01   3.4755045e-01  -1.4892772e+00   4.5670227e-02
   1.2699535e+02   1.5618423e-01   3.4755045e-01  -1.4892772e+00   4.5670227e-02
   1.2701958e+02   1.5618423e-01   3.4755045e-01  -1.4892772e+00   4.5670227e-02
   1.2704406e+02   1.5618423e-01   3.4755045e-01  -1.4892772e+00   4.5670227e-02
   1.2706815e+02   1.5618423e-01   3.4755045e-01  -1.4892772e+00   4.5670227e-02
   1.2709246e+02   1.4778112e-01   3.4930724e-01  -1.4884881e+00   4.1396693e-02
   1.2711605e+02   1.4778112e-01   3.4930724e-01  -1.4884881e+00   4.1396693e-02
   1.2713967e+02   1.4415048e-01   3.5049164e-01  -1.4888115e+00   3.4601525e-02
   1.2716336e+02   1.4415048e-01   3.5049164e-01  -1.4888115e+00   3.4601525e-02
   1.2718737e+02   1.3994077e-01   3.5255796e-01  -1.4896395e+00   3.6274389e-02
   1.2721168e+02   1.3994077e-01   3.5255796e-01  -1.4896395e+00   3.6274389e-02
   1.2723558e+02   1.3689528e-01   3.5445154e-01  -1.4898472e+00   4.0551500e-02
   1.2725974e+02   1.3689528e-01   3.5445154e-01  -1.4898472e+00   4.0551500e-02
   1.2728529e+02   1.3401757e-01   3.5642758e-01  -1.4892415e+00   4.5036749e-02
   1.2730943e+02   1.3401757e-01   3.5642758e-01  -1.4892415e+00   4.5036749e-02
   1.2733365e+02   1.3091899e-01   3.5882273e-01  -1.4874891e+00   4.7043161e-02
   1.2735791e+02   1.3091899e-01   3.5882273e-01  -1.4874891e+00   4.7043161e-02
   1.2738200e+02   1.2879123e-01   3.6070597e-01  -1.4861515e+00   5.6185917e-02
   1.2740676e+02   1.2879123e-01   3.6070597e-01  -1.4861515e+00   5.6185917e-02
   1.2743029e+02   1.2729685e-01   3.6246118e-01  -1.4858048e+00   5.6466774e-02
   1.2745400e+02   1.2729685e-01   3.6246118e-01  -1.4858048e+00   5.6466774e-02
   1.2747824e+02   1.2616952e-01   3.6472046e-01  -1.4862273e+00   5.6137876e-02
   1.2750242e+02   1.2616952e-01   3.6472046e-01  -1.4862273e+00   5.6137876e-02
   1.2752775e+02   1.2616952e-01   3.6472046e-01  -1.4862273e+00   5.6137876e-02
   1.2755413e+02   1.2549157e-01   3.6802831e-01  -1.4871922e+00   5.2897767e-02
   1.2757821e+02   1.2518649e-01   3.7060440e-01  -1.4871320e+00   5.2897767e-02
   1.2760288e+02   1.2518649e-01   3.7060440e-01  -1.4871320e+00   5.2897767e-02
   1.2762717e+02   1.2522942e-01   3.7281165e-01  -1.4864160e+00   4.9327330e-02
   1.2765099e+02   1.2522942e-01   3.7281165e-01  -1.4864160e+00   4.9327330e-02
   1.2767469e+02   1.2576465e-01   3.7550449e-01  -1.4854708e+00   5.1529364e-02
   1.2769830e+02   1.2576465e-01   3.7550449e-01  -1.4854708e+00   5.1529364e-02
   1.2772042e+02   1.2576465e-01   3.7550449e-01  -1.4854708e+00   5.1529364e-02
   1.2774166e+02   1.2634808e-01   3.7756518e-01  -1.4852253e+00   5.3994254e-02
   1.2776292e+02   1.2634808e-01   3.7756518e-01  -1.4852253e+00   5.3994254e-02
   1.2778438e+02   1.2691534e-01   3.7968391e-01  -1.4852052e+00   5.3883628e-02
   1.2780695e+02   1.2691534e-01   3.7968391e-01  -1.4852052e+00   5.3883628e-02
   1.2783105e+02   1.2735660e-01   3.8061383e-01  -1.4854362e+00   5.1149086e-02
   1.2785629e+02   1.2735660e-01   3.8061383e-01  -1.4854362e+00   5.1149086e-02
   1.2788028e+02   1.2790631e-01   3.8086480e-01  -1.4852663e+00   5.2842693e-02
   1.2790458e+02   1.2790631e-01   3.8086480e-01  -1.4852663e+00   5.2842693e-02
   1.2792855e+02   1.2881295e-01   3.8053334e-01  -1.4850829e+00   5.3562717e-02
   1.2795264e+02   1.2881295e-01   3.8053334e-01  -1.4850829e+00   5.3562717e-02
   1.2797664e+02   1.3028672e-01   3.7948596e-01  -1.4852191e+00   5.3368882e-02
   1.2800073e+02   1.3028672e-01   3.7948596e-01  -1.4852191e+00   5.3368882e-02
   1.2802577e+02   1.3028672e-01   3.7948596e-01  -1.4852191e+00   5.3368882e-02
   1.2805058e+02   1.3146400e-01   3.7834162e-01  -1.4852215e+00   6.0091809e-02
   1.2807489e+02   1.3285515e-01   3.7678289e-01  -1.4853108e+00   6.3977079e-02
   1.2809938e+02   1.3285515e-01   3.7678289e-01  -1.4853108e+00   6.3977079e-02
   1.2812359e+02   1.3285515e-01   3.7678289e-01  -1.4853108e+00   6.3977079e-02
   1.2814726e+02   1.3451827e-01   3.7449768e-01  -1.4858506e+00   6.2143521e-02
   1.2817143e+02   1.3451827e-01   3.7449768e-01  -1.4858506e+00   6.2143521e-02
   1.2819581e+02   1.3603178e-01   3.7256336e-01  -1.4860379e+00   6.0604290e-02
   1.2821949e+02   1.3603178e-01   3.7256336e-01  -1.4860379e+00   6.0604290e-02
   1.2824337e+02   1.3729955e-01   3.7040430e-01  -1.4860435e+00   5.8868245e-02
   1.2826732e+02   1.3729955e-01   3.7040430e-01  -1.4860435e+00   5.8868245e-02
   1.2829182e+02   1.3851117e-01   3.6731052e-01  -1.4856080e+00   5.5372671e-02
   1.2831593e+02   1.3851117e-01   3.6731052e-01  -1.4856080e+00   5.5372671e-02
   1.2834007e+02   1.3912150e-01   3.6428466e-01  -1.4848909e+00   4.7245697e-02
   1.2836534e+02   1.3912150e-01   3.6428466e-01  -1.4848909e+00   4.7245697e-02
   1.2838923e+02   1.3949838e-01   3.6055699e-01  -1.4845036e+00   4.6297030e-02
   1.2841326e+02   1.3949838e-01   3.6055699e-01  -1.4845036e+00   4.6297030e-02
   1.2843729e+02   1.3872555e-01   3.5533994e-01  -1.4846202e+00   4.6043233e-02
   1.2846317e+02   1.3872555e-01   3.5533994e-01  -1.4846202e+00   4.6043233e-02
   1.2848717e+02   1.3687044e-01   3.5076842e-01  -1.4856244e+00   4.4979529e-02
   1.2851160e+02   1.3687044e-01   3.5076842e-01  -1.4856244e+00   4.4979529e-02
   1.2853567e+02   1.3450772e-01   3.4595615e-01  -1.4867401e+00   4.6055392e-02
   1.2855983e+02   1.3450772e-01   3.4595615e-01  -1.4867401e+00   4.6055392e-02
   1.2858449e+02   1.3094774e-01   3.3929512e-01  -1.4873165e+00   4.6309308e-02
   1.2860857e+02   1.3094774e-01   3.3929512e-01  -1.4873165e+00   4.6309308e-02
   1.2863298e+02   1.2747051e-01   3.3302793e-01  -1.4864984e+00   4.9130396e-02
   1.2865706e+02   1.2747051e-01   3.3302793e-01  -1.4864984e+00   4.9130396e-02
   1.2868116e+02   1.2277734e-01   3.2515731e-01  -1.4853218e+00   4.7509269e-02
   1.2870499e+02   1.2277734e-01   3.2515731e-01  -1.4853218e+00   4.7509269e-02
   1.2872657e+02   1.1828406e-01   3.1857109e-01  -1.4847050e+00   4.9322919e-02
   1.2874794e+02   1.1828406e-01   3.1857109e-01  -1.4847050e+00   4.9322919e-02
   1.2876966e+02   1.1828406e-01   3.1857109e-01  -1.4847050e+00   4.9322919e-02
   1.2879295e+02   1.1330155e-01   3.1216049e-01  -1.4850473e+00   5.5342273e-02
   1.2881726e+02   1.1330155e-01   3.1216049e-01  -1.4850473e+00   5.5342273e-02
   1.2884127e+02   1.0836688e-01   3.0595639e-01  -1.4860981e+00   5.6658463e-02
   1.2886589e+02   1.0836688e-01   3.0595639e-01  -1.4860981e+00   5.6658463e-02
   1.2888990e+02   1.0202216e-01   2.9818574e-01  -1.4872428e+00   5.8543162e-02
   1.2891398e+02   1.0202216e-01   2.9818574e-01  -1.4872428e+00   5.8543162e-02
   1.2893792e+02   9.6897088e-02   2.9228994e-01  -1.4872380e+00   5.4647402e-02
   1.2896207e+02   9.6897088e-02   2.9228994e-01  -1.4872380e+00   5.4647402e-02
   1.2898692e+02   9.1747679e-02   2.8666753e-01  -1.4867224e+00   5.1912145e-02
   1.2901112e+02   9.1747679e-02   2.8666753e-01  -1.4867224e+00   5.1912145e-02
   1.2903553e+02   8.5954629e-02   2.8032401e-01  -1.4860156e+00   4.8463301e-02
   1.2905994e+02   8.5954629e-02   2.8032401e-01  -1.4860156e+00   4.8463301e-02
   1.2908472e+02   8.1481040e-02   2.7605230e-01  -1.4856192e+00   4.5245723e-02
   1.2910933e+02   8.1481040e-02   2.7605230e-01  -1.4856192e+00   4.5245723e-02
   1.2913311e+02   7.7624373e-02   2.7251062e-01  -1.4859127e+00   4.2577700e-02
   1.2915698e+02   7.7624373e-02   2.7251062e-01  -1.4859127e+00   4.2577700e-02
   1.2918105e+02   7.3507071e-02   2.6907623e-01  -1.4869365e+00   4.6536879e-02
   1.2920601e+02   7.3507071e-02   2.6907623e-01  -1.4869365e+00   4.6536879e-02
   1.2923047e+02   7.0999183e-02   2.6701108e-01  -1.4875757e+00   4.8847632e-02
   1.2925485e+02   7.0999183e-02   2.6701108e-01  -1.4875757e+00   4.8847632e-02
   1.2927912e+02   6.9310278e-02   2.6552001e-01  -1.4877906e+00   5.3016857e-02
   1.2930375e+02   6.9310278e-02   2.6552001e-01  -1.4877906e+00   5.3016857e-02
   1.2932789e+02   6.7864984e-02   2.6463550e-01  -1.4877379e+00   5.3124503e-02
   1.2935189e+02   6.7864984e-02   2.6463550e-01  -1.4877379e+00   5.3124503e-02
   1.2937590e+02   6.7261599e-02   2.6503453e-01  -1.4874893e+00   6.0553030e-02
   1.2939989e+02   6.7261599e-02   2.6503453e-01  -1.4874893e+00   6.0553030e-02
   1.2942477e+02   6.7169033e-02   2.6610470e-01  -1.4874425e+00   6.4333872e-02
   1.2944853e+02   6.7169033e-02   2.6610470e-01  -1.4874425e+00   6.4333872e-02
   1.2947249e+02   6.7494132e-02   2.6878753e-01  -1.4878227e+00   6.7017512e-02
   1.2949666e+02   6.7494132e-02   2.6878753e-01  -1.4878227e+00   6.7017512e-02
   1.2952089e+02   6.7494132e-02   2.6878753e-01  -1.4878227e+00   6.7017512e-02
   1.2954620e+02   6.8306804e-02   2.7159747e-01  -1.4884064e+00   7.2119311e-02
   1.2957168e+02   6.8306804e-02   2.7159747e-01  -1.4884064e+00   7.2119311e-02
   1.2959659e+02   6.9420747e-02   2.7513343e-01  -1.4893939e+00   7.7000336e-02
   1.2962231e+02   6.9420747e-02   2.7513343e-01  -1.4893939e+00   7.7000336e-02
   1.2964750e+02   7.1332097e-02   2.8007507e-01  -1.4900616e+00   7.8909353e-02
   1.2967173e+02   7.1332097e-02   2.8007507e-01  -1.4900616e+00   7.8909353e-02
   1.2969593e+02   7.2861329e-02   2.8421342e-01  -1.4902198e+00   7.9293684e-02
   1.2971844e+02   7.2861329e-02   2.8421342e-01  -1.4902198e+00   7.9293684e-02
   1.2973993e+02   7.4755333e-02   2.8833336e-01  -1.4901799e+00   7.7714757e-02
   1.2976127e+02   7.4755333e-02   2.8833336e-01  -1.4901799e+00   7.7714757e-02
   1.2978294e+02   7.7526659e-02   2.9405034e-01  -1.4905262e+00   7.4808911e-02
   1.2980641e+02   7.7526659e-02   2.9405034e-01  -1.4905262e+00   7.4808911e-02
   1.2983068e+02   8.0110267e-02   2.9894495e-01  -1.4912302e+00   6.7612962e-02
   1.2985516e+02   8.0110267e-02   2.9894495e-01  -1.4912302e+00   6.7612962e-02
   1.2987941e+02   8.2980923e-02   3.0417782e-01  -1.4920745e+00   6.6697792e-02
   1.2990365e+02   8.2980923e-02   3.0417782e-01  -1.4920745e+00   6.6697792e-02
   1.2992777e+02   8.6468808e-02   3.0982843e-01  -1.4929618e+00   6.2773542e-02
   1.2995200e+02   8.6468808e-02   3.0982843e-01  -1.4929618e+00   6.2773542e-02
   1.2997601e+02   8.9340724e-02   3.1373763e-01  -1.4936725e+00   5.9500293e-02
   1.2999995e+02   8.9340724e-02   3.1373763e-01  -1.4936725e+00   5.9500293e-02
   1.3002447e+02   8.9340724e-02   3.1373763e-01  -1.4936725e+00   5.9500293e-02
   1.3004879e+02   9.2185870e-02   3.1762773e-01  -1.4939994e+00   5.8874206e-02
   1.3007313e+02   9.2185870e-02   3.1762773e-01  -1.4939994e+00   5.8874206e-02
   1.3009799e+02   9.5479868e-02   3.2179096e-01  -1.4946415e+00   5.8137612e-02
   1.3012227e+02   9.5479868e-02   3.2179096e-01  -1.4946415e+00   5.8137612e-02
   1.3014819e+02   9.7540259e-02   3.2444942e-01  -1.4952506e+00   5.3243236e-02
   1.3017225e+02   9.7540259e-02   3.2444942e-01  -1.4952506e+00   5.3243236e-02
   1.3019704e+02   9.9167757e-02   3.2626894e-01  -1.4961263e+00   4.5019941e-02
   1.3022122e+02   9.9167757e-02   3.2626894e-01  -1.4961263e+00   4.5019941e-02
   1.3024646e+02   1.0101300e-01   3.2725424e-01  -1.4972739e+00   4.2176799e-02
   1.3027104e+02   1.0101300e-01   3.2725424e-01  -1.4972739e+00   4.2176799e-02
   1.3029524e+02   1.0193330e-01   3.2695144e-01  -1.4982365e+00   3.6167101e-02
   1.3031955e+02   1.0193330e-01   3.2695144e-01  -1.4982365e+00   3.6167101e-02
   1.3034387e+02   1.0263310e-01   3.2594419e-01  -1.4992265e+00   3.1865672e-02
   1.3036782e+02   1.0263310e-01   3.2594419e-01  -1.4992265e+00   3.1865672e-02
   1.3039155e+02   1.0297253e-01   3.2428911e-01  -1.4999020e+00   3.1459169e-02
   1.3041547e+02   1.0297253e-01   3.2428911e-01  -1.4999020e+00   3.1459169e-02
   1.3043974e+02   1.0314787e-01   3.2190260e-01  -1.5010558e+00   3.3776716e-02
   1.3046443e+02   1.0314787e-01   3.2190260e-01  -1.5010558e+00   3.3776716e-02
   1.3048806e+02   1.0320124e-01   3.1973794e-01  -1.5019685e+00   3.0477599e-02
   1.3051165e+02   1.0320124e-01   3.1973794e-01  -1.5019685e+00   3.0477599e-02
   1.3053547e+02   1.0338991e-01   3.1736398e-01  -1.5031637e+00   2.8999523e-02
   1.3055940e+02   1.0338991e-01   3.1736398e-01  -1.5031637e+00   2.8999523e-02
   1.3058342e+02   1.0325660e-01   3.1406194e-01  -1.5044757e+00   3.2998399e-02
   1.3060733e+02   1.0325660e-01   3.1406194e-01  -1.5044757e+00   3.2998399e-02
   1.3063179e+02   1.0263015e-01   3.1093842e-01  -1.5054646e+00   3.3877567e-02
   1.3065588e+02   1.0263015e-01   3.1093842e-01  -1.5054646e+00   3.3877567e-02
   1.3068025e+02   1.0194227e-01   3.0776107e-01  -1.5063064e+00   3.2783941e-02
   1.3070384e+02   1.0194227e-01   3.0776107e-01  -1.5063064e+00   3.2783941e-02
   1.3072566e+02   1.0076669e-01   3.0336794e-01  -1.5071496e+00   3.7816362e-02
   1.3074698e+02   1.0076669e-01   3.0336794e-01  -1.5071496e+00   3.7816362e-02
   1.3076842e+02   1.0076669e-01   3.0336794e-01  -1.5071496e+00   3.7816362e-02
   1.3079131e+02   9.9407002e-02   2.9972926e-01  -1.5078757e+00   4.8728661e-02
   1.3081561e+02   9.9407002e-02   2.9972926e-01  -1.5078757e+00   4.8728661e-02
   1.3084022e+02   9.8093979e-02   2.9617614e-01  -1.5084645e+00   5.3263263e-02
   1.3086503e+02   9.8093979e-02   2.9617614e-01  -1.5084645e+00   5.3263263e-02
   1.3088882e+02   9.6385524e-02   2.9159188e-01  -1.5096284e+00   5.7373599e-02
   1.3091324e+02   9.6385524e-02   2.9159188e-01  -1.5096284e+00   5.7373599e-02
   1.3093738e+02   9.5222339e-02   2.8780544e-01  -1.5107566e+00   6.5016345e-02
   1.3096156e+02   9.5222339e-02   2.8780544e-01  -1.5107566e+00   6.5016345e-02
   1.3098622e+02   9.3798228e-02   2.8396034e-01  -1.5119847e+00   7.0400552e-02
   1.3101016e+02   9.3798228e-02   2.8396034e-01  -1.5119847e+00   7.0400552e-02
   1.3103418e+02   9.2243500e-02   2.7932480e-01  -1.5131874e+00   6.9844441e-02
   1.3105808e+02   9.2243500e-02   2.7932480e-01  -1.5131874e+00   6.9844441e-02
   1.3108223e+02   9.0864293e-02   2.7548778e-01  -1.5138491e+00   7.8249768e-02
   1.3110709e+02   9.0864293e-02   2.7548778e-01  -1.5138491e+00   7.8249768e-02
   1.3113170e+02   8.9919716e-02   2.7105352e-01  -1.5145966e+00   8.0142097e-02
   1.3115573e+02   8.9919716e-02   2.7105352e-01  -1.5145966e+00   8.0142097e-02
   1.3118037e+02   8.9090936e-02   2.6734775e-01  -1.5153193e+00   7.9790429e-02
   1.3120513e+02   8.9090936e-02   2.6734775e-01  -1.5153193e+00   7.9790429e-02
   1.3122924e+02   8.8307157e-02   2.6344222e-01  -1.5164646e+00   7.5994686e-02
   1.3125345e+02   8.8307157e-02   2.6344222e-01  -1.5164646e+00   7.5994686e-02
   1.3127779e+02   8.7404422e-02   2.5932753e-01  -1.5174282e+00   7.2607354e-02
   1.3130206e+02   8.7404422e-02   2.5932753e-01  -1.5174282e+00   7.2607354e-02
   1.3132697e+02   8.6319707e-02   2.5387257e-01  -1.5180032e+00   6.8695025e-02
   1.3135161e+02   8.6319707e-02   2.5387257e-01  -1.5180032e+00   6.8695025e-02
   1.3137622e+02   8.5964359e-02   2.4942729e-01  -1.5186234e+00   6.2201814e-02
   1.3140033e+02   8.5964359e-02   2.4942729e-01  -1.5186234e+00   6.2201814e-02
   1.3142561e+02   8.5844353e-02   2.4525364e-01  -1.5190309e+00   6.4189510e-02
   1.3144993e+02   8.5844353e-02   2.4525364e-01  -1.5190309e+00   6.4189510e-02
   1.3147448e+02   8.6147614e-02   2.4071263e-01  -1.5198638e+00   6.5738157e-02
   1.3149861e+02   8.6147614e-02   2.4071263e-01  -1.5198638e+00   6.5738157e-02
   1.3152341e+02   8.6147614e-02   2.4071263e-01  -1.5198638e+00   6.5738157e-02
   1.3154866e+02   8.7008566e-02   2.3771431e-01  -1.5211450e+00   6.5231518e-02
   1.3157339e+02   8.8445380e-02   2.3404358e-01  -1.5226625e+00   6.9358067e-02
   1.3159748e+02   8.8445380e-02   2.3404358e-01  -1.5226625e+00   6.9358067e-02
   1.3162162e+02   8.9989908e-02   2.3120649e-01  -1.5233032e+00   7.1783737e-02
   1.3164647e+02   8.9989908e-02   2.3120649e-01  -1.5233032e+00   7.1783737e-02
   1.3167046e+02   8.9989908e-02   2.3120649e-01  -1.5233032e+00   7.1783737e-02
   1.3169491e+02   9.1945268e-02   2.2868113e-01  -1.5237231e+00   7.0846633e-02
   1.3171734e+02   9.1945268e-02   2.2868113e-01  -1.5237231e+00   7.0846633e-02
   1.3173847e+02   9.4281346e-02   2.2643322e-01  -1.5236037e+00   6.4555959e-02
   1.3175972e+02   9.4281346e-02   2.2643322e-01  -1.5236037e+00   6.4555959e-02
   1.3178124e+02   9.7444169e-02   2.2424868e-01  -1.5238973e+00   5.9534625e-02
   1.3180473e+02   9.7444169e-02   2.2424868e-01  -1.5238973e+00   5.9534625e-02
   1.3182880e+02   1.0012574e-01   2.2269638e-01  -1.5246761e+00   5.4805831e-02
   1.3185285e+02   1.0012574e-01   2.2269638e-01  -1.5246761e+00   5.4805831e-02
   1.3187695e+02   1.0295262e-01   2.2132210e-01  -1.5255599e+00   4.8289494e-02
   1.3190110e+02   1.0295262e-01   2.2132210e-01  -1.5255599e+00   4.8289494e-02
   1.3192589e+02   1.0631602e-01   2.1988171e-01  -1.5267485e+00   5.3710298e-02
   1.3194985e+02   1.0631602e-01   2.1988171e-01  -1.5267485e+00   5.3710298e-02
   1.3197406e+02   1.0893535e-01   2.1896969e-01  -1.5273699e+00   5.9555844e-02
   1.3199819e+02   1.0893535e-01   2.1896969e-01  -1.5273699e+00   5.9555844e-02
   1.3202373e+02   1.1175396e-01   2.1805282e-01  -1.5275787e+00   6.3687758e-02
   1.3204798e+02   1.1175396e-01   2.1805282e-01  -1.5275787e+00   6.3687758e-02
   1.3207180e+02   1.1175396e-01   2.1805282e-01  -1.5275787e+00   6.3687758e-02
   1.3209623e+02   1.1514948e-01   2.1739239e-01  -1.5278270e+00   6.0220198e-02
   1.3212006e+02   1.1514948e-01   2.1739239e-01  -1.5278270e+00   6.0220198e-02
   1.3214499e+02   1.1858674e-01   2.1736503e-01  -1.5286766e+00   6.0074047e-02
   1.3216921e+02   1.1858674e-01   2.1736503e-01  -1.5286766e+00   6.0074047e-02
   1.3219307e+02   1.2216941e-01   2.1776703e-01  -1.5298306e+00   5.7833985e-02
   1.3221739e+02   1.2216941e-01   2.1776703e-01  -1.5298306e+00   5.7833985e-02
   1.3224244e+02   1.2692887e-01   2.1847405e-01  -1.5305493e+00   5.4925398e-02
   1.3226745e+02   1.2692887e-01   2.1847405e-01  -1.5305493e+00   5.4925398e-02
   1.3229165e+02   1.3080381e-01   2.1927066e-01  -1.5306796e+00   5.1704482e-02
   1.3231533e+02   1.3080381e-01   2.1927066e-01  -1.5306796e+00   5.1704482e-02
   1.3233902e+02   1.3496266e-01   2.2046518e-01  -1.5305156e+00   5.6308464e-02
   1.3236373e+02   1.3496266e-01   2.2046518e-01  -1.5305156e+00   5.6308464e-02
   1.3238766e+02   1.4030369e-01   2.2233374e-01  -1.5305707e+00   5.5679039e-02
   1.3241171e+02   1.4030369e-01   2.2233374e-01  -1.5305707e+00   5.5679039e-02
   1.3243616e+02   1.4460826e-01   2.2403757e-01  -1.5309021e+00   5.5274204e-02
   1.3246019e+02   1.4460826e-01   2.2403757e-01  -1.5309021e+00   5.5274204e-02
   1.3248511e+02   1.4863794e-01   2.2597384e-01  -1.5322170e+00   4.9733357e-02
   1.3250923e+02   1.4863794e-01   2.2597384e-01  -1.5322170e+00   4.9733357e-02
   1.3253309e+02   1.5352970e-01   2.2812875e-01  -1.5339178e+00   4.5684413e-02
   1.3255719e+02   1.5352970e-01   2.2812875e-01  -1.5339178e+00   4.5684413e-02
   1.3258109e+02   1.5731315e-01   2.2969310e-01  -1.5348241e+00   4.2613105e-02
   1.3260567e+02   1.5731315e-01   2.2969310e-01  -1.5348241e+00   4.2613105e-02
   1.3262970e+02   1.6066828e-01   2.3070836e-01  -1.5351037e+00   3.8406328e-02
   1.3265396e+02   1.6066828e-01   2.3070836e-01  -1.5351037e+00   3.8406328e-02
   1.3267786e+02   1.6465278e-01   2.3138353e-01  -1.5348357e+00   3.6307291e-02
   1.3270149e+02   1.6465278e-01   2.3138353e-01  -1.5348357e+00   3.6307291e-02
   1.3272341e+02   1.6465278e-01   2.3138353e-01  -1.5348357e+00   3.6307291e-02
   1.3274474e+02   1.6760211e-01   2.3152924e-01  -1.5343899e+00   3.5803751e-02
   1.3276617e+02   1.6760211e-01   2.3152924e-01  -1.5343899e+00   3.5803751e-02
   1.3278879e+02   1.7059849e-01   2.3185173e-01  -1.5343596e+00   3.5484509e-02
   1.3281256e+02   1.7059849e-01   2.3185173e-01  -1.5343596e+00   3.5484509e-02
   1.3283659e+02   1.7460199e-01   2.3218438e-01  -1.5351288e+00   3.2417373e-02
   1.3286121e+02   1.7460199e-01   2.3218438e-01  -1.5351288e+00   3.2417373e-02
   1.3288529e+02   1.7742878e-01   2.3251009e-01  -1.5361111e+00   2.7314500e-02
   1.3290889e+02   1.7742878e-01   2.3251009e-01  -1.5361111e+00   2.7314500e-02
   1.3293266e+02   1.8026987e-01   2.3256697e-01  -1.5367490e+00   2.8358654e-02
   1.3295637e+02   1.8026987e-01   2.3256697e-01  -1.5367490e+00   2.8358654e-02
   1.3298003e+02   1.8393317e-01   2.3206472e-01  -1.5368488e+00   2.7595238e-02
   1.3300494e+02   1.8393317e-01   2.3206472e-01  -1.5368488e+00   2.7595238e-02
   1.3302901e+02   1.8736643e-01   2.3129943e-01  -1.5363985e+00   3.0041770e-02
   1.3305382e+02   1.8736643e-01   2.3129943e-01  -1.5363985e+00   3.0041770e-02
   1.3307783e+02   1.9090936e-01   2.3042010e-01  -1.5358430e+00   3.6081032e-02
   1.3310221e+02   1.9090936e-01   2.3042010e-01  -1.5358430e+00   3.6081032e-02
   1.3312737e+02   1.9090936e-01   2.3042010e-01  -1.5358430e+00   3.6081032e-02
   1.3315151e+02   1.9538589e-01   2.2933294e-01  -1.5357859e+00   4.3259577e-02
   1.3317622e+02   1.9907349e-01   2.2840025e-01  -1.5365287e+00   4.3777303e-02
   1.3320066e+02   1.9907349e-01   2.2840025e-01  -1.5365287e+00   4.3777303e-02
   1.3322564e+02   1.9907349e-01   2.2840025e-01  -1.5365287e+00   4.3777303e-02
   1.3324971e+02   2.0308080e-01   2.2723967e-01  -1.5369806e+00   4.2298035e-02
   1.3327387e+02   2.0844130e-01   2.2593300e-01  -1.5372945e+00   4.2730765e-02
   1.3329818e+02   2.0844130e-01   2.2593300e-01  -1.5372945e+00   4.2730765e-02
   1.3332256e+02   2.0844130e-01   2.2593300e-01  -1.5372945e+00   4.2730765e-02
   1.3334745e+02   2.1279222e-01   2.2497982e-01  -1.5369105e+00   3.9655284e-02
   1.3337155e+02   2.1744455e-01   2.2425006e-01  -1.5361924e+00   3.6411719e-02
   1.3339557e+02   2.1744455e-01   2.2425006e-01  -1.5361924e+00   3.6411719e-02
   1.3341966e+02   2.1744455e-01   2.2425006e-01  -1.5361924e+00   3.6411719e-02
   1.3344427e+02   2.2296768e-01   2.2373571e-01  -1.5355700e+00   3.6560849e-02
   1.3346836e+02   2.2296768e-01   2.2373571e-01  -1.5355700e+00   3.6560849e-02
   1.3349239e+02   2.2703671e-01   2.2341210e-01  -1.5353688e+00   3.9861874e-02
   1.3351682e+02   2.2703671e-01   2.2341210e-01  -1.5353688e+00   3.9861874e-02
   1.3354054e+02   2.3050813e-01   2.2287449e-01  -1.5359019e+00   3.9817170e-02
   1.3356539e+02   2.3050813e-01   2.2287449e-01  -1.5359019e+00   3.9817170e-02
   1.3358993e+02   2.3360905e-01   2.2203118e-01  -1.5368208e+00   3.9817170e-02
   1.3361396e+02   2.3360905e-01   2.2203118e-01  -1.5368208e+00   3.9817170e-02
   1.3363831e+02   2.3506136e-01   2.2112358e-01  -1.5368459e+00   4.5178012e-02
   1.3366352e+02   2.3506136e-01   2.2112358e-01  -1.5368459e+00   4.5178012e-02
   1.3368747e+02   2.3603190e-01   2.1987383e-01  -1.5359899e+00   4.2192058e-02
   1.3371102e+02   2.3603190e-01   2.1987383e-01  -1.5359899e+00   4.2192058e-02
   1.3373252e+02   2.3583207e-01   2.1802689e-01  -1.5343077e+00   4.4923977e-02
   1.3375386e+02   2.3583207e-01   2.1802689e-01  -1.5343077e+00   4.4923977e-02
   1.3377543e+02   2.3485346e-01   2.1659967e-01  -1.5333918e+00   4.9164251e-02
   1.3379835e+02   2.3485346e-01   2.1659967e-01  -1.5333918e+00   4.9164251e-02
   1.3382263e+02   2.3485346e-01   2.1659967e-01  -1.5333918e+00   4.9164251e-02
   1.3384700e+02   2.3307714e-01   2.1566921e-01  -1.5331502e+00   5.7476715e-02
   1.3387110e+02   2.3307714e-01   2.1566921e-01  -1.5331502e+00   5.7476715e-02
   1.3389507e+02   2.2987449e-01   2.1508494e-01  -1.5328755e+00   5.6997613e-02
   1.3391881e+02   2.2987449e-01   2.1508494e-01  -1.5328755e+00   5.6997613e-02
   1.3394348e+02   2.2686452e-01   2.1473593e-01  -1.5325859e+00   6.1215715e-02
   1.3396747e+02   2.2686452e-01   2.1473593e-01  -1.5325859e+00   6.1215715e-02
   1.3399278e+02   2.2367804e-01   2.1451581e-01  -1.5320539e+00   6.4224199e-02
   1.3401692e+02   2.2367804e-01   2.1451581e-01  -1.5320539e+00   6.4224199e-02
   1.3404105e+02   2.1939167e-01   2.1443889e-01  -1.5307871e+00   5.7595090e-02
   1.3406577e+02   2.1939167e-01   2.1443889e-01  -1.5307871e+00   5.7595090e-02
   1.3408975e+02   2.1565466e-01   2.1456367e-01  -1.5293797e+00   4.8119620e-02
   1.3411410e+02   2.1565466e-01   2.1456367e-01  -1.5293797e+00   4.8119620e-02
   1.3413797e+02   2.1199906e-01   2.1484497e-01  -1.5282842e+00   5.1518635e-02
   1.3416176e+02   2.1199906e-01   2.1484497e-01  -1.5282842e+00   5.1518635e-02
   1.3418745e+02   2.0732874e-01   2.1510682e-01  -1.5275878e+00   5.0775246e-02
   1.3421152e+02   2.0732874e-01   2.1510682e-01  -1.5275878e+00   5.0775246e-02
   1.3423572e+02   2.0325685e-01   2.1532948e-01  -1.5275452e+00   4.8580007e-02
   1.3426040e+02   2.0325685e-01   2.1532948e-01  -1.5275452e+00   4.8580007e-02
   1.3428503e+02   1.9965744e-01   2.1525320e-01  -1.5272503e+00   4.9155668e-02
   1.3430911e+02   1.9965744e-01   2.1525320e-01  -1.5272503e+00   4.9155668e-02
   1.3433280e+02   1.9529755e-01   2.1431264e-01  -1.5260394e+00   5.4274754e-02
   1.3435754e+02   1.9529755e-01   2.1431264e-01  -1.5260394e+00   5.4274754e-02
   1.3438163e+02   1.9234492e-01   2.1308646e-01  -1.5245861e+00   5.4401473e-02
   1.3440625e+02   1.9234492e-01   2.1308646e-01  -1.5245861e+00   5.4401473e-02
   1.3443030e+02   1.9023880e-01   2.1207240e-01  -1.5232127e+00   4.9573616e-02
   1.3445461e+02   1.9023880e-01   2.1207240e-01  -1.5232127e+00   4.9573616e-02
   1.3447866e+02   1.8864569e-01   2.1052463e-01  -1.5216514e+00   5.3679184e-02
   1.3450321e+02   1.8864569e-01   2.1052463e-01  -1.5216514e+00   5.3679184e-02
   1.3452739e+02   1.8846242e-01   2.0881394e-01  -1.5206215e+00   5.7503180e-02
   1.3455204e+02   1.8846242e-01   2.0881394e-01  -1.5206215e+00   5.7503180e-02
   1.3457634e+02   1.8925141e-01   2.0618169e-01  -1.5195343e+00   5.5343823e-02
   1.3460041e+02   1.8925141e-01   2.0618169e-01  -1.5195343e+00   5.5343823e-02
   1.3462505e+02   1.9182876e-01   2.0214884e-01  -1.5178493e+00   5.9134678e-02
   1.3464953e+02   1.9182876e-01   2.0214884e-01  -1.5178493e+00   5.9134678e-02
   1.3467493e+02   1.9517051e-01   1.9858812e-01  -1.5166403e+00   6.2014894e-02
   1.3469864e+02   1.9517051e-01   1.9858812e-01  -1.5166403e+00   6.2014894e-02
   1.3472121e+02   1.9517051e-01   1.9858812e-01  -1.5166403e+00   6.2014894e-02
   1.3474296e+02   1.9936559e-01   1.9443013e-01  -1.5156673e+00   6.3614444e-02
   1.3476738e+02   1.9936559e-01   1.9443013e-01  -1.5156673e+00   6.3614444e-02
   1.3479176e+02   2.0539548e-01   1.8907471e-01  -1.5146800e+00   6.0216741e-02
   1.3481572e+02   2.0539548e-01   1.8907471e-01  -1.5146800e+00   6.0216741e-02
   1.3483994e+02   2.1111050e-01   1.8419242e-01  -1.5138466e+00   6.2035994e-02
   1.3486477e+02   2.1111050e-01   1.8419242e-01  -1.5138466e+00   6.2035994e-02
   1.3488871e+02   2.1727756e-01   1.7933296e-01  -1.5129681e+00   6.0902194e-02
   1.3491264e+02   2.1727756e-01   1.7933296e-01  -1.5129681e+00   6.0902194e-02
   1.3493630e+02   2.2590326e-01   1.7309201e-01  -1.5117605e+00   5.6991176e-02
   1.3496024e+02   2.2590326e-01   1.7309201e-01  -1.5117605e+00   5.6991176e-02
   1.3498488e+02   2.3340279e-01   1.6782703e-01  -1.5103782e+00   5.7501749e-02
   1.3500895e+02   2.3340279e-01   1.6782703e-01  -1.5103782e+00   5.7501749e-02
   1.3503311e+02   2.4100558e-01   1.6232088e-01  -1.5088218e+00   5.7994560e-02
   1.3505796e+02   2.4100558e-01   1.6232088e-01  -1.5088218e+00   5.7994560e-02
   1.3508211e+02   2.5060263e-01   1.5558292e-01  -1.5069216e+00   5.7419376e-02
   1.3510738e+02   2.5060263e-01   1.5558292e-01  -1.5069216e+00   5.7419376e-02
   1.3513172e+02   2.5849402e-01   1.5086044e-01  -1.5057900e+00   5.7183222e-02
   1.3515638e+02   2.5849402e-01   1.5086044e-01  -1.5057900e+00   5.7183222e-02
   1.3518043e+02   2.6623720e-01   1.4663941e-01  -1.5049057e+00   5.8190898e-02
   1.3520565e+02   2.6623720e-01   1.4663941e-01  -1.5049057e+00   5.8190898e-02
   1.3522968e+02   2.7532828e-01   1.4163186e-01  -1.5034583e+00   5.6304411e-02
   1.3525425e+02   2.7532828e-01   1.4163186e-01  -1.5034583e+00   5.6304411e-02
   1.3527833e+02   2.8203377e-01   1.3781932e-01  -1.5019590e+00   5.2299575e-02
   1.3530257e+02   2.8203377e-01   1.3781932e-01  -1.5019590e+00   5.2299575e-02
   1.3532827e+02   2.8203377e-01   1.3781932e-01  -1.5019590e+00   5.2299575e-02
   1.3535246e+02   2.8825641e-01   1.3421753e-01  -1.5000120e+00   5.2331762e-02
   1.3537646e+02   2.8825641e-01   1.3421753e-01  -1.5000120e+00   5.2331762e-02
   1.3540154e+02   2.9490474e-01   1.3012956e-01  -1.4980469e+00   5.3816871e-02
   1.3542685e+02   2.9885525e-01   1.2766977e-01  -1.4969778e+00   5.0856070e-02
   1.3545098e+02   2.9885525e-01   1.2766977e-01  -1.4969778e+00   5.0856070e-02
   1.3547543e+02   3.0221108e-01   1.2575501e-01  -1.4962002e+00   4.8924641e-02
   1.3549935e+02   3.0221108e-01   1.2575501e-01  -1.4962002e+00   4.8924641e-02
   1.3552358e+02   3.0460861e-01   1.2440252e-01  -1.4953514e+00   4.8567609e-02
   1.3554802e+02   3.0460861e-01   1.2440252e-01  -1.4953514e+00   4.8567609e-02
   1.3557175e+02   3.0460861e-01   1.2440252e-01  -1.4953514e+00   4.8567609e-02
   1.3559583e+02   3.0678886e-01   1.2311918e-01  -1.4937582e+00   4.1263775e-02
   1.3562166e+02   3.0678886e-01   1.2311918e-01  -1.4937582e+00   4.1263775e-02
   1.3564645e+02   3.0790108e-01   1.2251605e-01  -1.4918693e+00   3.6525087e-02
   1.3567127e+02   3.0790108e-01   1.2251605e-01  -1.4918693e+00   3.6525087e-02
   1.3569508e+02   3.0825374e-01   1.2247846e-01  -1.4898770e+00   3.0981139e-02
   1.3571804e+02   3.0825374e-01   1.2247846e-01  -1.4898770e+00   3.0981139e-02
   1.3573942e+02   3.0756143e-01   1.2379203e-01  -1.4882264e+00   3.4452514e-02
   1.3576088e+02   3.0756143e-01   1.2379203e-01  -1.4882264e+00   3.4452514e-02
   1.3578298e+02   3.0649242e-01   1.2574068e-01  -1.4871587e+00   3.4230785e-02
   1.3580746e+02   3.0649242e-01   1.2574068e-01  -1.4871587e+00   3.4230785e-02
   1.3583272e+02   3.0477259e-01   1.2820771e-01  -1.4862849e+00   4.0031985e-02
   1.3585714e+02   3.0477259e-01   1.2820771e-01  -1.4862849e+00   4.0031985e-02
   1.3588132e+02   3.0164674e-01   1.3183673e-01  -1.4848741e+00   4.4467405e-02
   1.3590640e+02   3.0164674e-01   1.3183673e-01  -1.4848741e+00   4.4467405e-02
   1.3593035e+02   2.9844722e-01   1.3509029e-01  -1.4832882e+00   4.9931363e-02
   1.3595568e+02   2.9844722e-01   1.3509029e-01  -1.4832882e+00   4.9931363e-02
   1.3597936e+02   2.9441503e-01   1.3883738e-01  -1.4820007e+00   5.0041870e-02
   1.3600337e+02   2.9441503e-01   1.3883738e-01  -1.4820007e+00   5.0041870e-02
   1.3602802e+02   2.8839737e-01   1.4355496e-01  -1.4805249e+00   4.9091891e-02
   1.3605199e+02   2.8839737e-01   1.4355496e-01  -1.4805249e+00   4.9091891e-02
   1.3607619e+02   2.8293294e-01   1.4750604e-01  -1.4791982e+00   4.8132018e-02
   1.3610033e+02   2.8293294e-01   1.4750604e-01  -1.4791982e+00   4.8132018e-02
   1.3612519e+02   2.7749428e-01   1.5162836e-01  -1.4781473e+00   4.9972490e-02
   1.3614903e+02   2.7749428e-01   1.5162836e-01  -1.4781473e+00   4.9972490e-02
   1.3617303e+02   2.7062675e-01   1.5727797e-01  -1.4771174e+00   5.0585703e-02
   1.3619708e+02   2.7062675e-01   1.5727797e-01  -1.4771174e+00   5.0585703e-02
   1.3622137e+02   2.6532340e-01   1.6209537e-01  -1.4758046e+00   5.0431804e-02
   1.3624617e+02   2.6532340e-01   1.6209537e-01  -1.4758046e+00   5.0431804e-02
   1.3627040e+02   2.6532340e-01   1.6209537e-01  -1.4758046e+00   5.0431804e-02
   1.3629534e+02   2.5959417e-01   1.6897134e-01  -1.4739909e+00   5.1170067e-02
   1.3631955e+02   2.5959417e-01   1.6897134e-01  -1.4739909e+00   5.1170067e-02
   1.3634470e+02   2.5569487e-01   1.7481449e-01  -1.4724863e+00   5.2013592e-02
   1.3636660e+02   2.5569487e-01   1.7481449e-01  -1.4724863e+00   5.2013592e-02
   1.3638873e+02   2.5232166e-01   1.8100014e-01  -1.4711120e+00   4.7993616e-02
   1.3641291e+02   2.5232166e-01   1.8100014e-01  -1.4711120e+00   4.7993616e-02
   1.3643732e+02   2.4965614e-01   1.8761948e-01  -1.4697998e+00   4.7001080e-02
   1.3646141e+02   2.4965614e-01   1.8761948e-01  -1.4697998e+00   4.7001080e-02
   1.3648661e+02   2.4755655e-01   1.9604436e-01  -1.4682713e+00   4.7372893e-02
   1.3651039e+02   2.4755655e-01   1.9604436e-01  -1.4682713e+00   4.7372893e-02
   1.3653438e+02   2.4685344e-01   2.0351568e-01  -1.4672096e+00   5.0883369e-02
   1.3655850e+02   2.4685344e-01   2.0351568e-01  -1.4672096e+00   5.0883369e-02
   1.3658244e+02   2.4688408e-01   2.1110998e-01  -1.4662286e+00   4.9587921e-02
   1.3660773e+02   2.4688408e-01   2.1110998e-01  -1.4662286e+00   4.9587921e-02
   1.3663193e+02   2.4781404e-01   2.2037189e-01  -1.4647388e+00   5.0599651e-02
   1.3665695e+02   2.4781404e-01   2.2037189e-01  -1.4647388e+00   5.0599651e-02
   1.3668129e+02   2.4896967e-01   2.2758752e-01  -1.4631624e+00   5.5550889e-02
   1.3670566e+02   2.4896967e-01   2.2758752e-01  -1.4631624e+00   5.5550889e-02
   1.3672728e+02   2.5038290e-01   2.3527536e-01  -1.4613053e+00   5.2443341e-02
   1.3674862e+02   2.5038290e-01   2.3527536e-01  -1.4613053e+00   5.2443341e-02
   1.3677010e+02   2.5038290e-01   2.3527536e-01  -1.4613053e+00   5.2443341e-02
   1.3679271e+02   2.5250459e-01   2.4518692e-01  -1.4593403e+00   5.0444678e-02
   1.3681722e+02   2.5250459e-01   2.4518692e-01  -1.4593403e+00   5.0444678e-02
   1.3684140e+02   2.5471810e-01   2.5344998e-01  -1.4585265e+00   4.8223690e-02
   1.3686646e+02   2.5471810e-01   2.5344998e-01  -1.4585265e+00   4.8223690e-02
   1.3689052e+02   2.5677666e-01   2.6085439e-01  -1.4577641e+00   4.8189358e-02
   1.3691469e+02   2.5677666e-01   2.6085439e-01  -1.4577641e+00   4.8189358e-02
   1.3693865e+02   2.5934726e-01   2.6977953e-01  -1.4571453e+00   4.4119553e-02
   1.3696345e+02   2.5934726e-01   2.6977953e-01  -1.4571453e+00   4.4119553e-02
   1.3698787e+02   2.6108673e-01   2.7618802e-01  -1.4564162e+00   4.4698791e-02
   1.3701215e+02   2.6108673e-01   2.7618802e-01  -1.4564162e+00   4.4698791e-02
   1.3703630e+02   2.6263288e-01   2.8217536e-01  -1.4555688e+00   4.7197656e-02
   1.3706099e+02   2.6263288e-01   2.8217536e-01  -1.4555688e+00   4.7197656e-02
   1.3708594e+02   2.6351225e-01   2.8919256e-01  -1.4543122e+00   4.6756105e-02
   1.3711031e+02   2.6351225e-01   2.8919256e-01  -1.4543122e+00   4.6756105e-02
   1.3713456e+02   2.6387525e-01   2.9424179e-01  -1.4530829e+00   4.4256286e-02
   1.3715861e+02   2.6387525e-01   2.9424179e-01  -1.4530829e+00   4.4256286e-02
   1.3718315e+02   2.6388156e-01   2.9868609e-01  -1.4522346e+00   4.8149661e-02
   1.3720739e+02   2.6388156e-01   2.9868609e-01  -1.4522346e+00   4.8149661e-02
   1.3723142e+02   2.6335239e-01   3.0438161e-01  -1.4518888e+00   4.7596292e-02
   1.3725587e+02   2.6335239e-01   3.0438161e-01  -1.4518888e+00   4.7596292e-02
   1.3728009e+02   2.6261884e-01   3.0892479e-01  -1.4518510e+00   5.0318436e-02
   1.3730416e+02   2.6261884e-01   3.0892479e-01  -1.4518510e+00   5.0318436e-02
   1.3732815e+02   2.6120040e-01   3.1335506e-01  -1.4517800e+00   5.5940227e-02
   1.3735220e+02   2.6120040e-01   3.1335506e-01  -1.4517800e+00   5.5940227e-02
   1.3737661e+02   2.5890949e-01   3.1897151e-01  -1.4508941e+00   6.1720685e-02
   1.3740072e+02   2.5890949e-01   3.1897151e-01  -1.4508941e+00   6.1720685e-02
   1.3742573e+02   2.5718752e-01   3.2332337e-01  -1.4504071e+00   6.3997821e-02
   1.3745005e+02   2.5718752e-01   3.2332337e-01  -1.4504071e+00   6.3997821e-02
   1.3747487e+02   2.5576916e-01   3.2798544e-01  -1.4496633e+00   6.2051968e-02
   1.3749914e+02   2.5576916e-01   3.2798544e-01  -1.4496633e+00   6.2051968e-02
   1.3752361e+02   2.5414449e-01   3.3351979e-01  -1.4492744e+00   6.5516905e-02
   1.3754749e+02   2.5414449e-01   3.3351979e-01  -1.4492744e+00   6.5516905e-02
   1.3757214e+02   2.5414449e-01   3.3351979e-01  -1.4492744e+00   6.5516905e-02
   1.3759667e+02   2.5281391e-01   3.3764389e-01  -1.4492024e+00   6.5516905e-02
   1.3762104e+02   2.5281391e-01   3.3764389e-01  -1.4492024e+00   6.5516905e-02
   1.3764626e+02   2.5184593e-01   3.4165570e-01  -1.4492458e+00   4.9567060e-02
   1.3767103e+02   2.5184593e-01   3.4165570e-01  -1.4492458e+00   4.9567060e-02
   1.3769522e+02   2.5090179e-01   3.4651726e-01  -1.4492500e+00   4.8194722e-02
   1.3771755e+02   2.5090179e-01   3.4651726e-01  -1.4492500e+00   4.8194722e-02
   1.3773889e+02   2.5033459e-01   3.4994811e-01  -1.4493536e+00   4.2593674e-02
   1.3776010e+02   2.5033459e-01   3.4994811e-01  -1.4493536e+00   4.2593674e-02
   1.3778176e+02   2.5006315e-01   3.5345006e-01  -1.4496361e+00   3.6398248e-02
   1.3780499e+02   2.5006315e-01   3.5345006e-01  -1.4496361e+00   3.6398248e-02
   1.3782903e+02   2.5046921e-01   3.5765642e-01  -1.4504158e+00   3.6189155e-02
   1.3785255e+02   2.5046921e-01   3.5765642e-01  -1.4504158e+00   3.6189155e-02
   1.3787618e+02   2.5114924e-01   3.6081985e-01  -1.4509816e+00   4.5167998e-02
   1.3790036e+02   2.5114924e-01   3.6081985e-01  -1.4509816e+00   4.5167998e-02
   1.3792478e+02   2.5114924e-01   3.6081985e-01  -1.4509816e+00   4.5167998e-02
   1.3794896e+02   2.5205019e-01   3.6343640e-01  -1.4515114e+00   4.9517469e-02
   1.3797277e+02   2.5325596e-01   3.6600551e-01  -1.4516920e+00   4.6854214e-02
   1.3799668e+02   2.5325596e-01   3.6600551e-01  -1.4516920e+00   4.6854214e-02
   1.3802127e+02   2.5325596e-01   3.6600551e-01  -1.4516920e+00   4.6854214e-02
   1.3804544e+02   2.5461456e-01   3.6770320e-01  -1.4517599e+00   5.2802519e-02
   1.3806950e+02   2.5461456e-01   3.6770320e-01  -1.4517599e+00   5.2802519e-02
   1.3809375e+02   2.5609365e-01   3.6898938e-01  -1.4522959e+00   5.7744340e-02
   1.3811774e+02   2.5609365e-01   3.6898938e-01  -1.4522959e+00   5.7744340e-02
   1.3814190e+02   2.5843835e-01   3.7061384e-01  -1.4533288e+00   5.8756665e-02
   1.3816664e+02   2.5843835e-01   3.7061384e-01  -1.4533288e+00   5.8756665e-02
   1.3819092e+02   2.6014736e-01   3.7130296e-01  -1.4540665e+00   5.9464173e-02
   1.3821464e+02   2.6014736e-01   3.7130296e-01  -1.4540665e+00   5.9464173e-02
   1.3823851e+02   2.6137412e-01   3.7185189e-01  -1.4549377e+00   6.0472445e-02
   1.3826243e+02   2.6137412e-01   3.7185189e-01  -1.4549377e+00   6.0472445e-02
   1.3828738e+02   2.6220265e-01   3.7189329e-01  -1.4555038e+00   5.9001402e-02
   1.3831147e+02   2.6220265e-01   3.7189329e-01  -1.4555038e+00   5.9001402e-02
   1.3833669e+02   2.6218942e-01   3.7129498e-01  -1.4557693e+00   5.1933126e-02
   1.3836159e+02   2.6218942e-01   3.7129498e-01  -1.4557693e+00   5.1933126e-02
   1.3838650e+02   2.6160440e-01   3.7022433e-01  -1.4561387e+00   4.7216133e-02
   1.3841055e+02   2.6160440e-01   3.7022433e-01  -1.4561387e+00   4.7216133e-02
   1.3843502e+02   2.5981221e-01   3.6829856e-01  -1.4565479e+00   4.5345382e-02
   1.3845965e+02   2.5981221e-01   3.6829856e-01  -1.4565479e+00   4.5345382e-02
   1.3848431e+02   2.5766233e-01   3.6636028e-01  -1.4573345e+00   4.3281035e-02
   1.3850835e+02   2.5766233e-01   3.6636028e-01  -1.4573345e+00   4.3281035e-02
   1.3853232e+02   2.5510219e-01   3.6372766e-01  -1.4578559e+00   4.2002753e-02
   1.3855592e+02   2.5510219e-01   3.6372766e-01  -1.4578559e+00   4.2002753e-02
   1.3857969e+02   2.5510219e-01   3.6372766e-01  -1.4578559e+00   4.2002753e-02
   1.3860563e+02   2.5116578e-01   3.5990587e-01  -1.4581138e+00   4.6498493e-02
   1.3862945e+02   2.5116578e-01   3.5990587e-01  -1.4581138e+00   4.6498493e-02
   1.3865346e+02   2.4795973e-01   3.5663679e-01  -1.4583328e+00   4.6812371e-02
   1.3867731e+02   2.4431609e-01   3.5308841e-01  -1.4582559e+00   4.8126535e-02
   1.3870086e+02   2.4431609e-01   3.5308841e-01  -1.4582559e+00   4.8126535e-02
   1.3872236e+02   2.4431609e-01   3.5308841e-01  -1.4582559e+00   4.8126535e-02
   1.3874378e+02   2.3975427e-01   3.4812957e-01  -1.4581323e+00   4.6241120e-02
   1.3876511e+02   2.3975427e-01   3.4812957e-01  -1.4581323e+00   4.6241120e-02
   1.3878742e+02   2.3607121e-01   3.4359667e-01  -1.4579340e+00   4.5227126e-02
   1.3881129e+02   2.3607121e-01   3.4359667e-01  -1.4579340e+00   4.5227126e-02
   1.3883505e+02   2.3251610e-01   3.3883649e-01  -1.4582984e+00   4.0709571e-02
   1.3885904e+02   2.3251610e-01   3.3883649e-01  -1.4582984e+00   4.0709571e-02
   1.3888306e+02   2.2804013e-01   3.3258972e-01  -1.4585980e+00   4.2230205e-02
   1.3890855e+02   2.2804013e-01   3.3258972e-01  -1.4585980e+00   4.2230205e-02
   1.3893234e+02   2.2436072e-01   3.2711956e-01  -1.4587686e+00   4.4357614e-02
   1.3895676e+02   2.2436072e-01   3.2711956e-01  -1.4587686e+00   4.4357614e-02
   1.3898057e+02   2.2098215e-01   3.2167318e-01  -1.4584923e+00   4.4868187e-02
   1.3900505e+02   2.2098215e-01   3.2167318e-01  -1.4584923e+00   4.4868187e-02
   1.3902906e+02   2.2098215e-01   3.2167318e-01  -1.4584923e+00   4.4868187e-02
   1.3905315e+02   2.1815398e-01   3.1654096e-01  -1.4578780e+00   4.3685273e-02
   1.3907709e+02   2.1629290e-01   3.1294549e-01  -1.4575232e+00   4.3218450e-02
   1.3910118e+02   2.1629290e-01   3.1294549e-01  -1.4575232e+00   4.3218450e-02
   1.3912603e+02   2.1629290e-01   3.1294549e-01  -1.4575232e+00   4.3218450e-02
   1.3914971e+02   2.1429525e-01   3.0847666e-01  -1.4572785e+00   3.9124445e-02
   1.3917399e+02   2.1330391e-01   3.0606130e-01  -1.4572846e+00   3.6967115e-02
   1.3919818e+02   2.1330391e-01   3.0606130e-01  -1.4572846e+00   3.6967115e-02
   1.3922258e+02   2.1330391e-01   3.0606130e-01  -1.4572846e+00   3.6967115e-02
   1.3924813e+02   2.1225540e-01   3.0328035e-01  -1.4572612e+00   3.8818793e-02
   1.3927196e+02   2.1225540e-01   3.0328035e-01  -1.4572612e+00   3.8818793e-02
   1.3929667e+02   2.1184768e-01   3.0157608e-01  -1.4570353e+00   4.3443040e-02
   1.3932067e+02   2.1184768e-01   3.0157608e-01  -1.4570353e+00   4.3443040e-02
   1.3934544e+02   2.1155797e-01   3.0033711e-01  -1.4564847e+00   4.8070864e-02
   1.3937003e+02   2.1155797e-01   3.0033711e-01  -1.4564847e+00   4.8070864e-02
   1.3939394e+02   2.1141636e-01   2.9962793e-01  -1.4559621e+00   5.4016666e-02
   1.3941764e+02   2.1141636e-01   2.9962793e-01  -1.4559621e+00   5.4016666e-02
   1.3944142e+02   2.1106465e-01   2.9891506e-01  -1.4555501e+00   5.9198217e-02
   1.3946640e+02   2.1106465e-01   2.9891506e-01  -1.4555501e+00   5.9198217e-02
   1.3948994e+02   2.1036457e-01   2.9870808e-01  -1.4551135e+00   6.4622478e-02
   1.3951375e+02   2.1036457e-01   2.9870808e-01  -1.4551135e+00   6.4622478e-02
   1.3953734e+02   2.0937268e-01   2.9904699e-01  -1.4551463e+00   6.3542084e-02
   1.3956172e+02   2.0937268e-01   2.9904699e-01  -1.4551463e+00   6.3542084e-02
   1.3958593e+02   2.0798951e-01   3.0010191e-01  -1.4551595e+00   6.4452366e-02
   1.3961007e+02   2.0798951e-01   3.0010191e-01  -1.4551595e+00   6.4452366e-02
   1.3963385e+02   2.0640281e-01   3.0172917e-01  -1.4555981e+00   6.2154130e-02
   1.3965785e+02   2.0640281e-01   3.0172917e-01  -1.4555981e+00   6.2154130e-02
   1.3968176e+02   2.0514140e-01   3.0396670e-01  -1.4562286e+00   6.2252239e-02
   1.3970602e+02   2.0514140e-01   3.0396670e-01  -1.4562286e+00   6.2252239e-02
   1.3972761e+02   2.0357695e-01   3.0803534e-01  -1.4575450e+00   6.1596708e-02
   1.3974965e+02   2.0357695e-01   3.0803534e-01  -1.4575450e+00   6.1596708e-02
   1.3977212e+02   2.0357695e-01   3.0803534e-01  -1.4575450e+00   6.1596708e-02
   1.3979579e+02   2.0264764e-01   3.1222430e-01  -1.4584340e+00   5.4169254e-02
   1.3981980e+02   2.0264764e-01   3.1222430e-01  -1.4584340e+00   5.4169254e-02
   1.3984497e+02   2.0147493e-01   3.1666148e-01  -1.4590549e+00   5.0519780e-02
   1.3986896e+02   2.0147493e-01   3.1666148e-01  -1.4590549e+00   5.0519780e-02
   1.3989300e+02   2.0063169e-01   3.2101896e-01  -1.4594710e+00   4.4207887e-02
   1.3991696e+02   2.0063169e-01   3.2101896e-01  -1.4594710e+00   4.4207887e-02
   1.3994111e+02   2.0028602e-01   3.2549527e-01  -1.4600484e+00   3.7112431e-02
   1.3996605e+02   2.0028602e-01   3.2549527e-01  -1.4600484e+00   3.7112431e-02
   1.3999011e+02   2.0033149e-01   3.3032832e-01  -1.4613018e+00   3.0894236e-02
   1.4001452e+02   2.0033149e-01   3.3032832e-01  -1.4613018e+00   3.0894236e-02
   1.4003868e+02   2.0057608e-01   3.3634263e-01  -1.4632120e+00   3.3276633e-02
   1.4006341e+02   2.0057608e-01   3.3634263e-01  -1.4632120e+00   3.3276633e-02
   1.4008752e+02   2.0092787e-01   3.4107938e-01  -1.4648120e+00   4.0558056e-02
   1.4011185e+02   2.0092787e-01   3.4107938e-01  -1.4648120e+00   4.0558056e-02
   1.4013682e+02   2.0111899e-01   3.4583458e-01  -1.4664431e+00   4.1533546e-02
   1.4016117e+02   2.0111899e-01   3.4583458e-01  -1.4664431e+00   4.1533546e-02
   1.4018595e+02   2.0089361e-01   3.5003948e-01  -1.4677062e+00   4.3665365e-02
   1.4020977e+02   2.0089361e-01   3.5003948e-01  -1.4677062e+00   4.3665365e-02
   1.4023363e+02   2.0077802e-01   3.5380924e-01  -1.4688926e+00   4.7145204e-02
   1.4025796e+02   2.0077802e-01   3.5380924e-01  -1.4688926e+00   4.7145204e-02
   1.4028176e+02   2.0066731e-01   3.5702875e-01  -1.4701449e+00   4.5581178e-02
   1.4030633e+02   2.0066731e-01   3.5702875e-01  -1.4701449e+00   4.5581178e-02
   1.4033049e+02   2.0029816e-01   3.5972324e-01  -1.4716115e+00   4.3174700e-02
   1.4035554e+02   2.0029816e-01   3.5972324e-01  -1.4716115e+00   4.3174700e-02
   1.4037958e+02   1.9993189e-01   3.6147273e-01  -1.4731041e+00   4.5998410e-02
   1.4040359e+02   1.9993189e-01   3.6147273e-01  -1.4731041e+00   4.5998410e-02
   1.4042776e+02   1.9993189e-01   3.6147273e-01  -1.4731041e+00   4.5998410e-02
   1.4045258e+02   2.0023210e-01   3.6217970e-01  -1.4747900e+00   4.9928025e-02
   1.4047667e+02   2.0056009e-01   3.6203557e-01  -1.4764059e+00   5.6497888e-02
   1.4050083e+02   2.0056009e-01   3.6203557e-01  -1.4764059e+00   5.6497888e-02
   1.4052538e+02   2.0056009e-01   3.6203557e-01  -1.4764059e+00   5.6497888e-02
   1.4055041e+02   2.0054266e-01   3.6134997e-01  -1.4780470e+00   5.5738763e-02
   1.4057489e+02   2.0055385e-01   3.6016056e-01  -1.4796507e+00   6.4873056e-02
   1.4059887e+02   2.0055385e-01   3.6016056e-01  -1.4796507e+00   6.4873056e-02
   1.4062335e+02   2.0055385e-01   3.6016056e-01  -1.4796507e+00   6.4873056e-02
   1.4064793e+02   2.0068529e-01   3.5860637e-01  -1.4810447e+00   6.4376430e-02
   1.4067207e+02   2.0106749e-01   3.5697776e-01  -1.4823180e+00   6.2413410e-02
   1.4069583e+02   2.0106749e-01   3.5697776e-01  -1.4823180e+00   6.2413410e-02
   1.4071871e+02   2.0106749e-01   3.5697776e-01  -1.4823180e+00   6.2413410e-02
   1.4074019e+02   2.0144428e-01   3.5481918e-01  -1.4836318e+00   6.3136534e-02
   1.4076145e+02   2.0144428e-01   3.5481918e-01  -1.4836318e+00   6.3136534e-02
   1.4078347e+02   2.0144428e-01   3.5481918e-01  -1.4836318e+00   6.3136534e-02
   1.4080686e+02   2.0171903e-01   3.5298607e-01  -1.4850258e+00   6.5502838e-02
   1.4083139e+02   2.0174539e-01   3.5127640e-01  -1.4868243e+00   6.8329529e-02
   1.4085546e+02   2.0174539e-01   3.5127640e-01  -1.4868243e+00   6.8329529e-02
   1.4087984e+02   2.0151737e-01   3.4965828e-01  -1.4884640e+00   7.1860866e-02
   1.4090531e+02   2.0151737e-01   3.4965828e-01  -1.4884640e+00   7.1860866e-02
   1.4092953e+02   2.0141493e-01   3.4799579e-01  -1.4902525e+00   7.6056317e-02
   1.4095394e+02   2.0141493e-01   3.4799579e-01  -1.4902525e+00   7.6056317e-02
   1.4097800e+02   2.0137592e-01   3.4653449e-01  -1.4916971e+00   7.4862913e-02
   1.4100204e+02   2.0137592e-01   3.4653449e-01  -1.4916971e+00   7.4862913e-02
   1.4102668e+02   2.0137325e-01   3.4505174e-01  -1.4924649e+00   6.7664818e-02
   1.4105050e+02   2.0137325e-01   3.4505174e-01  -1.4924649e+00   6.7664818e-02
   1.4107444e+02   2.0092219e-01   3.4346318e-01  -1.4930599e+00   6.5852598e-02
   1.4109853e+02   2.0092219e-01   3.4346318e-01  -1.4930599e+00   6.5852598e-02
   1.4112349e+02   2.0008135e-01   3.4252596e-01  -1.4940581e+00   5.2953796e-02
   1.4114749e+02   2.0008135e-01   3.4252596e-01  -1.4940581e+00   5.2953796e-02
   1.4117152e+02   1.9897239e-01   3.4198532e-01  -1.4958047e+00   4.3763117e-02
   1.4119574e+02   1.9897239e-01   3.4198532e-01  -1.4958047e+00   4.3763117e-02
   1.4122024e+02   1.9897239e-01   3.4198532e-01  -1.4958047e+00   4.3763117e-02
   1.4124582e+02   1.9762349e-01   3.4185418e-01  -1.4978811e+00   3.7757472e-02
   1.4127109e+02   1.9762349e-01   3.4185418e-01  -1.4978811e+00   3.7757472e-02
   1.4129492e+02   1.9616291e-01   3.4160256e-01  -1.4991825e+00   3.7374810e-02
   1.4131871e+02   1.9616291e-01   3.4160256e-01  -1.4991825e+00   3.7374810e-02
   1.4134376e+02   1.9444694e-01   3.4149104e-01  -1.5000017e+00   2.9264526e-02
   1.4136755e+02   1.9444694e-01   3.4149104e-01  -1.5000017e+00   2.9264526e-02
   1.4139148e+02   1.9198342e-01   3.4232759e-01  -1.5004535e+00   1.9914345e-02
   1.4141527e+02   1.9198342e-01   3.4232759e-01  -1.5004535e+00   1.9914345e-02
   1.4144120e+02   1.8977675e-01   3.4341693e-01  -1.5007493e+00   1.8685416e-02
   1.4146663e+02   1.8977675e-01   3.4341693e-01  -1.5007493e+00   1.8685416e-02
   1.4149034e+02   1.8726408e-01   3.4490234e-01  -1.5014176e+00   1.6257123e-02
   1.4151420e+02   1.8726408e-01   3.4490234e-01  -1.5014176e+00   1.6257123e-02
   1.4153830e+02   1.8390036e-01   3.4647143e-01  -1.5026035e+00   1.4500693e-02
   1.4156342e+02   1.8390036e-01   3.4647143e-01  -1.5026035e+00   1.4500693e-02
   1.4158701e+02   1.8103957e-01   3.4812728e-01  -1.5037837e+00   1.4500693e-02
   1.4161098e+02   1.8103957e-01   3.4812728e-01  -1.5037837e+00   1.4500693e-02
   1.4163465e+02   1.7845389e-01   3.5003781e-01  -1.5049746e+00   2.9442386e-02
   1.4165876e+02   1.7845389e-01   3.5003781e-01  -1.5049746e+00   2.9442386e-02
   1.4168280e+02   1.7526785e-01   3.5232642e-01  -1.5062891e+00   3.3819870e-02
   1.4170635e+02   1.7526785e-01   3.5232642e-01  -1.5062891e+00   3.3819870e-02
   1.4172797e+02   1.7234458e-01   3.5359335e-01  -1.5066783e+00   3.8581924e-02
   1.4174939e+02   1.7234458e-01   3.5359335e-01  -1.5066783e+00   3.8581924e-02
   1.4177311e+02   1.6919667e-01   3.5441539e-01  -1.5070429e+00   4.1454868e-02
   1.4179697e+02   1.6919667e-01   3.5441539e-01  -1.5070429e+00   4.1454868e-02
   1.4182310e+02   1.6919667e-01   3.5441539e-01  -1.5070429e+00   4.1454868e-02
   1.4184795e+02   1.6507879e-01   3.5470301e-01  -1.5072309e+00   4.0396170e-02
   1.4187097e+02   1.6217721e-01   3.5498253e-01  -1.5078228e+00   3.3597783e-02
   1.4189411e+02   1.6217721e-01   3.5498253e-01  -1.5078228e+00   3.3597783e-02
   1.4191846e+02   1.6217721e-01   3.5498253e-01  -1.5078228e+00   3.3597783e-02
   1.4194379e+02   1.5968493e-01   3.5521430e-01  -1.5082022e+00   2.8037504e-02
   1.4196758e+02   1.5968493e-01   3.5521430e-01  -1.5082022e+00   2.8037504e-02
   1.4199195e+02   1.5704077e-01   3.5504782e-01  -1.5088338e+00   2.7322606e-02
   1.4201655e+02   1.5704077e-01   3.5504782e-01  -1.5088338e+00   2.7322606e-02
   1.4204044e+02   1.5542156e-01   3.5480928e-01  -1.5089961e+00   2.6132301e-02
   1.4206495e+02   1.5542156e-01   3.5480928e-01  -1.5089961e+00   2.6132301e-02
   1.4208887e+02   1.5440562e-01   3.5460657e-01  -1.5090196e+00   2.7086214e-02
   1.4211236e+02   1.5440562e-01   3.5460657e-01  -1.5090196e+00   2.7086214e-02
   1.4213599e+02   1.5462849e-01   3.5452798e-01  -1.5092348e+00   2.8868512e-02
   1.4215976e+02   1.5462849e-01   3.5452798e-01  -1.5092348e+00   2.8868512e-02
   1.4218396e+02   1.5550469e-01   3.5446668e-01  -1.5097066e+00   3.1918959e-02
   1.4220777e+02   1.5550469e-01   3.5446668e-01  -1.5097066e+00   3.1918959e-02
   1.4223142e+02   1.5752019e-01   3.5437050e-01  -1.5102047e+00   3.1665162e-02
   1.4225499e+02   1.5752019e-01   3.5437050e-01  -1.5102047e+00   3.1665162e-02
   1.4227889e+02   1.6122262e-01   3.5408926e-01  -1.5107522e+00   3.5281614e-02
   1.4230326e+02   1.6122262e-01   3.5408926e-01  -1.5107522e+00   3.5281614e-02
   1.4232683e+02   1.6497025e-01   3.5363150e-01  -1.5111696e+00   3.5118179e-02
   1.4235046e+02   1.6497025e-01   3.5363150e-01  -1.5111696e+00   3.5118179e-02
   1.4237417e+02   1.6898069e-01   3.5312000e-01  -1.5117602e+00   3.6893682e-02
   1.4239788e+02   1.6898069e-01   3.5312000e-01  -1.5117602e+00   3.6893682e-02
   1.4242183e+02   1.7450507e-01   3.5259894e-01  -1.5125853e+00   3.7605600e-02
   1.4244678e+02   1.7450507e-01   3.5259894e-01  -1.5125853e+00   3.7605600e-02
   1.4247087e+02   1.7450507e-01   3.5259894e-01  -1.5125853e+00   3.7605600e-02
   1.4249506e+02   1.7869680e-01   3.5235769e-01  -1.5133736e+00   3.7721471e-02
   1.4251899e+02   1.7869680e-01   3.5235769e-01  -1.5133736e+00   3.7721471e-02
   1.4254349e+02   1.8299621e-01   3.5212752e-01  -1.5142395e+00   3.2972531e-02
   1.4256733e+02   1.8299621e-01   3.5212752e-01  -1.5142395e+00   3.2972531e-02
   1.4259163e+02   1.8836728e-01   3.5185793e-01  -1.5147371e+00   2.8607802e-02
   1.4261544e+02   1.8836728e-01   3.5185793e-01  -1.5147371e+00   2.8607802e-02
   1.4263935e+02   1.9188920e-01   3.5167265e-01  -1.5151277e+00   2.6777343e-02
   1.4266351e+02   1.9188920e-01   3.5167265e-01  -1.5151277e+00   2.6777343e-02
   1.4268710e+02   1.9512136e-01   3.5132292e-01  -1.5154542e+00   2.2703842e-02
   1.4271052e+02   1.9512136e-01   3.5132292e-01  -1.5154542e+00   2.2703842e-02
   1.4273203e+02   1.9810735e-01   3.5041481e-01  -1.5164847e+00   1.8887953e-02
   1.4275319e+02   1.9810735e-01   3.5041481e-01  -1.5164847e+00   1.8887953e-02
   1.4277439e+02   2.0001794e-01   3.4904823e-01  -1.5169266e+00   2.4423436e-02
   1.4279563e+02   2.0001794e-01   3.4904823e-01  -1.5169266e+00   2.4423436e-02
   1.4281713e+02   2.0001794e-01   3.4904823e-01  -1.5169266e+00   2.4423436e-02
   1.4283856e+02   2.0138769e-01   3.4693137e-01  -1.5175765e+00   2.5436715e-02
   1.4286070e+02   2.0138769e-01   3.4693137e-01  -1.5175765e+00   2.5436715e-02
   1.4288267e+02   2.0217186e-01   3.4343052e-01  -1.5180442e+00   2.9760913e-02
   1.4290445e+02   2.0217186e-01   3.4343052e-01  -1.5180442e+00   2.9760913e-02
   1.4292690e+02   2.0217076e-01   3.4057784e-01  -1.5179307e+00   2.7489738e-02
   1.4295073e+02   2.0217076e-01   3.4057784e-01  -1.5179307e+00   2.7489738e-02
   1.4297475e+02   2.0179455e-01   3.3782956e-01  -1.5181547e+00   3.2708005e-02
   1.4300047e+02   2.0179455e-01   3.3782956e-01  -1.5181547e+00   3.2708005e-02
   1.4302585e+02   2.0024633e-01   3.3443961e-01  -1.5188984e+00   3.1684236e-02
   1.4304946e+02   2.0024633e-01   3.3443961e-01  -1.5188984e+00   3.1684236e-02
   1.4307143e+02   1.9844246e-01   3.3159718e-01  -1.5196171e+00   2.8235630e-02
   1.4309504e+02   1.9844246e-01   3.3159718e-01  -1.5196171e+00   2.8235630e-02
   1.4311871e+02   1.9844246e-01   3.3159718e-01  -1.5196171e+00   2.8235630e-02
   1.4314313e+02   1.9637838e-01   3.2877484e-01  -1.5206292e+00   2.8170542e-02
   1.4316678e+02   1.9637838e-01   3.2877484e-01  -1.5206292e+00   2.8170542e-02
   1.4319044e+02   1.9369221e-01   3.2532027e-01  -1.5211697e+00   2.6435570e-02
   1.4321448e+02   1.9369221e-01   3.2532027e-01  -1.5211697e+00   2.6435570e-02
   1.4323827e+02   1.9142351e-01   3.2289216e-01  -1.5213715e+00   2.6474551e-02
   1.4326190e+02   1.9142351e-01   3.2289216e-01  -1.5213715e+00   2.6474551e-02
   1.4328635e+02   1.8944873e-01   3.2067129e-01  -1.5210966e+00   2.4906949e-02
   1.4330993e+02   1.8944873e-01   3.2067129e-01  -1.5210966e+00   2.4906949e-02
   1.4333500e+02   1.8707241e-01   3.1783000e-01  -1.5208589e+00   2.0621494e-02
   1.4336087e+02   1.8707241e-01   3.1783000e-01  -1.5208589e+00   2.0621494e-02
   1.4338248e+02   1.8552323e-01   3.1554201e-01  -1.5208403e+00   1.5921549e-02
   1.4340443e+02   1.8552323e-01   3.1554201e-01  -1.5208403e+00   1.5921549e-02
   1.4342533e+02   1.8441218e-01   3.1350464e-01  -1.5215131e+00   1.2282685e-02
   1.4344645e+02   1.8441218e-01   3.1350464e-01  -1.5215131e+00   1.2282685e-02
   1.4346783e+02   1.8441218e-01   3.1350464e-01  -1.5215131e+00   1.2282685e-02
   1.4349020e+02   1.8348783e-01   3.1118140e-01  -1.5228312e+00   9.8046819e-03
   1.4351426e+02   1.8348783e-01   3.1118140e-01  -1.5228312e+00   9.8046819e-03
   1.4353852e+02   1.8335621e-01   3.0976799e-01  -1.5238330e+00   1.1372642e-02
   1.4356322e+02   1.8335621e-01   3.0976799e-01  -1.5238330e+00   1.1372642e-02
   1.4358726e+02   1.8369533e-01   3.0864552e-01  -1.5244825e+00   1.1372642e-02
   1.4361163e+02   1.8369533e-01   3.0864552e-01  -1.5244825e+00   1.1372642e-02
   1.4363563e+02   1.8468043e-01   3.0727118e-01  -1.5246344e+00   2.2918300e-02
   1.4365991e+02   1.8468043e-01   3.0727118e-01  -1.5246344e+00   2.2918300e-02
   1.4368453e+02   1.8587637e-01   3.0654299e-01  -1.5244243e+00   2.6986317e-02
   1.4370840e+02   1.8587637e-01   3.0654299e-01  -1.5244243e+00   2.6986317e-02
   1.4372996e+02   1.8733487e-01   3.0615878e-01  -1.5247449e+00   3.2772140e-02
   1.4375098e+02   1.8733487e-01   3.0615878e-01  -1.5247449e+00   3.2772140e-02
   1.4377194e+02   1.9024479e-01   3.0594337e-01  -1.5255826e+00   3.9541678e-02
   1.4379317e+02   1.9024479e-01   3.0594337e-01  -1.5255826e+00   3.9541678e-02
   1.4381414e+02   1.9024479e-01   3.0594337e-01  -1.5255826e+00   3.9541678e-02
   1.4383519e+02   1.9320269e-01   3.0544141e-01  -1.5264554e+00   4.3840961e-02
   1.4385650e+02   1.9320269e-01   3.0544141e-01  -1.5264554e+00   4.3840961e-02
   1.4387858e+02   1.9658259e-01   3.0499822e-01  -1.5270506e+00   4.4514136e-02
   1.4390355e+02   1.9658259e-01   3.0499822e-01  -1.5270506e+00   4.4514136e-02
   1.4392768e+02   2.0064549e-01   3.0488664e-01  -1.5272220e+00   4.5947031e-02
   1.4395183e+02   2.0064549e-01   3.0488664e-01  -1.5272220e+00   4.5947031e-02
   1.4397606e+02   2.0641601e-01   3.0555993e-01  -1.5274081e+00   5.1964716e-02
   1.4400023e+02   2.0641601e-01   3.0555993e-01  -1.5274081e+00   5.1964716e-02
   1.4402477e+02   2.1112263e-01   3.0622515e-01  -1.5276963e+00   5.3690986e-02
   1.4404888e+02   2.1112263e-01   3.0622515e-01  -1.5276963e+00   5.3690986e-02
   1.4407303e+02   2.1602549e-01   3.0679157e-01  -1.5279441e+00   4.9569086e-02
   1.4409719e+02   2.1602549e-01   3.0679157e-01  -1.5279441e+00   4.9569086e-02
   1.4412122e+02   2.1602549e-01   3.0679157e-01  -1.5279441e+00   4.9569086e-02
   1.4414650e+02   2.2219123e-01   3.0720046e-01  -1.5285237e+00   4.8725919e-02
   1.4417087e+02   2.2219123e-01   3.0720046e-01  -1.5285237e+00   4.8725919e-02
   1.4419620e+02   2.2703835e-01   3.0762720e-01  -1.5289055e+00   4.5624928e-02
   1.4422172e+02   2.2703835e-01   3.0762720e-01  -1.5289055e+00   4.5624928e-02
   1.4424655e+02   2.3164971e-01   3.0805010e-01  -1.5291700e+00   3.9914445e-02
   1.4427048e+02   2.3164971e-01   3.0805010e-01  -1.5291700e+00   3.9914445e-02
   1.4429525e+02   2.3677813e-01   3.0863184e-01  -1.5293087e+00   3.4408049e-02
   1.4431995e+02   2.3677813e-01   3.0863184e-01  -1.5293087e+00   3.4408049e-02
   1.4434495e+02   2.4011756e-01   3.0890691e-01  -1.5293850e+00   3.3024506e-02
   1.4436823e+02   2.4011756e-01   3.0890691e-01  -1.5293850e+00   3.3024506e-02
   1.4438945e+02   2.4355881e-01   3.0891103e-01  -1.5297378e+00   3.0840472e-02
   1.4441039e+02   2.4355881e-01   3.0891103e-01  -1.5297378e+00   3.0840472e-02
   1.4443161e+02   2.4624307e-01   3.0844960e-01  -1.5302106e+00   2.7999477e-02
   1.4445251e+02   2.4624307e-01   3.0844960e-01  -1.5302106e+00   2.7999477e-02
   1.4447338e+02   2.4840042e-01   3.0723709e-01  -1.5307896e+00   2.6698784e-02
   1.4449426e+02   2.4840042e-01   3.0723709e-01  -1.5307896e+00   2.6698784e-02
   1.4451516e+02   2.4840042e-01   3.0723709e-01  -1.5307896e+00   2.6698784e-02
   1.4453610e+02   2.5018764e-01   3.0574000e-01  -1.5313866e+00   2.1530108e-02
   1.4455742e+02   2.5018764e-01   3.0574000e-01  -1.5313866e+00   2.1530108e-02
   1.4457833e+02   2.5167954e-01   3.0316004e-01  -1.5318983e+00   1.6574339e-02
   1.4460026e+02   2.5167954e-01   3.0316004e-01  -1.5318983e+00   1.6574339e-02
   1.4462548e+02   2.5251776e-01   3.0044201e-01  -1.5316489e+00   1.1929349e-02
   1.4464952e+02   2.5251776e-01   3.0044201e-01  -1.5316489e+00   1.1929349e-02
   1.4467373e+02   2.5307226e-01   2.9629105e-01  -1.5308653e+00   9.7679655e-03
   1.4469756e+02   2.5307226e-01   2.9629105e-01  -1.5308653e+00   9.7679655e-03
   1.4472046e+02   2.5307226e-01   2.9629105e-01  -1.5308653e+00   9.7679655e-03
   1.4474176e+02   2.5300190e-01   2.9231146e-01  -1.5301173e+00   4.2440454e-03
   1.4476334e+02   2.5300190e-01   2.9231146e-01  -1.5301173e+00   4.2440454e-03
   1.4478538e+02   2.5299245e-01   2.8787538e-01  -1.5299805e+00   2.7885000e-03
   1.4480991e+02   2.5299245e-01   2.8787538e-01  -1.5299805e+00   2.7885000e-03
   1.4483412e+02   2.5240490e-01   2.8185669e-01  -1.5307631e+00  -3.2274326e-04
   1.4485812e+02   2.5240490e-01   2.8185669e-01  -1.5307631e+00  -3.2274326e-04
   1.4488298e+02   2.5216323e-01   2.7675369e-01  -1.5313364e+00  -6.0631474e-03
   1.4490761e+02   2.5216323e-01   2.7675369e-01  -1.5313364e+00  -6.0631474e-03
   1.4493169e+02   2.5185928e-01   2.7120236e-01  -1.5313704e+00  -7.5966557e-03
   1.4495623e+02   2.5185928e-01   2.7120236e-01  -1.5313704e+00  -7.5966557e-03
   1.4498008e+02   2.5140896e-01   2.6394662e-01  -1.5305245e+00  -5.9272488e-03
   1.4500615e+02   2.5140896e-01   2.6394662e-01  -1.5305245e+00  -5.9272488e-03
   1.4503010e+02   2.5097156e-01   2.5787538e-01  -1.5290551e+00   4.0487447e-05
   1.4505407e+02   2.5097156e-01   2.5787538e-01  -1.5290551e+00   4.0487447e-05
   1.4507784e+02   2.5089175e-01   2.5135952e-01  -1.5279864e+00   4.6355287e-03
   1.4510164e+02   2.5089175e-01   2.5135952e-01  -1.5279864e+00   4.6355287e-03
   1.4512646e+02   2.5131774e-01   2.4402791e-01  -1.5272878e+00   1.3562278e-02
   1.4515008e+02   2.5131774e-01   2.4402791e-01  -1.5272878e+00   1.3562278e-02
   1.4517434e+02   2.5156957e-01   2.3377956e-01  -1.5269797e+00   2.2766308e-02
   1.4519803e+02   2.5156957e-01   2.3377956e-01  -1.5269797e+00   2.2766308e-02
   1.4522203e+02   2.5167623e-01   2.2534348e-01  -1.5268353e+00   2.7587132e-02
   1.4524656e+02   2.5167623e-01   2.2534348e-01  -1.5268353e+00   2.7587132e-02
   1.4527188e+02   2.5180042e-01   2.1654803e-01  -1.5270872e+00   2.4956540e-02
   1.4529576e+02   2.5180042e-01   2.1654803e-01  -1.5270872e+00   2.4956540e-02
   1.4531951e+02   2.5180042e-01   2.1654803e-01  -1.5270872e+00   2.4956540e-02
   1.4534381e+02   2.5200564e-01   2.0554316e-01  -1.5266570e+00   2.5979594e-02
   1.4536757e+02   2.5200564e-01   2.0554316e-01  -1.5266570e+00   2.5979594e-02
   1.4539105e+02   2.5243491e-01   1.9714633e-01  -1.5255624e+00   2.1419601e-02
   1.4541508e+02   2.5243491e-01   1.9714633e-01  -1.5255624e+00   2.1419601e-02
   1.4543875e+02   2.5340474e-01   1.8666390e-01  -1.5237185e+00   1.7571167e-02
   1.4546293e+02   2.5340474e-01   1.8666390e-01  -1.5237185e+00   1.7571167e-02
   1.4548694e+02   2.5438485e-01   1.7892285e-01  -1.5224565e+00   1.2668804e-02
   1.4551077e+02   2.5438485e-01   1.7892285e-01  -1.5224565e+00   1.2668804e-02
   1.4553575e+02   2.5561351e-01   1.7139266e-01  -1.5219110e+00   1.2522892e-02
   1.4555959e+02   2.5561351e-01   1.7139266e-01  -1.5219110e+00   1.2522892e-02
   1.4558367e+02   2.5730050e-01   1.6269633e-01  -1.5211289e+00   1.2522892e-02
   1.4560740e+02   2.5730050e-01   1.6269633e-01  -1.5211289e+00   1.2522892e-02
   1.4563165e+02   2.5883904e-01   1.5669502e-01  -1.5204281e+00   6.6519539e-03
   1.4565566e+02   2.5883904e-01   1.5669502e-01  -1.5204281e+00   6.6519539e-03
   1.4567939e+02   2.6044527e-01   1.5109845e-01  -1.5192443e+00   4.2402307e-03
   1.4570344e+02   2.6044527e-01   1.5109845e-01  -1.5192443e+00   4.2402307e-03
   1.4572555e+02   2.6044527e-01   1.5109845e-01  -1.5192443e+00   4.2402307e-03
   1.4574690e+02   2.6270589e-01   1.4581545e-01  -1.5175530e+00  -1.4245947e-03
   1.4576848e+02   2.6270589e-01   1.4581545e-01  -1.5175530e+00  -1.4245947e-03
   1.4579178e+02   2.6513755e-01   1.4095810e-01  -1.5159907e+00  -4.5609911e-03
   1.4581636e+02   2.6513755e-01   1.4095810e-01  -1.5159907e+00  -4.5609911e-03
   1.4584157e+02   2.6785693e-01   1.3587105e-01  -1.5142134e+00  -1.7224987e-03
   1.4586616e+02   2.6785693e-01   1.3587105e-01  -1.5142134e+00  -1.7224987e-03
   1.4589121e+02   2.6984078e-01   1.3280886e-01  -1.5134406e+00  -3.6148270e-03
   1.4591497e+02   2.6984078e-01   1.3280886e-01  -1.5134406e+00  -3.6148270e-03
   1.4593889e+02   2.7145201e-01   1.3042545e-01  -1.5126175e+00   3.5509626e-03
   1.4596306e+02   2.7145201e-01   1.3042545e-01  -1.5126175e+00   3.5509626e-03
   1.4598665e+02   2.7323329e-01   1.2822244e-01  -1.5112900e+00   7.3399107e-03
   1.4601060e+02   2.7323329e-01   1.2822244e-01  -1.5112900e+00   7.3399107e-03
   1.4603483e+02   2.7438432e-01   1.2723544e-01  -1.5096714e+00   1.3380603e-02
   1.4605864e+02   2.7438432e-01   1.2723544e-01  -1.5096714e+00   1.3380603e-02
   1.4608242e+02   2.7556852e-01   1.2666297e-01  -1.5077888e+00   1.3757900e-02
   1.4610818e+02   2.7556852e-01   1.2666297e-01  -1.5077888e+00   1.3757900e-02
   1.4613325e+02   2.7663061e-01   1.2607685e-01  -1.5057900e+00   1.2793616e-02
   1.4615741e+02   2.7663061e-01   1.2607685e-01  -1.5057900e+00   1.2793616e-02
   1.4618113e+02   2.7782959e-01   1.2488943e-01  -1.5037731e+00   1.6097740e-02
   1.4620536e+02   2.7782959e-01   1.2488943e-01  -1.5037731e+00   1.6097740e-02
   1.4622928e+02   2.7861595e-01   1.2442559e-01  -1.5026611e+00   1.5186624e-02
   1.4625325e+02   2.7861595e-01   1.2442559e-01  -1.5026611e+00   1.5186624e-02
   1.4627720e+02   2.7950501e-01   1.2420486e-01  -1.5013988e+00   1.8234209e-02
   1.4630099e+02   2.7950501e-01   1.2420486e-01  -1.5013988e+00   1.8234209e-02
   1.4632558e+02   2.8044599e-01   1.2425635e-01  -1.4998422e+00   2.4890141e-02
   1.4634957e+02   2.8044599e-01   1.2425635e-01  -1.4998422e+00   2.4890141e-02
   1.4637352e+02   2.8183487e-01   1.2465252e-01  -1.4975458e+00   2.9503540e-02
   1.4639961e+02   2.8183487e-01   1.2465252e-01  -1.4975458e+00   2.9503540e-02
   1.4642385e+02   2.8295577e-01   1.2517914e-01  -1.4954675e+00   3.0050830e-02
   1.4644977e+02   2.8295577e-01   1.2517914e-01  -1.4954675e+00   3.0050830e-02
   1.4647405e+02   2.8295577e-01   1.2517914e-01  -1.4954675e+00   3.0050830e-02
   1.4649817e+02   2.8415179e-01   1.2589160e-01  -1.4938139e+00   2.9138879e-02
   1.4652205e+02   2.8554228e-01   1.2696861e-01  -1.4916607e+00   3.3394293e-02
   1.4654643e+02   2.8554228e-01   1.2696861e-01  -1.4916607e+00   3.3394293e-02
   1.4657057e+02   2.8554228e-01   1.2696861e-01  -1.4916607e+00   3.3394293e-02
   1.4659441e+02   2.8665146e-01   1.2799367e-01  -1.4897692e+00   3.5848931e-02
   1.4661849e+02   2.8665146e-01   1.2799367e-01  -1.4897692e+00   3.5848931e-02
   1.4664290e+02   2.8762025e-01   1.2924443e-01  -1.4880913e+00   3.5725907e-02
   1.4666717e+02   2.8762025e-01   1.2924443e-01  -1.4880913e+00   3.5725907e-02
   1.4669078e+02   2.8855085e-01   1.3100037e-01  -1.4858596e+00   3.7063078e-02
   1.4671330e+02   2.8855085e-01   1.3100037e-01  -1.4858596e+00   3.7063078e-02
   1.4673482e+02   2.8910774e-01   1.3238414e-01  -1.4844196e+00   3.7253336e-02
   1.4675870e+02   2.8910774e-01   1.3238414e-01  -1.4844196e+00   3.7253336e-02
   1.4678378e+02   2.8974107e-01   1.3359821e-01  -1.4826373e+00   3.4873919e-02
   1.4680770e+02   2.8974107e-01   1.3359821e-01  -1.4826373e+00   3.4873919e-02
   1.4683146e+02   2.9007992e-01   1.3452962e-01  -1.4804329e+00   3.1592087e-02
   1.4685517e+02   2.9007992e-01   1.3452962e-01  -1.4804329e+00   3.1592087e-02
   1.4687894e+02   2.9016724e-01   1.3529189e-01  -1.4787052e+00   2.4162726e-02
   1.4690311e+02   2.9016724e-01   1.3529189e-01  -1.4787052e+00   2.4162726e-02
   1.4692693e+02   2.9037857e-01   1.3596237e-01  -1.4773773e+00   1.9518570e-02
   1.4695101e+02   2.9037857e-01   1.3596237e-01  -1.4773773e+00   1.9518570e-02
   1.4697473e+02   2.9072940e-01   1.3697255e-01  -1.4760416e+00   1.2124018e-02
   1.4699842e+02   2.9072940e-01   1.3697255e-01  -1.4760416e+00   1.2124018e-02
   1.4702220e+02   2.9109895e-01   1.3745084e-01  -1.4749093e+00   9.4953338e-03
   1.4704671e+02   2.9109895e-01   1.3745084e-01  -1.4749093e+00   9.4953338e-03
   1.4707054e+02   2.9109895e-01   1.3745084e-01  -1.4749093e+00   9.4953338e-03
   1.4709488e+02   2.9140848e-01   1.3757809e-01  -1.4734600e+00   5.8366815e-03
   1.4711900e+02   2.9140848e-01   1.3757809e-01  -1.4734600e+00   5.8366815e-03
   1.4714339e+02   2.9152784e-01   1.3736507e-01  -1.4713702e+00   4.8220913e-03
   1.4716744e+02   2.9152784e-01   1.3736507e-01  -1.4713702e+00   4.8220913e-03
   1.4719110e+02   2.9147333e-01   1.3690966e-01  -1.4699370e+00   4.4904510e-03
   1.4721477e+02   2.9147333e-01   1.3690966e-01  -1.4699370e+00   4.4904510e-03
   1.4723842e+02   2.9150739e-01   1.3651131e-01  -1.4688895e+00   1.9851486e-03
   1.4726304e+02   2.9150739e-01   1.3651131e-01  -1.4688895e+00   1.9851486e-03
   1.4728674e+02   2.9152289e-01   1.3573432e-01  -1.4675728e+00  -2.2044619e-03
   1.4731029e+02   2.9152289e-01   1.3573432e-01  -1.4675728e+00  -2.2044619e-03
   1.4733411e+02   2.9168698e-01   1.3509016e-01  -1.4663688e+00  -1.7544468e-03
   1.4735817e+02   2.9168698e-01   1.3509016e-01  -1.4663688e+00  -1.7544468e-03
   1.4738183e+02   2.9226607e-01   1.3436988e-01  -1.4648714e+00  -4.4743618e-04
   1.4740657e+02   2.9226607e-01   1.3436988e-01  -1.4648714e+00  -4.4743618e-04
   1.4743037e+02   2.9296163e-01   1.3346380e-01  -1.4633517e+00   2.2848407e-03
   1.4745462e+02   2.9296163e-01   1.3346380e-01  -1.4633517e+00   2.2848407e-03
   1.4747837e+02   2.9408953e-01   1.3174865e-01  -1.4620327e+00   3.1261007e-03
   1.4750234e+02   2.9408953e-01   1.3174865e-01  -1.4620327e+00   3.1261007e-03
   1.4752734e+02   2.9485512e-01   1.3007586e-01  -1.4614294e+00   8.5827867e-03
   1.4755128e+02   2.9485512e-01   1.3007586e-01  -1.4614294e+00   8.5827867e-03
   1.4757498e+02   2.9542670e-01   1.2857634e-01  -1.4605154e+00   8.5827867e-03
   1.4759869e+02   2.9542670e-01   1.2857634e-01  -1.4605154e+00   8.5827867e-03
   1.4762283e+02   2.9542670e-01   1.2857634e-01  -1.4605154e+00   8.5827867e-03
   1.4764649e+02   2.9542670e-01   1.2857634e-01  -1.4605154e+00   8.5827867e-03
   1.4767040e+02   2.9612294e-01   1.2679821e-01  -1.4593751e+00   4.4612447e-03
   1.4769432e+02   2.9619190e-01   1.2565139e-01  -1.4582423e+00  -8.2437595e-04
   1.4771739e+02   2.9619190e-01   1.2565139e-01  -1.4582423e+00  -8.2437595e-04
   1.4773858e+02   2.9589823e-01   1.2428159e-01  -1.4570097e+00  -5.0769289e-03
   1.4775985e+02   2.9589823e-01   1.2428159e-01  -1.4570097e+00  -5.0769289e-03
   1.4778113e+02   2.9510045e-01   1.2340524e-01  -1.4563380e+00  -9.5713576e-03
   1.4780237e+02   2.9510045e-01   1.2340524e-01  -1.4563380e+00  -9.5713576e-03
   1.4782356e+02   2.9510045e-01   1.2340524e-01  -1.4563380e+00  -9.5713576e-03
   1.4784461e+02   2.9386917e-01   1.2291848e-01  -1.4557539e+00  -6.9622238e-03
   1.4786555e+02   2.9386917e-01   1.2291848e-01  -1.4557539e+00  -6.9622238e-03
   1.4788650e+02   2.9267493e-01   1.2286210e-01  -1.4558418e+00  -3.0575236e-03
   1.4790740e+02   2.9267493e-01   1.2286210e-01  -1.4558418e+00  -3.0575236e-03
   1.4792822e+02   2.9095778e-01   1.2317616e-01  -1.4561272e+00   4.0785829e-03
   1.4794906e+02   2.9095778e-01   1.2317616e-01  -1.4561272e+00   4.0785829e-03
   1.4797001e+02   2.9095778e-01   1.2317616e-01  -1.4561272e+00   4.0785829e-03
   1.4799114e+02   2.8947708e-01   1.2411373e-01  -1.4560957e+00   1.0116891e-02
   1.4801223e+02   2.8947708e-01   1.2411373e-01  -1.4560957e+00   1.0116891e-02
   1.4803313e+02   2.8799868e-01   1.2552410e-01  -1.4559829e+00   1.1159853e-02
   1.4805457e+02   2.8799868e-01   1.2552410e-01  -1.4559829e+00   1.1159853e-02
   1.4807828e+02   2.8590512e-01   1.2779552e-01  -1.4555128e+00   1.2973265e-02
   1.4810271e+02   2.8590512e-01   1.2779552e-01  -1.4555128e+00   1.2973265e-02
   1.4812649e+02   2.8424960e-01   1.2993737e-01  -1.4549762e+00   1.3610915e-02
   1.4815011e+02   2.8424960e-01   1.2993737e-01  -1.4549762e+00   1.3610915e-02
   1.4817375e+02   2.8213978e-01   1.3286170e-01  -1.4552439e+00   1.4807538e-02
   1.4819743e+02   2.8213978e-01   1.3286170e-01  -1.4552439e+00   1.4807538e-02
   1.4822119e+02   2.7980807e-01   1.3701539e-01  -1.4560963e+00   1.6423182e-02
   1.4824571e+02   2.7980807e-01   1.3701539e-01  -1.4560963e+00   1.6423182e-02
   1.4826948e+02   2.7980807e-01   1.3701539e-01  -1.4560963e+00   1.6423182e-02
   1.4829403e+02   2.7789471e-01   1.4090529e-01  -1.4567995e+00   1.7160372e-02
   1.4831811e+02   2.7789471e-01   1.4090529e-01  -1.4567995e+00   1.7160372e-02
   1.4834070e+02   2.7583829e-01   1.4592449e-01  -1.4576015e+00   1.9353108e-02
   1.4836202e+02   2.7583829e-01   1.4592449e-01  -1.4576015e+00   1.9353108e-02
   1.4838353e+02   2.7304929e-01   1.5268843e-01  -1.4579920e+00   2.0582513e-02
   1.4840583e+02   2.7304929e-01   1.5268843e-01  -1.4579920e+00   2.0582513e-02
   1.4842979e+02   2.7059126e-01   1.5794781e-01  -1.4580232e+00   1.7295794e-02
   1.4845412e+02   2.7059126e-01   1.5794781e-01  -1.4580232e+00   1.7295794e-02
   1.4847806e+02   2.6782155e-01   1.6297816e-01  -1.4581593e+00   1.5957312e-02
   1.4850176e+02   2.6782155e-01   1.6297816e-01  -1.4581593e+00   1.5957312e-02
   1.4852671e+02   2.6405522e-01   1.6852629e-01  -1.4587436e+00   1.7367200e-02
   1.4855066e+02   2.6405522e-01   1.6852629e-01  -1.4587436e+00   1.7367200e-02
   1.4857515e+02   2.6101145e-01   1.7262410e-01  -1.4600877e+00   1.8318013e-02
   1.4859885e+02   2.6101145e-01   1.7262410e-01  -1.4600877e+00   1.8318013e-02
   1.4862323e+02   2.5807786e-01   1.7626555e-01  -1.4617103e+00   2.1648363e-02
   1.4864698e+02   2.5807786e-01   1.7626555e-01  -1.4617103e+00   2.1648363e-02
   1.4867175e+02   2.5423589e-01   1.8004119e-01  -1.4633211e+00   2.5654391e-02
   1.4870025e+02   2.5423589e-01   1.8004119e-01  -1.4633211e+00   2.5654391e-02
   1.4872431e+02   2.5127769e-01   1.8220864e-01  -1.4641745e+00   3.3733086e-02
   1.4874544e+02   2.5127769e-01   1.8220864e-01  -1.4641745e+00   3.3733086e-02
   1.4876682e+02   2.5127769e-01   1.8220864e-01  -1.4641745e+00   3.3733086e-02
   1.4879066e+02   2.4808845e-01   1.8381476e-01  -1.4649574e+00   3.5850124e-02
   1.4881436e+02   2.4808845e-01   1.8381476e-01  -1.4649574e+00   3.5850124e-02
   1.4883846e+02   2.4403073e-01   1.8505368e-01  -1.4658089e+00   3.5614089e-02
   1.4886300e+02   2.4403073e-01   1.8505368e-01  -1.4658089e+00   3.5614089e-02
   1.4888711e+02   2.4113478e-01   1.8578640e-01  -1.4675165e+00   3.5776810e-02
   1.4891141e+02   2.4113478e-01   1.8578640e-01  -1.4675165e+00   3.5776810e-02
   1.4893573e+02   2.3833025e-01   1.8599385e-01  -1.4692763e+00   3.2105283e-02
   1.4895997e+02   2.3833025e-01   1.8599385e-01  -1.4692763e+00   3.2105283e-02
   1.4898362e+02   2.3463801e-01   1.8574673e-01  -1.4716232e+00   2.8873042e-02
   1.4900727e+02   2.3463801e-01   1.8574673e-01  -1.4716232e+00   2.8873042e-02
   1.4903125e+02   2.3190066e-01   1.8516314e-01  -1.4729275e+00   2.5370077e-02
   1.4905516e+02   2.3190066e-01   1.8516314e-01  -1.4729275e+00   2.5370077e-02
   1.4907977e+02   2.2919382e-01   1.8419740e-01  -1.4740726e+00   2.3578242e-02
   1.4910368e+02   2.2919382e-01   1.8419740e-01  -1.4740726e+00   2.3578242e-02
   1.4912768e+02   2.2603469e-01   1.8224107e-01  -1.4755552e+00   2.0716862e-02
   1.4915192e+02   2.2603469e-01   1.8224107e-01  -1.4755552e+00   2.0716862e-02
   1.4917602e+02   2.2388434e-01   1.7996307e-01  -1.4771796e+00   1.2900309e-02
   1.4919992e+02   2.2388434e-01   1.7996307e-01  -1.4771796e+00   1.2900309e-02
   1.4922507e+02   2.2201040e-01   1.7750379e-01  -1.4788824e+00   1.3066129e-02
   1.4924926e+02   2.2201040e-01   1.7750379e-01  -1.4788824e+00   1.3066129e-02
   1.4927344e+02   2.2043853e-01   1.7438458e-01  -1.4812474e+00   8.9149038e-03
   1.4929746e+02   2.2043853e-01   1.7438458e-01  -1.4812474e+00   8.9149038e-03
   1.4932146e+02   2.1951738e-01   1.7199489e-01  -1.4828409e+00   1.1760787e-02
   1.4934581e+02   2.1951738e-01   1.7199489e-01  -1.4828409e+00   1.1760787e-02
   1.4936960e+02   2.1951738e-01   1.7199489e-01  -1.4828409e+00   1.1760787e-02
   1.4939399e+02   2.1888760e-01   1.6981776e-01  -1.4842212e+00   1.6018228e-02
   1.4941765e+02   2.1888760e-01   1.6981776e-01  -1.4842212e+00   1.6018228e-02
   1.4944153e+02   2.1817951e-01   1.6685550e-01  -1.4860568e+00   2.1565036e-02
   1.4946582e+02   2.1817951e-01   1.6685550e-01  -1.4860568e+00   2.1565036e-02
   1.4948960e+02   2.1785527e-01   1.6440658e-01  -1.4880491e+00   2.5359706e-02
   1.4951359e+02   2.1785527e-01   1.6440658e-01  -1.4880491e+00   2.5359706e-02
   1.4953742e+02   2.1798708e-01   1.6188718e-01  -1.4903637e+00   2.9594974e-02
   1.4956131e+02   2.1798708e-01   1.6188718e-01  -1.4903637e+00   2.9594974e-02
   1.4958602e+02   2.1852323e-01   1.5861776e-01  -1.4923123e+00   2.9594974e-02
   1.4961051e+02   2.1852323e-01   1.5861776e-01  -1.4923123e+00   2.9594974e-02
   1.4963476e+02   2.1904412e-01   1.5630192e-01  -1.4933492e+00   2.8815226e-02
   1.4965925e+02   2.1904412e-01   1.5630192e-01  -1.4933492e+00   2.8815226e-02
   1.4968382e+02   2.1980517e-01   1.5433769e-01  -1.4942932e+00   2.5394992e-02
   1.4970741e+02   2.1980517e-01   1.5433769e-01  -1.4942932e+00   2.5394992e-02
   1.4972890e+02   2.1980517e-01   1.5433769e-01  -1.4942932e+00   2.5394992e-02
   1.4975044e+02   2.2109568e-01   1.5209858e-01  -1.4959019e+00   2.5701956e-02
   1.4977478e+02   2.2223863e-01   1.5003119e-01  -1.4972692e+00   2.4905757e-02
   1.4979858e+02   2.2223863e-01   1.5003119e-01  -1.4972692e+00   2.4905757e-02
   1.4982247e+02   2.2223863e-01   1.5003119e-01  -1.4972692e+00   2.4905757e-02
   1.4984700e+02   2.2361699e-01   1.4783473e-01  -1.4994009e+00   2.4172620e-02
   1.4987117e+02   2.2361699e-01   1.4783473e-01  -1.4994009e+00   2.4172620e-02
   1.4989525e+02   2.2483794e-01   1.4661272e-01  -1.5011710e+00   2.8248624e-02
   1.4991989e+02   2.2483794e-01   1.4661272e-01  -1.5011710e+00   2.8248624e-02
   1.4994510e+02   2.2593522e-01   1.4595860e-01  -1.5025311e+00   2.9745654e-02
   1.4996944e+02   2.2593522e-01   1.4595860e-01  -1.5025311e+00   2.9745654e-02
   1.4999394e+02   2.2665763e-01   1.4555028e-01  -1.5034970e+00   2.7541951e-02
   1.5001820e+02   2.2665763e-01   1.4555028e-01  -1.5034970e+00   2.7541951e-02
   1.5004298e+02   2.2684771e-01   1.4538392e-01  -1.5046606e+00   2.5227622e-02
   1.5006749e+02   2.2684771e-01   1.4538392e-01  -1.5046606e+00   2.5227622e-02
   1.5009151e+02   2.2652382e-01   1.4523877e-01  -1.5055422e+00   2.7939753e-02
   1.5011591e+02   2.2652382e-01   1.4523877e-01  -1.5055422e+00   2.7939753e-02
   1.5013991e+02   2.2532271e-01   1.4501375e-01  -1.5069830e+00   2.9038743e-02
   1.5016466e+02   2.2532271e-01   1.4501375e-01  -1.5069830e+00   2.9038743e-02
   1.5018846e+02   2.2352496e-01   1.4467424e-01  -1.5086913e+00   2.8891162e-02
   1.5021195e+02   2.2352496e-01   1.4467424e-01  -1.5086913e+00   2.8891162e-02
   1.5023678e+02   2.2172436e-01   1.4438199e-01  -1.5099390e+00   3.2715515e-02
   1.5026247e+02   2.2172436e-01   1.4438199e-01  -1.5099390e+00   3.2715515e-02
   1.5028739e+02   2.1966235e-01   1.4399670e-01  -1.5112388e+00   3.9308862e-02
   1.5031361e+02   2.1966235e-01   1.4399670e-01  -1.5112388e+00   3.9308862e-02
   1.5034018e+02   2.1648204e-01   1.4327863e-01  -1.5123420e+00   3.8218574e-02
   1.5036707e+02   2.1648204e-01   1.4327863e-01  -1.5123420e+00   3.8218574e-02
   1.5039252e+02   2.1365400e-01   1.4259322e-01  -1.5132605e+00   3.3735589e-02
   1.5041875e+02   2.1365400e-01   1.4259322e-01  -1.5132605e+00   3.3735589e-02
   1.5044443e+02   2.1098599e-01   1.4182732e-01  -1.5141788e+00   3.0194477e-02
   1.5046930e+02   2.1098599e-01   1.4182732e-01  -1.5141788e+00   3.0194477e-02
   1.5049445e+02   2.0794550e-01   1.4055425e-01  -1.5156873e+00   2.7933315e-02
   1.5052094e+02   2.0794550e-01   1.4055425e-01  -1.5156873e+00   2.7933315e-02
   1.5054846e+02   2.0611723e-01   1.3934252e-01  -1.5167327e+00   2.3397283e-02
   1.5057544e+02   2.0611723e-01   1.3934252e-01  -1.5167327e+00   2.3397283e-02
   1.5060237e+02   2.0448700e-01   1.3782334e-01  -1.5175009e+00   2.1995739e-02
   1.5062980e+02   2.0255373e-01   1.3613814e-01  -1.5185790e+00   2.1995739e-02
   1.5065654e+02   2.0255373e-01   1.3613814e-01  -1.5185790e+00   2.1668033e-02
   1.5068362e+02   2.0129381e-01   1.3505490e-01  -1.5193096e+00   2.2503690e-02
   1.5070988e+02   2.0129381e-01   1.3505490e-01  -1.5193096e+00   2.2503690e-02
   1.5073223e+02   2.0010251e-01   1.3399723e-01  -1.5203271e+00   1.9646959e-02
   1.5075448e+02   2.0010251e-01   1.3399723e-01  -1.5203271e+00   1.9646959e-02
   1.5077902e+02   1.9906555e-01   1.3207740e-01  -1.5215977e+00   2.0752625e-02
   1.5080468e+02   1.9906555e-01   1.3207740e-01  -1.5215977e+00   2.0752625e-02
   1.5083114e+02   1.9845161e-01   1.2996334e-01  -1.5224674e+00   1.8859820e-02
   1.5085704e+02   1.9845161e-01   1.2996334e-01  -1.5224674e+00   1.8859820e-02
   1.5088367e+02   1.9797130e-01   1.2749350e-01  -1.5231737e+00   1.8855647e-02
   1.5091022e+02   1.9797130e-01   1.2749350e-01  -1.5231737e+00   1.8855647e-02
   1.5093696e+02   1.9743189e-01   1.2423876e-01  -1.5234174e+00   2.3108081e-02
   1.5096406e+02   1.9743189e-01   1.2423876e-01  -1.5234174e+00   2.3108081e-02
   1.5098776e+02   1.9702587e-01   1.2149597e-01  -1.5238732e+00   2.3825244e-02
   1.5101391e+02   1.9702587e-01   1.2149597e-01  -1.5238732e+00   2.3825244e-02
   1.5104055e+02   1.9658931e-01   1.1843951e-01  -1.5245101e+00   2.5291995e-02
   1.5106762e+02   1.9658931e-01   1.1843951e-01  -1.5245101e+00   2.5291995e-02
   1.5109445e+02   1.9571659e-01   1.1388555e-01  -1.5251634e+00   2.2651271e-02
   1.5112119e+02   1.9571659e-01   1.1388555e-01  -1.5251634e+00   2.2651271e-02
   1.5114842e+02   1.9453019e-01   1.1019552e-01  -1.5257255e+00   2.1566586e-02
   1.5117493e+02   1.9338033e-01   1.0641586e-01  -1.5261257e+00   1.4818267e-02
   1.5120066e+02   1.9338033e-01   1.0641586e-01  -1.5261257e+00   1.4818267e-02
   1.5122575e+02   1.9338033e-01   1.0641586e-01  -1.5261257e+00   1.4818267e-02
   1.5125303e+02   1.9131811e-01   1.0233444e-01  -1.5267704e+00   1.0848240e-02
   1.5127931e+02   1.8925874e-01   9.9232242e-02  -1.5268984e+00   1.0143594e-02
   1.5130315e+02   1.8925874e-01   9.9232242e-02  -1.5268984e+00   1.0143594e-02
   1.5132705e+02   1.8661381e-01   9.6320957e-02  -1.5269623e+00   9.7230236e-03
   1.5135069e+02   1.8661381e-01   9.6320957e-02  -1.5269623e+00   9.7230236e-03
   1.5137503e+02   1.8380019e-01   9.3025371e-02  -1.5274124e+00   1.0199622e-02
   1.5139881e+02   1.8380019e-01   9.3025371e-02  -1.5274124e+00   1.0199622e-02
   1.5142190e+02   1.8380019e-01   9.3025371e-02  -1.5274124e+00   1.0199622e-02
   1.5144343e+02   1.8154295e-01   9.0243824e-02  -1.5278198e+00   1.0416226e-02
   1.5146523e+02   1.8154295e-01   9.0243824e-02  -1.5278198e+00   1.0416226e-02
   1.5148902e+02   1.7961603e-01   8.7574176e-02  -1.5282751e+00   1.2388901e-02
   1.5151267e+02   1.7961603e-01   8.7574176e-02  -1.5282751e+00   1.2388901e-02
   1.5153675e+02   1.7712694e-01   8.4618010e-02  -1.5289730e+00   1.4406041e-02
   1.5156043e+02   1.7712694e-01   8.4618010e-02  -1.5289730e+00   1.4406041e-02
   1.5158450e+02   1.7566852e-01   8.2649037e-02  -1.5292816e+00   1.4406041e-02
   1.5160845e+02   1.7566852e-01   8.2649037e-02  -1.5292816e+00   1.4406041e-02
   1.5163237e+02   1.7461319e-01   8.1169389e-02  -1.5296966e+00   1.6885356e-02
   1.5165631e+02   1.7461319e-01   8.1169389e-02  -1.5296966e+00   1.6885356e-02
   1.5168025e+02   1.7356247e-01   7.9964884e-02  -1.5301280e+00   2.2024111e-02
   1.5170500e+02   1.7356247e-01   7.9964884e-02  -1.5301280e+00   2.2024111e-02
   1.5172797e+02   1.7318748e-01   7.9494871e-02  -1.5304712e+00   2.4068431e-02
   1.5175037e+02   1.7318748e-01   7.9494871e-02  -1.5304712e+00   2.4068431e-02
   1.5177693e+02   1.7297259e-01   7.9433464e-02  -1.5309732e+00   2.6721553e-02
   1.5180378e+02   1.7297259e-01   7.9433464e-02  -1.5309732e+00   2.6721553e-02
   1.5183022e+02   1.7316787e-01   7.9301886e-02  -1.5311240e+00   2.3712949e-02
   1.5185495e+02   1.7316787e-01   7.9301886e-02  -1.5311240e+00   2.3712949e-02
   1.5187908e+02   1.7374884e-01   7.8839861e-02  -1.5311025e+00   2.4211959e-02
   1.5190357e+02   1.7374884e-01   7.8839861e-02  -1.5311025e+00   2.4211959e-02
   1.5192762e+02   1.7434514e-01   7.8112401e-02  -1.5314529e+00   2.0342068e-02
   1.5195179e+02   1.7434514e-01   7.8112401e-02  -1.5314529e+00   2.0342068e-02
   1.5197577e+02   1.7541958e-01   7.7282287e-02  -1.5320456e+00   1.4507488e-02
   1.5199945e+02   1.7541958e-01   7.7282287e-02  -1.5320456e+00   1.4507488e-02
   1.5202407e+02   1.7679721e-01   7.6704182e-02  -1.5326123e+00   1.1396007e-02
   1.5204806e+02   1.7679721e-01   7.6704182e-02  -1.5326123e+00   1.1396007e-02
   1.5207200e+02   1.7898874e-01   7.5839914e-02  -1.5332693e+00   1.4343576e-02
   1.5209603e+02   1.7898874e-01   7.5839914e-02  -1.5332693e+00   1.4343576e-02
   1.5212029e+02   1.7898874e-01   7.5839914e-02  -1.5332693e+00   1.4343576e-02
   1.5214580e+02   1.8154977e-01   7.4571207e-02  -1.5333085e+00   1.5071706e-02
   1.5217005e+02   1.8154977e-01   7.4571207e-02  -1.5333085e+00   1.5071706e-02
   1.5219428e+02   1.8513983e-01   7.3105313e-02  -1.5333756e+00   1.7539577e-02
   1.5221840e+02   1.8513983e-01   7.3105313e-02  -1.5333756e+00   1.7539577e-02
   1.5224374e+02   1.8810767e-01   7.2214790e-02  -1.5334722e+00   2.1248535e-02
   1.5226786e+02   1.8810767e-01   7.2214790e-02  -1.5334722e+00   2.1248535e-02
   1.5229183e+02   1.9197315e-01   7.1707219e-02  -1.5338793e+00   2.5883750e-02
   1.5231703e+02   1.9197315e-01   7.1707219e-02  -1.5338793e+00   2.5883750e-02
   1.5234103e+02   1.9505550e-01   7.1619302e-02  -1.5345775e+00   1.9990997e-02
   1.5236584e+02   1.9505550e-01   7.1619302e-02  -1.5345775e+00   1.9990997e-02
   1.5239019e+02   1.9838767e-01   7.1448661e-02  -1.5348865e+00   1.8778161e-02
   1.5241453e+02   1.9838767e-01   7.1448661e-02  -1.5348865e+00   1.8778161e-02
   1.5243870e+02   2.0192543e-01   7.1106434e-02  -1.5352503e+00   1.8254594e-02
   1.5246332e+02   2.0192543e-01   7.1106434e-02  -1.5352503e+00   1.8254594e-02
   1.5248764e+02   2.0437354e-01   7.0995316e-02  -1.5355173e+00   2.1445588e-02
   1.5251221e+02   2.0437354e-01   7.0995316e-02  -1.5355173e+00   2.1445588e-02
   1.5253647e+02   2.0653838e-01   7.1161322e-02  -1.5357454e+00   2.1810488e-02
   1.5256112e+02   2.0653838e-01   7.1161322e-02  -1.5357454e+00   2.1810488e-02
   1.5258629e+02   2.0820124e-01   7.1399063e-02  -1.5359063e+00   2.5139646e-02
   1.5261104e+02   2.0820124e-01   7.1399063e-02  -1.5359063e+00   2.5139646e-02
   1.5263601e+02   2.0974813e-01   7.2012119e-02  -1.5360496e+00   2.7487711e-02
   1.5266016e+02   2.0974813e-01   7.2012119e-02  -1.5360496e+00   2.7487711e-02
   1.5268569e+02   2.1077934e-01   7.2591752e-02  -1.5360538e+00   2.4929241e-02
   1.5271254e+02   2.1077934e-01   7.2591752e-02  -1.5360538e+00   2.4929241e-02
   1.5273376e+02   2.1181823e-01   7.3599845e-02  -1.5364211e+00   2.2000388e-02
   1.5275538e+02   2.1181823e-01   7.3599845e-02  -1.5364211e+00   2.2000388e-02
   1.5277710e+02   2.1257648e-01   7.4545883e-02  -1.5363350e+00   2.2020415e-02
   1.5280110e+02   2.1257648e-01   7.4545883e-02  -1.5363350e+00   2.2020415e-02
   1.5282576e+02   2.1310496e-01   7.5418077e-02  -1.5365549e+00   2.2208885e-02
   1.5285030e+02   2.1310496e-01   7.5418077e-02  -1.5365549e+00   2.2208885e-02
   1.5287425e+02   2.1310496e-01   7.5418077e-02  -1.5365549e+00   2.2208885e-02
   1.5289837e+02   2.1345988e-01   7.6411173e-02  -1.5371983e+00   2.3675279e-02
   1.5292220e+02   2.1345988e-01   7.6411173e-02  -1.5371983e+00   2.3675279e-02
   1.5294733e+02   2.1389014e-01   7.7680357e-02  -1.5380439e+00   3.1247572e-02
   1.5297091e+02   2.1389014e-01   7.7680357e-02  -1.5380439e+00   3.1247572e-02
   1.5299500e+02   2.1396965e-01   7.8755096e-02  -1.5386125e+00   3.8017348e-02
   1.5301894e+02   2.1396965e-01   7.8755096e-02  -1.5386125e+00   3.8017348e-02
   1.5304362e+02   2.1406683e-01   8.0056749e-02  -1.5388503e+00   4.2159037e-02
   1.5306780e+02   2.1406683e-01   8.0056749e-02  -1.5388503e+00   4.2159037e-02
   1.5309266e+02   2.1426991e-01   8.1651405e-02  -1.5393229e+00   4.5726375e-02
   1.5311679e+02   2.1426991e-01   8.1651405e-02  -1.5393229e+00   4.5726375e-02
   1.5314105e+02   2.1426179e-01   8.2867317e-02  -1.5393317e+00   4.7157602e-02
   1.5316596e+02   2.1426179e-01   8.2867317e-02  -1.5393317e+00   4.7157602e-02
   1.5319008e+02   2.1411420e-01   8.4012404e-02  -1.5393002e+00   4.5894937e-02
   1.5321467e+02   2.1411420e-01   8.4012404e-02  -1.5393002e+00   4.5894937e-02
   1.5323854e+02   2.1396942e-01   8.4718764e-02  -1.5396687e+00   4.2242126e-02
   1.5326261e+02   2.1396942e-01   8.4718764e-02  -1.5396687e+00   4.2242126e-02
   1.5328813e+02   2.1367241e-01   8.5429564e-02  -1.5401437e+00   4.4943527e-02
   1.5331218e+02   2.1367241e-01   8.5429564e-02  -1.5401437e+00   4.4943527e-02
   1.5333708e+02   2.1340805e-01   8.6108580e-02  -1.5405583e+00   4.2807297e-02
   1.5336136e+02   2.1340805e-01   8.6108580e-02  -1.5405583e+00   4.2807297e-02
   1.5338606e+02   2.1306042e-01   8.6588465e-02  -1.5413663e+00   3.7173824e-02
   1.5341001e+02   2.1306042e-01   8.6588465e-02  -1.5413663e+00   3.7173824e-02
   1.5343404e+02   2.1250954e-01   8.6690255e-02  -1.5418955e+00   3.3425883e-02
   1.5345842e+02   2.1250954e-01   8.6690255e-02  -1.5418955e+00   3.3425883e-02
   1.5348264e+02   2.1135075e-01   8.6489759e-02  -1.5425614e+00   3.2748536e-02
   1.5350885e+02   2.1135075e-01   8.6489759e-02  -1.5425614e+00   3.2748536e-02
   1.5353296e+02   2.1020055e-01   8.6103439e-02  -1.5431228e+00   2.4501161e-02
   1.5355661e+02   2.1020055e-01   8.6103439e-02  -1.5431228e+00   2.4501161e-02
   1.5358080e+02   2.0880058e-01   8.5537478e-02  -1.5433110e+00   2.0868138e-02
   1.5360590e+02   2.0880058e-01   8.5537478e-02  -1.5433110e+00   2.0868138e-02
   1.5362994e+02   2.0748134e-01   8.4919646e-02  -1.5431914e+00   2.3068861e-02
   1.5365405e+02   2.0748134e-01   8.4919646e-02  -1.5431914e+00   2.3068861e-02
   1.5367870e+02   2.0566827e-01   8.4239364e-02  -1.5435128e+00   2.8221325e-02
   1.5370829e+02   2.0566827e-01   8.4239364e-02  -1.5435128e+00   2.8221325e-02
   1.5373150e+02   2.0438084e-01   8.3562069e-02  -1.5440520e+00   2.8623180e-02
   1.5375274e+02   2.0438084e-01   8.3562069e-02  -1.5440520e+00   2.8623180e-02
   1.5377446e+02   2.0307209e-01   8.2431734e-02  -1.5445906e+00   3.0204133e-02
   1.5379673e+02   2.0307209e-01   8.2431734e-02  -1.5445906e+00   3.0204133e-02
   1.5382101e+02   2.0307209e-01   8.2431734e-02  -1.5445906e+00   3.0204133e-02
   1.5384590e+02   2.0183137e-01   8.1418276e-02  -1.5446349e+00   3.3774571e-02
   1.5386996e+02   2.0095296e-01   8.0687664e-02  -1.5447705e+00   3.0545787e-02
   1.5389414e+02   2.0095296e-01   8.0687664e-02  -1.5447705e+00   3.0545787e-02
   1.5391835e+02   2.0095296e-01   8.0687664e-02  -1.5447705e+00   3.0545787e-02
   1.5394244e+02   2.0036629e-01   8.0056213e-02  -1.5449312e+00   2.3843245e-02
   1.5396724e+02   2.0036629e-01   8.0056213e-02  -1.5449312e+00   2.3843245e-02
   1.5399155e+02   2.0071371e-01   7.9793908e-02  -1.5452675e+00   2.4169521e-02
   1.5401583e+02   2.0071371e-01   7.9793908e-02  -1.5452675e+00   2.4169521e-02
   1.5403979e+02   2.0151207e-01   7.9810418e-02  -1.5455960e+00   2.1999196e-02
   1.5406376e+02   2.0151207e-01   7.9810418e-02  -1.5455960e+00   2.1999196e-02
   1.5408791e+02   2.0232463e-01   8.0421261e-02  -1.5462379e+00   2.3359017e-02
   1.5411214e+02   2.0232463e-01   8.0421261e-02  -1.5462379e+00   2.3359017e-02
   1.5413642e+02   2.0343462e-01   8.1814229e-02  -1.5463576e+00   1.7001466e-02
   1.5416027e+02   2.0343462e-01   8.1814229e-02  -1.5463576e+00   1.7001466e-02
   1.5418518e+02   2.0460156e-01   8.3243072e-02  -1.5463446e+00   1.9589261e-02
   1.5420951e+02   2.0460156e-01   8.3243072e-02  -1.5463446e+00   1.9589261e-02
   1.5423356e+02   2.0568480e-01   8.4660128e-02  -1.5463483e+00   1.4215068e-02
   1.5425830e+02   2.0568480e-01   8.4660128e-02  -1.5463483e+00   1.4215068e-02
   1.5428247e+02   2.0668893e-01   8.6411282e-02  -1.5466371e+00   1.3816194e-02
   1.5430715e+02   2.0668893e-01   8.6411282e-02  -1.5466371e+00   1.3816194e-02
   1.5433138e+02   2.0757633e-01   8.7753780e-02  -1.5469950e+00   1.2166576e-02
   1.5435653e+02   2.0757633e-01   8.7753780e-02  -1.5469950e+00   1.2166576e-02
   1.5438105e+02   2.0816667e-01   8.8853881e-02  -1.5471038e+00   1.4625982e-02
   1.5440640e+02   2.0816667e-01   8.8853881e-02  -1.5471038e+00   1.4625982e-02
   1.5443058e+02   2.0900889e-01   8.9858226e-02  -1.5468532e+00   1.7541484e-02
   1.5445475e+02   2.0900889e-01   8.9858226e-02  -1.5468532e+00   1.7541484e-02
   1.5447930e+02   2.0936328e-01   9.0206094e-02  -1.5468900e+00   2.2318439e-02
   1.5450387e+02   2.0936328e-01   9.0206094e-02  -1.5468900e+00   2.2318439e-02
   1.5452798e+02   2.0932412e-01   9.0714902e-02  -1.5472491e+00   2.6647524e-02
   1.5455283e+02   2.0932412e-01   9.0714902e-02  -1.5472491e+00   2.6647524e-02
   1.5457684e+02   2.0957339e-01   9.1376163e-02  -1.5474640e+00   3.0136542e-02
   1.5460101e+02   2.0957339e-01   9.1376163e-02  -1.5474640e+00   3.0136542e-02
   1.5462639e+02   2.0974633e-01   9.2146032e-02  -1.5475215e+00   2.9100374e-02
   1.5465044e+02   2.0974633e-01   9.2146032e-02  -1.5475215e+00   2.9100374e-02
   1.5467505e+02   2.1008259e-01   9.2864431e-02  -1.5472724e+00   2.7712540e-02
   1.5469872e+02   2.1008259e-01   9.2864431e-02  -1.5472724e+00   2.7712540e-02
   1.5472076e+02   2.1008259e-01   9.2864431e-02  -1.5472724e+00   2.7712540e-02
   1.5474213e+02   2.1049422e-01   9.3514189e-02  -1.5466254e+00   2.5733546e-02
   1.5476374e+02   2.1049422e-01   9.3514189e-02  -1.5466254e+00   2.5733546e-02
   1.5478571e+02   2.1091427e-01   9.3899675e-02  -1.5464281e+00   2.1537379e-02
   1.5480937e+02   2.1091427e-01   9.3899675e-02  -1.5464281e+00   2.1537379e-02
   1.5483355e+02   2.1143444e-01   9.4130367e-02  -1.5462694e+00   2.3868755e-02
   1.5485802e+02   2.1143444e-01   9.4130367e-02  -1.5462694e+00   2.3868755e-02
   1.5488201e+02   2.1281865e-01   9.4077773e-02  -1.5463603e+00   2.5316433e-02
   1.5490736e+02   2.1281865e-01   9.4077773e-02  -1.5463603e+00   2.5316433e-02
   1.5493147e+02   2.1437441e-01   9.3656704e-02  -1.5466181e+00   2.7517394e-02
   1.5495553e+02   2.1437441e-01   9.3656704e-02  -1.5466181e+00   2.7517394e-02
   1.5498030e+02   2.1647091e-01   9.3271650e-02  -1.5465434e+00   2.8768138e-02
   1.5500528e+02   2.1647091e-01   9.3271650e-02  -1.5465434e+00   2.8768138e-02
   1.5502981e+02   2.2012590e-01   9.2823736e-02  -1.5469422e+00   2.8700189e-02
   1.5505382e+02   2.2012590e-01   9.2823736e-02  -1.5469422e+00   2.8700189e-02
   1.5507803e+02   2.2338095e-01   9.2621483e-02  -1.5471816e+00   3.2885627e-02
   1.5510252e+02   2.2338095e-01   9.2621483e-02  -1.5471816e+00   3.2885627e-02
   1.5512707e+02   2.2715670e-01   9.2385598e-02  -1.5471236e+00   3.2216982e-02
   1.5515194e+02   2.2715670e-01   9.2385598e-02  -1.5471236e+00   3.2216982e-02
   1.5517660e+02   2.2715670e-01   9.2385598e-02  -1.5471236e+00   3.2216982e-02
   1.5520010e+02   2.3240416e-01   9.2279218e-02  -1.5466990e+00   3.4370736e-02
   1.5522299e+02   2.3240416e-01   9.2279218e-02  -1.5466990e+00   3.4370736e-02
   1.5524502e+02   2.3714280e-01   9.2176601e-02  -1.5465184e+00   3.9981202e-02
   1.5526910e+02   2.4191010e-01   9.1923289e-02  -1.5461059e+00   4.4511632e-02
   1.5529357e+02   2.4191010e-01   9.1923289e-02  -1.5461059e+00   4.4511632e-02
   1.5531814e+02   2.4191010e-01   9.1923289e-02  -1.5461059e+00   4.4511632e-02
   1.5534235e+02   2.4762824e-01   9.1443814e-02  -1.5464098e+00   4.6172933e-02
   1.5536686e+02   2.4762824e-01   9.1443814e-02  -1.5464098e+00   4.6172933e-02
   1.5539073e+02   2.5253135e-01   9.0647399e-02  -1.5467792e+00   4.2452172e-02
   1.5541485e+02   2.5253135e-01   9.0647399e-02  -1.5467792e+00   4.2452172e-02
   1.5543948e+02   2.5700271e-01   8.9466915e-02  -1.5471351e+00   4.0587620e-02
   1.5546376e+02   2.5700271e-01   8.9466915e-02  -1.5471351e+00   4.0587620e-02
   1.5548782e+02   2.6247269e-01   8.7487943e-02  -1.5469580e+00   3.4102158e-02
   1.5551282e+02   2.6247269e-01   8.7487943e-02  -1.5469580e+00   3.4102158e-02
   1.5553669e+02   2.6668161e-01   8.5711025e-02  -1.5463995e+00   2.8222517e-02
   1.5556108e+02   2.6668161e-01   8.5711025e-02  -1.5463995e+00   2.8222517e-02
   1.5558573e+02   2.7052301e-01   8.4042005e-02  -1.5461886e+00   2.9519157e-02
   1.5560989e+02   2.7052301e-01   8.4042005e-02  -1.5461886e+00   2.9519157e-02
   1.5563423e+02   2.7543738e-01   8.1599422e-02  -1.5461003e+00   3.3333735e-02
   1.5565822e+02   2.7543738e-01   8.1599422e-02  -1.5461003e+00   3.3333735e-02
   1.5568257e+02   2.7853775e-01   7.9607219e-02  -1.5462117e+00   3.8394884e-02
   1.5570695e+02   2.7853775e-01   7.9607219e-02  -1.5462117e+00   3.8394884e-02
   1.5572894e+02   2.8092781e-01   7.7540770e-02  -1.5464321e+00   3.9462046e-02
   1.5575327e+02   2.8092781e-01   7.7540770e-02  -1.5464321e+00   3.9462046e-02
   1.5577760e+02   2.8290427e-01   7.5059891e-02  -1.5463625e+00   4.6299771e-02
   1.5580185e+02   2.8290427e-01   7.5059891e-02  -1.5463625e+00   4.6299771e-02
   1.5582668e+02   2.8389373e-01   7.2905689e-02  -1.5459530e+00   4.8081831e-02
   1.5585089e+02   2.8389373e-01   7.2905689e-02  -1.5459530e+00   4.8081831e-02
   1.5587527e+02   2.8413227e-01   7.0381768e-02  -1.5454327e+00   4.7799186e-02
   1.5589933e+02   2.8413227e-01   7.0381768e-02  -1.5454327e+00   4.7799186e-02
   1.5592440e+02   2.8335446e-01   6.7091770e-02  -1.5449394e+00   4.4383601e-02
   1.5594829e+02   2.8335446e-01   6.7091770e-02  -1.5449394e+00   4.4383601e-02
   1.5597287e+02   2.8171080e-01   6.4689569e-02  -1.5446106e+00   5.0940947e-02
   1.5599693e+02   2.8171080e-01   6.4689569e-02  -1.5446106e+00   5.0940947e-02
   1.5602204e+02   2.7939430e-01   6.2238157e-02  -1.5445516e+00   5.2155093e-02
   1.5604676e+02   2.7939430e-01   6.2238157e-02  -1.5445516e+00   5.2155093e-02
   1.5607117e+02   2.7650815e-01   5.9680358e-02  -1.5440774e+00   5.2367644e-02
   1.5609565e+02   2.7650815e-01   5.9680358e-02  -1.5440774e+00   5.2367644e-02
   1.5611998e+02   2.7650815e-01   5.9680358e-02  -1.5440774e+00   5.2367644e-02
   1.5614494e+02   2.7265617e-01   5.6313731e-02  -1.5432409e+00   5.2208618e-02
   1.5616908e+02   2.7265617e-01   5.6313731e-02  -1.5432409e+00   5.2208618e-02
   1.5619333e+02   2.6914102e-01   5.3687438e-02  -1.5425546e+00   5.0863699e-02
   1.5621734e+02   2.6914102e-01   5.3687438e-02  -1.5425546e+00   5.0863699e-02
   1.5624144e+02   2.6511657e-01   5.0558496e-02  -1.5415885e+00   4.4224457e-02
   1.5626616e+02   2.6511657e-01   5.0558496e-02  -1.5415885e+00   4.4224457e-02
   1.5629044e+02   2.6201037e-01   4.8205890e-02  -1.5412132e+00   3.5118894e-02
   1.5631481e+02   2.6201037e-01   4.8205890e-02  -1.5412132e+00   3.5118894e-02
   1.5633869e+02   2.5918719e-01   4.5917828e-02  -1.5408069e+00   3.0723409e-02
   1.5636345e+02   2.5918719e-01   4.5917828e-02  -1.5408069e+00   3.0723409e-02
   1.5638767e+02   2.5603905e-01   4.3554649e-02  -1.5404495e+00   2.8086499e-02
   1.5641165e+02   2.5603905e-01   4.3554649e-02  -1.5404495e+00   2.8086499e-02
   1.5643536e+02   2.5367537e-01   4.2035628e-02  -1.5400993e+00   2.4609999e-02
   1.5645894e+02   2.5367537e-01   4.2035628e-02  -1.5400993e+00   2.4609999e-02
   1.5648314e+02   2.5188875e-01   4.1088045e-02  -1.5393758e+00   2.4814443e-02
   1.5650714e+02   2.5188875e-01   4.1088045e-02  -1.5393758e+00   2.4814443e-02
   1.5653115e+02   2.5066328e-01   4.0170044e-02  -1.5386766e+00   2.4310187e-02
   1.5655534e+02   2.5066328e-01   4.0170044e-02  -1.5386766e+00   2.4310187e-02
   1.5657945e+02   2.4950606e-01   3.9775413e-02  -1.5380589e+00   2.0092682e-02
   1.5660358e+02   2.4950606e-01   3.9775413e-02  -1.5380589e+00   2.0092682e-02
   1.5662785e+02   2.4950606e-01   3.9775413e-02  -1.5380589e+00   2.0092682e-02
   1.5665257e+02   2.4871752e-01   3.9641958e-02  -1.5375634e+00   1.8737868e-02
   1.5667660e+02   2.4806689e-01   3.9619472e-02  -1.5372217e+00   1.9313292e-02
   1.5670000e+02   2.4806689e-01   3.9619472e-02  -1.5372217e+00   1.9313292e-02
   1.5672183e+02   2.4806689e-01   3.9619472e-02  -1.5372217e+00   1.9313292e-02
   1.5674302e+02   2.4814503e-01   3.9247703e-02  -1.5370601e+00   2.1360592e-02
   1.5676430e+02   2.4814503e-01   3.9247703e-02  -1.5370601e+00   2.1360592e-02
   1.5678659e+02   2.4845944e-01   3.8824886e-02  -1.5365812e+00   2.1256761e-02
   1.5681060e+02   2.4845944e-01   3.8824886e-02  -1.5365812e+00   2.1256761e-02
   1.5683469e+02   2.4903691e-01   3.8542908e-02  -1.5362233e+00   2.5569276e-02
   1.5685936e+02   2.4903691e-01   3.8542908e-02  -1.5362233e+00   2.5569276e-02
   1.5688304e+02   2.5009680e-01   3.8726930e-02  -1.5356500e+00   2.9326395e-02
   1.5690659e+02   2.5009680e-01   3.8726930e-02  -1.5356500e+00   2.9326395e-02
   1.5693043e+02   2.5101227e-01   3.9013159e-02  -1.5351646e+00   2.6091651e-02
   1.5695438e+02   2.5101227e-01   3.9013159e-02  -1.5351646e+00   2.6091651e-02
   1.5697799e+02   2.5101227e-01   3.9013159e-02  -1.5351646e+00   2.6091651e-02
   1.5700223e+02   2.5229877e-01   3.9399967e-02  -1.5343330e+00   2.4023012e-02
   1.5702678e+02   2.5338161e-01   3.9563928e-02  -1.5334034e+00   2.7338938e-02
   1.5705055e+02   2.5338161e-01   3.9563928e-02  -1.5334034e+00   2.7338938e-02
   1.5707448e+02   2.5338161e-01   3.9563928e-02  -1.5334034e+00   2.7338938e-02
   1.5709850e+02   2.5443780e-01   3.9979815e-02  -1.5330949e+00   2.4945692e-02
   1.5712337e+02   2.5443780e-01   3.9979815e-02  -1.5330949e+00   2.4945692e-02
   1.5714780e+02   2.5558811e-01   4.0439341e-02  -1.5327952e+00   2.9990987e-02
   1.5717199e+02   2.5558811e-01   4.0439341e-02  -1.5327952e+00   2.9990987e-02
   1.5719705e+02   2.5753543e-01   4.0847868e-02  -1.5325426e+00   3.6619500e-02
   1.5722125e+02   2.5753543e-01   4.0847868e-02  -1.5325426e+00   3.6619500e-02
   1.5724600e+02   2.5934830e-01   4.0674735e-02  -1.5319839e+00   4.9327926e-02
   1.5727277e+02   2.6112437e-01   4.0471975e-02  -1.5312632e+00   5.3887800e-02
   1.5729714e+02   2.6112437e-01   4.0471975e-02  -1.5312632e+00   5.3887800e-02
   1.5732155e+02   2.6373217e-01   4.0220123e-02  -1.5305737e+00   5.8784322e-02
   1.5734636e+02   2.6373217e-01   4.0220123e-02  -1.5305737e+00   5.8784322e-02
   1.5737100e+02   2.6578131e-01   4.0424496e-02  -1.5302237e+00   6.4797477e-02
   1.5739543e+02   2.6578131e-01   4.0424496e-02  -1.5302237e+00   6.4797477e-02
   1.5742078e+02   2.6578131e-01   4.0424496e-02  -1.5302237e+00   6.4797477e-02
   1.5744546e+02   2.6864311e-01   4.0668283e-02  -1.5301017e+00   6.0851649e-02
   1.5746972e+02   2.6864311e-01   4.0668283e-02  -1.5301017e+00   6.0851649e-02
   1.5749484e+02   2.7129200e-01   4.0935773e-02  -1.5298972e+00   5.3896145e-02
   1.5751978e+02   2.7129200e-01   4.0935773e-02  -1.5298972e+00   5.3896145e-02
   1.5754521e+02   2.7397597e-01   4.1101847e-02  -1.5293502e+00   4.8729018e-02
   1.5756919e+02   2.7653384e-01   4.1158151e-02  -1.5288941e+00   4.8729018e-02
   1.5759328e+02   2.7653384e-01   4.1158151e-02  -1.5288941e+00   4.8729018e-02
   1.5761745e+02   2.7653384e-01   4.1158151e-02  -1.5288941e+00   4.8729018e-02
   1.5764219e+02   2.7927688e-01   4.0845286e-02  -1.5283340e+00   4.4284538e-02
   1.5766741e+02   2.7927688e-01   4.0845286e-02  -1.5283340e+00   4.4284538e-02
   1.5769577e+02   2.8109801e-01   4.0369369e-02  -1.5280552e+00   3.8203196e-02
   1.5772039e+02   2.8109801e-01   4.0369369e-02  -1.5280552e+00   3.8203196e-02
   1.5774161e+02   2.8246874e-01   3.9207760e-02  -1.5278070e+00   3.5978631e-02
   1.5776295e+02   2.8246874e-01   3.9207760e-02  -1.5278070e+00   3.5978631e-02
   1.5778491e+02   2.8364068e-01   3.6888529e-02  -1.5279957e+00   3.4738139e-02
   1.5780878e+02   2.8364068e-01   3.6888529e-02  -1.5279957e+00   3.4738139e-02
   1.5783341e+02   2.8392026e-01   3.4422204e-02  -1.5281743e+00   3.0946807e-02
   1.5785814e+02   2.8392026e-01   3.4422204e-02  -1.5281743e+00   3.0946807e-02
   1.5788251e+02   2.8401715e-01   3.2032825e-02  -1.5280073e+00   3.1792239e-02
   1.5790694e+02   2.8401715e-01   3.2032825e-02  -1.5280073e+00   3.1792239e-02
   1.5793090e+02   2.8401715e-01   3.2032825e-02  -1.5280073e+00   3.1792239e-02
   1.5795578e+02   2.8382429e-01   2.9037766e-02  -1.5275776e+00   3.5133557e-02
   1.5797982e+02   2.8331614e-01   2.6597731e-02  -1.5268562e+00   4.1259364e-02
   1.5800372e+02   2.8331614e-01   2.6597731e-02  -1.5268562e+00   4.1259364e-02
   1.5802748e+02   2.8265852e-01   2.4329841e-02  -1.5263270e+00   4.8177675e-02
   1.5805157e+02   2.8265852e-01   2.4329841e-02  -1.5263270e+00   4.8177675e-02
   1.5807559e+02   2.8175685e-01   2.2003399e-02  -1.5257555e+00   5.3827242e-02
   1.5809967e+02   2.8175685e-01   2.2003399e-02  -1.5257555e+00   5.3827242e-02
   1.5812463e+02   2.8063574e-01   2.0736041e-02  -1.5258971e+00   5.9575991e-02
   1.5814866e+02   2.8063574e-01   2.0736041e-02  -1.5258971e+00   5.9575991e-02
   1.5817253e+02   2.7929235e-01   1.9625433e-02  -1.5262247e+00   5.8179335e-02
   1.5819636e+02   2.7929235e-01   1.9625433e-02  -1.5262247e+00   5.8179335e-02
   1.5822002e+02   2.7929235e-01   1.9625433e-02  -1.5262247e+00   5.8179335e-02
   1.5824500e+02   2.7790192e-01   1.9064762e-02  -1.5263169e+00   5.8626370e-02
   1.5826895e+02   2.7790192e-01   1.9064762e-02  -1.5263169e+00   5.8626370e-02
   1.5829349e+02   2.7569777e-01   1.8803218e-02  -1.5262381e+00   5.9098319e-02
   1.5831801e+02   2.7569777e-01   1.8803218e-02  -1.5262381e+00   5.9098319e-02
   1.5834333e+02   2.7326921e-01   1.8855754e-02  -1.5257794e+00   6.0667710e-02
   1.5836750e+02   2.7326921e-01   1.8855754e-02  -1.5257794e+00   6.0667710e-02
   1.5839226e+02   2.7015153e-01   1.9543698e-02  -1.5250874e+00   6.3285188e-02
   1.5841686e+02   2.7015153e-01   1.9543698e-02  -1.5250874e+00   6.3285188e-02
   1.5844133e+02   2.6751357e-01   2.0867707e-02  -1.5249090e+00   6.5044717e-02
   1.5846562e+02   2.6751357e-01   2.0867707e-02  -1.5249090e+00   6.5044717e-02
   1.5849016e+02   2.6460084e-01   2.2882536e-02  -1.5248287e+00   6.6568212e-02
   1.5851478e+02   2.6460084e-01   2.2882536e-02  -1.5248287e+00   6.6568212e-02
   1.5853911e+02   2.6054823e-01   2.6131736e-02  -1.5248561e+00   6.3046531e-02
   1.5856434e+02   2.6054823e-01   2.6131736e-02  -1.5248561e+00   6.3046531e-02
   1.5858993e+02   2.5731790e-01   2.9276269e-02  -1.5248274e+00   5.9874849e-02
   1.5861407e+02   2.5731790e-01   2.9276269e-02  -1.5248274e+00   5.9874849e-02
   1.5863815e+02   2.5417751e-01   3.3031534e-02  -1.5246955e+00   6.1158971e-02
   1.5866220e+02   2.5417751e-01   3.3031534e-02  -1.5246955e+00   6.1158971e-02
   1.5868662e+02   2.5021425e-01   3.8214847e-02  -1.5243235e+00   5.9365586e-02
   1.5871061e+02   2.5021425e-01   3.8214847e-02  -1.5243235e+00   5.9365586e-02
   1.5873211e+02   2.4693207e-01   4.3152615e-02  -1.5241641e+00   6.2639312e-02
   1.5875400e+02   2.4693207e-01   4.3152615e-02  -1.5241641e+00   6.2639312e-02
   1.5877769e+02   2.4382801e-01   4.8153758e-02  -1.5240065e+00   6.4456300e-02
   1.5880205e+02   2.4382801e-01   4.8153758e-02  -1.5240065e+00   6.4456300e-02
   1.5882675e+02   2.4011518e-01   5.4552794e-02  -1.5241014e+00   7.0399598e-02
   1.5885099e+02   2.4011518e-01   5.4552794e-02  -1.5241014e+00   7.0399598e-02
   1.5887536e+02   2.3715755e-01   5.9687164e-02  -1.5238967e+00   6.6202716e-02
   1.5889966e+02   2.3715755e-01   5.9687164e-02  -1.5238967e+00   6.6202716e-02
   1.5892400e+02   2.3715755e-01   5.9687164e-02  -1.5238967e+00   6.6202716e-02
   1.5894911e+02   2.3358148e-01   6.6422492e-02  -1.5233922e+00   6.3971953e-02
   1.5897381e+02   2.3084010e-01   7.2138608e-02  -1.5231453e+00   5.8569626e-02
   1.5899809e+02   2.3084010e-01   7.2138608e-02  -1.5231453e+00   5.8569626e-02
   1.5902227e+02   2.2867957e-01   7.7718988e-02  -1.5229360e+00   5.7480888e-02
   1.5904683e+02   2.2867957e-01   7.7718988e-02  -1.5229360e+00   5.7480888e-02
   1.5907083e+02   2.2867957e-01   7.7718988e-02  -1.5229360e+00   5.7480888e-02
   1.5909498e+02   2.2664288e-01   8.3052382e-02  -1.5229164e+00   5.1010327e-02
   1.5911895e+02   2.2664288e-01   8.3052382e-02  -1.5229164e+00   5.1010327e-02
   1.5914316e+02   2.2468933e-01   8.9310311e-02  -1.5228425e+00   5.1680998e-02
   1.5916714e+02   2.2468933e-01   8.9310311e-02  -1.5228425e+00   5.1680998e-02
   1.5919158e+02   2.2328618e-01   9.4427139e-02  -1.5228091e+00   5.5355267e-02
   1.5921571e+02   2.2328618e-01   9.4427139e-02  -1.5228091e+00   5.5355267e-02
   1.5923944e+02   2.2203547e-01   9.9195845e-02  -1.5225788e+00   5.6083039e-02
   1.5926320e+02   2.2203547e-01   9.9195845e-02  -1.5225788e+00   5.6083039e-02
   1.5928713e+02   2.2087806e-01   1.0459146e-01  -1.5221766e+00   5.4483608e-02
   1.5931184e+02   2.2087806e-01   1.0459146e-01  -1.5221766e+00   5.4483608e-02
   1.5933590e+02   2.2024073e-01   1.0801390e-01  -1.5217015e+00   5.6529240e-02
   1.5935983e+02   2.2024073e-01   1.0801390e-01  -1.5217015e+00   5.6529240e-02
   1.5938459e+02   2.1996151e-01   1.1126352e-01  -1.5215960e+00   6.1564044e-02
   1.5940913e+02   2.1996151e-01   1.1126352e-01  -1.5215960e+00   6.1564044e-02
   1.5943393e+02   2.1929035e-01   1.1492887e-01  -1.5221179e+00   6.4518885e-02
   1.5945834e+02   2.1929035e-01   1.1492887e-01  -1.5221179e+00   6.4518885e-02
   1.5948210e+02   2.1892186e-01   1.1781330e-01  -1.5224293e+00   6.8576173e-02
   1.5950716e+02   2.1892186e-01   1.1781330e-01  -1.5224293e+00   6.8576173e-02
   1.5953183e+02   2.1828224e-01   1.2044782e-01  -1.5223109e+00   7.8354553e-02
   1.5955575e+02   2.1828224e-01   1.2044782e-01  -1.5223109e+00   7.8354553e-02
   1.5958012e+02   2.1744621e-01   1.2325942e-01  -1.5220988e+00   8.3391265e-02
   1.5960491e+02   2.1744621e-01   1.2325942e-01  -1.5220988e+00   8.3391265e-02
   1.5963091e+02   2.1670876e-01   1.2519531e-01  -1.5216808e+00   8.2476215e-02
   1.5965518e+02   2.1670876e-01   1.2519531e-01  -1.5216808e+00   8.2476215e-02
   1.5967898e+02   2.1605487e-01   1.2687670e-01  -1.5210218e+00   7.9356150e-02
   1.5970256e+02   2.1605487e-01   1.2687670e-01  -1.5210218e+00   7.9356150e-02
   1.5972447e+02   2.1605487e-01   1.2687670e-01  -1.5210218e+00   7.9356150e-02
   1.5974580e+02   2.1545580e-01   1.2909465e-01  -1.5211456e+00   7.5991706e-02
   1.5976720e+02   2.1545580e-01   1.2909465e-01  -1.5211456e+00   7.5991706e-02
   1.5979000e+02   2.1504799e-01   1.3123305e-01  -1.5213803e+00   6.9137649e-02
   1.5981387e+02   2.1504799e-01   1.3123305e-01  -1.5213803e+00   6.9137649e-02
   1.5983809e+02   2.1455766e-01   1.3358085e-01  -1.5218686e+00   6.1464624e-02
   1.5986230e+02   2.1455766e-01   1.3358085e-01  -1.5218686e+00   6.1464624e-02
   1.5988704e+02   2.1412154e-01   1.3634205e-01  -1.5221531e+00   5.5954770e-02
   1.5991061e+02   2.1412154e-01   1.3634205e-01  -1.5221531e+00   5.5954770e-02
   1.5993436e+02   2.1340968e-01   1.3868497e-01  -1.5217326e+00   5.5940227e-02
   1.5995839e+02   2.1340968e-01   1.3868497e-01  -1.5217326e+00   5.5940227e-02
   1.5998225e+02   2.1231091e-01   1.4102922e-01  -1.5210675e+00   4.9907521e-02
   1.6000646e+02   2.1231091e-01   1.4102922e-01  -1.5210675e+00   4.9907521e-02
   1.6003008e+02   2.1085562e-01   1.4369440e-01  -1.5202612e+00   4.7846512e-02
   1.6005379e+02   2.1085562e-01   1.4369440e-01  -1.5202612e+00   4.7846512e-02
   1.6007779e+02   2.0913781e-01   1.4539051e-01  -1.5201561e+00   4.5103268e-02
   1.6010198e+02   2.0913781e-01   1.4539051e-01  -1.5201561e+00   4.5103268e-02
   1.6012705e+02   2.0913781e-01   1.4539051e-01  -1.5201561e+00   4.5103268e-02
   1.6015132e+02   2.0638090e-01   1.4690357e-01  -1.5202992e+00   4.0729241e-02
   1.6017571e+02   2.0419703e-01   1.4759444e-01  -1.5203210e+00   3.8658814e-02
   1.6020021e+02   2.0419703e-01   1.4759444e-01  -1.5203210e+00   3.8658814e-02
   1.6022494e+02   2.0419703e-01   1.4759444e-01  -1.5203210e+00   3.8658814e-02
   1.6025025e+02   2.0041643e-01   1.4804186e-01  -1.5202410e+00   3.6949233e-02
   1.6027462e+02   1.9730052e-01   1.4792837e-01  -1.5200546e+00   3.7761168e-02
   1.6029898e+02   1.9730052e-01   1.4792837e-01  -1.5200546e+00   3.7761168e-02
   1.6032356e+02   1.9348779e-01   1.4699440e-01  -1.5199108e+00   3.8761691e-02
   1.6034680e+02   1.9348779e-01   1.4699440e-01  -1.5199108e+00   3.8761691e-02
   1.6036870e+02   1.9055943e-01   1.4586908e-01  -1.5198059e+00   3.7047104e-02
   1.6039182e+02   1.9055943e-01   1.4586908e-01  -1.5198059e+00   3.7047104e-02
   1.6041611e+02   1.9055943e-01   1.4586908e-01  -1.5198059e+00   3.7047104e-02
   1.6044047e+02   1.8762302e-01   1.4431658e-01  -1.5199443e+00   4.2331771e-02
   1.6046540e+02   1.8762302e-01   1.4431658e-01  -1.5199443e+00   4.2331771e-02
   1.6048918e+02   1.8451083e-01   1.4213689e-01  -1.5197984e+00   3.6222772e-02
   1.6051313e+02   1.8451083e-01   1.4213689e-01  -1.5197984e+00   3.6222772e-02
   1.6053781e+02   1.8229793e-01   1.4013380e-01  -1.5191770e+00   3.6847905e-02
   1.6056211e+02   1.8229793e-01   1.4013380e-01  -1.5191770e+00   3.6847905e-02
   1.6058766e+02   1.8037091e-01   1.3773941e-01  -1.5185913e+00   3.4748868e-02
   1.6061212e+02   1.8037091e-01   1.3773941e-01  -1.5185913e+00   3.4748868e-02
   1.6063644e+02   1.7833047e-01   1.3411236e-01  -1.5180566e+00   3.8825111e-02
   1.6066059e+02   1.7833047e-01   1.3411236e-01  -1.5180566e+00   3.8825111e-02
   1.6068540e+02   1.7717537e-01   1.3079095e-01  -1.5179886e+00   3.9619044e-02
   1.6070863e+02   1.7717537e-01   1.3079095e-01  -1.5179886e+00   3.9619044e-02
   1.6072988e+02   1.7632170e-01   1.2744129e-01  -1.5178640e+00   4.5820073e-02
   1.6075114e+02   1.7632170e-01   1.2744129e-01  -1.5178640e+00   4.5820073e-02
   1.6077258e+02   1.7571878e-01   1.2346565e-01  -1.5177147e+00   5.2425341e-02
   1.6079496e+02   1.7571878e-01   1.2346565e-01  -1.5177147e+00   5.2425341e-02
   1.6081931e+02   1.7571878e-01   1.2346565e-01  -1.5177147e+00   5.2425341e-02
   1.6084386e+02   1.7511182e-01   1.2082423e-01  -1.5173432e+00   5.7665662e-02
   1.6086859e+02   1.7511182e-01   1.2082423e-01  -1.5173432e+00   5.7665662e-02
   1.6089325e+02   1.7467518e-01   1.1832810e-01  -1.5166196e+00   5.6612686e-02
   1.6091723e+02   1.7467518e-01   1.1832810e-01  -1.5166196e+00   5.6612686e-02
   1.6094088e+02   1.7460769e-01   1.1605083e-01  -1.5161548e+00   6.2618093e-02
   1.6096537e+02   1.7460769e-01   1.1605083e-01  -1.5161548e+00   6.2618093e-02
   1.6098888e+02   1.7489240e-01   1.1305422e-01  -1.5156964e+00   6.5440253e-02
   1.6101243e+02   1.7489240e-01   1.1305422e-01  -1.5156964e+00   6.5440253e-02
   1.6103660e+02   1.7531048e-01   1.1082879e-01  -1.5150497e+00   6.7660169e-02
   1.6106024e+02   1.7531048e-01   1.1082879e-01  -1.5150497e+00   6.7660169e-02
   1.6108467e+02   1.7531048e-01   1.1082879e-01  -1.5150497e+00   6.7660169e-02
   1.6110881e+02   1.7517158e-01   1.0880916e-01  -1.5147815e+00   6.7482070e-02
   1.6113271e+02   1.7515628e-01   1.0645180e-01  -1.5144559e+00   7.1142511e-02
   1.6115666e+02   1.7515628e-01   1.0645180e-01  -1.5144559e+00   7.1142511e-02
   1.6118109e+02   1.7493977e-01   1.0433779e-01  -1.5140102e+00   7.1645216e-02
   1.6120585e+02   1.7493977e-01   1.0433779e-01  -1.5140102e+00   7.1645216e-02
   1.6123004e+02   1.7457967e-01   1.0200526e-01  -1.5133872e+00   6.5899805e-02
   1.6125417e+02   1.7457967e-01   1.0200526e-01  -1.5133872e+00   6.5899805e-02
   1.6127802e+02   1.7376234e-01   9.9464796e-02  -1.5124903e+00   6.0301499e-02
   1.6130208e+02   1.7376234e-01   9.9464796e-02  -1.5124903e+00   6.0301499e-02
   1.6132694e+02   1.7292307e-01   9.7651914e-02  -1.5116673e+00   5.7115511e-02
   1.6135134e+02   1.7292307e-01   9.7651914e-02  -1.5116673e+00   5.7115511e-02
   1.6137575e+02   1.7174973e-01   9.5605880e-02  -1.5114379e+00   5.3129272e-02
   1.6140030e+02   1.7174973e-01   9.5605880e-02  -1.5114379e+00   5.3129272e-02
   1.6142607e+02   1.7174973e-01   9.5605880e-02  -1.5114379e+00   5.3129272e-02
   1.6145021e+02   1.7049985e-01   9.4456159e-02  -1.5112513e+00   5.2885846e-02
   1.6147459e+02   1.7049985e-01   9.4456159e-02  -1.5112513e+00   5.2885846e-02
   1.6149938e+02   1.6921379e-01   9.3852870e-02  -1.5109885e+00   5.5405215e-02
   1.6152389e+02   1.6804977e-01   9.3508504e-02  -1.5104668e+00   6.1327533e-02
   1.6154943e+02   1.6804977e-01   9.3508504e-02  -1.5104668e+00   6.1327533e-02
   1.6157376e+02   1.6635980e-01   9.3158491e-02  -1.5095361e+00   6.1327533e-02
   1.6159792e+02   1.6635980e-01   9.3158491e-02  -1.5095361e+00   6.1327533e-02
   1.6162227e+02   1.6518179e-01   9.2766613e-02  -1.5087755e+00   6.2542633e-02
   1.6164692e+02   1.6518179e-01   9.2766613e-02  -1.5087755e+00   6.2542633e-02
   1.6167097e+02   1.6518179e-01   9.2766613e-02  -1.5087755e+00   6.2542633e-02
   1.6169560e+02   1.6343282e-01   9.2266127e-02  -1.5079596e+00   6.1896996e-02
   1.6171869e+02   1.6343282e-01   9.2266127e-02  -1.5079596e+00   6.1896996e-02
   1.6174006e+02   1.6178672e-01   9.2015445e-02  -1.5074635e+00   5.9502200e-02
   1.6176168e+02   1.6178672e-01   9.2015445e-02  -1.5074635e+00   5.9502200e-02
   1.6178635e+02   1.5985268e-01   9.1975234e-02  -1.5076730e+00   5.7811217e-02
   1.6181002e+02   1.5985268e-01   9.1975234e-02  -1.5076730e+00   5.7811217e-02
   1.6183453e+02   1.5772960e-01   9.1974847e-02  -1.5077083e+00   5.6153135e-02
   1.6185840e+02   1.5772960e-01   9.1974847e-02  -1.5077083e+00   5.6153135e-02
   1.6188341e+02   1.5498531e-01   9.1981433e-02  -1.5072066e+00   5.6518273e-02
   1.6190760e+02   1.5498531e-01   9.1981433e-02  -1.5072066e+00   5.6518273e-02
   1.6193206e+02   1.5278362e-01   9.2013039e-02  -1.5062608e+00   5.3999380e-02
   1.6195581e+02   1.5278362e-01   9.2013039e-02  -1.5062608e+00   5.3999380e-02
   1.6197934e+02   1.5074022e-01   9.1698803e-02  -1.5054380e+00   5.0274686e-02
   1.6200378e+02   1.5074022e-01   9.1698803e-02  -1.5054380e+00   5.0274686e-02
   1.6202773e+02   1.4868766e-01   9.1136143e-02  -1.5046940e+00   4.4514970e-02
   1.6205160e+02   1.4868766e-01   9.1136143e-02  -1.5046940e+00   4.4514970e-02
   1.6207555e+02   1.4740868e-01   9.0688184e-02  -1.5044177e+00   3.9471702e-02
   1.6209961e+02   1.4740868e-01   9.0688184e-02  -1.5044177e+00   3.9471702e-02
   1.6212376e+02   1.4740868e-01   9.0688184e-02  -1.5044177e+00   3.9471702e-02
   1.6214799e+02   1.4692971e-01   9.0281263e-02  -1.5045183e+00   3.6946491e-02
   1.6217249e+02   1.4751874e-01   8.9577205e-02  -1.5041860e+00   3.5390453e-02
   1.6219652e+02   1.4751874e-01   8.9577205e-02  -1.5041860e+00   3.5390453e-02
   1.6222083e+02   1.4751874e-01   8.9577205e-02  -1.5041860e+00   3.5390453e-02
   1.6224651e+02   1.4862370e-01   8.8956140e-02  -1.5034312e+00   4.0517406e-02
   1.6227044e+02   1.5041563e-01   8.8191353e-02  -1.5028363e+00   4.2485313e-02
   1.6229422e+02   1.5041563e-01   8.8191353e-02  -1.5028363e+00   4.2485313e-02
   1.6231880e+02   1.5041563e-01   8.8191353e-02  -1.5028363e+00   4.2485313e-02
   1.6234373e+02   1.5335676e-01   8.6883873e-02  -1.5022959e+00   4.9701766e-02
   1.6236822e+02   1.5335676e-01   8.6883873e-02  -1.5022959e+00   4.9701766e-02
   1.6239337e+02   1.5595290e-01   8.5618615e-02  -1.5021565e+00   5.4041700e-02
   1.6241767e+02   1.5595290e-01   8.5618615e-02  -1.5021565e+00   5.4041700e-02
   1.6244262e+02   1.5857497e-01   8.4484719e-02  -1.5022444e+00   5.5822686e-02
   1.6246872e+02   1.5857497e-01   8.4484719e-02  -1.5022444e+00   5.5822686e-02
   1.6249258e+02   1.6189879e-01   8.2921229e-02  -1.5021863e+00   5.5024223e-02
   1.6251634e+02   1.6189879e-01   8.2921229e-02  -1.5021863e+00   5.5024223e-02
   1.6254044e+02   1.6464797e-01   8.1268899e-02  -1.5016805e+00   5.5225567e-02
   1.6256499e+02   1.6464797e-01   8.1268899e-02  -1.5016805e+00   5.5225567e-02
   1.6258900e+02   1.6745152e-01   7.9384878e-02  -1.5008885e+00   5.4590062e-02
   1.6261321e+02   1.6745152e-01   7.9384878e-02  -1.5008885e+00   5.4590062e-02
   1.6263689e+02   1.7109086e-01   7.6383159e-02  -1.4990282e+00   5.3691224e-02
   1.6266101e+02   1.7109086e-01   7.6383159e-02  -1.4990282e+00   5.3691224e-02
   1.6268551e+02   1.7390119e-01   7.3804840e-02  -1.4978719e+00   5.2715139e-02
   1.6270889e+02   1.7390119e-01   7.3804840e-02  -1.4978719e+00   5.2715139e-02
   1.6273050e+02   1.7628798e-01   7.1091391e-02  -1.4974438e+00   5.6081847e-02
   1.6275219e+02   1.7628798e-01   7.1091391e-02  -1.4974438e+00   5.6081847e-02
   1.6277424e+02   1.7857935e-01   6.7988411e-02  -1.4981903e+00   5.3182797e-02
   1.6279823e+02   1.7857935e-01   6.7988411e-02  -1.4981903e+00   5.3182797e-02
   1.6282336e+02   1.8035495e-01   6.5509565e-02  -1.4987316e+00   5.0384120e-02
   1.6284786e+02   1.8035495e-01   6.5509565e-02  -1.4987316e+00   5.0384120e-02
   1.6287197e+02   1.8177117e-01   6.2940635e-02  -1.4985335e+00   4.9926595e-02
   1.6289607e+02   1.8177117e-01   6.2940635e-02  -1.4985335e+00   4.9926595e-02
   1.6292046e+02   1.8177117e-01   6.2940635e-02  -1.4985335e+00   4.9926595e-02
   1.6294476e+02   1.8288156e-01   5.9586428e-02  -1.4969032e+00   5.2061395e-02
   1.6296840e+02   1.8288156e-01   5.9586428e-02  -1.4969032e+00   5.2061395e-02
   1.6299206e+02   1.8267663e-01   5.6859877e-02  -1.4956012e+00   5.4994897e-02
   1.6301588e+02   1.8267663e-01   5.6859877e-02  -1.4956012e+00   5.4994897e-02
   1.6303947e+02   1.8218036e-01   5.4267537e-02  -1.4948701e+00   5.6098060e-02
   1.6306385e+02   1.8218036e-01   5.4267537e-02  -1.4948701e+00   5.6098060e-02
   1.6308794e+02   1.8066631e-01   5.1290926e-02  -1.4948992e+00   5.9464173e-02
   1.6311232e+02   1.8066631e-01   5.1290926e-02  -1.4948992e+00   5.9464173e-02
   1.6313640e+02   1.7876123e-01   4.9571291e-02  -1.4954640e+00   5.9733228e-02
   1.6316007e+02   1.7876123e-01   4.9571291e-02  -1.4954640e+00   5.9733228e-02
   1.6318508e+02   1.7662038e-01   4.8376970e-02  -1.4958469e+00   5.1855401e-02
   1.6320916e+02   1.7662038e-01   4.8376970e-02  -1.4958469e+00   5.1855401e-02
   1.6323318e+02   1.7338635e-01   4.7679361e-02  -1.4957613e+00   4.5238451e-02
   1.6325744e+02   1.7338635e-01   4.7679361e-02  -1.4957613e+00   4.5238451e-02
   1.6328150e+02   1.7109989e-01   4.7561988e-02  -1.4950979e+00   3.7116245e-02
   1.6330612e+02   1.7109989e-01   4.7561988e-02  -1.4950979e+00   3.7116245e-02
   1.6333017e+02   1.6873717e-01   4.7825057e-02  -1.4942130e+00   3.1379298e-02
   1.6335435e+02   1.6873717e-01   4.7825057e-02  -1.4942130e+00   3.1379298e-02
   1.6337839e+02   1.6579442e-01   4.8855189e-02  -1.4936595e+00   2.4586753e-02
   1.6340249e+02   1.6579442e-01   4.8855189e-02  -1.4936595e+00   2.4586753e-02
   1.6342700e+02   1.6346800e-01   5.0059453e-02  -1.4936208e+00   2.0404534e-02
   1.6345141e+02   1.6346800e-01   5.0059453e-02  -1.4936208e+00   2.0404534e-02
   1.6347589e+02   1.6182446e-01   5.1289443e-02  -1.4937756e+00   2.4635152e-02
   1.6350044e+02   1.6182446e-01   5.1289443e-02  -1.4937756e+00   2.4635152e-02
   1.6352525e+02   1.6182446e-01   5.1289443e-02  -1.4937756e+00   2.4635152e-02
   1.6355045e+02   1.6035731e-01   5.2614458e-02  -1.4934622e+00   2.2584037e-02
   1.6357423e+02   1.5927547e-01   5.3882919e-02  -1.4927843e+00   2.4075941e-02
   1.6359829e+02   1.5927547e-01   5.3882919e-02  -1.4927843e+00   2.4075941e-02
   1.6362403e+02   1.5927547e-01   5.3882919e-02  -1.4927843e+00   2.4075941e-02
   1.6364837e+02   1.5867028e-01   5.4797467e-02  -1.4917728e+00   2.2808389e-02
   1.6367263e+02   1.5846656e-01   5.5803768e-02  -1.4903357e+00   2.6772098e-02
   1.6369642e+02   1.5846656e-01   5.5803768e-02  -1.4903357e+00   2.6772098e-02
   1.6371898e+02   1.5846656e-01   5.5803768e-02  -1.4903357e+00   2.6772098e-02
   1.6374065e+02   1.5917641e-01   5.6774285e-02  -1.4901057e+00   3.2327131e-02
   1.6376265e+02   1.5917641e-01   5.6774285e-02  -1.4901057e+00   3.2327131e-02
   1.6378489e+02   1.6094896e-01   5.7911243e-02  -1.4901351e+00   3.8576917e-02
   1.6380875e+02   1.6094896e-01   5.7911243e-02  -1.4901351e+00   3.8576917e-02
   1.6383315e+02   1.6430572e-01   5.9815947e-02  -1.4903857e+00   4.7435598e-02
   1.6385741e+02   1.6430572e-01   5.9815947e-02  -1.4903857e+00   4.7435598e-02
   1.6388148e+02   1.6766471e-01   6.1154429e-02  -1.4899200e+00   5.5108623e-02
   1.6390721e+02   1.6766471e-01   6.1154429e-02  -1.4899200e+00   5.5108623e-02
   1.6393105e+02   1.7181227e-01   6.2055536e-02  -1.4888207e+00   5.9854941e-02
   1.6395566e+02   1.7181227e-01   6.2055536e-02  -1.4888207e+00   5.9854941e-02
   1.6397926e+02   1.7775694e-01   6.2628955e-02  -1.4873210e+00   5.7783679e-02
   1.6400290e+02   1.7775694e-01   6.2628955e-02  -1.4873210e+00   5.7783679e-02
   1.6402673e+02   1.7775694e-01   6.2628955e-02  -1.4873210e+00   5.7783679e-02
   1.6405034e+02   1.8246886e-01   6.2874839e-02  -1.4869274e+00   5.3155140e-02
   1.6407418e+02   1.8751387e-01   6.3306160e-02  -1.4867767e+00   4.9374298e-02
   1.6409815e+02   1.8751387e-01   6.3306160e-02  -1.4867767e+00   4.9374298e-02
   1.6412226e+02   1.9400495e-01   6.3594855e-02  -1.4867516e+00   4.8192338e-02
   1.6414709e+02   1.9400495e-01   6.3594855e-02  -1.4867516e+00   4.8192338e-02
   1.6417178e+02   1.9864570e-01   6.3670821e-02  -1.4863855e+00   4.5646862e-02
   1.6419610e+02   1.9864570e-01   6.3670821e-02  -1.4863855e+00   4.5646862e-02
   1.6422011e+02   1.9864570e-01   6.3670821e-02  -1.4863855e+00   4.5646862e-02
   1.6424396e+02   2.0312132e-01   6.3585512e-02  -1.4856628e+00   4.4847087e-02
   1.6426880e+02   2.0312132e-01   6.3585512e-02  -1.4856628e+00   4.4847087e-02
   1.6429337e+02   2.0706870e-01   6.3343778e-02  -1.4848200e+00   4.2287187e-02
   1.6431761e+02   2.0706870e-01   6.3343778e-02  -1.4848200e+00   4.2287187e-02
   1.6434216e+02   2.1178748e-01   6.2849864e-02  -1.4842396e+00   4.0711240e-02
   1.6436688e+02   2.1178748e-01   6.2849864e-02  -1.4842396e+00   4.0711240e-02
   1.6439132e+02   2.1508086e-01   6.2167186e-02  -1.4840840e+00   3.5423235e-02
   1.6441541e+02   2.1508086e-01   6.2167186e-02  -1.4840840e+00   3.5423235e-02
   1.6443980e+02   2.1932493e-01   6.1103415e-02  -1.4835964e+00   2.8205947e-02
   1.6446383e+02   2.1932493e-01   6.1103415e-02  -1.4835964e+00   2.8205947e-02
   1.6448753e+02   2.2257721e-01   5.9791233e-02  -1.4829913e+00   2.5769071e-02
   1.6451022e+02   2.2257721e-01   5.9791233e-02  -1.4829913e+00   2.5769071e-02
   1.6453223e+02   2.2565347e-01   5.8235295e-02  -1.4820420e+00   2.3778633e-02
   1.6455346e+02   2.2565347e-01   5.8235295e-02  -1.4820420e+00   2.3778633e-02
   1.6457441e+02   2.2934563e-01   5.5594891e-02  -1.4814101e+00   2.2715167e-02
   1.6459542e+02   2.2934563e-01   5.5594891e-02  -1.4814101e+00   2.2715167e-02
   1.6461665e+02   2.2934563e-01   5.5594891e-02  -1.4814101e+00   2.2715167e-02
   1.6463881e+02   2.3195902e-01   5.2827369e-02  -1.4811267e+00   2.0331339e-02
   1.6466349e+02   2.3195902e-01   5.2827369e-02  -1.4811267e+00   2.0331339e-02
   1.6468769e+02   2.3474230e-01   4.9516156e-02  -1.4807972e+00   1.9895510e-02
   1.6471087e+02   2.3474230e-01   4.9516156e-02  -1.4807972e+00   1.9895510e-02
   1.6473235e+02   2.3754811e-01   4.5949146e-02  -1.4802289e+00   1.7165379e-02
   1.6475360e+02   2.3754811e-01   4.5949146e-02  -1.4802289e+00   1.7165379e-02
   1.6477509e+02   2.4093713e-01   4.1555256e-02  -1.4796786e+00   1.1864857e-02
   1.6479766e+02   2.4093713e-01   4.1555256e-02  -1.4796786e+00   1.1864857e-02
   1.6482292e+02   2.4387863e-01   3.7847392e-02  -1.4792280e+00   1.0126309e-02
   1.6484681e+02   2.4387863e-01   3.7847392e-02  -1.4792280e+00   1.0126309e-02
   1.6487080e+02   2.4661057e-01   3.4237161e-02  -1.4789478e+00   1.2856797e-02
   1.6489475e+02   2.4661057e-01   3.4237161e-02  -1.4789478e+00   1.2856797e-02
   1.6491904e+02   2.4661057e-01   3.4237161e-02  -1.4789478e+00   1.2856797e-02
   1.6494344e+02   2.5012285e-01   2.9478768e-02  -1.4783957e+00   1.8281893e-02
   1.6496723e+02   2.5012285e-01   2.9478768e-02  -1.4783957e+00   1.8281893e-02
   1.6499130e+02   2.5318286e-01   2.4965746e-02  -1.4780710e+00   2.2504524e-02
   1.6501480e+02   2.5318286e-01   2.4965746e-02  -1.4780710e+00   2.2504524e-02
   1.6504021e+02   2.5673395e-01   1.9392218e-02  -1.4775038e+00   3.2092289e-02
   1.6506433e+02   2.5673395e-01   1.9392218e-02  -1.4775038e+00   3.2092289e-02
   1.6508944e+02   2.5973606e-01   1.5096711e-02  -1.4772546e+00   4.2721347e-02
   1.6511348e+02   2.5973606e-01   1.5096711e-02  -1.4772546e+00   4.2721347e-02
   1.6513760e+02   2.6272815e-01   1.0958356e-02  -1.4772137e+00   5.0690130e-02
   1.6516164e+02   2.6272815e-01   1.0958356e-02  -1.4772137e+00   5.0690130e-02
   1.6518643e+02   2.6525211e-01   7.2827288e-03  -1.4771653e+00   5.6102351e-02
   1.6521052e+02   2.6525211e-01   7.2827288e-03  -1.4771653e+00   5.6102351e-02
   1.6523501e+02   2.6786336e-01   2.4517293e-03  -1.4770241e+00   5.7636098e-02
   1.6525869e+02   2.6786336e-01   2.4517293e-03  -1.4770241e+00   5.7636098e-02
   1.6528328e+02   2.6954150e-01  -1.3214228e-03  -1.4765530e+00   6.4127163e-02
   1.6530738e+02   2.6954150e-01  -1.3214228e-03  -1.4765530e+00   6.4127163e-02
   1.6533133e+02   2.7084878e-01  -5.7453434e-03  -1.4759640e+00   6.5570072e-02
   1.6535609e+02   2.7084878e-01  -5.7453434e-03  -1.4759640e+00   6.5570072e-02
   1.6538010e+02   2.7161166e-01  -9.0159765e-03  -1.4756061e+00   6.9404201e-02
   1.6540473e+02   2.7161166e-01  -9.0159765e-03  -1.4756061e+00   6.9404201e-02
   1.6542876e+02   2.7202657e-01  -1.1527283e-02  -1.4754664e+00   6.6051439e-02
   1.6545290e+02   2.7202657e-01  -1.1527283e-02  -1.4754664e+00   6.6051439e-02
   1.6547708e+02   2.7202657e-01  -1.1527283e-02  -1.4754664e+00   6.6051439e-02
   1.6550090e+02   2.7208677e-01  -1.3399694e-02  -1.4752955e+00   6.2607721e-02
   1.6552351e+02   2.7208677e-01  -1.3399694e-02  -1.4752955e+00   6.2607721e-02
   1.6554463e+02   2.7158126e-01  -1.4823730e-02  -1.4748793e+00   5.2742795e-02
   1.6556558e+02   2.7158126e-01  -1.4823730e-02  -1.4748793e+00   5.2742795e-02
   1.6558682e+02   2.7100122e-01  -1.5272852e-02  -1.4743483e+00   5.2742795e-02
   1.6560781e+02   2.7100122e-01  -1.5272852e-02  -1.4743483e+00   5.2742795e-02
   1.6562905e+02   2.7079707e-01  -1.5050863e-02  -1.4739373e+00   3.3261494e-02
   1.6565063e+02   2.7079707e-01  -1.5050863e-02  -1.4739373e+00   3.3261494e-02
   1.6567337e+02   2.7079707e-01  -1.5050863e-02  -1.4739373e+00   3.3261494e-02
   1.6569740e+02   2.7022696e-01  -1.3670623e-02  -1.4735078e+00   2.4682120e-02
   1.6572047e+02   2.7022696e-01  -1.3670623e-02  -1.4735078e+00   2.4682120e-02
   1.6574198e+02   2.6991799e-01  -1.1505179e-02  -1.4733359e+00   1.7021255e-02
   1.6576340e+02   2.6991799e-01  -1.1505179e-02  -1.4733359e+00   1.7021255e-02
   1.6578494e+02   2.6972929e-01  -8.9653954e-03  -1.4730867e+00   1.6403870e-02
   1.6580812e+02   2.6972929e-01  -8.9653954e-03  -1.4730867e+00   1.6403870e-02
   1.6583225e+02   2.6966017e-01  -6.2173856e-03  -1.4723686e+00   1.3886527e-02
   1.6585644e+02   2.6966017e-01  -6.2173856e-03  -1.4723686e+00   1.3886527e-02
   1.6588075e+02   2.6912549e-01  -2.3947933e-03  -1.4715750e+00   1.4703588e-02
   1.6590538e+02   2.6912549e-01  -2.3947933e-03  -1.4715750e+00   1.4703588e-02
   1.6592968e+02   2.6912549e-01  -2.3947933e-03  -1.4715750e+00   1.4703588e-02
   1.6595479e+02   2.6848134e-01   1.1456506e-03  -1.4711511e+00   1.1533336e-02
   1.6597885e+02   2.6790717e-01   4.3851100e-03  -1.4702802e+00   5.7867328e-03
   1.6600380e+02   2.6790717e-01   4.3851100e-03  -1.4702802e+00   5.7867328e-03
   1.6602818e+02   2.6755342e-01   8.2558282e-03  -1.4692237e+00   2.1004240e-03
   1.6605235e+02   2.6755342e-01   8.2558282e-03  -1.4692237e+00   2.1004240e-03
   1.6607720e+02   2.6744807e-01   1.1399283e-02  -1.4685242e+00  -7.3973735e-04
   1.6610128e+02   2.6744807e-01   1.1399283e-02  -1.4685242e+00  -7.3973735e-04
   1.6612597e+02   2.6744807e-01   1.1399283e-02  -1.4685242e+00  -7.3973735e-04
   1.6615049e+02   2.6762474e-01   1.4717235e-02  -1.4678918e+00  -1.5265187e-03
   1.6617415e+02   2.6808974e-01   1.9069066e-02  -1.4672716e+00  -2.4834116e-03
   1.6619818e+02   2.6808974e-01   1.9069066e-02  -1.4672716e+00  -2.4834116e-03
   1.6622256e+02   2.6890868e-01   2.2261163e-02  -1.4664139e+00  -3.8849552e-03
   1.6624709e+02   2.6890868e-01   2.2261163e-02  -1.4664139e+00  -3.8849552e-03
   1.6627136e+02   2.7056462e-01   2.5630951e-02  -1.4652982e+00  -1.4229258e-03
   1.6629560e+02   2.7056462e-01   2.5630951e-02  -1.4652982e+00  -1.4229258e-03
   1.6631968e+02   2.7056462e-01   2.5630951e-02  -1.4652982e+00  -1.4229258e-03
   1.6634513e+02   2.7253294e-01   2.7603537e-02  -1.4646056e+00  -4.4159134e-03
   1.6636905e+02   2.7483702e-01   2.9175805e-02  -1.4639927e+00  -4.9564083e-03
   1.6639280e+02   2.7483702e-01   2.9175805e-02  -1.4639927e+00  -4.9564083e-03
   1.6641700e+02   2.7483702e-01   2.9175805e-02  -1.4639927e+00  -4.9564083e-03
   1.6644201e+02   2.7845389e-01   3.1088687e-02  -1.4630597e+00  -2.8840741e-03
   1.6646739e+02   2.7845389e-01   3.1088687e-02  -1.4630597e+00  -2.8840741e-03
   1.6649183e+02   2.8174499e-01   3.2191426e-02  -1.4622816e+00   1.6483823e-03
   1.6651597e+02   2.8174499e-01   3.2191426e-02  -1.4622816e+00   1.6483823e-03
   1.6654134e+02   2.8500128e-01   3.3062499e-02  -1.4614220e+00   9.9740783e-03
   1.6656603e+02   2.8500128e-01   3.3062499e-02  -1.4614220e+00   9.9740783e-03
   1.6659086e+02   2.8984272e-01   3.3847574e-02  -1.4605088e+00   1.5972332e-02
   1.6661576e+02   2.8984272e-01   3.3847574e-02  -1.4605088e+00   1.5972332e-02
   1.6663970e+02   2.9444942e-01   3.4204002e-02  -1.4600253e+00   2.5766210e-02
   1.6666390e+02   2.9444942e-01   3.4204002e-02  -1.4600253e+00   2.5766210e-02
   1.6668768e+02   2.9899353e-01   3.4611553e-02  -1.4596201e+00   3.1789736e-02
   1.6671532e+02   2.9899353e-01   3.4611553e-02  -1.4596201e+00   3.1789736e-02
   1.6673658e+02   3.0525920e-01   3.5176672e-02  -1.4588468e+00   3.4223274e-02
   1.6675805e+02   3.0525920e-01   3.5176672e-02  -1.4588468e+00   3.4223274e-02
   1.6677949e+02   3.1047228e-01   3.5525694e-02  -1.4581397e+00   3.6654429e-02
   1.6680220e+02   3.1047228e-01   3.5525694e-02  -1.4581397e+00   3.6654429e-02
   1.6682698e+02   3.1593806e-01   3.5603750e-02  -1.4572912e+00   3.6731199e-02
   1.6685106e+02   3.1593806e-01   3.5603750e-02  -1.4572912e+00   3.6731199e-02
   1.6687515e+02   3.2232666e-01   3.5057519e-02  -1.4561089e+00   3.9249973e-02
   1.6689915e+02   3.2232666e-01   3.5057519e-02  -1.4561089e+00   3.9249973e-02
   1.6692313e+02   3.2758152e-01   3.3906803e-02  -1.4551741e+00   3.4442977e-02
   1.6694722e+02   3.2758152e-01   3.3906803e-02  -1.4551741e+00   3.4442977e-02
   1.6697301e+02   3.2758152e-01   3.3906803e-02  -1.4551741e+00   3.4442977e-02
   1.6699707e+02   3.3257943e-01   3.2488152e-02  -1.4543889e+00   3.2009796e-02
   1.6702146e+02   3.3257943e-01   3.2488152e-02  -1.4543889e+00   3.2009796e-02
   1.6704712e+02   3.3856392e-01   3.0625526e-02  -1.4539295e+00   2.6605205e-02
   1.6707153e+02   3.3856392e-01   3.0625526e-02  -1.4539295e+00   2.6605205e-02
   1.6709695e+02   3.4301287e-01   2.8932342e-02  -1.4538350e+00   2.5264458e-02
   1.6712106e+02   3.4686083e-01   2.7218278e-02  -1.4533135e+00   2.0462946e-02
   1.6714596e+02   3.4686083e-01   2.7218278e-02  -1.4533135e+00   2.0462946e-02
   1.6717010e+02   3.4686083e-01   2.7218278e-02  -1.4533135e+00   2.0462946e-02
   1.6719510e+02   3.5088363e-01   2.5404217e-02  -1.4518751e+00   1.8782572e-02
   1.6721913e+02   3.5088363e-01   2.5404217e-02  -1.4518751e+00   1.8782572e-02
   1.6724315e+02   3.5322505e-01   2.4343653e-02  -1.4512858e+00   2.1184639e-02
   1.6726695e+02   3.5322505e-01   2.4343653e-02  -1.4512858e+00   2.1184639e-02
   1.6729107e+02   3.5506639e-01   2.3180302e-02  -1.4513359e+00   2.6960448e-02
   1.6731548e+02   3.5506639e-01   2.3180302e-02  -1.4513359e+00   2.6960448e-02
   1.6733936e+02   3.5660464e-01   2.1400621e-02  -1.4516664e+00   2.9079751e-02
   1.6736373e+02   3.5660464e-01   2.1400621e-02  -1.4516664e+00   2.9079751e-02
   1.6738811e+02   3.5699782e-01   1.9862203e-02  -1.4518032e+00   3.2880143e-02
   1.6741226e+02   3.5699782e-01   1.9862203e-02  -1.4518032e+00   3.2880143e-02
   1.6743646e+02   3.5686934e-01   1.8438445e-02  -1.4514953e+00   3.5547094e-02
   1.6746070e+02   3.5686934e-01   1.8438445e-02  -1.4514953e+00   3.5547094e-02
   1.6748573e+02   3.5567513e-01   1.6724709e-02  -1.4506625e+00   3.6302523e-02
   1.6751020e+02   3.5567513e-01   1.6724709e-02  -1.4506625e+00   3.6302523e-02
   1.6753436e+02   3.5396022e-01   1.5350494e-02  -1.4498389e+00   3.2719211e-02
   1.6755858e+02   3.5396022e-01   1.5350494e-02  -1.4498389e+00   3.2719211e-02
   1.6758360e+02   3.5157543e-01   1.3839167e-02  -1.4492732e+00   2.9908733e-02
   1.6760777e+02   3.5157543e-01   1.3839167e-02  -1.4492732e+00   2.9908733e-02
   1.6763184e+02   3.4769312e-01   1.1598817e-02  -1.4487351e+00   2.8663234e-02
   1.6765636e+02   3.4769312e-01   1.1598817e-02  -1.4487351e+00   2.8663234e-02
   1.6768031e+02   3.4412125e-01   9.7423978e-03  -1.4488152e+00   3.0315952e-02
   1.6770496e+02   3.4412125e-01   9.7423978e-03  -1.4488152e+00   3.0315952e-02
   1.6772662e+02   3.4002906e-01   8.0663767e-03  -1.4492445e+00   2.9989437e-02
   1.6774795e+02   3.4002906e-01   8.0663767e-03  -1.4492445e+00   2.9989437e-02
   1.6776943e+02   3.3452961e-01   6.5242867e-03  -1.4498534e+00   3.2360391e-02
   1.6779228e+02   3.3452961e-01   6.5242867e-03  -1.4498534e+00   3.2360391e-02
   1.6781655e+02   3.3452961e-01   6.5242867e-03  -1.4498534e+00   3.2360391e-02
   1.6784060e+02   3.3013788e-01   5.3764414e-03  -1.4502758e+00   3.3561782e-02
   1.6786519e+02   3.3013788e-01   5.3764414e-03  -1.4502758e+00   3.3561782e-02
   1.6788898e+02   3.2584396e-01   4.0583555e-03  -1.4499898e+00   3.4377889e-02
   1.6791278e+02   3.2584396e-01   4.0583555e-03  -1.4499898e+00   3.4377889e-02
   1.6793719e+02   3.2173365e-01   2.3542538e-03  -1.4495177e+00   3.4115986e-02
   1.6796120e+02   3.2173365e-01   2.3542538e-03  -1.4495177e+00   3.4115986e-02
   1.6798558e+02   3.1909660e-01   1.1836870e-03  -1.4490540e+00   3.6497311e-02
   1.6800915e+02   3.1909660e-01   1.1836870e-03  -1.4490540e+00   3.6497311e-02
   1.6803290e+02   3.1716770e-01   5.6723534e-04  -1.4487578e+00   4.0952162e-02
   1.6805685e+02   3.1716770e-01   5.6723534e-04  -1.4487578e+00   4.0952162e-02
   1.6808052e+02   3.1606477e-01   1.8510847e-04  -1.4489113e+00   4.9221472e-02
   1.6810528e+02   3.1606477e-01   1.8510847e-04  -1.4489113e+00   4.9221472e-02
   1.6812997e+02   3.1605077e-01  -9.1449925e-05  -1.4494280e+00   5.3190426e-02
   1.6815435e+02   3.1605077e-01  -9.1449925e-05  -1.4494280e+00   5.3190426e-02
   1.6817865e+02   3.1673804e-01   1.7694144e-04  -1.4500693e+00   5.5954889e-02
   1.6820297e+02   3.1673804e-01   1.7694144e-04  -1.4500693e+00   5.5954889e-02
   1.6822697e+02   3.1813076e-01   1.0688228e-03  -1.4509262e+00   5.6472496e-02
   1.6825072e+02   3.1813076e-01   1.0688228e-03  -1.4509262e+00   5.6472496e-02
   1.6827500e+02   3.1945491e-01   2.1575969e-03  -1.4511589e+00   5.2234010e-02
   1.6829886e+02   3.1945491e-01   2.1575969e-03  -1.4511589e+00   5.2234010e-02
   1.6832339e+02   3.2101133e-01   3.3375006e-03  -1.4508864e+00   4.8848824e-02
   1.6834736e+02   3.2101133e-01   3.3375006e-03  -1.4508864e+00   4.8848824e-02
   1.6837146e+02   3.2101133e-01   3.3375006e-03  -1.4508864e+00   4.8848824e-02
   1.6839606e+02   3.2282785e-01   5.0462671e-03  -1.4508612e+00   4.3845014e-02
   1.6841966e+02   3.2414111e-01   6.8865381e-03  -1.4514478e+00   4.3760852e-02
   1.6844392e+02   3.2414111e-01   6.8865381e-03  -1.4514478e+00   4.3760852e-02
   1.6846819e+02   3.2414111e-01   6.8865381e-03  -1.4514478e+00   4.3760852e-02
   1.6849234e+02   3.2543108e-01   9.0810591e-03  -1.4521258e+00   4.1665033e-02
   1.6851662e+02   3.2543108e-01   9.0810591e-03  -1.4521258e+00   4.1665033e-02
   1.6854081e+02   3.2649028e-01   1.1934601e-02  -1.4526972e+00   3.8573460e-02
   1.6856538e+02   3.2649028e-01   1.1934601e-02  -1.4526972e+00   3.8573460e-02
   1.6858944e+02   3.2722956e-01   1.4095583e-02  -1.4528598e+00   3.7703947e-02
   1.6861316e+02   3.2722956e-01   1.4095583e-02  -1.4528598e+00   3.7703947e-02
   1.6863724e+02   3.2782683e-01   1.6143385e-02  -1.4529434e+00   3.3558683e-02
   1.6866186e+02   3.2782683e-01   1.6143385e-02  -1.4529434e+00   3.3558683e-02
   1.6868680e+02   3.2744256e-01   1.8448718e-02  -1.4531282e+00   3.3502773e-02
   1.6871015e+02   3.2744256e-01   1.8448718e-02  -1.4531282e+00   3.3502773e-02
   1.6873174e+02   3.2651964e-01   2.0556703e-02  -1.4534278e+00   2.9138402e-02
   1.6875297e+02   3.2651964e-01   2.0556703e-02  -1.4534278e+00   2.9138402e-02
   1.6877478e+02   3.2519022e-01   2.2535434e-02  -1.4541931e+00   2.9103116e-02
   1.6879763e+02   3.2519022e-01   2.2535434e-02  -1.4541931e+00   2.9103116e-02
   1.6882184e+02   3.2519022e-01   2.2535434e-02  -1.4541931e+00   2.9103116e-02
   1.6884654e+02   3.2251123e-01   2.5170105e-02  -1.4553219e+00   3.0112700e-02
   1.6887050e+02   3.2009178e-01   2.7408708e-02  -1.4557688e+00   3.0066089e-02
   1.6889456e+02   3.2009178e-01   2.7408708e-02  -1.4557688e+00   3.0066089e-02
   1.6891896e+02   3.2009178e-01   2.7408708e-02  -1.4557688e+00   3.0066089e-02
   1.6894361e+02   3.1733227e-01   2.9778315e-02  -1.4556434e+00   2.7943091e-02
   1.6896780e+02   3.1733227e-01   2.9778315e-02  -1.4556434e+00   2.7943091e-02
   1.6899193e+02   3.1470239e-01   3.2108005e-02  -1.4549775e+00   2.4491624e-02
   1.6901677e+02   3.1470239e-01   3.2108005e-02  -1.4549775e+00   2.4491624e-02
   1.6904121e+02   3.1144205e-01   3.5392378e-02  -1.4548537e+00   1.9683437e-02
   1.6906587e+02   3.1144205e-01   3.5392378e-02  -1.4548537e+00   1.9683437e-02
   1.6909060e+02   3.0898473e-01   3.8441204e-02  -1.4552650e+00   1.7369227e-02
   1.6911478e+02   3.0898473e-01   3.8441204e-02  -1.4552650e+00   1.7369227e-02
   1.6913952e+02   3.0694544e-01   4.1840266e-02  -1.4560570e+00   1.2178854e-02
   1.6916374e+02   3.0694544e-01   4.1840266e-02  -1.4560570e+00   1.2178854e-02
   1.6918807e+02   3.0520365e-01   4.5911379e-02  -1.4570836e+00   1.2689666e-02
   1.6921232e+02   3.0520365e-01   4.5911379e-02  -1.4570836e+00   1.2689666e-02
   1.6923662e+02   3.0437964e-01   4.8649710e-02  -1.4573283e+00   1.4263348e-02
   1.6926095e+02   3.0437964e-01   4.8649710e-02  -1.4573283e+00   1.4263348e-02
   1.6928608e+02   3.0395177e-01   5.0963692e-02  -1.4572947e+00   1.7120556e-02
   1.6931132e+02   3.0395177e-01   5.0963692e-02  -1.4572947e+00   1.7120556e-02
   1.6933543e+02   3.0427584e-01   5.3350251e-02  -1.4576935e+00   2.0803527e-02
   1.6935944e+02   3.0427584e-01   5.3350251e-02  -1.4576935e+00   2.0803527e-02
   1.6938370e+02   3.0492637e-01   5.4707821e-02  -1.4582559e+00   2.4216966e-02
   1.6940823e+02   3.0492637e-01   5.4707821e-02  -1.4582559e+00   2.4216966e-02
   1.6943258e+02   3.0586025e-01   5.5875029e-02  -1.4590118e+00   2.9152350e-02
   1.6945651e+02   3.0586025e-01   5.5875029e-02  -1.4590118e+00   2.9152350e-02
   1.6948040e+02   3.0713123e-01   5.6467887e-02  -1.4593487e+00   3.2703118e-02
   1.6950532e+02   3.0713123e-01   5.6467887e-02  -1.4593487e+00   3.2703118e-02
   1.6952972e+02   3.0864173e-01   5.6937307e-02  -1.4596456e+00   3.3320979e-02
   1.6955252e+02   3.0864173e-01   5.6937307e-02  -1.4596456e+00   3.3320979e-02
   1.6957396e+02   3.1094810e-01   5.7519183e-02  -1.4599082e+00   3.3320979e-02
   1.6959517e+02   3.1094810e-01   5.7519183e-02  -1.4599082e+00   3.3320979e-02
   1.6961654e+02   3.1094810e-01   5.7519183e-02  -1.4599082e+00   3.3320979e-02
   1.6964111e+02   3.1314516e-01   5.7676509e-02  -1.4600736e+00   4.1505531e-02
   1.6966596e+02   3.1314516e-01   5.7676509e-02  -1.4600736e+00   4.1505531e-02
   1.6968955e+02   3.1517431e-01   5.7631083e-02  -1.4599138e+00   4.4888572e-02
   1.6971271e+02   3.1517431e-01   5.7631083e-02  -1.4599138e+00   4.4888572e-02
   1.6973432e+02   3.1729558e-01   5.7325315e-02  -1.4599614e+00   4.3370561e-02
   1.6975688e+02   3.1729558e-01   5.7325315e-02  -1.4599614e+00   4.3370561e-02
   1.6978034e+02   3.2001358e-01   5.6896053e-02  -1.4602170e+00   3.8941459e-02
   1.6980539e+02   3.2001358e-01   5.6896053e-02  -1.4602170e+00   3.8941459e-02
   1.6982930e+02   3.2226905e-01   5.6863289e-02  -1.4606438e+00   3.6718206e-02
   1.6985357e+02   3.2226905e-01   5.6863289e-02  -1.4606438e+00   3.6718206e-02
   1.6987771e+02   3.2439342e-01   5.6910630e-02  -1.4610451e+00   2.8602795e-02
   1.6990328e+02   3.2439342e-01   5.6910630e-02  -1.4610451e+00   2.8602795e-02
   1.6992758e+02   3.2439342e-01   5.6910630e-02  -1.4610451e+00   2.8602795e-02
   1.6995236e+02   3.2600215e-01   5.7542574e-02  -1.4614351e+00   2.7250723e-02
   1.6997654e+02   3.2679513e-01   5.8401078e-02  -1.4614205e+00   2.6822881e-02
   1.7000070e+02   3.2679513e-01   5.8401078e-02  -1.4614205e+00   2.6822881e-02
   1.7002579e+02   3.2682726e-01   5.9841979e-02  -1.4617431e+00   3.2520847e-02
   1.7004990e+02   3.2682726e-01   5.9841979e-02  -1.4617431e+00   3.2520847e-02
   1.7007473e+02   3.2588032e-01   6.2572606e-02  -1.4625592e+00   3.5709218e-02
   1.7009926e+02   3.2588032e-01   6.2572606e-02  -1.4625592e+00   3.5709218e-02
   1.7012404e+02   3.2434076e-01   6.5427393e-02  -1.4628701e+00   4.1973309e-02
   1.7014775e+02   3.2434076e-01   6.5427393e-02  -1.4628701e+00   4.1973309e-02
   1.7017171e+02   3.2183686e-01   6.8801425e-02  -1.4628361e+00   4.3445901e-02
   1.7019575e+02   3.2183686e-01   6.8801425e-02  -1.4628361e+00   4.3445901e-02
   1.7021984e+02   3.2183686e-01   6.8801425e-02  -1.4628361e+00   4.3445901e-02
   1.7024457e+02   3.1800365e-01   7.3308513e-02  -1.4621621e+00   4.4515447e-02
   1.7026826e+02   3.1413966e-01   7.7240154e-02  -1.4616985e+00   4.2322830e-02
   1.7029181e+02   3.1413966e-01   7.7240154e-02  -1.4616985e+00   4.2322830e-02
   1.7031580e+02   3.1413966e-01   7.7240154e-02  -1.4616985e+00   4.2322830e-02
   1.7033956e+02   3.0977628e-01   8.1433527e-02  -1.4618918e+00   4.3374614e-02
   1.7036379e+02   3.0977628e-01   8.1433527e-02  -1.4618918e+00   4.3374614e-02
   1.7038787e+02   3.0372906e-01   8.6537890e-02  -1.4632305e+00   4.4340805e-02
   1.7041251e+02   3.0372906e-01   8.6537890e-02  -1.4632305e+00   4.4340805e-02
   1.7043675e+02   2.9834622e-01   9.0858445e-02  -1.4645396e+00   4.5480684e-02
   1.7046114e+02   2.9834622e-01   9.0858445e-02  -1.4645396e+00   4.5480684e-02
   1.7048575e+02   2.9301253e-01   9.5420130e-02  -1.4656416e+00   4.6381787e-02
   1.7050976e+02   2.9301253e-01   9.5420130e-02  -1.4656416e+00   4.6381787e-02
   1.7053357e+02   2.8593501e-01   1.0160540e-01  -1.4667612e+00   4.4825153e-02
   1.7055756e+02   2.8593501e-01   1.0160540e-01  -1.4667612e+00   4.4825153e-02
   1.7058181e+02   2.8006655e-01   1.0674225e-01  -1.4670773e+00   4.1562752e-02
   1.7060717e+02   2.8006655e-01   1.0674225e-01  -1.4670773e+00   4.1562752e-02
   1.7063132e+02   2.7207112e-01   1.1358353e-01  -1.4667168e+00   3.8623051e-02
   1.7065570e+02   2.7207112e-01   1.1358353e-01  -1.4667168e+00   3.8623051e-02
   1.7067962e+02   2.7207112e-01   1.1358353e-01  -1.4667168e+00   3.8623051e-02
   1.7070359e+02   2.6551345e-01   1.1896676e-01  -1.4668064e+00   3.6433176e-02
   1.7072542e+02   2.5914323e-01   1.2435544e-01  -1.4677647e+00   3.6411599e-02
   1.7074671e+02   2.5914323e-01   1.2435544e-01  -1.4677647e+00   3.6411599e-02
   1.7076835e+02   2.5914323e-01   1.2435544e-01  -1.4677647e+00   3.6411599e-02
   1.7079282e+02   2.5293693e-01   1.2955752e-01  -1.4689162e+00   3.8015560e-02
   1.7081693e+02   2.5293693e-01   1.2955752e-01  -1.4689162e+00   3.8015560e-02
   1.7084079e+02   2.4515386e-01   1.3570599e-01  -1.4705708e+00   4.4878678e-02
   1.7086591e+02   2.4515386e-01   1.3570599e-01  -1.4705708e+00   4.4878678e-02
   1.7089018e+02   2.3910086e-01   1.4005499e-01  -1.4715862e+00   4.8598365e-02
   1.7091401e+02   2.3910086e-01   1.4005499e-01  -1.4715862e+00   4.8598365e-02
   1.7093801e+02   2.3327449e-01   1.4354663e-01  -1.4724755e+00   4.7987894e-02
   1.7096215e+02   2.3327449e-01   1.4354663e-01  -1.4724755e+00   4.7987894e-02
   1.7098687e+02   2.2626042e-01   1.4747031e-01  -1.4730588e+00   4.7643022e-02
   1.7101053e+02   2.2626042e-01   1.4747031e-01  -1.4730588e+00   4.7643022e-02
   1.7103450e+02   2.2106504e-01   1.5017907e-01  -1.4737000e+00   4.4842915e-02
   1.7105940e+02   2.2106504e-01   1.5017907e-01  -1.4737000e+00   4.4842915e-02
   1.7108341e+02   2.1618728e-01   1.5234731e-01  -1.4746212e+00   3.8035945e-02
   1.7110777e+02   2.1618728e-01   1.5234731e-01  -1.4746212e+00   3.8035945e-02
   1.7113208e+02   2.1133056e-01   1.5417756e-01  -1.4761206e+00   3.4421996e-02
   1.7115653e+02   2.1133056e-01   1.5417756e-01  -1.4761206e+00   3.4421996e-02
   1.7118054e+02   2.0812944e-01   1.5526624e-01  -1.4774022e+00   3.3790902e-02
   1.7120541e+02   2.0812944e-01   1.5526624e-01  -1.4774022e+00   3.3790902e-02
   1.7122978e+02   2.0504731e-01   1.5640607e-01  -1.4785614e+00   3.4628109e-02
   1.7125409e+02   2.0504731e-01   1.5640607e-01  -1.4785614e+00   3.4628109e-02
   1.7127838e+02   2.0228763e-01   1.5755847e-01  -1.4799886e+00   3.1702594e-02
   1.7130337e+02   2.0228763e-01   1.5755847e-01  -1.4799886e+00   3.1702594e-02
   1.7132764e+02   2.0063482e-01   1.5812673e-01  -1.4813071e+00   2.8344587e-02
   1.7135149e+02   2.0063482e-01   1.5812673e-01  -1.4813071e+00   2.8344587e-02
   1.7137558e+02   1.9980195e-01   1.5870652e-01  -1.4826670e+00   2.9290156e-02
   1.7139980e+02   1.9980195e-01   1.5870652e-01  -1.4826670e+00   2.9290156e-02
   1.7142450e+02   2.0016001e-01   1.5963842e-01  -1.4844896e+00   2.7019099e-02
   1.7144852e+02   2.0016001e-01   1.5963842e-01  -1.4844896e+00   2.7019099e-02
   1.7147289e+02   2.0137587e-01   1.6045024e-01  -1.4859488e+00   2.5771813e-02
   1.7149683e+02   2.0137587e-01   1.6045024e-01  -1.4859488e+00   2.5771813e-02
   1.7152092e+02   2.0137587e-01   1.6045024e-01  -1.4859488e+00   2.5771813e-02
   1.7154567e+02   2.0302139e-01   1.6145948e-01  -1.4871999e+00   2.8796748e-02
   1.7156956e+02   2.0558569e-01   1.6280261e-01  -1.4887602e+00   2.8796748e-02
   1.7159357e+02   2.0558569e-01   1.6280261e-01  -1.4887602e+00   2.8796748e-02
   1.7161814e+02   2.0558569e-01   1.6280261e-01  -1.4887602e+00   2.8796748e-02
   1.7164260e+02   2.0805828e-01   1.6396520e-01  -1.4902133e+00   3.8607554e-02
   1.7166866e+02   2.1046112e-01   1.6518478e-01  -1.4915204e+00   3.7911491e-02
   1.7169221e+02   2.1046112e-01   1.6518478e-01  -1.4915204e+00   3.7911491e-02
   1.7171481e+02   2.1046112e-01   1.6518478e-01  -1.4915204e+00   3.7911491e-02
   1.7173636e+02   2.1337095e-01   1.6665676e-01  -1.4929749e+00   4.5329289e-02
   1.7175774e+02   2.1337095e-01   1.6665676e-01  -1.4929749e+00   4.5329289e-02
   1.7177971e+02   2.1533403e-01   1.6792843e-01  -1.4943343e+00   4.2179660e-02
   1.7180468e+02   2.1533403e-01   1.6792843e-01  -1.4943343e+00   4.2179660e-02
   1.7182895e+02   2.1638961e-01   1.6920379e-01  -1.4957287e+00   4.1206674e-02
   1.7185301e+02   2.1638961e-01   1.6920379e-01  -1.4957287e+00   4.1206674e-02
   1.7187799e+02   2.1707386e-01   1.7083448e-01  -1.4976056e+00   3.8186745e-02
   1.7190207e+02   2.1707386e-01   1.7083448e-01  -1.4976056e+00   3.8186745e-02
   1.7192649e+02   2.1707386e-01   1.7083448e-01  -1.4976056e+00   3.8186745e-02
   1.7195077e+02   2.1693124e-01   1.7190044e-01  -1.4988384e+00   3.8523988e-02
   1.7197515e+02   2.1624337e-01   1.7284121e-01  -1.4998251e+00   3.9483742e-02
   1.7199942e+02   2.1624337e-01   1.7284121e-01  -1.4998251e+00   3.9483742e-02
   1.7202346e+02   2.1624337e-01   1.7284121e-01  -1.4998251e+00   3.9483742e-02
   1.7204796e+02   2.1494630e-01   1.7384179e-01  -1.5014247e+00   4.0826992e-02
   1.7207257e+02   2.1357641e-01   1.7410558e-01  -1.5028371e+00   3.9054469e-02
   1.7209686e+02   2.1357641e-01   1.7410558e-01  -1.5028371e+00   3.9054469e-02
   1.7212172e+02   2.1357641e-01   1.7410558e-01  -1.5028371e+00   3.9054469e-02
   1.7214693e+02   2.1220820e-01   1.7422402e-01  -1.5044736e+00   3.9215521e-02
   1.7217093e+02   2.1006808e-01   1.7416935e-01  -1.5067503e+00   3.5914735e-02
   1.7219530e+02   2.1006808e-01   1.7416935e-01  -1.5067503e+00   3.5914735e-02
   1.7221932e+02   2.1006808e-01   1.7416935e-01  -1.5067503e+00   3.5914735e-02
   1.7224313e+02   2.0821105e-01   1.7382519e-01  -1.5076907e+00   3.7114696e-02
   1.7226735e+02   2.0821105e-01   1.7382519e-01  -1.5076907e+00   3.7114696e-02
   1.7229147e+02   2.0617285e-01   1.7353249e-01  -1.5083474e+00   3.7785010e-02
   1.7231562e+02   2.0617285e-01   1.7353249e-01  -1.5083474e+00   3.7785010e-02
   1.7233984e+02   2.0345137e-01   1.7342255e-01  -1.5095742e+00   4.1749076e-02
   1.7236163e+02   2.0345137e-01   1.7342255e-01  -1.5095742e+00   4.1749076e-02
   1.7238406e+02   2.0136918e-01   1.7376240e-01  -1.5109215e+00   4.7457771e-02
   1.7240770e+02   2.0136918e-01   1.7376240e-01  -1.5109215e+00   4.7457771e-02
   1.7243155e+02   1.9912075e-01   1.7441206e-01  -1.5124329e+00   4.9992398e-02
   1.7245558e+02   1.9912075e-01   1.7441206e-01  -1.5124329e+00   4.9992398e-02
   1.7247963e+02   1.9620803e-01   1.7550547e-01  -1.5137961e+00   4.9804763e-02
   1.7250379e+02   1.9620803e-01   1.7550547e-01  -1.5137961e+00   4.9804763e-02
   1.7252768e+02   1.9390450e-01   1.7656383e-01  -1.5143125e+00   4.7172264e-02
   1.7255186e+02   1.9390450e-01   1.7656383e-01  -1.5143125e+00   4.7172264e-02
   1.7257625e+02   1.9205470e-01   1.7766203e-01  -1.5146152e+00   4.2942003e-02
   1.7260096e+02   1.9205470e-01   1.7766203e-01  -1.5146152e+00   4.2942003e-02
   1.7262580e+02   1.8991634e-01   1.7889683e-01  -1.5151436e+00   4.1296915e-02
   1.7265000e+02   1.8991634e-01   1.7889683e-01  -1.5151436e+00   4.1296915e-02
   1.7267404e+02   1.8863747e-01   1.7962028e-01  -1.5158043e+00   3.5889820e-02
   1.7269755e+02   1.8863747e-01   1.7962028e-01  -1.5158043e+00   3.5889820e-02
   1.7272011e+02   1.8863747e-01   1.7962028e-01  -1.5158043e+00   3.5889820e-02
   1.7274133e+02   1.8766630e-01   1.7985965e-01  -1.5161139e+00   3.5495238e-02
   1.7276252e+02   1.8766630e-01   1.7985965e-01  -1.5161139e+00   3.5495238e-02
   1.7278399e+02   1.8696678e-01   1.7977105e-01  -1.5161742e+00   3.5307841e-02
   1.7280668e+02   1.8696678e-01   1.7977105e-01  -1.5161742e+00   3.5307841e-02
   1.7283074e+02   1.8656892e-01   1.7964877e-01  -1.5165523e+00   3.7841515e-02
   1.7285509e+02   1.8656892e-01   1.7964877e-01  -1.5165523e+00   3.7841515e-02
   1.7287926e+02   1.8615513e-01   1.7968656e-01  -1.5170441e+00   3.5408096e-02
   1.7290329e+02   1.8615513e-01   1.7968656e-01  -1.5170441e+00   3.5408096e-02
   1.7292729e+02   1.8565559e-01   1.8000904e-01  -1.5178638e+00   3.1936483e-02
   1.7295163e+02   1.8565559e-01   1.8000904e-01  -1.5178638e+00   3.1936483e-02
   1.7297615e+02   1.8534595e-01   1.8020748e-01  -1.5182874e+00   3.4347133e-02
   1.7300075e+02   1.8534595e-01   1.8020748e-01  -1.5182874e+00   3.4347133e-02
   1.7302564e+02   1.8534595e-01   1.8020748e-01  -1.5182874e+00   3.4347133e-02
   1.7305014e+02   1.8502949e-01   1.8032648e-01  -1.5180920e+00   3.4271197e-02
   1.7307509e+02   1.8491231e-01   1.8045759e-01  -1.5178128e+00   3.4521655e-02
   1.7309913e+02   1.8491231e-01   1.8045759e-01  -1.5178128e+00   3.4521655e-02
   1.7312396e+02   1.8491231e-01   1.8045759e-01  -1.5178128e+00   3.4521655e-02
   1.7314892e+02   1.8468165e-01   1.8052433e-01  -1.5176702e+00   3.5914258e-02
   1.7317355e+02   1.8436345e-01   1.8037018e-01  -1.5176331e+00   4.0804104e-02
   1.7319765e+02   1.8436345e-01   1.8037018e-01  -1.5176331e+00   4.0804104e-02
   1.7322190e+02   1.8394339e-01   1.7938872e-01  -1.5178860e+00   4.0173010e-02
   1.7324671e+02   1.8394339e-01   1.7938872e-01  -1.5178860e+00   4.0173010e-02
   1.7327141e+02   1.8392216e-01   1.7850478e-01  -1.5179780e+00   3.4750775e-02
   1.7329556e+02   1.8392216e-01   1.7850478e-01  -1.5179780e+00   3.4750775e-02
   1.7332048e+02   1.8392216e-01   1.7850478e-01  -1.5179780e+00   3.4750775e-02
   1.7334617e+02   1.8393767e-01   1.7783234e-01  -1.5179619e+00   3.2653407e-02
   1.7336987e+02   1.8393767e-01   1.7783234e-01  -1.5179619e+00   3.2653407e-02
   1.7339425e+02   1.8408512e-01   1.7689502e-01  -1.5175050e+00   3.0460433e-02
   1.7341856e+02   1.8408512e-01   1.7689502e-01  -1.5175050e+00   3.0460433e-02
   1.7344460e+02   1.8419418e-01   1.7615642e-01  -1.5169358e+00   2.6512818e-02
   1.7346883e+02   1.8419418e-01   1.7615642e-01  -1.5169358e+00   2.6512818e-02
   1.7349281e+02   1.8424612e-01   1.7535178e-01  -1.5165129e+00   2.1245197e-02
   1.7351658e+02   1.8424612e-01   1.7535178e-01  -1.5165129e+00   2.1245197e-02
   1.7354129e+02   1.8415974e-01   1.7463456e-01  -1.5165241e+00   2.7766542e-02
   1.7356633e+02   1.8415974e-01   1.7463456e-01  -1.5165241e+00   2.7766542e-02
   1.7359245e+02   1.8378523e-01   1.7387837e-01  -1.5167183e+00   3.0894355e-02
   1.7361619e+02   1.8378523e-01   1.7387837e-01  -1.5167183e+00   3.0894355e-02
   1.7364103e+02   1.8362717e-01   1.7320639e-01  -1.5164595e+00   3.3286051e-02
   1.7366544e+02   1.8362717e-01   1.7320639e-01  -1.5164595e+00   3.3286051e-02
   1.7368995e+02   1.8343070e-01   1.7246318e-01  -1.5156385e+00   3.3844070e-02
   1.7371302e+02   1.8343070e-01   1.7246318e-01  -1.5156385e+00   3.3844070e-02
   1.7373452e+02   1.8354245e-01   1.7147768e-01  -1.5140916e+00   3.7223415e-02
   1.7375572e+02   1.8354245e-01   1.7147768e-01  -1.5140916e+00   3.7223415e-02
   1.7377737e+02   1.8379264e-01   1.7041057e-01  -1.5130821e+00   3.5446004e-02
   1.7379979e+02   1.8379264e-01   1.7041057e-01  -1.5130821e+00   3.5446004e-02
   1.7382397e+02   1.8414608e-01   1.6941245e-01  -1.5124117e+00   3.5393194e-02
   1.7384746e+02   1.8414608e-01   1.6941245e-01  -1.5124117e+00   3.5393194e-02
   1.7387112e+02   1.8414608e-01   1.6941245e-01  -1.5124117e+00   3.5393194e-02
   1.7389535e+02   1.8529068e-01   1.6843630e-01  -1.5124053e+00   3.8058952e-02
   1.7391891e+02   1.8529068e-01   1.6843630e-01  -1.5124053e+00   3.8058952e-02
   1.7394337e+02   1.8662135e-01   1.6817752e-01  -1.5126557e+00   4.2345599e-02
   1.7396701e+02   1.8662135e-01   1.6817752e-01  -1.5126557e+00   4.2345599e-02
   1.7399126e+02   1.8846157e-01   1.6835444e-01  -1.5126437e+00   4.0011124e-02
   1.7401620e+02   1.8846157e-01   1.6835444e-01  -1.5126437e+00   4.0011124e-02
   1.7404065e+02   1.9026111e-01   1.6884531e-01  -1.5119307e+00   4.0101604e-02
   1.7406552e+02   1.9026111e-01   1.6884531e-01  -1.5119307e+00   4.0101604e-02
   1.7408981e+02   1.9197126e-01   1.6938469e-01  -1.5106294e+00   3.6015467e-02
   1.7411583e+02   1.9197126e-01   1.6938469e-01  -1.5106294e+00   3.6015467e-02
   1.7414007e+02   1.9402282e-01   1.7063029e-01  -1.5090189e+00   2.8681354e-02
   1.7416492e+02   1.9402282e-01   1.7063029e-01  -1.5090189e+00   2.8681354e-02
   1.7418889e+02   1.9549476e-01   1.7172094e-01  -1.5080751e+00   2.1855191e-02
   1.7421330e+02   1.9549476e-01   1.7172094e-01  -1.5080751e+00   2.1855191e-02
   1.7423775e+02   1.9698127e-01   1.7290117e-01  -1.5077046e+00   1.9620852e-02
   1.7426193e+02   1.9698127e-01   1.7290117e-01  -1.5077046e+00   1.9620852e-02
   1.7428664e+02   1.9857153e-01   1.7395622e-01  -1.5074797e+00   1.8446879e-02
   1.7431065e+02   1.9857153e-01   1.7395622e-01  -1.5074797e+00   1.8446879e-02
   1.7433491e+02   2.0018277e-01   1.7513165e-01  -1.5068090e+00   2.1751122e-02
   1.7435892e+02   2.0018277e-01   1.7513165e-01  -1.5068090e+00   2.1751122e-02
   1.7438310e+02   2.0159693e-01   1.7587413e-01  -1.5054203e+00   2.6435451e-02
   1.7440750e+02   2.0159693e-01   1.7587413e-01  -1.5054203e+00   2.6435451e-02
   1.7443180e+02   2.0277295e-01   1.7659120e-01  -1.5038319e+00   3.2100753e-02
   1.7445615e+02   2.0277295e-01   1.7659120e-01  -1.5038319e+00   3.2100753e-02
   1.7447984e+02   2.0427519e-01   1.7737405e-01  -1.5021788e+00   2.7206616e-02
   1.7450518e+02   2.0427519e-01   1.7737405e-01  -1.5021788e+00   2.7206616e-02
   1.7452945e+02   2.0560949e-01   1.7769575e-01  -1.5010929e+00   2.9573278e-02
   1.7455550e+02   2.0560949e-01   1.7769575e-01  -1.5010929e+00   2.9573278e-02
   1.7458001e+02   2.0712471e-01   1.7756452e-01  -1.4999989e+00   3.3123569e-02
   1.7460504e+02   2.0712471e-01   1.7756452e-01  -1.4999989e+00   3.3123569e-02
   1.7462856e+02   2.0907910e-01   1.7755643e-01  -1.4988685e+00   3.5909490e-02
   1.7465280e+02   2.0907910e-01   1.7755643e-01  -1.4988685e+00   3.5909490e-02
   1.7467667e+02   2.1072668e-01   1.7796619e-01  -1.4978055e+00   3.7898735e-02
   1.7470050e+02   2.1072668e-01   1.7796619e-01  -1.4978055e+00   3.7898735e-02
   1.7472302e+02   2.1264911e-01   1.7863078e-01  -1.4968448e+00   3.9878563e-02
   1.7474428e+02   2.1264911e-01   1.7863078e-01  -1.4968448e+00   3.9878563e-02
   1.7476621e+02   2.1264911e-01   1.7863078e-01  -1.4968448e+00   3.9878563e-02
   1.7479108e+02   2.1501639e-01   1.7929056e-01  -1.4954803e+00   4.5649246e-02
   1.7481554e+02   2.1501639e-01   1.7929056e-01  -1.4954803e+00   4.5649246e-02
   1.7483941e+02   2.1696533e-01   1.7978224e-01  -1.4941915e+00   3.7010745e-02
   1.7486334e+02   2.1696533e-01   1.7978224e-01  -1.4941915e+00   3.7010745e-02
   1.7488746e+02   2.1937492e-01   1.8028697e-01  -1.4926502e+00   3.2912687e-02
   1.7491185e+02   2.1937492e-01   1.8028697e-01  -1.4926502e+00   3.2912687e-02
   1.7493574e+02   2.2279540e-01   1.8098500e-01  -1.4909127e+00   2.9175953e-02
   1.7495984e+02   2.2279540e-01   1.8098500e-01  -1.4909127e+00   2.9175953e-02
   1.7498387e+02   2.2563370e-01   1.8173414e-01  -1.4898086e+00   2.6076869e-02
   1.7500852e+02   2.2563370e-01   1.8173414e-01  -1.4898086e+00   2.6076869e-02
   1.7503265e+02   2.2815359e-01   1.8226330e-01  -1.4888147e+00   2.2019343e-02
   1.7505678e+02   2.2815359e-01   1.8226330e-01  -1.4888147e+00   2.2019343e-02
   1.7508109e+02   2.3136739e-01   1.8239881e-01  -1.4872745e+00   2.1083550e-02
   1.7510889e+02   2.3136739e-01   1.8239881e-01  -1.4872745e+00   2.1083550e-02
   1.7513172e+02   2.3393255e-01   1.8184933e-01  -1.4857156e+00   2.4257497e-02
   1.7515369e+02   2.3393255e-01   1.8184933e-01  -1.4857156e+00   2.4257497e-02
   1.7517539e+02   2.3654275e-01   1.8088929e-01  -1.4842465e+00   2.2537784e-02
   1.7519920e+02   2.3654275e-01   1.8088929e-01  -1.4842465e+00   2.2537784e-02
   1.7522327e+02   2.3654275e-01   1.8088929e-01  -1.4842465e+00   2.2537784e-02
   1.7524824e+02   2.3825203e-01   1.8027668e-01  -1.4833646e+00   1.7198400e-02
   1.7527237e+02   2.3996578e-01   1.7948723e-01  -1.4828000e+00   1.2485818e-02
   1.7529642e+02   2.3996578e-01   1.7948723e-01  -1.4828000e+00   1.2485818e-02
   1.7532157e+02   2.4133538e-01   1.7814071e-01  -1.4821333e+00   7.4263374e-03
   1.7534568e+02   2.4133538e-01   1.7814071e-01  -1.4821333e+00   7.4263374e-03
   1.7536733e+02   2.4133538e-01   1.7814071e-01  -1.4821333e+00   7.4263374e-03
   1.7538910e+02   2.4272116e-01   1.7639993e-01  -1.4810716e+00   3.8023392e-04
   1.7541047e+02   2.4272116e-01   1.7639993e-01  -1.4810716e+00   3.8023392e-04
   1.7543505e+02   2.4371926e-01   1.7478091e-01  -1.4801668e+00  -3.1278571e-03
   1.7545871e+02   2.4371926e-01   1.7478091e-01  -1.4801668e+00  -3.1278571e-03
   1.7548339e+02   2.4457614e-01   1.7305145e-01  -1.4789478e+00  -7.5278719e-03
   1.7550746e+02   2.4457614e-01   1.7305145e-01  -1.4789478e+00  -7.5278719e-03
   1.7553109e+02   2.4604461e-01   1.7032729e-01  -1.4775273e+00  -8.8123520e-03
   1.7555563e+02   2.4604461e-01   1.7032729e-01  -1.4775273e+00  -8.8123520e-03
   1.7557978e+02   2.4758035e-01   1.6786230e-01  -1.4766779e+00  -8.8123520e-03
   1.7560335e+02   2.4758035e-01   1.6786230e-01  -1.4766779e+00  -8.8123520e-03
   1.7562710e+02   2.4909316e-01   1.6549604e-01  -1.4759880e+00  -1.7258330e-02
   1.7565088e+02   2.4909316e-01   1.6549604e-01  -1.4759880e+00  -1.7258330e-02
   1.7567464e+02   2.5105298e-01   1.6286142e-01  -1.4750376e+00  -1.7423673e-02
   1.7569888e+02   2.5105298e-01   1.6286142e-01  -1.4750376e+00  -1.7423673e-02
   1.7572090e+02   2.5105298e-01   1.6286142e-01  -1.4750376e+00  -1.7423673e-02
   1.7574248e+02   2.5294068e-01   1.6059205e-01  -1.4736619e+00  -1.6644998e-02
   1.7576487e+02   2.5294068e-01   1.6059205e-01  -1.4736619e+00  -1.6644998e-02
   1.7578887e+02   2.5461331e-01   1.5887518e-01  -1.4727030e+00  -1.0607406e-02
   1.7581301e+02   2.5461331e-01   1.5887518e-01  -1.4727030e+00  -1.0607406e-02
   1.7583700e+02   2.5647596e-01   1.5735157e-01  -1.4719685e+00  -3.8461288e-04
   1.7586121e+02   2.5647596e-01   1.5735157e-01  -1.4719685e+00  -3.8461288e-04
   1.7588633e+02   2.5788790e-01   1.5639728e-01  -1.4713718e+00   1.0810212e-02
   1.7591031e+02   2.5788790e-01   1.5639728e-01  -1.4713718e+00   1.0810212e-02
   1.7593416e+02   2.5912702e-01   1.5547928e-01  -1.4709398e+00   2.1439628e-02
   1.7595863e+02   2.5912702e-01   1.5547928e-01  -1.4709398e+00   2.1439628e-02
   1.7598366e+02   2.6004264e-01   1.5494561e-01  -1.4705157e+00   2.6565985e-02
   1.7600734e+02   2.6004264e-01   1.5494561e-01  -1.4705157e+00   2.6565985e-02
   1.7603131e+02   2.6004264e-01   1.5494561e-01  -1.4705157e+00   2.6565985e-02
   1.7605499e+02   2.6112604e-01   1.5419704e-01  -1.4699708e+00   3.1414227e-02
   1.7607913e+02   2.6197034e-01   1.5328927e-01  -1.4695623e+00   3.0447678e-02
   1.7610311e+02   2.6197034e-01   1.5328927e-01  -1.4695623e+00   3.0447678e-02
   1.7612683e+02   2.6357129e-01   1.5141064e-01  -1.4691710e+00   3.1685428e-02
   1.7615125e+02   2.6357129e-01   1.5141064e-01  -1.4691710e+00   3.1685428e-02
   1.7617491e+02   2.6506001e-01   1.4928517e-01  -1.4688295e+00   3.3719615e-02
   1.7619921e+02   2.6506001e-01   1.4928517e-01  -1.4688295e+00   3.3719615e-02
   1.7622310e+02   2.6689094e-01   1.4692840e-01  -1.4684260e+00   3.6579327e-02
   1.7624729e+02   2.6689094e-01   1.4692840e-01  -1.4684260e+00   3.6579327e-02
   1.7627129e+02   2.6689094e-01   1.4692840e-01  -1.4684260e+00   3.6579327e-02
   1.7629572e+02   2.6882100e-01   1.4471065e-01  -1.4689250e+00   3.6738471e-02
   1.7631980e+02   2.6882100e-01   1.4471065e-01  -1.4689250e+00   3.6738471e-02
   1.7634472e+02   2.7093551e-01   1.4261207e-01  -1.4693071e+00   3.8018898e-02
   1.7636847e+02   2.7093551e-01   1.4261207e-01  -1.4693071e+00   3.8018898e-02
   1.7639233e+02   2.7346554e-01   1.4026909e-01  -1.4692547e+00   4.0109114e-02
   1.7641664e+02   2.7346554e-01   1.4026909e-01  -1.4692547e+00   4.0109114e-02
   1.7643962e+02   2.7653953e-01   1.3698730e-01  -1.4692032e+00   3.6388830e-02
   1.7646255e+02   2.7653953e-01   1.3698730e-01  -1.4692032e+00   3.6388830e-02
   1.7648678e+02   2.7884522e-01   1.3414428e-01  -1.4688323e+00   3.1393007e-02
   1.7651054e+02   2.7884522e-01   1.3414428e-01  -1.4688323e+00   3.1393007e-02
   1.7653448e+02   2.8153801e-01   1.3103393e-01  -1.4687082e+00   2.6571826e-02
   1.7655830e+02   2.8153801e-01   1.3103393e-01  -1.4687082e+00   2.6571826e-02
   1.7658207e+02   2.8496528e-01   1.2675098e-01  -1.4691786e+00   2.7033166e-02
   1.7660626e+02   2.8496528e-01   1.2675098e-01  -1.4691786e+00   2.7033166e-02
   1.7663030e+02   2.8732678e-01   1.2290224e-01  -1.4698626e+00   2.1881537e-02
   1.7665539e+02   2.8732678e-01   1.2290224e-01  -1.4698626e+00   2.1881537e-02
   1.7667934e+02   2.8958777e-01   1.1842925e-01  -1.4704182e+00   2.2604422e-02
   1.7670356e+02   2.8958777e-01   1.1842925e-01  -1.4704182e+00   2.2604422e-02
   1.7672540e+02   2.8958777e-01   1.1842925e-01  -1.4704182e+00   2.2604422e-02
   1.7674671e+02   2.9225156e-01   1.1250586e-01  -1.4708289e+00   2.5592760e-02
   1.7676830e+02   2.9225156e-01   1.1250586e-01  -1.4708289e+00   2.5592760e-02
   1.7679114e+02   2.9456043e-01   1.0746030e-01  -1.4706351e+00   2.5357322e-02
   1.7681583e+02   2.9456043e-01   1.0746030e-01  -1.4706351e+00   2.5357322e-02
   1.7684060e+02   2.9678029e-01   1.0208673e-01  -1.4701601e+00   1.8446163e-02
   1.7686566e+02   2.9678029e-01   1.0208673e-01  -1.4701601e+00   1.8446163e-02
   1.7688964e+02   2.9917243e-01   9.5017478e-02  -1.4694302e+00   1.4966563e-02
   1.7691425e+02   2.9917243e-01   9.5017478e-02  -1.4694302e+00   1.4966563e-02
   1.7693812e+02   3.0075458e-01   8.9398123e-02  -1.4691333e+00   1.5489177e-02
   1.7696184e+02   3.0075458e-01   8.9398123e-02  -1.4691333e+00   1.5489177e-02
   1.7698671e+02   3.0202731e-01   8.3949484e-02  -1.4697820e+00   1.5377478e-02
   1.7701103e+02   3.0202731e-01   8.3949484e-02  -1.4697820e+00   1.5377478e-02
   1.7703526e+02   3.0330762e-01   7.7302553e-02  -1.4716927e+00   1.2805418e-02
   1.7705946e+02   3.0330762e-01   7.7302553e-02  -1.4716927e+00   1.2805418e-02
   1.7708368e+02   3.0388197e-01   7.1909241e-02  -1.4728264e+00   2.0267800e-02
   1.7710803e+02   3.0388197e-01   7.1909241e-02  -1.4728264e+00   2.0267800e-02
   1.7713473e+02   3.0413547e-01   6.6846684e-02  -1.4731797e+00   2.2624091e-02
   1.7715908e+02   3.0413547e-01   6.6846684e-02  -1.4731797e+00   2.2624091e-02
   1.7718416e+02   3.0421391e-01   6.0676776e-02  -1.4727467e+00   2.1711544e-02
   1.7720893e+02   3.0421391e-01   6.0676776e-02  -1.4727467e+00   2.1711544e-02
   1.7723342e+02   3.0436611e-01   5.6233775e-02  -1.4721137e+00   2.2922353e-02
   1.7725709e+02   3.0436611e-01   5.6233775e-02  -1.4721137e+00   2.2922353e-02
   1.7728185e+02   3.0430439e-01   5.2432604e-02  -1.4718070e+00   2.7225451e-02
   1.7730671e+02   3.0430439e-01   5.2432604e-02  -1.4718070e+00   2.7225451e-02
   1.7733131e+02   3.0406421e-01   4.9001526e-02  -1.4724641e+00   3.0709700e-02
   1.7735612e+02   3.0406421e-01   4.9001526e-02  -1.4724641e+00   3.0709700e-02
   1.7738010e+02   3.0393702e-01   4.6751305e-02  -1.4735012e+00   3.1516627e-02
   1.7740506e+02   3.0393702e-01   4.6751305e-02  -1.4735012e+00   3.1516627e-02
   1.7742763e+02   3.0417648e-01   4.4680063e-02  -1.4746391e+00   3.5614447e-02
   1.7744937e+02   3.0417648e-01   4.4680063e-02  -1.4746391e+00   3.5614447e-02
   1.7747115e+02   3.0417648e-01   4.4680063e-02  -1.4746391e+00   3.5614447e-02
   1.7749376e+02   3.0466336e-01   4.2397279e-02  -1.4752458e+00   3.9527492e-02
   1.7751567e+02   3.0466336e-01   4.2397279e-02  -1.4752458e+00   3.9527492e-02
   1.7753761e+02   3.0504334e-01   4.1040350e-02  -1.4752539e+00   3.3920602e-02
   1.7756014e+02   3.0504334e-01   4.1040350e-02  -1.4752539e+00   3.3920602e-02
   1.7758291e+02   3.0517325e-01   4.0013213e-02  -1.4749442e+00   3.3920602e-02
   1.7760731e+02   3.0517325e-01   4.0013213e-02  -1.4749442e+00   3.3920602e-02
   1.7763154e+02   3.0544066e-01   3.9309833e-02  -1.4749764e+00   2.6211099e-02
   1.7765419e+02   3.0544066e-01   3.9309833e-02  -1.4749764e+00   2.6211099e-02
   1.7767646e+02   3.0582443e-01   3.8672473e-02  -1.4762158e+00   1.9459442e-02
   1.7769848e+02   3.0582443e-01   3.8672473e-02  -1.4762158e+00   1.9459442e-02
   1.7772050e+02   3.0582443e-01   3.8672473e-02  -1.4762158e+00   1.9459442e-02
   1.7774216e+02   3.0641273e-01   3.8496025e-02  -1.4778541e+00   1.5411929e-02
   1.7776432e+02   3.0641273e-01   3.8496025e-02  -1.4778541e+00   1.5411929e-02
   1.7778672e+02   3.0735475e-01   3.8089361e-02  -1.4790666e+00   1.4191226e-02
   1.7781127e+02   3.0735475e-01   3.8089361e-02  -1.4790666e+00   1.4191226e-02
   1.7783462e+02   3.0872795e-01   3.7120260e-02  -1.4797267e+00   1.8048958e-02
   1.7785933e+02   3.0872795e-01   3.7120260e-02  -1.4797267e+00   1.8048958e-02
   1.7788353e+02   3.1013420e-01   3.6172155e-02  -1.4794434e+00   1.4344529e-02
   1.7790708e+02   3.1013420e-01   3.6172155e-02  -1.4794434e+00   1.4344529e-02
   1.7793093e+02   3.1173146e-01   3.5488173e-02  -1.4793037e+00   1.6672806e-02
   1.7795485e+02   3.1173146e-01   3.5488173e-02  -1.4793037e+00   1.6672806e-02
   1.7797856e+02   3.1449220e-01   3.4737021e-02  -1.4798127e+00   1.7564015e-02
   1.7800340e+02   3.1449220e-01   3.4737021e-02  -1.4798127e+00   1.7564015e-02
   1.7802771e+02   3.1677341e-01   3.4047555e-02  -1.4805450e+00   1.6309814e-02
   1.7805146e+02   3.1677341e-01   3.4047555e-02  -1.4805450e+00   1.6309814e-02
   1.7807611e+02   3.1956294e-01   3.3464700e-02  -1.4812957e+00   1.8785671e-02
   1.7810032e+02   3.1956294e-01   3.3464700e-02  -1.4812957e+00   1.8785671e-02
   1.7812526e+02   3.2338572e-01   3.2950003e-02  -1.4822402e+00   2.2690372e-02
   1.7815054e+02   3.2338572e-01   3.2950003e-02  -1.4822402e+00   2.2690372e-02
   1.7817478e+02   3.2618132e-01   3.3007495e-02  -1.4828219e+00   2.8538660e-02
   1.7819894e+02   3.2618132e-01   3.3007495e-02  -1.4828219e+00   2.8538660e-02
   1.7822366e+02   3.2618132e-01   3.3007495e-02  -1.4828219e+00   2.8538660e-02
   1.7824841e+02   3.2985908e-01   3.3406198e-02  -1.4831929e+00   2.7500943e-02
   1.7827283e+02   3.3247977e-01   3.4262739e-02  -1.4834739e+00   2.9918985e-02
   1.7829713e+02   3.3247977e-01   3.4262739e-02  -1.4834739e+00   2.9918985e-02
   1.7832142e+02   3.3247977e-01   3.4262739e-02  -1.4834739e+00   2.9918985e-02
   1.7834624e+02   3.3481216e-01   3.5207380e-02  -1.4838408e+00   3.0397371e-02
   1.7836977e+02   3.3481216e-01   3.5207380e-02  -1.4838408e+00   3.0397371e-02
   1.7839416e+02   3.3777165e-01   3.6621161e-02  -1.4845743e+00   2.6256875e-02
   1.7841817e+02   3.3777165e-01   3.6621161e-02  -1.4845743e+00   2.6256875e-02
   1.7844219e+02   3.3993089e-01   3.7602343e-02  -1.4852965e+00   2.0584063e-02
   1.7846693e+02   3.3993089e-01   3.7602343e-02  -1.4852965e+00   2.0584063e-02
   1.7849067e+02   3.4177765e-01   3.8313709e-02  -1.4857703e+00   2.0230250e-02
   1.7851505e+02   3.4177765e-01   3.8313709e-02  -1.4857703e+00   2.0230250e-02
   1.7853883e+02   3.4335917e-01   3.8688049e-02  -1.4860013e+00   1.8457965e-02
   1.7856312e+02   3.4335917e-01   3.8688049e-02  -1.4860013e+00   1.8457965e-02
   1.7858697e+02   3.4510547e-01   3.9366353e-02  -1.4862740e+00   1.8329815e-02
   1.7861134e+02   3.4510547e-01   3.9366353e-02  -1.4862740e+00   1.8329815e-02
   1.7863568e+02   3.4605524e-01   4.0275227e-02  -1.4866669e+00   1.8787698e-02
   1.7866009e+02   3.4605524e-01   4.0275227e-02  -1.4866669e+00   1.8787698e-02
   1.7868453e+02   3.4708905e-01   4.1340515e-02  -1.4872249e+00   2.3833231e-02
   1.7870797e+02   3.4708905e-01   4.1340515e-02  -1.4872249e+00   2.3833231e-02
   1.7872979e+02   3.4708905e-01   4.1340515e-02  -1.4872249e+00   2.3833231e-02
   1.7875099e+02   3.4788212e-01   4.2517066e-02  -1.4878497e+00   2.2446469e-02
   1.7877243e+02   3.4820718e-01   4.3375798e-02  -1.4883733e+00   1.9114331e-02
   1.7879490e+02   3.4820718e-01   4.3375798e-02  -1.4883733e+00   1.9114331e-02
   1.7881904e+02   3.4820718e-01   4.3375798e-02  -1.4883733e+00   1.9114331e-02
   1.7884315e+02   3.4818080e-01   4.4256214e-02  -1.4889847e+00   1.5411572e-02
   1.7886682e+02   3.4818080e-01   4.4256214e-02  -1.4889847e+00   1.5411572e-02
   1.7889140e+02   3.4795609e-01   4.5232493e-02  -1.4898113e+00   1.5407399e-02
   1.7891497e+02   3.4795609e-01   4.5232493e-02  -1.4898113e+00   1.5407399e-02
   1.7893852e+02   3.4753764e-01   4.5734771e-02  -1.4902701e+00   1.2057738e-02
   1.7896248e+02   3.4753764e-01   4.5734771e-02  -1.4902701e+00   1.2057738e-02
   1.7898669e+02   3.4693414e-01   4.6120655e-02  -1.4905949e+00   1.1758284e-02
   1.7901132e+02   3.4693414e-01   4.6120655e-02  -1.4905949e+00   1.1758284e-02
   1.7903554e+02   3.4617755e-01   4.6440154e-02  -1.4908834e+00   1.1323170e-02
   1.7905941e+02   3.4617755e-01   4.6440154e-02  -1.4908834e+00   1.1323170e-02
   1.7908394e+02   3.4542805e-01   4.6587992e-02  -1.4912131e+00   1.3337449e-02
   1.7910776e+02   3.4542805e-01   4.6587992e-02  -1.4912131e+00   1.3337449e-02
   1.7913185e+02   3.4480205e-01   4.6374094e-02  -1.4917691e+00   1.0267095e-02
   1.7915591e+02   3.4480205e-01   4.6374094e-02  -1.4917691e+00   1.0267095e-02
   1.7917994e+02   3.4384176e-01   4.6088632e-02  -1.4924016e+00   8.2593719e-03
   1.7920452e+02   3.4384176e-01   4.6088632e-02  -1.4924016e+00   8.2593719e-03
   1.7922864e+02   3.4272501e-01   4.5959007e-02  -1.4930227e+00   7.1723024e-03
   1.7925316e+02   3.4272501e-01   4.5959007e-02  -1.4930227e+00   7.1723024e-03
   1.7927932e+02   3.4092152e-01   4.6076354e-02  -1.4936830e+00   1.1879877e-02
   1.7930387e+02   3.4092152e-01   4.6076354e-02  -1.4936830e+00   1.1879877e-02
   1.7932808e+02   3.4092152e-01   4.6076354e-02  -1.4936830e+00   1.1879877e-02
   1.7935471e+02   3.3930850e-01   4.6075493e-02  -1.4936872e+00   1.5401558e-02
   1.7937881e+02   3.3771405e-01   4.5731373e-02  -1.4936764e+00   2.0808891e-02
   1.7940497e+02   3.3771405e-01   4.5731373e-02  -1.4936764e+00   2.0808891e-02
   1.7942924e+02   3.3588213e-01   4.4704206e-02  -1.4936409e+00   2.9540853e-02
   1.7945380e+02   3.3588213e-01   4.4704206e-02  -1.4936409e+00   2.9540853e-02
   1.7947752e+02   3.3299243e-01   4.2700574e-02  -1.4937111e+00   3.5636977e-02
   1.7950139e+02   3.3299243e-01   4.2700574e-02  -1.4937111e+00   3.5636977e-02
   1.7952618e+02   3.3062971e-01   4.0529694e-02  -1.4939920e+00   3.9711908e-02
   1.7955047e+02   3.3062971e-01   4.0529694e-02  -1.4939920e+00   3.9711908e-02
   1.7957235e+02   3.2805818e-01   3.8048137e-02  -1.4942077e+00   3.9711908e-02
   1.7959380e+02   3.2805818e-01   3.8048137e-02  -1.4942077e+00   3.9711908e-02
   1.7961538e+02   3.2805818e-01   3.8048137e-02  -1.4942077e+00   3.9711908e-02
   1.7963798e+02   3.2527599e-01   3.5170399e-02  -1.4948492e+00   4.4185595e-02
   1.7966262e+02   3.2527599e-01   3.5170399e-02  -1.4948492e+00   4.4185595e-02
   1.7968581e+02   3.2301846e-01   3.2594983e-02  -1.4952471e+00   4.2426185e-02
   1.7970905e+02   3.2301846e-01   3.2594983e-02  -1.4952471e+00   4.2426185e-02
   1.7973026e+02   3.2138258e-01   2.9845964e-02  -1.4950739e+00   4.2781905e-02
   1.7975147e+02   3.2138258e-01   2.9845964e-02  -1.4950739e+00   4.2781905e-02
   1.7977384e+02   3.1962118e-01   2.6318179e-02  -1.4944212e+00   4.6071009e-02
   1.7979647e+02   3.1962118e-01   2.6318179e-02  -1.4944212e+00   4.6071009e-02
   1.7982057e+02   3.1962118e-01   2.6318179e-02  -1.4944212e+00   4.6071009e-02
   1.7984606e+02   3.1823382e-01   2.3622397e-02  -1.4940480e+00   4.2612151e-02
   1.7986978e+02   3.1699222e-01   2.0825660e-02  -1.4942110e+00   3.9611653e-02
   1.7989335e+02   3.1699222e-01   2.0825660e-02  -1.4942110e+00   3.9611653e-02
   1.7991783e+02   3.1699222e-01   2.0825660e-02  -1.4942110e+00   3.9611653e-02
   1.7994143e+02   3.1539518e-01   1.7228404e-02  -1.4944422e+00   3.2841520e-02
   1.7996577e+02   3.1539518e-01   1.7228404e-02  -1.4944422e+00   3.2841520e-02
   1.7999011e+02   3.1428450e-01   1.4350390e-02  -1.4947205e+00   2.8898195e-02
   1.8001391e+02   3.1428450e-01   1.4350390e-02  -1.4947205e+00   2.8898195e-02
   1.8003804e+02   3.1310871e-01   1.1583603e-02  -1.4950999e+00   2.3989872e-02
   1.8006240e+02   3.1310871e-01   1.1583603e-02  -1.4950999e+00   2.3989872e-02
   1.8008716e+02   3.1157058e-01   7.8584151e-03  -1.4952592e+00   2.4623946e-02
   1.8011141e+02   3.1157058e-01   7.8584151e-03  -1.4952592e+00   2.4623946e-02
   1.8013567e+02   3.0999678e-01   4.5621055e-03  -1.4950107e+00   2.8752402e-02
   1.8015970e+02   3.0999678e-01   4.5621055e-03  -1.4950107e+00   2.8752402e-02
   1.8018437e+02   3.0822998e-01   9.9676091e-04  -1.4949745e+00   3.0195550e-02
   1.8020835e+02   3.0822998e-01   9.9676091e-04  -1.4949745e+00   3.0195550e-02
   1.8023203e+02   3.0609038e-01  -3.4146565e-03  -1.4951530e+00   3.1261162e-02
   1.8025576e+02   3.0609038e-01  -3.4146565e-03  -1.4951530e+00   3.1261162e-02
   1.8027974e+02   3.0406466e-01  -6.5480666e-03  -1.4959893e+00   3.6420540e-02
   1.8030380e+02   3.0406466e-01  -6.5480666e-03  -1.4959893e+00   3.6420540e-02
   1.8032780e+02   3.0205944e-01  -9.4515858e-03  -1.4966677e+00   3.5754875e-02
   1.8035185e+02   3.0205944e-01  -9.4515858e-03  -1.4966677e+00   3.5754875e-02
   1.8037599e+02   2.9942116e-01  -1.2984770e-02  -1.4961946e+00   3.2385425e-02
   1.8039959e+02   2.9942116e-01  -1.2984770e-02  -1.4961946e+00   3.2385425e-02
   1.8042226e+02   2.9726827e-01  -1.5666351e-02  -1.4952644e+00   2.7107672e-02
   1.8044486e+02   2.9726827e-01  -1.5666351e-02  -1.4952644e+00   2.7107672e-02
   1.8046859e+02   2.9485637e-01  -1.8405983e-02  -1.4943293e+00   3.0914859e-02
   1.8049239e+02   2.9485637e-01  -1.8405983e-02  -1.4943293e+00   3.0914859e-02
   1.8051657e+02   2.9485637e-01  -1.8405983e-02  -1.4943293e+00   3.0914859e-02
   1.8054101e+02   2.9246482e-01  -2.0498194e-02  -1.4943908e+00   2.8779940e-02
   1.8056518e+02   2.9246482e-01  -2.0498194e-02  -1.4943908e+00   2.8779940e-02
   1.8058889e+02   2.8955382e-01  -2.2392223e-02  -1.4946623e+00   2.5246815e-02
   1.8061321e+02   2.8955382e-01  -2.2392223e-02  -1.4946623e+00   2.5246815e-02
   1.8063755e+02   2.8730360e-01  -2.3276912e-02  -1.4947195e+00   2.7852253e-02
   1.8066218e+02   2.8730360e-01  -2.3276912e-02  -1.4947195e+00   2.7852253e-02
   1.8068706e+02   2.8463835e-01  -2.3733800e-02  -1.4947149e+00   3.2310681e-02
   1.8071508e+02   2.8463835e-01  -2.3733800e-02  -1.4947149e+00   3.2310681e-02
   1.8073650e+02   2.8237775e-01  -2.3697022e-02  -1.4943395e+00   2.7748183e-02
   1.8075794e+02   2.8237775e-01  -2.3697022e-02  -1.4943395e+00   2.7748183e-02
   1.8077955e+02   2.8027776e-01  -2.3575097e-02  -1.4936024e+00   2.9519753e-02
   1.8080218e+02   2.8027776e-01  -2.3575097e-02  -1.4936024e+00   2.9519753e-02
   1.8082690e+02   2.8027776e-01  -2.3575097e-02  -1.4936024e+00   2.9519753e-02
   1.8085178e+02   2.7854154e-01  -2.3563139e-02  -1.4927619e+00   3.0693487e-02
   1.8087562e+02   2.7711412e-01  -2.3311336e-02  -1.4924167e+00   3.7234501e-02
   1.8090043e+02   2.7711412e-01  -2.3311336e-02  -1.4924167e+00   3.7234501e-02
   1.8092730e+02   2.7711412e-01  -2.3311336e-02  -1.4924167e+00   3.7234501e-02
   1.8095152e+02   2.7638787e-01  -2.2655189e-02  -1.4927955e+00   3.2496289e-02
   1.8097656e+02   2.7631101e-01  -2.2041470e-02  -1.4934857e+00   3.5854654e-02
   1.8100074e+02   2.7631101e-01  -2.2041470e-02  -1.4934857e+00   3.5854654e-02
   1.8102541e+02   2.7620441e-01  -2.1513479e-02  -1.4940587e+00   3.8683609e-02
   1.8104971e+02   2.7620441e-01  -2.1513479e-02  -1.4940587e+00   3.8683609e-02
   1.8107594e+02   2.7619782e-01  -2.1198407e-02  -1.4940816e+00   3.2731728e-02
   1.8109994e+02   2.7619782e-01  -2.1198407e-02  -1.4940816e+00   3.2731728e-02
   1.8112384e+02   2.7619782e-01  -2.1198407e-02  -1.4940816e+00   3.2731728e-02
   1.8114845e+02   2.7608743e-01  -2.0751081e-02  -1.4935759e+00   2.7255015e-02
   1.8117231e+02   2.7626112e-01  -2.0785695e-02  -1.4934824e+00   2.3581819e-02
   1.8119600e+02   2.7626112e-01  -2.0785695e-02  -1.4934824e+00   2.3581819e-02
   1.8121994e+02   2.7626112e-01  -2.0785695e-02  -1.4934824e+00   2.3581819e-02
   1.8124461e+02   2.7638209e-01  -2.1111507e-02  -1.4939982e+00   2.1730379e-02
   1.8126869e+02   2.7638209e-01  -2.1111507e-02  -1.4939982e+00   2.1730379e-02
   1.8129288e+02   2.7621520e-01  -2.1777332e-02  -1.4946073e+00   1.6956405e-02
   1.8131697e+02   2.7621520e-01  -2.1777332e-02  -1.4946073e+00   1.6956405e-02
   1.8134101e+02   2.7619973e-01  -2.2508096e-02  -1.4952775e+00   1.8695907e-02
   1.8136618e+02   2.7619973e-01  -2.2508096e-02  -1.4952775e+00   1.8695907e-02
   1.8139023e+02   2.7608168e-01  -2.3197627e-02  -1.4959069e+00   2.0731286e-02
   1.8141468e+02   2.7608168e-01  -2.3197627e-02  -1.4959069e+00   2.0731286e-02
   1.8143891e+02   2.7614921e-01  -2.4280567e-02  -1.4961396e+00   2.1060304e-02
   1.8146367e+02   2.7614921e-01  -2.4280567e-02  -1.4961396e+00   2.1060304e-02
   1.8148768e+02   2.7547351e-01  -2.5407759e-02  -1.4962103e+00   2.2410945e-02
   1.8151234e+02   2.7547351e-01  -2.5407759e-02  -1.4962103e+00   2.2410945e-02
   1.8153664e+02   2.7501276e-01  -2.6119299e-02  -1.4962004e+00   2.5789813e-02
   1.8156102e+02   2.7501276e-01  -2.6119299e-02  -1.4962004e+00   2.5789813e-02
   1.8158535e+02   2.7430251e-01  -2.5900505e-02  -1.4968337e+00   2.6970462e-02
   1.8160982e+02   2.7430251e-01  -2.5900505e-02  -1.4968337e+00   2.6970462e-02
   1.8163399e+02   2.7305695e-01  -2.5052559e-02  -1.4979339e+00   2.9766158e-02
   1.8165937e+02   2.7305695e-01  -2.5052559e-02  -1.4979339e+00   2.9766158e-02
   1.8168402e+02   2.7149791e-01  -2.3782782e-02  -1.4990113e+00   3.7122087e-02
   1.8171146e+02   2.7149791e-01  -2.3782782e-02  -1.4990113e+00   3.7122087e-02
   1.8173300e+02   2.6909068e-01  -2.2155890e-02  -1.4999807e+00   4.2077498e-02
   1.8175450e+02   2.6909068e-01  -2.2155890e-02  -1.4999807e+00   4.2077498e-02
   1.8177611e+02   2.6506951e-01  -2.0412317e-02  -1.5002550e+00   4.2155818e-02
   1.8179882e+02   2.6506951e-01  -2.0412317e-02  -1.5002550e+00   4.2155818e-02
   1.8182381e+02   2.6122397e-01  -1.9099800e-02  -1.5002346e+00   4.0906266e-02
   1.8184795e+02   2.6122397e-01  -1.9099800e-02  -1.5002346e+00   4.0906266e-02
   1.8187207e+02   2.5736436e-01  -1.7894840e-02  -1.5002272e+00   3.9537505e-02
   1.8189654e+02   2.5736436e-01  -1.7894840e-02  -1.5002272e+00   3.9537505e-02
   1.8192070e+02   2.5736436e-01  -1.7894840e-02  -1.5002272e+00   3.9537505e-02
   1.8194491e+02   2.5314847e-01  -1.6103741e-02  -1.5007430e+00   3.3502893e-02
   1.8196913e+02   2.5314847e-01  -1.6103741e-02  -1.5007430e+00   3.3502893e-02
   1.8199340e+02   2.4893527e-01  -1.4105430e-02  -1.5013951e+00   2.5450901e-02
   1.8201760e+02   2.4893527e-01  -1.4105430e-02  -1.5013951e+00   2.5450901e-02
   1.8204181e+02   2.4497059e-01  -1.2013334e-02  -1.5023189e+00   2.5192694e-02
   1.8206744e+02   2.4497059e-01  -1.2013334e-02  -1.5023189e+00   2.5192694e-02
   1.8209176e+02   2.4057636e-01  -9.2813727e-03  -1.5028167e+00   2.6280717e-02
   1.8211640e+02   2.4057636e-01  -9.2813727e-03  -1.5028167e+00   2.6280717e-02
   1.8214076e+02   2.3743483e-01  -6.7629623e-03  -1.5027879e+00   2.5667147e-02
   1.8216561e+02   2.3743483e-01  -6.7629623e-03  -1.5027879e+00   2.5667147e-02
   1.8219015e+02   2.3474506e-01  -4.1007991e-03  -1.5029685e+00   2.8341726e-02
   1.8221412e+02   2.3474506e-01  -4.1007991e-03  -1.5029685e+00   2.8341726e-02
   1.8223810e+02   2.3171923e-01  -3.6846547e-04  -1.5035812e+00   3.1500773e-02
   1.8226273e+02   2.3171923e-01  -3.6846547e-04  -1.5035812e+00   3.1500773e-02
   1.8228712e+02   2.2954860e-01   2.7642234e-03  -1.5042421e+00   3.3488945e-02
   1.8231121e+02   2.2954860e-01   2.7642234e-03  -1.5042421e+00   3.3488945e-02
   1.8233620e+02   2.2745599e-01   5.6926832e-03  -1.5049237e+00   3.3280925e-02
   1.8236033e+02   2.2745599e-01   5.6926832e-03  -1.5049237e+00   3.3280925e-02
   1.8238517e+02   2.2478002e-01   9.4834166e-03  -1.5048344e+00   3.5460190e-02
   1.8240979e+02   2.2478002e-01   9.4834166e-03  -1.5048344e+00   3.5460190e-02
   1.8243414e+02   2.2233365e-01   1.2364869e-02  -1.5043397e+00   3.9343075e-02
   1.8245820e+02   2.2233365e-01   1.2364869e-02  -1.5043397e+00   3.9343075e-02
   1.8248250e+02   2.1992514e-01   1.4984627e-02  -1.5039258e+00   4.3815092e-02
   1.8250777e+02   2.1992514e-01   1.4984627e-02  -1.5039258e+00   4.3815092e-02
   1.8253169e+02   2.1679410e-01   1.8135363e-02  -1.5038555e+00   4.5484142e-02
   1.8255586e+02   2.1679410e-01   1.8135363e-02  -1.5038555e+00   4.5484142e-02
   1.8257962e+02   2.1425009e-01   2.0507786e-02  -1.5041072e+00   4.9249128e-02
   1.8260407e+02   2.1425009e-01   2.0507786e-02  -1.5041072e+00   4.9249128e-02
   1.8262788e+02   2.1425009e-01   2.0507786e-02  -1.5041072e+00   4.9249128e-02
   1.8265247e+02   2.1151979e-01   2.3156106e-02  -1.5046171e+00   4.5915798e-02
   1.8267623e+02   2.0798135e-01   2.6390877e-02  -1.5042140e+00   4.4712977e-02
   1.8269956e+02   2.0798135e-01   2.6390877e-02  -1.5042140e+00   4.4712977e-02
   1.8272147e+02   2.0798135e-01   2.6390877e-02  -1.5042140e+00   4.4712977e-02
   1.8274273e+02   2.0487897e-01   2.8973691e-02  -1.5032548e+00   4.0085510e-02
   1.8276406e+02   2.0487897e-01   2.8973691e-02  -1.5032548e+00   4.0085510e-02
   1.8278619e+02   2.0166460e-01   3.1216664e-02  -1.5020106e+00   3.8300590e-02
   1.8281053e+02   2.0166460e-01   3.1216664e-02  -1.5020106e+00   3.8300590e-02
   1.8283513e+02   1.9752620e-01   3.3466648e-02  -1.5012125e+00   3.9143280e-02
   1.8285912e+02   1.9752620e-01   3.3466648e-02  -1.5012125e+00   3.9143280e-02
   1.8288350e+02   1.9401039e-01   3.5055153e-02  -1.5010034e+00   3.9365725e-02
   1.8290772e+02   1.9401039e-01   3.5055153e-02  -1.5010034e+00   3.9365725e-02
   1.8293174e+02   1.9020081e-01   3.6484063e-02  -1.5010844e+00   4.3177323e-02
   1.8295615e+02   1.9020081e-01   3.6484063e-02  -1.5010844e+00   4.3177323e-02
   1.8298033e+02   1.8499134e-01   3.8542379e-02  -1.5007538e+00   4.5167760e-02
   1.8300561e+02   1.8499134e-01   3.8542379e-02  -1.5007538e+00   4.5167760e-02
   1.8302952e+02   1.8052599e-01   4.0346690e-02  -1.5001168e+00   4.7988490e-02
   1.8305341e+02   1.8052599e-01   4.0346690e-02  -1.5001168e+00   4.7988490e-02
   1.8307758e+02   1.7614684e-01   4.1914221e-02  -1.4990709e+00   4.3106155e-02
   1.8310113e+02   1.7614684e-01   4.1914221e-02  -1.4990709e+00   4.3106155e-02
   1.8312531e+02   1.7106490e-01   4.3476455e-02  -1.4980571e+00   3.8085059e-02
   1.8314899e+02   1.7106490e-01   4.3476455e-02  -1.4980571e+00   3.8085059e-02
   1.8317348e+02   1.7106490e-01   4.3476455e-02  -1.4980571e+00   3.8085059e-02
   1.8319781e+02   1.6745815e-01   4.4376291e-02  -1.4971902e+00   3.5392598e-02
   1.8322172e+02   1.6745815e-01   4.4376291e-02  -1.4971902e+00   3.5392598e-02
   1.8324745e+02   1.6436706e-01   4.5661367e-02  -1.4967268e+00   3.1000094e-02
   1.8327172e+02   1.6436706e-01   4.5661367e-02  -1.4967268e+00   3.1000094e-02
   1.8329642e+02   1.6101004e-01   4.7326621e-02  -1.4967774e+00   2.5027112e-02
   1.8332051e+02   1.6101004e-01   4.7326621e-02  -1.4967774e+00   2.5027112e-02
   1.8334588e+02   1.5864016e-01   4.8376612e-02  -1.4966724e+00   1.9085721e-02
   1.8337041e+02   1.5864016e-01   4.8376612e-02  -1.4966724e+00   1.9085721e-02
   1.8339514e+02   1.5687214e-01   4.8915029e-02  -1.4964083e+00   1.0519342e-02
   1.8341936e+02   1.5687214e-01   4.8915029e-02  -1.4964083e+00   1.0519342e-02
   1.8344497e+02   1.5466468e-01   4.9207579e-02  -1.4958210e+00   3.6819736e-03
   1.8346914e+02   1.5466468e-01   4.9207579e-02  -1.4958210e+00   3.6819736e-03
   1.8349460e+02   1.5347409e-01   4.9200721e-02  -1.4952818e+00  -4.7580441e-03
   1.8351888e+02   1.5275316e-01   4.8572537e-02  -1.4946216e+00  -5.5621107e-03
   1.8354338e+02   1.5275316e-01   4.8572537e-02  -1.4946216e+00  -5.5621107e-03
   1.8356759e+02   1.5275316e-01   4.8572537e-02  -1.4946216e+00  -5.5621107e-03
   1.8359214e+02   1.5169993e-01   4.7279198e-02  -1.4939123e+00  -4.9850186e-03
   1.8361630e+02   1.5169993e-01   4.7279198e-02  -1.4939123e+00  -4.9850186e-03
   1.8364053e+02   1.5096888e-01   4.5822140e-02  -1.4936018e+00  -7.7061256e-04
   1.8366541e+02   1.5096888e-01   4.5822140e-02  -1.4936018e+00  -7.7061256e-04
   1.8368970e+02   1.5039937e-01   4.4037454e-02  -1.4933678e+00   7.6680938e-03
   1.8371291e+02   1.5039937e-01   4.4037454e-02  -1.4933678e+00   7.6680938e-03
   1.8373456e+02   1.4985031e-01   4.1403517e-02  -1.4924728e+00   1.3609485e-02
   1.8375577e+02   1.4985031e-01   4.1403517e-02  -1.4924728e+00   1.3609485e-02
   1.8377745e+02   1.5003937e-01   3.9066125e-02  -1.4922354e+00   1.6520218e-02
   1.8380018e+02   1.5003937e-01   3.9066125e-02  -1.4922354e+00   1.6520218e-02
   1.8382481e+02   1.5026522e-01   3.6438733e-02  -1.4920287e+00   2.2603110e-02
   1.8384869e+02   1.5026522e-01   3.6438733e-02  -1.4920287e+00   2.2603110e-02
   1.8387308e+02   1.5078849e-01   3.3150870e-02  -1.4919255e+00   2.5183396e-02
   1.8389688e+02   1.5078849e-01   3.3150870e-02  -1.4919255e+00   2.5183396e-02
   1.8392083e+02   1.5102126e-01   3.0874440e-02  -1.4920703e+00   2.8705434e-02
   1.8394555e+02   1.5102126e-01   3.0874440e-02  -1.4920703e+00   2.8705434e-02
   1.8396948e+02   1.5102126e-01   3.0874440e-02  -1.4920703e+00   2.8705434e-02
   1.8399393e+02   1.5154527e-01   2.9087242e-02  -1.4917076e+00   2.9973463e-02
   1.8401801e+02   1.5154527e-01   2.9087242e-02  -1.4917076e+00   2.9973463e-02
   1.8404389e+02   1.5229374e-01   2.7394067e-02  -1.4909327e+00   3.9350466e-02
   1.8406813e+02   1.5229374e-01   2.7394067e-02  -1.4909327e+00   3.9350466e-02
   1.8409292e+02   1.5250416e-01   2.6479261e-02  -1.4902861e+00   4.3390588e-02
   1.8411710e+02   1.5250416e-01   2.6479261e-02  -1.4902861e+00   4.3390588e-02
   1.8414196e+02   1.5265431e-01   2.5387719e-02  -1.4893994e+00   4.0482835e-02
   1.8416668e+02   1.5265431e-01   2.5387719e-02  -1.4893994e+00   4.0482835e-02
   1.8419173e+02   1.5250671e-01   2.4342794e-02  -1.4887679e+00   3.9620117e-02
   1.8421579e+02   1.5250671e-01   2.4342794e-02  -1.4887679e+00   3.9620117e-02
   1.8423948e+02   1.5222304e-01   2.3861950e-02  -1.4885814e+00   3.5317258e-02
   1.8426448e+02   1.5222304e-01   2.3861950e-02  -1.4885814e+00   3.5317258e-02
   1.8428880e+02   1.5140620e-01   2.3972100e-02  -1.4890671e+00   2.9007034e-02
   1.8431271e+02   1.5140620e-01   2.3972100e-02  -1.4890671e+00   2.9007034e-02
   1.8433663e+02   1.4983527e-01   2.4320286e-02  -1.4893316e+00   2.2151665e-02
   1.8435841e+02   1.4983527e-01   2.4320286e-02  -1.4893316e+00   2.2151665e-02
   1.8438043e+02   1.4863856e-01   2.5048424e-02  -1.4894974e+00   2.3708657e-02
   1.8440484e+02   1.4863856e-01   2.5048424e-02  -1.4894974e+00   2.3708657e-02
   1.8442881e+02   1.4720865e-01   2.6221480e-02  -1.4896536e+00   2.4503664e-02
   1.8445335e+02   1.4720865e-01   2.6221480e-02  -1.4896536e+00   2.4503664e-02
   1.8447734e+02   1.4594918e-01   2.7546898e-02  -1.4893506e+00   2.1592096e-02
   1.8450134e+02   1.4594918e-01   2.7546898e-02  -1.4893506e+00   2.1592096e-02
   1.8452560e+02   1.4407472e-01   2.9918719e-02  -1.4889780e+00   1.9626335e-02
   1.8454914e+02   1.4407472e-01   2.9918719e-02  -1.4889780e+00   1.9626335e-02
   1.8457275e+02   1.4249861e-01   3.2286212e-02  -1.4890476e+00   1.8492774e-02
   1.8459657e+02   1.4249861e-01   3.2286212e-02  -1.4890476e+00   1.8492774e-02
   1.8462055e+02   1.4046343e-01   3.4770109e-02  -1.4894319e+00   1.1227802e-02
   1.8464480e+02   1.4046343e-01   3.4770109e-02  -1.4894319e+00   1.1227802e-02
   1.8466842e+02   1.4046343e-01   3.4770109e-02  -1.4894319e+00   1.1227802e-02
   1.8469215e+02   1.3805217e-01   3.7667494e-02  -1.4898450e+00   1.2292425e-03
   1.8471536e+02   1.3805217e-01   3.7667494e-02  -1.4898450e+00   1.2292425e-03
   1.8473662e+02   1.3621067e-01   3.9878394e-02  -1.4899299e+00  -3.2274326e-04
   1.8475788e+02   1.3621067e-01   3.9878394e-02  -1.4899299e+00  -3.2274326e-04
   1.8477960e+02   1.3336985e-01   4.2554501e-02  -1.4899356e+00  -3.1166514e-03
   1.8480322e+02   1.3336985e-01   4.2554501e-02  -1.4899356e+00  -3.1166514e-03
   1.8482730e+02   1.3104786e-01   4.4615708e-02  -1.4904280e+00  -5.8323582e-03
   1.8485136e+02   1.3104786e-01   4.4615708e-02  -1.4904280e+00  -5.8323582e-03
   1.8487548e+02   1.2851742e-01   4.6833299e-02  -1.4907075e+00  -8.3193024e-03
   1.8489970e+02   1.2851742e-01   4.6833299e-02  -1.4907075e+00  -8.3193024e-03
   1.8492349e+02   1.2492993e-01   5.0265111e-02  -1.4915904e+00  -7.3924502e-03
   1.8494895e+02   1.2492993e-01   5.0265111e-02  -1.4915904e+00  -7.3924502e-03
   1.8497279e+02   1.2203438e-01   5.3319979e-02  -1.4919540e+00  -1.0519191e-02
   1.8499644e+02   1.2203438e-01   5.3319979e-02  -1.4919540e+00  -1.0519191e-02
   1.8502048e+02   1.2203438e-01   5.3319979e-02  -1.4919540e+00  -1.0519191e-02
   1.8504473e+02   1.1902381e-01   5.6654915e-02  -1.4918967e+00  -1.0960623e-02
   1.8506866e+02   1.1902381e-01   5.6654915e-02  -1.4918967e+00  -1.0960623e-02
   1.8509316e+02   1.1561473e-01   6.1097592e-02  -1.4917557e+00  -7.3007782e-03
   1.8511715e+02   1.1561473e-01   6.1097592e-02  -1.4917557e+00  -7.3007782e-03
   1.8514120e+02   1.1273440e-01   6.4699471e-02  -1.4917450e+00  -7.2745880e-04
   1.8516635e+02   1.1273440e-01   6.4699471e-02  -1.4917450e+00  -7.2745880e-04
   1.8519032e+02   1.0978803e-01   6.8130553e-02  -1.4917872e+00   4.7243396e-03
   1.8521400e+02   1.0978803e-01   6.8130553e-02  -1.4917872e+00   4.7243396e-03
   1.8523565e+02   1.0611425e-01   7.1815729e-02  -1.4926982e+00   1.6204313e-02
   1.8525743e+02   1.0611425e-01   7.1815729e-02  -1.4926982e+00   1.6204313e-02
   1.8528102e+02   1.0306814e-01   7.4674673e-02  -1.4932345e+00   2.1499709e-02
   1.8530582e+02   1.0306814e-01   7.4674673e-02  -1.4932345e+00   2.1499709e-02
   1.8533015e+02   1.0046637e-01   7.7562667e-02  -1.4937688e+00   2.4681167e-02
   1.8535443e+02   1.0046637e-01   7.7562667e-02  -1.4937688e+00   2.4681167e-02
   1.8537990e+02   9.8328583e-02   8.0375388e-02  -1.4936612e+00   2.4167852e-02
   1.8540467e+02   9.8328583e-02   8.0375388e-02  -1.4936612e+00   2.4167852e-02
   1.8542882e+02   9.6128814e-02   8.3881617e-02  -1.4929243e+00   2.4928645e-02
   1.8545341e+02   9.6128814e-02   8.3881617e-02  -1.4929243e+00   2.4928645e-02
   1.8547759e+02   9.4886787e-02   8.6514451e-02  -1.4921938e+00   2.1854238e-02
   1.8550201e+02   9.4886787e-02   8.6514451e-02  -1.4921938e+00   2.1854238e-02
   1.8552699e+02   9.4160043e-02   9.0266988e-02  -1.4917873e+00   2.1462993e-02
   1.8555132e+02   9.4160043e-02   9.0266988e-02  -1.4917873e+00   2.1462993e-02
   1.8557582e+02   9.3995281e-02   9.3969092e-02  -1.4924822e+00   2.1462993e-02
   1.8559983e+02   9.3995281e-02   9.3969092e-02  -1.4924822e+00   2.1462993e-02
   1.8562429e+02   9.4163127e-02   9.7761162e-02  -1.4935329e+00   2.5957421e-02
   1.8564828e+02   9.4163127e-02   9.7761162e-02  -1.4935329e+00   2.5957421e-02
   1.8567250e+02   9.4807431e-02   1.0247039e-01  -1.4949577e+00   2.4084882e-02
   1.8569631e+02   9.4807431e-02   1.0247039e-01  -1.4949577e+00   2.4084882e-02
   1.8571875e+02   9.5524073e-02   1.0628363e-01  -1.4952880e+00   2.8438048e-02
   1.8574019e+02   9.5524073e-02   1.0628363e-01  -1.4952880e+00   2.8438048e-02
   1.8576142e+02   9.5524073e-02   1.0628363e-01  -1.4952880e+00   2.8438048e-02
   1.8578310e+02   9.5827311e-02   1.1007947e-01  -1.4954804e+00   2.7849750e-02
   1.8580660e+02   9.5827311e-02   1.1007947e-01  -1.4954804e+00   2.7849750e-02
   1.8583254e+02   9.5938012e-02   1.1377882e-01  -1.4955747e+00   2.5559024e-02
   1.8585668e+02   9.5938012e-02   1.1377882e-01  -1.4955747e+00   2.5559024e-02
   1.8588115e+02   9.5534153e-02   1.1721218e-01  -1.4957441e+00   2.1550135e-02
   1.8590568e+02   9.5534153e-02   1.1721218e-01  -1.4957441e+00   2.1550135e-02
   1.8592970e+02   9.4288670e-02   1.2137838e-01  -1.4963015e+00   1.7774061e-02
   1.8595377e+02   9.4288670e-02   1.2137838e-01  -1.4963015e+00   1.7774061e-02
   1.8597915e+02   9.2748396e-02   1.2454812e-01  -1.4968019e+00   1.9563035e-02
   1.8600352e+02   9.2748396e-02   1.2454812e-01  -1.4968019e+00   1.9563035e-02
   1.8602840e+02   9.0900339e-02   1.2788977e-01  -1.4974167e+00   1.7666654e-02
   1.8605215e+02   9.0900339e-02   1.2788977e-01  -1.4974167e+00   1.7666654e-02
   1.8607619e+02   8.8418394e-02   1.3148916e-01  -1.4979662e+00   1.6545610e-02
   1.8610045e+02   8.8418394e-02   1.3148916e-01  -1.4979662e+00   1.6545610e-02
   1.8612558e+02   8.6023971e-02   1.3426785e-01  -1.4985660e+00   1.2477831e-02
   1.8614922e+02   8.6023971e-02   1.3426785e-01  -1.4985660e+00   1.2477831e-02
   1.8617342e+02   8.3593898e-02   1.3646865e-01  -1.4990240e+00   6.8481723e-03
   1.8619711e+02   8.3593898e-02   1.3646865e-01  -1.4990240e+00   6.8481723e-03
   1.8622129e+02   8.3593898e-02   1.3646865e-01  -1.4990240e+00   6.8481723e-03
   1.8624583e+02   8.0699034e-02   1.3878633e-01  -1.4995005e+00   4.2259256e-03
   1.8626997e+02   7.8286342e-02   1.4088862e-01  -1.5000149e+00  -7.3341926e-04
   1.8629420e+02   7.8286342e-02   1.4088862e-01  -1.5000149e+00  -7.3341926e-04
   1.8631871e+02   7.6014027e-02   1.4308964e-01  -1.5008423e+00  -1.2070378e-03
   1.8634314e+02   7.6014027e-02   1.4308964e-01  -1.5008423e+00  -1.2070378e-03
   1.8636788e+02   7.6014027e-02   1.4308964e-01  -1.5008423e+00  -1.2070378e-03
   1.8639194e+02   7.4377127e-02   1.4467342e-01  -1.5016530e+00  -1.4571746e-04
   1.8641641e+02   7.4377127e-02   1.4467342e-01  -1.5016530e+00  -1.4571746e-04
   1.8644038e+02   7.2871290e-02   1.4606291e-01  -1.5023898e+00   1.1487762e-03
   1.8646564e+02   7.2871290e-02   1.4606291e-01  -1.5023898e+00   1.1487762e-03
   1.8649041e+02   7.1650013e-02   1.4741544e-01  -1.5028070e+00   8.0068509e-04
   1.8651442e+02   7.1650013e-02   1.4741544e-01  -1.5028070e+00   8.0068509e-04
   1.8653859e+02   7.1295857e-02   1.4816609e-01  -1.5029137e+00   5.4033200e-04
   1.8656302e+02   7.1295857e-02   1.4816609e-01  -1.5029137e+00   5.4033200e-04
   1.8658713e+02   7.1786284e-02   1.4865497e-01  -1.5032035e+00   4.4738809e-03
   1.8661139e+02   7.1786284e-02   1.4865497e-01  -1.5032035e+00   4.4738809e-03
   1.8663535e+02   7.3052026e-02   1.4857136e-01  -1.5034201e+00   7.3912899e-03
   1.8665941e+02   7.3052026e-02   1.4857136e-01  -1.5034201e+00   7.3912899e-03
   1.8668335e+02   7.4909903e-02   1.4810839e-01  -1.5041121e+00   6.9921772e-03
   1.8670699e+02   7.4909903e-02   1.4810839e-01  -1.5041121e+00   6.9921772e-03
   1.8672859e+02   7.4909903e-02   1.4810839e-01  -1.5041121e+00   6.9921772e-03
   1.8675026e+02   7.7365972e-02   1.4723091e-01  -1.5046606e+00   1.4595703e-02
   1.8677170e+02   8.1122354e-02   1.4524895e-01  -1.5050968e+00   2.0208911e-02
   1.8679411e+02   8.1122354e-02   1.4524895e-01  -1.5050968e+00   2.0208911e-02
   1.8681811e+02   8.1122354e-02   1.4524895e-01  -1.5050968e+00   2.0208911e-02
   1.8684214e+02   8.4656820e-02   1.4294140e-01  -1.5055015e+00   2.3428396e-02
   1.8686634e+02   8.4656820e-02   1.4294140e-01  -1.5055015e+00   2.3428396e-02
   1.8688985e+02   8.8351659e-02   1.4016201e-01  -1.5055186e+00   2.4293975e-02
   1.8691359e+02   8.8351659e-02   1.4016201e-01  -1.5055186e+00   2.4293975e-02
   1.8693721e+02   9.3350731e-02   1.3572638e-01  -1.5055690e+00   2.4549202e-02
   1.8696087e+02   9.3350731e-02   1.3572638e-01  -1.5055690e+00   2.4549202e-02
   1.8698529e+02   9.7519532e-02   1.3158815e-01  -1.5055181e+00   2.2420720e-02
   1.8700918e+02   9.7519532e-02   1.3158815e-01  -1.5055181e+00   2.2420720e-02
   1.8703310e+02   1.0174585e-01   1.2677817e-01  -1.5058368e+00   1.8179254e-02
   1.8705719e+02   1.0174585e-01   1.2677817e-01  -1.5058368e+00   1.8179254e-02
   1.8708128e+02   1.0560972e-01   1.2141795e-01  -1.5063169e+00   1.7347411e-02
   1.8710631e+02   1.0560972e-01   1.2141795e-01  -1.5063169e+00   1.7347411e-02
   1.8713047e+02   1.0994278e-01   1.1358657e-01  -1.5070674e+00   2.0210818e-02
   1.8715486e+02   1.0994278e-01   1.1358657e-01  -1.5070674e+00   2.0210818e-02
   1.8717905e+02   1.1297560e-01   1.0696765e-01  -1.5073142e+00   1.9904927e-02
   1.8720327e+02   1.1297560e-01   1.0696765e-01  -1.5073142e+00   1.9904927e-02
   1.8722732e+02   1.1640038e-01   9.8680176e-02  -1.5070337e+00   2.5312380e-02
   1.8725127e+02   1.1640038e-01   9.8680176e-02  -1.5070337e+00   2.5312380e-02
   1.8727556e+02   1.1640038e-01   9.8680176e-02  -1.5070337e+00   2.5312380e-02
   1.8729997e+02   1.1889028e-01   9.2288084e-02  -1.5068221e+00   2.5516824e-02
   1.8732474e+02   1.2101642e-01   8.6235151e-02  -1.5061914e+00   2.5716857e-02
   1.8734847e+02   1.2101642e-01   8.6235151e-02  -1.5061914e+00   2.5716857e-02
   1.8737333e+02   1.2101642e-01   8.6235151e-02  -1.5061914e+00   2.5716857e-02
   1.8739781e+02   1.2299937e-01   7.9222172e-02  -1.5056502e+00   2.0635800e-02
   1.8742177e+02   1.2391286e-01   7.4273735e-02  -1.5057998e+00   2.0732955e-02
   1.8744629e+02   1.2391286e-01   7.4273735e-02  -1.5057998e+00   2.0732955e-02
   1.8747043e+02   1.2391286e-01   7.4273735e-02  -1.5057998e+00   2.0732955e-02
   1.8749448e+02   1.2424640e-01   6.9864266e-02  -1.5057318e+00   1.7828659e-02
   1.8751894e+02   1.2424640e-01   6.9864266e-02  -1.5057318e+00   1.7828659e-02
   1.8754317e+02   1.2411172e-01   6.4738810e-02  -1.5059962e+00   1.6393975e-02
   1.8756711e+02   1.2411172e-01   6.4738810e-02  -1.5059962e+00   1.6393975e-02
   1.8759151e+02   1.2353965e-01   6.1105013e-02  -1.5059320e+00   1.4012531e-02
   1.8761555e+02   1.2353965e-01   6.1105013e-02  -1.5059320e+00   1.4012531e-02
   1.8763986e+02   1.2224080e-01   5.7814278e-02  -1.5058300e+00   1.0109023e-02
   1.8766469e+02   1.2224080e-01   5.7814278e-02  -1.5058300e+00   1.0109023e-02
   1.8768843e+02   1.2048161e-01   5.4681763e-02  -1.5057695e+00   2.3638765e-03
   1.8771199e+02   1.2048161e-01   5.4681763e-02  -1.5057695e+00   2.3638765e-03
   1.8773330e+02   1.1776333e-01   5.1219855e-02  -1.5052171e+00  -5.3464611e-03
   1.8775453e+02   1.1776333e-01   5.1219855e-02  -1.5052171e+00  -5.3464611e-03
   1.8777602e+02   1.1497115e-01   4.8796926e-02  -1.5046639e+00  -7.8040799e-03
   1.8779895e+02   1.1497115e-01   4.8796926e-02  -1.5046639e+00  -7.8040799e-03
   1.8782312e+02   1.1222826e-01   4.7020976e-02  -1.5042129e+00  -1.3004108e-02
   1.8784741e+02   1.1222826e-01   4.7020976e-02  -1.5042129e+00  -1.3004108e-02
   1.8787202e+02   1.0865587e-01   4.5859579e-02  -1.5044640e+00  -1.5134974e-02
   1.8789649e+02   1.0865587e-01   4.5859579e-02  -1.5044640e+00  -1.5134974e-02
   1.8792221e+02   1.0617295e-01   4.5464676e-02  -1.5046620e+00  -9.8499497e-03
   1.8794846e+02   1.0617295e-01   4.5464676e-02  -1.5046620e+00  -9.8499497e-03
   1.8797261e+02   1.0407009e-01   4.5201860e-02  -1.5052687e+00  -4.3399771e-03
   1.8799625e+02   1.0407009e-01   4.5201860e-02  -1.5052687e+00  -4.3399771e-03
   1.8802020e+02   1.0169274e-01   4.5437347e-02  -1.5053066e+00  -3.8805445e-03
   1.8804509e+02   1.0169274e-01   4.5437347e-02  -1.5053066e+00  -3.8805445e-03
   1.8806923e+02   9.9843569e-02   4.5894239e-02  -1.5048157e+00  -4.9980124e-03
   1.8809393e+02   9.9843569e-02   4.5894239e-02  -1.5048157e+00  -4.9980124e-03
   1.8811830e+02   9.9843569e-02   4.5894239e-02  -1.5048157e+00  -4.9980124e-03
   1.8814310e+02   9.7682744e-02   4.6806842e-02  -1.5044714e+00  -1.1458834e-03
   1.8816749e+02   9.7682744e-02   4.6806842e-02  -1.5044714e+00  -1.1458834e-03
   1.8819159e+02   9.6170433e-02   4.7483627e-02  -1.5045600e+00   1.1890690e-03
   1.8821546e+02   9.6170433e-02   4.7483627e-02  -1.5045600e+00   1.1890690e-03
   1.8823948e+02   9.4942212e-02   4.8110127e-02  -1.5050492e+00   2.9371540e-03
   1.8826396e+02   9.4942212e-02   4.8110127e-02  -1.5050492e+00   2.9371540e-03
   1.8828809e+02   9.3297631e-02   4.8895750e-02  -1.5056748e+00   7.8032772e-03
   1.8831294e+02   9.3297631e-02   4.8895750e-02  -1.5056748e+00   7.8032772e-03
   1.8833760e+02   9.1791056e-02   5.0010316e-02  -1.5060369e+00   1.1325673e-02
   1.8836215e+02   9.1791056e-02   5.0010316e-02  -1.5060369e+00   1.1325673e-02
   1.8838708e+02   9.0297319e-02   5.1382873e-02  -1.5059333e+00   1.1792258e-02
   1.8841093e+02   9.0297319e-02   5.1382873e-02  -1.5059333e+00   1.1792258e-02
   1.8843500e+02   8.8406652e-02   5.3087778e-02  -1.5054061e+00   1.0569410e-02
   1.8845933e+02   8.8406652e-02   5.3087778e-02  -1.5054061e+00   1.0569410e-02
   1.8848444e+02   8.7232955e-02   5.4351948e-02  -1.5046016e+00   8.9923898e-03
   1.8850899e+02   8.7232955e-02   5.4351948e-02  -1.5046016e+00   8.9923898e-03
   1.8853314e+02   8.6276554e-02   5.5846803e-02  -1.5045041e+00   7.6977770e-03
   1.8855759e+02   8.6276554e-02   5.5846803e-02  -1.5045041e+00   7.6977770e-03
   1.8858177e+02   8.5520253e-02   5.7303462e-02  -1.5049578e+00   7.5417320e-03
   1.8860702e+02   8.5520253e-02   5.7303462e-02  -1.5049578e+00   7.5417320e-03
   1.8863150e+02   8.5415252e-02   5.9204802e-02  -1.5055516e+00   1.1521296e-02
   1.8865553e+02   8.5415252e-02   5.9204802e-02  -1.5055516e+00   1.1521296e-02
   1.8867923e+02   8.5794009e-02   6.0346298e-02  -1.5057505e+00   1.6961292e-02
   1.8870303e+02   8.5794009e-02   6.0346298e-02  -1.5057505e+00   1.6961292e-02
   1.8872527e+02   8.6192049e-02   6.1630629e-02  -1.5055901e+00   2.2185163e-02
   1.8874671e+02   8.6192049e-02   6.1630629e-02  -1.5055901e+00   2.2185163e-02
   1.8876854e+02   8.6192049e-02   6.1630629e-02  -1.5055901e+00   2.2185163e-02
   1.8879220e+02   8.7008759e-02   6.3421853e-02  -1.5048631e+00   2.9806093e-02
   1.8881627e+02   8.7008759e-02   6.3421853e-02  -1.5048631e+00   2.9806093e-02
   1.8884116e+02   8.8138312e-02   6.5327361e-02  -1.5048103e+00   3.3033923e-02
   1.8886536e+02   8.8138312e-02   6.5327361e-02  -1.5048103e+00   3.3033923e-02
   1.8888946e+02   8.9633018e-02   6.7487776e-02  -1.5048832e+00   2.9089646e-02
   1.8891354e+02   8.9633018e-02   6.7487776e-02  -1.5048832e+00   2.9089646e-02
   1.8893807e+02   9.2287473e-02   7.0814088e-02  -1.5052140e+00   3.0379609e-02
   1.8896245e+02   9.2287473e-02   7.0814088e-02  -1.5052140e+00   3.0379609e-02
   1.8898723e+02   9.4671719e-02   7.3848411e-02  -1.5053407e+00   2.6627139e-02
   1.8901085e+02   9.4671719e-02   7.3848411e-02  -1.5053407e+00   2.6627139e-02
   1.8903498e+02   9.7145326e-02   7.7079199e-02  -1.5048584e+00   2.5373415e-02
   1.8905907e+02   9.7145326e-02   7.7079199e-02  -1.5048584e+00   2.5373415e-02
   1.8908381e+02   1.0113432e-01   8.1652172e-02  -1.5044953e+00   1.9721584e-02
   1.8910831e+02   1.0113432e-01   8.1652172e-02  -1.5044953e+00   1.9721584e-02
   1.8913282e+02   1.0452744e-01   8.5596755e-02  -1.5043076e+00   2.6129440e-02
   1.8915655e+02   1.0452744e-01   8.5596755e-02  -1.5043076e+00   2.6129440e-02
   1.8918031e+02   1.0786560e-01   8.9681245e-02  -1.5043085e+00   2.2091345e-02
   1.8920467e+02   1.0786560e-01   8.9681245e-02  -1.5043085e+00   2.2091345e-02
   1.8922855e+02   1.1216067e-01   9.4505869e-02  -1.5045400e+00   1.9399718e-02
   1.8925226e+02   1.1216067e-01   9.4505869e-02  -1.5045400e+00   1.9399718e-02
   1.8927611e+02   1.1522230e-01   9.7955875e-02  -1.5044740e+00   1.9165472e-02
   1.8930045e+02   1.1522230e-01   9.7955875e-02  -1.5044740e+00   1.9165472e-02
   1.8932511e+02   1.1839801e-01   1.0133515e-01  -1.5044376e+00   1.9733743e-02
   1.8934917e+02   1.1839801e-01   1.0133515e-01  -1.5044376e+00   1.9733743e-02
   1.8937353e+02   1.2187722e-01   1.0574630e-01  -1.5044185e+00   2.0532207e-02
   1.8939754e+02   1.2187722e-01   1.0574630e-01  -1.5044185e+00   2.0532207e-02
   1.8942180e+02   1.2187722e-01   1.0574630e-01  -1.5044185e+00   2.0532207e-02
   1.8944709e+02   1.2434287e-01   1.0885789e-01  -1.5043061e+00   2.1493153e-02
   1.8947149e+02   1.2434287e-01   1.0885789e-01  -1.5043061e+00   2.1493153e-02
   1.8949626e+02   1.2648804e-01   1.1153626e-01  -1.5045907e+00   2.6949362e-02
   1.8952066e+02   1.2648804e-01   1.1153626e-01  -1.5045907e+00   2.6949362e-02
   1.8954649e+02   1.2931713e-01   1.1423901e-01  -1.5049798e+00   3.2039718e-02
   1.8957029e+02   1.3138908e-01   1.1589921e-01  -1.5049076e+00   3.3111529e-02
   1.8959447e+02   1.3138908e-01   1.1589921e-01  -1.5049076e+00   3.3111529e-02
   1.8961850e+02   1.3349712e-01   1.1708461e-01  -1.5049117e+00   3.2540039e-02
   1.8964314e+02   1.3349712e-01   1.1708461e-01  -1.5049117e+00   3.2540039e-02
   1.8966748e+02   1.3349712e-01   1.1708461e-01  -1.5049117e+00   3.2540039e-02
   1.8969185e+02   1.3570265e-01   1.1834031e-01  -1.5052047e+00   3.0427412e-02
   1.8971468e+02   1.3570265e-01   1.1834031e-01  -1.5052047e+00   3.0427412e-02
   1.8973613e+02   1.3763747e-01   1.1910025e-01  -1.5058129e+00   2.3650960e-02
   1.8975769e+02   1.3763747e-01   1.1910025e-01  -1.5058129e+00   2.3650960e-02
   1.8977934e+02   1.3956559e-01   1.1979937e-01  -1.5062004e+00   1.9490556e-02
   1.8980216e+02   1.3956559e-01   1.1979937e-01  -1.5062004e+00   1.9490556e-02
   1.8982750e+02   1.4220522e-01   1.1996149e-01  -1.5068302e+00   1.6047672e-02
   1.8985129e+02   1.4220522e-01   1.1996149e-01  -1.5068302e+00   1.6047672e-02
   1.8987488e+02   1.4412279e-01   1.2014706e-01  -1.5073688e+00   1.4213041e-02
   1.8989930e+02   1.4412279e-01   1.2014706e-01  -1.5073688e+00   1.4213041e-02
   1.8992406e+02   1.4568071e-01   1.2019822e-01  -1.5075839e+00   1.4219360e-02
   1.8994768e+02   1.4568071e-01   1.2019822e-01  -1.5075839e+00   1.4219360e-02
   1.8997143e+02   1.4721502e-01   1.2022212e-01  -1.5084569e+00   1.5651659e-02
   1.8999483e+02   1.4721502e-01   1.2022212e-01  -1.5084569e+00   1.5651659e-02
   1.9001883e+02   1.4721502e-01   1.2022212e-01  -1.5084569e+00   1.5651659e-02
   1.9004249e+02   1.4797066e-01   1.1983979e-01  -1.5091100e+00   1.4000968e-02
   1.9006702e+02   1.4797066e-01   1.1983979e-01  -1.5091100e+00   1.4000968e-02
   1.9009158e+02   1.4826339e-01   1.1934984e-01  -1.5097358e+00   1.1254625e-02
   1.9011558e+02   1.4826339e-01   1.1934984e-01  -1.5097358e+00   1.1254625e-02
   1.9013978e+02   1.4855309e-01   1.1877637e-01  -1.5104381e+00   1.5318827e-02
   1.9016464e+02   1.4855309e-01   1.1877637e-01  -1.5104381e+00   1.5318827e-02
   1.9018854e+02   1.4833327e-01   1.1832681e-01  -1.5109893e+00   2.1025972e-02
   1.9021244e+02   1.4833327e-01   1.1832681e-01  -1.5109893e+00   2.1025972e-02
   1.9023639e+02   1.4789845e-01   1.1804492e-01  -1.5112692e+00   2.2761897e-02
   1.9026004e+02   1.4789845e-01   1.1804492e-01  -1.5112692e+00   2.2761897e-02
   1.9028471e+02   1.4724435e-01   1.1747299e-01  -1.5113058e+00   2.8270559e-02
   1.9030873e+02   1.4724435e-01   1.1747299e-01  -1.5113058e+00   2.8270559e-02
   1.9033277e+02   1.4629185e-01   1.1630645e-01  -1.5115993e+00   2.8270559e-02
   1.9035690e+02   1.4629185e-01   1.1630645e-01  -1.5115993e+00   2.8270559e-02
   1.9038093e+02   1.4534876e-01   1.1529069e-01  -1.5114958e+00   3.0202107e-02
   1.9040577e+02   1.4534876e-01   1.1529069e-01  -1.5114958e+00   3.0202107e-02
   1.9042981e+02   1.4375402e-01   1.1416503e-01  -1.5115492e+00   2.2627548e-02
   1.9045368e+02   1.4375402e-01   1.1416503e-01  -1.5115492e+00   2.2627548e-02
   1.9047743e+02   1.4277877e-01   1.1312529e-01  -1.5115457e+00   2.1061258e-02
   1.9050157e+02   1.4277877e-01   1.1312529e-01  -1.5115457e+00   2.1061258e-02
   1.9052634e+02   1.4165466e-01   1.1191375e-01  -1.5116266e+00   1.8957810e-02
   1.9055036e+02   1.4165466e-01   1.1191375e-01  -1.5116266e+00   1.8957810e-02
   1.9057471e+02   1.4032686e-01   1.0975219e-01  -1.5116163e+00   1.6271667e-02
   1.9059906e+02   1.4032686e-01   1.0975219e-01  -1.5116163e+00   1.6271667e-02
   1.9062403e+02   1.3909030e-01   1.0781764e-01  -1.5118891e+00   1.6017155e-02
   1.9064809e+02   1.3909030e-01   1.0781764e-01  -1.5118891e+00   1.6017155e-02
   1.9067211e+02   1.3766694e-01   1.0642366e-01  -1.5121982e+00   1.9391612e-02
   1.9069625e+02   1.3766694e-01   1.0642366e-01  -1.5121982e+00   1.9391612e-02
   1.9071907e+02   1.3622524e-01   1.0500164e-01  -1.5123230e+00   2.2988037e-02
   1.9074047e+02   1.3622524e-01   1.0500164e-01  -1.5123230e+00   2.2988037e-02
   1.9076192e+02   1.3622524e-01   1.0500164e-01  -1.5123230e+00   2.2988037e-02
   1.9078441e+02   1.3551027e-01   1.0410655e-01  -1.5119143e+00   2.1323399e-02
   1.9080805e+02   1.3551027e-01   1.0410655e-01  -1.5119143e+00   2.1323399e-02
   1.9083265e+02   1.3516067e-01   1.0342895e-01  -1.5112098e+00   2.3031549e-02
   1.9085709e+02   1.3516067e-01   1.0342895e-01  -1.5112098e+00   2.3031549e-02
   1.9088121e+02   1.3479251e-01   1.0271534e-01  -1.5105869e+00   2.1079854e-02
   1.9090597e+02   1.3479251e-01   1.0271534e-01  -1.5105869e+00   2.1079854e-02
   1.9093023e+02   1.3508557e-01   1.0222490e-01  -1.5107431e+00   2.3382739e-02
   1.9095480e+02   1.3508557e-01   1.0222490e-01  -1.5107431e+00   2.3382739e-02
   1.9097887e+02   1.3563307e-01   1.0137846e-01  -1.5109714e+00   2.7964310e-02
   1.9100332e+02   1.3563307e-01   1.0137846e-01  -1.5109714e+00   2.7964310e-02
   1.9102728e+02   1.3648739e-01   1.0044546e-01  -1.5109974e+00   3.2900051e-02
   1.9105138e+02   1.3648739e-01   1.0044546e-01  -1.5109974e+00   3.2900051e-02
   1.9107553e+02   1.3772568e-01   9.9093512e-02  -1.5107827e+00   3.7971810e-02
   1.9109957e+02   1.3772568e-01   9.9093512e-02  -1.5107827e+00   3.7971810e-02
   1.9112476e+02   1.3772568e-01   9.9093512e-02  -1.5107827e+00   3.7971810e-02
   1.9114886e+02   1.3901472e-01   9.7748026e-02  -1.5099698e+00   3.9534883e-02
   1.9117267e+02   1.4047232e-01   9.6085802e-02  -1.5088791e+00   4.1458325e-02
   1.9119668e+02   1.4047232e-01   9.6085802e-02  -1.5088791e+00   4.1458325e-02
   1.9122082e+02   1.4262165e-01   9.4461434e-02  -1.5079460e+00   3.7849859e-02
   1.9124568e+02   1.4262165e-01   9.4461434e-02  -1.5079460e+00   3.7849859e-02
   1.9127000e+02   1.4430264e-01   9.3186356e-02  -1.5074754e+00   3.7393169e-02
   1.9129422e+02   1.4430264e-01   9.3186356e-02  -1.5074754e+00   3.7393169e-02
   1.9131844e+02   1.4430264e-01   9.3186356e-02  -1.5074754e+00   3.7393169e-02
   1.9134349e+02   1.4604379e-01   9.1989569e-02  -1.5068369e+00   4.2465643e-02
   1.9136772e+02   1.4604379e-01   9.1989569e-02  -1.5068369e+00   4.2465643e-02
   1.9139238e+02   1.4888830e-01   9.0399764e-02  -1.5063038e+00   4.6872930e-02
   1.9141647e+02   1.4888830e-01   9.0399764e-02  -1.5063038e+00   4.6872930e-02
   1.9144068e+02   1.5144409e-01   8.8996269e-02  -1.5058712e+00   5.1972942e-02
   1.9146554e+02   1.5144409e-01   8.8996269e-02  -1.5058712e+00   5.1972942e-02
   1.9148956e+02   1.5488492e-01   8.7542877e-02  -1.5050613e+00   6.0694889e-02
   1.9151346e+02   1.5488492e-01   8.7542877e-02  -1.5050613e+00   6.0694889e-02
   1.9153734e+02   1.5773773e-01   8.6578734e-02  -1.5042148e+00   6.5729694e-02
   1.9156141e+02   1.5773773e-01   8.6578734e-02  -1.5042148e+00   6.5729694e-02
   1.9158609e+02   1.6048676e-01   8.5296720e-02  -1.5033062e+00   6.5729694e-02
   1.9161063e+02   1.6048676e-01   8.5296720e-02  -1.5033062e+00   6.5729694e-02
   1.9163493e+02   1.6340131e-01   8.3666392e-02  -1.5022153e+00   6.4358310e-02
   1.9165897e+02   1.6340131e-01   8.3666392e-02  -1.5022153e+00   6.4358310e-02
   1.9168360e+02   1.6699591e-01   8.1225492e-02  -1.5011125e+00   6.5622644e-02
   1.9170694e+02   1.6699591e-01   8.1225492e-02  -1.5011125e+00   6.5622644e-02
   1.9172859e+02   1.6699591e-01   8.1225492e-02  -1.5011125e+00   6.5622644e-02
   1.9174994e+02   1.6699591e-01   8.1225492e-02  -1.5011125e+00   6.5622644e-02
   1.9177245e+02   1.7229041e-01   7.6579489e-02  -1.5002398e+00   5.9983925e-02
   1.9179582e+02   1.7229041e-01   7.6579489e-02  -1.5002398e+00   5.9983925e-02
   1.9181994e+02   1.7229041e-01   7.6579489e-02  -1.5002398e+00   5.9983925e-02
   1.9184493e+02   1.7430660e-01   7.4672945e-02  -1.5001770e+00   5.7332353e-02
   1.9186905e+02   1.7430660e-01   7.4672945e-02  -1.5001770e+00   5.7332353e-02
   1.9189383e+02   1.7598842e-01   7.2596662e-02  -1.4997504e+00   5.3617195e-02
   1.9191814e+02   1.7598842e-01   7.2596662e-02  -1.4997504e+00   5.3617195e-02
   1.9194334e+02   1.7768194e-01   7.0134431e-02  -1.4989154e+00   4.6755151e-02
   1.9196747e+02   1.7945020e-01   6.6852219e-02  -1.4974642e+00   4.2561011e-02
   1.9199131e+02   1.7945020e-01   6.6852219e-02  -1.4974642e+00   4.2561011e-02
   1.9201551e+02   1.7945020e-01   6.6852219e-02  -1.4974642e+00   4.2561011e-02
   1.9203953e+02   1.8113394e-01   6.4454786e-02  -1.4962990e+00   3.5340861e-02
   1.9206363e+02   1.8113394e-01   6.4454786e-02  -1.4962990e+00   3.5340861e-02
   1.9208831e+02   1.8303800e-01   6.1948605e-02  -1.4955268e+00   3.3315257e-02
   1.9211286e+02   1.8303800e-01   6.1948605e-02  -1.4955268e+00   3.3315257e-02
   1.9213711e+02   1.8556654e-01   5.9085689e-02  -1.4946567e+00   2.8566317e-02
   1.9216127e+02   1.8556654e-01   5.9085689e-02  -1.4946567e+00   2.8566317e-02
   1.9218625e+02   1.8771622e-01   5.7130273e-02  -1.4943044e+00   3.5094575e-02
   1.9221059e+02   1.8771622e-01   5.7130273e-02  -1.4943044e+00   3.5094575e-02
   1.9223453e+02   1.8983585e-01   5.5331998e-02  -1.4942378e+00   3.5769419e-02
   1.9225851e+02   1.8983585e-01   5.5331998e-02  -1.4942378e+00   3.5769419e-02
   1.9228253e+02   1.9244169e-01   5.3756673e-02  -1.4938781e+00   4.0396170e-02
   1.9230728e+02   1.9244169e-01   5.3756673e-02  -1.4938781e+00   4.0396170e-02
   1.9233141e+02   1.9467489e-01   5.3008974e-02  -1.4932356e+00   4.3857173e-02
   1.9235580e+02   1.9467489e-01   5.3008974e-02  -1.4932356e+00   4.3857173e-02
   1.9237954e+02   1.9690607e-01   5.2586250e-02  -1.4926506e+00   4.2704419e-02
   1.9240311e+02   1.9690607e-01   5.2586250e-02  -1.4926506e+00   4.2704419e-02
   1.9242739e+02   1.9951068e-01   5.2600902e-02  -1.4918094e+00   3.9222793e-02
   1.9245142e+02   1.9951068e-01   5.2600902e-02  -1.4918094e+00   3.9222793e-02
   1.9247610e+02   2.0147032e-01   5.3097349e-02  -1.4912580e+00   3.8392858e-02
   1.9250052e+02   2.0147032e-01   5.3097349e-02  -1.4912580e+00   3.8392858e-02
   1.9252535e+02   2.0320909e-01   5.4236367e-02  -1.4913477e+00   4.1697339e-02
   1.9254954e+02   2.0320909e-01   5.4236367e-02  -1.4913477e+00   4.1697339e-02
   1.9257393e+02   2.0508394e-01   5.5809155e-02  -1.4912773e+00   4.1737513e-02
   1.9259807e+02   2.0508394e-01   5.5809155e-02  -1.4912773e+00   4.1737513e-02
   1.9262231e+02   2.0659500e-01   5.7054181e-02  -1.4908996e+00   3.9801077e-02
   1.9264732e+02   2.0659500e-01   5.7054181e-02  -1.4908996e+00   3.9801077e-02
   1.9267155e+02   2.0807599e-01   5.8271226e-02  -1.4905599e+00   4.3850736e-02
   1.9269528e+02   2.0807599e-01   5.8271226e-02  -1.4905599e+00   4.3850736e-02
   1.9271869e+02   2.0807599e-01   5.8271226e-02  -1.4905599e+00   4.3850736e-02
   1.9274046e+02   2.0937075e-01   5.9812978e-02  -1.4902446e+00   4.0468649e-02
   1.9276170e+02   2.0937075e-01   5.9812978e-02  -1.4902446e+00   4.0468649e-02
   1.9278344e+02   2.1026762e-01   6.1436649e-02  -1.4901572e+00   3.2766179e-02
   1.9280662e+02   2.1026762e-01   6.1436649e-02  -1.4901572e+00   3.2766179e-02
   1.9283088e+02   2.1119480e-01   6.3183665e-02  -1.4901173e+00   3.2361344e-02
   1.9285576e+02   2.1119480e-01   6.3183665e-02  -1.4901173e+00   3.2361344e-02
   1.9287993e+02   2.1196869e-01   6.4969964e-02  -1.4899534e+00   3.5861091e-02
   1.9290520e+02   2.1196869e-01   6.4969964e-02  -1.4899534e+00   3.5861091e-02
   1.9292916e+02   2.1216320e-01   6.6483311e-02  -1.4896477e+00   3.7229613e-02
   1.9295386e+02   2.1216320e-01   6.6483311e-02  -1.4896477e+00   3.7229613e-02
   1.9297798e+02   2.1224919e-01   6.7779109e-02  -1.4896784e+00   3.9589481e-02
   1.9300236e+02   2.1224919e-01   6.7779109e-02  -1.4896784e+00   3.9589481e-02
   1.9302759e+02   2.1186714e-01   6.9590576e-02  -1.4897889e+00   4.4804410e-02
   1.9305168e+02   2.1186714e-01   6.9590576e-02  -1.4897889e+00   4.4804410e-02
   1.9307566e+02   2.1131496e-01   7.1232356e-02  -1.4897696e+00   4.9090699e-02
   1.9309963e+02   2.1131496e-01   7.1232356e-02  -1.4897696e+00   4.9090699e-02
   1.9312446e+02   2.1131496e-01   7.1232356e-02  -1.4897696e+00   4.9090699e-02
   1.9314840e+02   2.1044755e-01   7.3192105e-02  -1.4899933e+00   4.4166879e-02
   1.9317263e+02   2.0918375e-01   7.6268837e-02  -1.4903209e+00   4.1855292e-02
   1.9319669e+02   2.0918375e-01   7.6268837e-02  -1.4903209e+00   4.1855292e-02
   1.9322087e+02   2.0918375e-01   7.6268837e-02  -1.4903209e+00   4.1855292e-02
   1.9324562e+02   2.0775236e-01   7.8824170e-02  -1.4905634e+00   4.0530042e-02
   1.9326991e+02   2.0775236e-01   7.8824170e-02  -1.4905634e+00   4.0530042e-02
   1.9329497e+02   2.0645340e-01   8.1134483e-02  -1.4907967e+00   3.5871581e-02
   1.9331916e+02   2.0645340e-01   8.1134483e-02  -1.4907967e+00   3.5871581e-02
   1.9334363e+02   2.0645340e-01   8.1134483e-02  -1.4907967e+00   3.5871581e-02
   1.9336772e+02   2.0289548e-01   8.5899703e-02  -1.4913483e+00   3.6780075e-02
   1.9339180e+02   2.0289548e-01   8.5899703e-02  -1.4913483e+00   3.6780075e-02
   1.9341548e+02   2.0289548e-01   8.5899703e-02  -1.4913483e+00   3.6780075e-02
   1.9343970e+02   2.0049363e-01   8.7633260e-02  -1.4920306e+00   3.6696152e-02
   1.9346404e+02   2.0049363e-01   8.7633260e-02  -1.4920306e+00   3.6696152e-02
   1.9348778e+02   1.9724110e-01   8.9648865e-02  -1.4928569e+00   3.6019878e-02
   1.9351176e+02   1.9724110e-01   8.9648865e-02  -1.4928569e+00   3.6019878e-02
   1.9353558e+02   1.9465822e-01   9.0853259e-02  -1.4934469e+00   3.6213712e-02
   1.9355968e+02   1.9465822e-01   9.0853259e-02  -1.4934469e+00   3.6213712e-02
   1.9358456e+02   1.9199075e-01   9.1740608e-02  -1.4935384e+00   3.6213712e-02
   1.9360870e+02   1.9199075e-01   9.1740608e-02  -1.4935384e+00   3.6213712e-02
   1.9363265e+02   1.8909442e-01   9.2472754e-02  -1.4933338e+00   3.6655025e-02
   1.9365658e+02   1.8909442e-01   9.2472754e-02  -1.4933338e+00   3.6655025e-02
   1.9368079e+02   1.8707719e-01   9.2700101e-02  -1.4928679e+00   4.1850762e-02
   1.9370465e+02   1.8707719e-01   9.2700101e-02  -1.4928679e+00   4.1850762e-02
   1.9372647e+02   1.8562569e-01   9.2691451e-02  -1.4929088e+00   4.6822862e-02
   1.9374768e+02   1.8562569e-01   9.2691451e-02  -1.4929088e+00   4.6822862e-02
   1.9376895e+02   1.8466774e-01   9.2304647e-02  -1.4941386e+00   5.0509528e-02
   1.9379112e+02   1.8466774e-01   9.2304647e-02  -1.4941386e+00   5.0509528e-02
   1.9381576e+02   1.8466774e-01   9.2304647e-02  -1.4941386e+00   5.0509528e-02
   1.9383960e+02   1.8447681e-01   9.1439642e-02  -1.4952189e+00   4.7178940e-02
   1.9386411e+02   1.8447681e-01   9.1439642e-02  -1.4952189e+00   4.7178940e-02
   1.9388808e+02   1.8492088e-01   9.0181872e-02  -1.4957522e+00   5.2959994e-02
   1.9391179e+02   1.8492088e-01   9.0181872e-02  -1.4957522e+00   5.2959994e-02
   1.9393592e+02   1.8639944e-01   8.7511577e-02  -1.4955677e+00   4.9380020e-02
   1.9396014e+02   1.8639944e-01   8.7511577e-02  -1.4955677e+00   4.9380020e-02
   1.9398487e+02   1.8836991e-01   8.4725678e-02  -1.4950442e+00   4.3562011e-02
   1.9400884e+02   1.8836991e-01   8.4725678e-02  -1.4950442e+00   4.3562011e-02
   1.9403303e+02   1.9070272e-01   8.1251815e-02  -1.4946990e+00   3.7442760e-02
   1.9405718e+02   1.9070272e-01   8.1251815e-02  -1.4946990e+00   3.7442760e-02
   1.9408094e+02   1.9394925e-01   7.6801084e-02  -1.4952601e+00   3.6112146e-02
   1.9410613e+02   1.9394925e-01   7.6801084e-02  -1.4952601e+00   3.6112146e-02
   1.9413038e+02   1.9661489e-01   7.3156275e-02  -1.4956691e+00   3.2334284e-02
   1.9415448e+02   1.9661489e-01   7.3156275e-02  -1.4956691e+00   3.2334284e-02
   1.9417855e+02   1.9945621e-01   6.9734231e-02  -1.4963430e+00   2.6801781e-02
   1.9420257e+02   1.9945621e-01   6.9734231e-02  -1.4963430e+00   2.6801781e-02
   1.9422762e+02   2.0243849e-01   6.6346310e-02  -1.4967548e+00   2.6384668e-02
   1.9425183e+02   2.0243849e-01   6.6346310e-02  -1.4967548e+00   2.6384668e-02
   1.9427590e+02   2.0628268e-01   6.1663497e-02  -1.4970703e+00   2.4398402e-02
   1.9429983e+02   2.0628268e-01   6.1663497e-02  -1.4970703e+00   2.4398402e-02
   1.9432443e+02   2.0938040e-01   5.7851072e-02  -1.4973754e+00   1.7265515e-02
   1.9434839e+02   2.0938040e-01   5.7851072e-02  -1.4973754e+00   1.7265515e-02
   1.9437237e+02   2.1288645e-01   5.2996397e-02  -1.4972048e+00   1.6316013e-02
   1.9439612e+02   2.1288645e-01   5.2996397e-02  -1.4972048e+00   1.6316013e-02
   1.9442010e+02   2.1551831e-01   4.9080111e-02  -1.4973308e+00   1.7177896e-02
   1.9444466e+02   2.1551831e-01   4.9080111e-02  -1.4973308e+00   1.7177896e-02
   1.9446888e+02   2.1551831e-01   4.9080111e-02  -1.4973308e+00   1.7177896e-02
   1.9449288e+02   2.1811374e-01   4.5420196e-02  -1.4975783e+00   2.2088007e-02
   1.9451700e+02   2.1811374e-01   4.5420196e-02  -1.4975783e+00   2.2088007e-02
   1.9454104e+02   2.2086994e-01   4.1489810e-02  -1.4981120e+00   2.5093273e-02
   1.9456628e+02   2.2086994e-01   4.1489810e-02  -1.4981120e+00   2.5093273e-02
   1.9459006e+02   2.2277191e-01   3.8793467e-02  -1.4984152e+00   2.8964237e-02
   1.9461368e+02   2.2277191e-01   3.8793467e-02  -1.4984152e+00   2.8964237e-02
   1.9463777e+02   2.2442046e-01   3.6599427e-02  -1.4987187e+00   3.5034732e-02
   1.9466143e+02   2.2442046e-01   3.6599427e-02  -1.4987187e+00   3.5034732e-02
   1.9468544e+02   2.2603467e-01   3.4954943e-02  -1.4988598e+00   3.6062674e-02
   1.9470742e+02   2.2603467e-01   3.4954943e-02  -1.4988598e+00   3.6062674e-02
   1.9472872e+02   2.2603467e-01   3.4954943e-02  -1.4988598e+00   3.6062674e-02
   1.9475024e+02   2.2676310e-01   3.4531109e-02  -1.4987214e+00   3.7179546e-02
   1.9477449e+02   2.2729895e-01   3.5244420e-02  -1.4985040e+00   3.5721258e-02
   1.9479883e+02   2.2729895e-01   3.5244420e-02  -1.4985040e+00   3.5721258e-02
   1.9482368e+02   2.2757328e-01   3.6994468e-02  -1.4983513e+00   3.5254077e-02
   1.9484764e+02   2.2757328e-01   3.6994468e-02  -1.4983513e+00   3.5254077e-02
   1.9487201e+02   2.2757450e-01   4.0508866e-02  -1.4982353e+00   3.8713650e-02
   1.9489612e+02   2.2757450e-01   4.0508866e-02  -1.4982353e+00   3.8713650e-02
   1.9492012e+02   2.2757450e-01   4.0508866e-02  -1.4982353e+00   3.8713650e-02
   1.9494558e+02   2.2762240e-01   4.3726906e-02  -1.4981638e+00   4.0155129e-02
   1.9496925e+02   2.2775759e-01   4.7132298e-02  -1.4976472e+00   4.2746739e-02
   1.9499365e+02   2.2775759e-01   4.7132298e-02  -1.4976472e+00   4.2746739e-02
   1.9501757e+02   2.2775759e-01   4.7132298e-02  -1.4976472e+00   4.2746739e-02
   1.9504202e+02   2.2769094e-01   5.2058972e-02  -1.4972335e+00   4.7471837e-02
   1.9506675e+02   2.2769094e-01   5.2058972e-02  -1.4972335e+00   4.7471837e-02
   1.9509126e+02   2.2726199e-01   5.6685694e-02  -1.4970442e+00   4.7840552e-02
   1.9511544e+02   2.2726199e-01   5.6685694e-02  -1.4970442e+00   4.7840552e-02
   1.9513974e+02   2.2686480e-01   6.2882498e-02  -1.4965512e+00   4.8308925e-02
   1.9516557e+02   2.2686480e-01   6.2882498e-02  -1.4965512e+00   4.8308925e-02
   1.9519015e+02   2.2669534e-01   6.7823909e-02  -1.4961447e+00   4.5975522e-02
   1.9521567e+02   2.2669534e-01   6.7823909e-02  -1.4961447e+00   4.5975522e-02
   1.9523982e+02   2.2678988e-01   7.2678275e-02  -1.4957918e+00   5.0095395e-02
   1.9526455e+02   2.2678988e-01   7.2678275e-02  -1.4957918e+00   5.0095395e-02
   1.9528930e+02   2.2676606e-01   7.7787034e-02  -1.4954913e+00   5.1677064e-02
   1.9531335e+02   2.2676606e-01   7.7787034e-02  -1.4954913e+00   5.1677064e-02
   1.9533732e+02   2.2703218e-01   8.3596140e-02  -1.4950049e+00   5.1348762e-02
   1.9536362e+02   2.2703218e-01   8.3596140e-02  -1.4950049e+00   5.1348762e-02
   1.9538734e+02   2.2730997e-01   8.7921374e-02  -1.4948883e+00   5.5457906e-02
   1.9541149e+02   2.2730997e-01   8.7921374e-02  -1.4948883e+00   5.5457906e-02
   1.9543537e+02   2.2812331e-01   9.2973016e-02  -1.4946637e+00   5.0359801e-02
   1.9545942e+02   2.2812331e-01   9.2973016e-02  -1.4946637e+00   5.0359801e-02
   1.9548374e+02   2.2919415e-01   9.7179718e-02  -1.4941225e+00   4.3828205e-02
   1.9550764e+02   2.2919415e-01   9.7179718e-02  -1.4941225e+00   4.3828205e-02
   1.9553181e+02   2.3056129e-01   1.0143317e-01  -1.4939793e+00   3.4616188e-02
   1.9555608e+02   2.3056129e-01   1.0143317e-01  -1.4939793e+00   3.4616188e-02
   1.9557988e+02   2.3298961e-01   1.0654926e-01  -1.4935353e+00   2.9868559e-02
   1.9560486e+02   2.3298961e-01   1.0654926e-01  -1.4935353e+00   2.9868559e-02
   1.9562888e+02   2.3562412e-01   1.1032239e-01  -1.4932615e+00   2.4567203e-02
   1.9565301e+02   2.3562412e-01   1.1032239e-01  -1.4932615e+00   2.4567203e-02
   1.9567721e+02   2.3841968e-01   1.1393244e-01  -1.4932325e+00   2.3539857e-02
   1.9570145e+02   2.3841968e-01   1.1393244e-01  -1.4932325e+00   2.3539857e-02
   1.9572431e+02   2.4146926e-01   1.1800864e-01  -1.4930644e+00   2.7508096e-02
   1.9574802e+02   2.4146926e-01   1.1800864e-01  -1.4930644e+00   2.7508096e-02
   1.9577189e+02   2.4448487e-01   1.2217069e-01  -1.4925493e+00   2.9160337e-02
   1.9579559e+02   2.4448487e-01   1.2217069e-01  -1.4925493e+00   2.9160337e-02
   1.9581976e+02   2.4448487e-01   1.2217069e-01  -1.4925493e+00   2.9160337e-02
   1.9584443e+02   2.4737780e-01   1.2646341e-01  -1.4918538e+00   2.8503136e-02
   1.9586851e+02   2.4737780e-01   1.2646341e-01  -1.4918538e+00   2.8503136e-02
   1.9589308e+02   2.5036243e-01   1.3072389e-01  -1.4912801e+00   3.1562523e-02
   1.9591717e+02   2.5036243e-01   1.3072389e-01  -1.4912801e+00   3.1562523e-02
   1.9594156e+02   2.5248805e-01   1.3406307e-01  -1.4909445e+00   3.0415134e-02
   1.9596629e+02   2.5248805e-01   1.3406307e-01  -1.4909445e+00   3.0415134e-02
   1.9599077e+02   2.5496808e-01   1.3784340e-01  -1.4910433e+00   2.8519229e-02
   1.9601459e+02   2.5496808e-01   1.3784340e-01  -1.4910433e+00   2.8519229e-02
   1.9603856e+02   2.5667205e-01   1.4065933e-01  -1.4910562e+00   3.1134442e-02
   1.9606254e+02   2.5667205e-01   1.4065933e-01  -1.4910562e+00   3.1134442e-02
   1.9608698e+02   2.5910139e-01   1.4421272e-01  -1.4911331e+00   3.8546518e-02
   1.9611087e+02   2.5910139e-01   1.4421272e-01  -1.4911331e+00   3.8546518e-02
   1.9613504e+02   2.6091218e-01   1.4680324e-01  -1.4910489e+00   3.7632422e-02
   1.9615911e+02   2.6091218e-01   1.4680324e-01  -1.4910489e+00   3.7632422e-02
   1.9618314e+02   2.6310205e-01   1.4925729e-01  -1.4905182e+00   3.5142855e-02
   1.9620717e+02   2.6310205e-01   1.4925729e-01  -1.4905182e+00   3.5142855e-02
   1.9623106e+02   2.6549339e-01   1.5101665e-01  -1.4904674e+00   3.4136371e-02
   1.9625470e+02   2.6549339e-01   1.5101665e-01  -1.4904674e+00   3.4136371e-02
   1.9627863e+02   2.6805311e-01   1.5202580e-01  -1.4900296e+00   3.1724409e-02
   1.9630348e+02   2.6805311e-01   1.5202580e-01  -1.4900296e+00   3.1724409e-02
   1.9632770e+02   2.7087143e-01   1.5265816e-01  -1.4897810e+00   2.3464398e-02
   1.9635181e+02   2.7087143e-01   1.5265816e-01  -1.4897810e+00   2.3464398e-02
   1.9637613e+02   2.7418819e-01   1.5313058e-01  -1.4903054e+00   2.1293596e-02
   1.9640029e+02   2.7418819e-01   1.5313058e-01  -1.4903054e+00   2.1293596e-02
   1.9642481e+02   2.7685159e-01   1.5337929e-01  -1.4914731e+00   2.5956587e-02
   1.9644869e+02   2.7685159e-01   1.5337929e-01  -1.4914731e+00   2.5956587e-02
   1.9647255e+02   2.7986887e-01   1.5343815e-01  -1.4920850e+00   2.4978117e-02
   1.9649676e+02   2.7986887e-01   1.5343815e-01  -1.4920850e+00   2.4978117e-02
   1.9652076e+02   2.8290227e-01   1.5359105e-01  -1.4926529e+00   2.3019985e-02
   1.9654568e+02   2.8290227e-01   1.5359105e-01  -1.4926529e+00   2.3019985e-02
   1.9656967e+02   2.8610122e-01   1.5347365e-01  -1.4925253e+00   2.5490717e-02
   1.9659396e+02   2.8610122e-01   1.5347365e-01  -1.4925253e+00   2.5490717e-02
   1.9661830e+02   2.8610122e-01   1.5347365e-01  -1.4925253e+00   2.5490717e-02
   1.9664368e+02   2.8915471e-01   1.5325646e-01  -1.4927685e+00   2.7125315e-02
   1.9666862e+02   2.8915471e-01   1.5325646e-01  -1.4927685e+00   2.7125315e-02
   1.9669262e+02   2.9194301e-01   1.5272109e-01  -1.4936382e+00   2.2086696e-02
   1.9671564e+02   2.9194301e-01   1.5272109e-01  -1.4936382e+00   2.2086696e-02
   1.9673697e+02   2.9456416e-01   1.5179196e-01  -1.4951327e+00   2.2248463e-02
   1.9675811e+02   2.9456416e-01   1.5179196e-01  -1.4951327e+00   2.2248463e-02
   1.9677964e+02   2.9718682e-01   1.5059757e-01  -1.4967211e+00   2.3777560e-02
   1.9680313e+02   2.9718682e-01   1.5059757e-01  -1.4967211e+00   2.3777560e-02
   1.9682733e+02   2.9959723e-01   1.4916615e-01  -1.4977148e+00   2.6595787e-02
   1.9685109e+02   2.9959723e-01   1.4916615e-01  -1.4977148e+00   2.6595787e-02
   1.9687499e+02   3.0179140e-01   1.4747868e-01  -1.4978409e+00   2.5568203e-02
   1.9689863e+02   3.0179140e-01   1.4747868e-01  -1.4978409e+00   2.5568203e-02
   1.9692245e+02   3.0372226e-01   1.4547278e-01  -1.4972954e+00   3.1954722e-02
   1.9694666e+02   3.0372226e-01   1.4547278e-01  -1.4972954e+00   3.1954722e-02
   1.9697038e+02   3.0520341e-01   1.4329885e-01  -1.4970599e+00   3.1610445e-02
   1.9699400e+02   3.0520341e-01   1.4329885e-01  -1.4970599e+00   3.1610445e-02
   1.9701793e+02   3.0520341e-01   1.4329885e-01  -1.4970599e+00   3.1610445e-02
   1.9704178e+02   3.0640677e-01   1.4096774e-01  -1.4973203e+00   2.8920011e-02
   1.9706680e+02   3.0640677e-01   1.4096774e-01  -1.4973203e+00   2.8920011e-02
   1.9709145e+02   3.0774277e-01   1.3890772e-01  -1.4980946e+00   2.6449517e-02
   1.9711558e+02   3.0774277e-01   1.3890772e-01  -1.4980946e+00   2.6449517e-02
   1.9713979e+02   3.0932707e-01   1.3757089e-01  -1.4991978e+00   2.7168469e-02
   1.9716343e+02   3.0932707e-01   1.3757089e-01  -1.4991978e+00   2.7168469e-02
   1.9718701e+02   3.1150401e-01   1.3619775e-01  -1.5000062e+00   2.8609590e-02
   1.9721074e+02   3.1150401e-01   1.3619775e-01  -1.5000062e+00   2.8609590e-02
   1.9723617e+02   3.1370127e-01   1.3500124e-01  -1.4998877e+00   3.0893878e-02
   1.9726043e+02   3.1370127e-01   1.3500124e-01  -1.4998877e+00   3.0893878e-02
   1.9728575e+02   3.1630334e-01   1.3327993e-01  -1.4989831e+00   3.7776069e-02
   1.9731013e+02   3.1630334e-01   1.3327993e-01  -1.4989831e+00   3.7776069e-02
   1.9733429e+02   3.1898409e-01   1.3162351e-01  -1.4987524e+00   3.8679198e-02
   1.9735886e+02   3.1898409e-01   1.3162351e-01  -1.4987524e+00   3.8679198e-02
   1.9738355e+02   3.2171115e-01   1.3033554e-01  -1.4992394e+00   3.4750299e-02
   1.9740807e+02   3.2171115e-01   1.3033554e-01  -1.4992394e+00   3.4750299e-02
   1.9743209e+02   3.2429928e-01   1.2946615e-01  -1.4997871e+00   3.2860235e-02
   1.9745651e+02   3.2429928e-01   1.2946615e-01  -1.4997871e+00   3.2860235e-02
   1.9748066e+02   3.2707784e-01   1.2885398e-01  -1.5000212e+00   2.6735262e-02
   1.9750628e+02   3.2707784e-01   1.2885398e-01  -1.5000212e+00   2.6735262e-02
   1.9753025e+02   3.3005279e-01   1.2848920e-01  -1.4998868e+00   2.0701126e-02
   1.9755466e+02   3.3005279e-01   1.2848920e-01  -1.4998868e+00   2.0701126e-02
   1.9757840e+02   3.3300859e-01   1.2842913e-01  -1.5003057e+00   1.5059547e-02
   1.9760244e+02   3.3300859e-01   1.2842913e-01  -1.5003057e+00   1.5059547e-02
   1.9762736e+02   3.3300859e-01   1.2842913e-01  -1.5003057e+00   1.5059547e-02
   1.9765170e+02   3.3494586e-01   1.2852328e-01  -1.5002570e+00   1.3901071e-02
   1.9767566e+02   3.3629486e-01   1.2875172e-01  -1.5004423e+00   1.1243061e-02
   1.9769934e+02   3.3629486e-01   1.2875172e-01  -1.5004423e+00   1.1243061e-02
   1.9772189e+02   3.3629486e-01   1.2875172e-01  -1.5004423e+00   1.1243061e-02
   1.9774314e+02   3.3722180e-01   1.2911363e-01  -1.5010496e+00   3.5855333e-03
   1.9776451e+02   3.3722180e-01   1.2911363e-01  -1.5010496e+00   3.5855333e-03
   1.9778647e+02   3.3826739e-01   1.2944399e-01  -1.5009782e+00   5.4259697e-04
   1.9781042e+02   3.3826739e-01   1.2944399e-01  -1.5009782e+00   5.4259697e-04
   1.9783493e+02   3.3884144e-01   1.2985209e-01  -1.5011826e+00  -1.6710003e-03
   1.9785951e+02   3.3884144e-01   1.2985209e-01  -1.5011826e+00  -1.6710003e-03
   1.9788392e+02   3.3926255e-01   1.3015859e-01  -1.5016459e+00  -6.2123974e-03
   1.9790803e+02   3.3926255e-01   1.3015859e-01  -1.5016459e+00  -6.2123974e-03
   1.9793185e+02   3.3986315e-01   1.3030286e-01  -1.5017915e+00  -4.5336922e-03
   1.9795612e+02   3.3986315e-01   1.3030286e-01  -1.5017915e+00  -4.5336922e-03
   1.9798016e+02   3.4072983e-01   1.3018538e-01  -1.5019150e+00   1.6462366e-03
   1.9800523e+02   3.4072983e-01   1.3018538e-01  -1.5019150e+00   1.6462366e-03
   1.9802922e+02   3.4116268e-01   1.3024971e-01  -1.5021665e+00   1.1900739e-02
   1.9805397e+02   3.4116268e-01   1.3024971e-01  -1.5021665e+00   1.1900739e-02
   1.9807800e+02   3.4188676e-01   1.3039002e-01  -1.5024331e+00   1.9907550e-02
   1.9810246e+02   3.4188676e-01   1.3039002e-01  -1.5024331e+00   1.9907550e-02
   1.9812724e+02   3.4265512e-01   1.3124457e-01  -1.5024124e+00   2.5660113e-02
   1.9815145e+02   3.4265512e-01   1.3124457e-01  -1.5024124e+00   2.5660113e-02
   1.9817583e+02   3.4360459e-01   1.3256867e-01  -1.5022304e+00   3.2087878e-02
   1.9819984e+02   3.4360459e-01   1.3256867e-01  -1.5022304e+00   3.2087878e-02
   1.9822487e+02   3.4429213e-01   1.3329920e-01  -1.5014337e+00   3.3404307e-02
   1.9824858e+02   3.4429213e-01   1.3329920e-01  -1.5014337e+00   3.3404307e-02
   1.9827304e+02   3.4535351e-01   1.3475218e-01  -1.5003412e+00   3.3248858e-02
   1.9829701e+02   3.4535351e-01   1.3475218e-01  -1.5003412e+00   3.3248858e-02
   1.9832104e+02   3.4535351e-01   1.3475218e-01  -1.5003412e+00   3.3248858e-02
   1.9834590e+02   3.4535351e-01   1.3475218e-01  -1.5003412e+00   3.3248858e-02
   1.9837018e+02   3.4535351e-01   1.3475218e-01  -1.5003412e+00   3.3248858e-02
   1.9839436e+02   3.4826845e-01   1.3566208e-01  -1.4998157e+00   3.4139470e-02
   1.9841882e+02   3.5106024e-01   1.3563700e-01  -1.4999920e+00   3.9874868e-02
   1.9844325e+02   3.5106024e-01   1.3563700e-01  -1.4999920e+00   3.9874868e-02
   1.9846724e+02   3.5106024e-01   1.3563700e-01  -1.4999920e+00   3.9874868e-02
   1.9849125e+02   3.5453138e-01   1.3567533e-01  -1.5001215e+00   3.7868337e-02
   1.9851545e+02   3.5453138e-01   1.3567533e-01  -1.5001215e+00   3.7868337e-02
   1.9853949e+02   3.5804310e-01   1.3511623e-01  -1.4999287e+00   3.9109425e-02
   1.9856411e+02   3.5804310e-01   1.3511623e-01  -1.4999287e+00   3.9109425e-02
   1.9858999e+02   3.6351156e-01   1.3301545e-01  -1.4982619e+00   3.6195592e-02
   1.9861365e+02   3.6351156e-01   1.3301545e-01  -1.4982619e+00   3.6195592e-02
   1.9863797e+02   3.6859891e-01   1.3055170e-01  -1.4970671e+00   3.3521847e-02
   1.9866183e+02   3.6859891e-01   1.3055170e-01  -1.4970671e+00   3.3521847e-02
   1.9868637e+02   3.7409404e-01   1.2749948e-01  -1.4955003e+00   2.4176196e-02
   1.9870989e+02   3.7409404e-01   1.2749948e-01  -1.4955003e+00   2.4176196e-02
   1.9873137e+02   3.7409404e-01   1.2749948e-01  -1.4955003e+00   2.4176196e-02
   1.9875262e+02   3.8027817e-01   1.2400588e-01  -1.4941809e+00   2.1023468e-02
   1.9877406e+02   3.8621542e-01   1.2040179e-01  -1.4936153e+00   2.1347002e-02
   1.9879636e+02   3.8621542e-01   1.2040179e-01  -1.4936153e+00   2.1347002e-02
   1.9882051e+02   3.8621542e-01   1.2040179e-01  -1.4936153e+00   2.1347002e-02
   1.9884509e+02   3.9186755e-01   1.1654576e-01  -1.4935584e+00   2.1574573e-02
   1.9886915e+02   3.9808312e-01   1.1152326e-01  -1.4928371e+00   1.7230229e-02
   1.9889327e+02   3.9808312e-01   1.1152326e-01  -1.4928371e+00   1.7230229e-02
   1.9891736e+02   3.9808312e-01   1.1152326e-01  -1.4928371e+00   1.7230229e-02
   1.9894140e+02   4.0249470e-01   1.0773805e-01  -1.4919778e+00   1.7750696e-02
   1.9896633e+02   4.0249470e-01   1.0773805e-01  -1.4919778e+00   1.7750696e-02
   1.9899036e+02   4.0637895e-01   1.0428275e-01  -1.4908242e+00   1.4381723e-02
   1.9901407e+02   4.0637895e-01   1.0428275e-01  -1.4908242e+00   1.4381723e-02
   1.9903810e+02   4.0979207e-01   1.0114092e-01  -1.4894094e+00   7.3395530e-03
   1.9906246e+02   4.0979207e-01   1.0114092e-01  -1.4894094e+00   7.3395530e-03
   1.9908780e+02   4.1248396e-01   9.8348103e-02  -1.4877235e+00   1.2864629e-03
   1.9911214e+02   4.1248396e-01   9.8348103e-02  -1.4877235e+00   1.2864629e-03
   1.9913612e+02   4.1407272e-01   9.6168891e-02  -1.4865292e+00  -1.3021668e-03
   1.9916015e+02   4.1407272e-01   9.6168891e-02  -1.4865292e+00  -1.3021668e-03
   1.9918450e+02   4.1504830e-01   9.3996271e-02  -1.4855691e+00  -4.0915449e-03
   1.9920856e+02   4.1504830e-01   9.3996271e-02  -1.4855691e+00  -4.0915449e-03
   1.9923334e+02   4.1489491e-01   9.2874683e-02  -1.4848077e+00  -1.6692122e-03
   1.9925741e+02   4.1489491e-01   9.2874683e-02  -1.4848077e+00  -1.6692122e-03
   1.9928163e+02   4.1388088e-01   9.2287041e-02  -1.4841497e+00   2.7417699e-03
   1.9930624e+02   4.1388088e-01   9.2287041e-02  -1.4841497e+00   2.7417699e-03
   1.9933031e+02   4.1194400e-01   9.1944486e-02  -1.4829206e+00   8.1964294e-03
   1.9935426e+02   4.1194400e-01   9.1944486e-02  -1.4829206e+00   8.1964294e-03
   1.9937834e+02   4.0974393e-01   9.2134096e-02  -1.4811850e+00   8.4588091e-03
   1.9940241e+02   4.0974393e-01   9.2134096e-02  -1.4811850e+00   8.4588091e-03
   1.9942795e+02   4.0628174e-01   9.3650065e-02  -1.4792017e+00   1.6318754e-02
   1.9945182e+02   4.0628174e-01   9.3650065e-02  -1.4792017e+00   1.6318754e-02
   1.9947578e+02   4.0285960e-01   9.5930815e-02  -1.4781086e+00   2.3368196e-02
   1.9950043e+02   4.0285960e-01   9.5930815e-02  -1.4781086e+00   2.3368196e-02
   1.9952524e+02   3.9909297e-01   9.8624811e-02  -1.4774123e+00   2.5054650e-02
   1.9954886e+02   3.9909297e-01   9.8624811e-02  -1.4774123e+00   2.5054650e-02
   1.9957262e+02   3.9522120e-01   1.0155505e-01  -1.4764937e+00   2.9222564e-02
   1.9959651e+02   3.9522120e-01   1.0155505e-01  -1.4764937e+00   2.9222564e-02
   1.9962039e+02   3.9102620e-01   1.0500062e-01  -1.4749619e+00   3.6422686e-02
   1.9964544e+02   3.9102620e-01   1.0500062e-01  -1.4749619e+00   3.6422686e-02
   1.9966981e+02   3.9102620e-01   1.0500062e-01  -1.4749619e+00   3.6422686e-02
   1.9969364e+02   3.8761103e-01   1.0794355e-01  -1.4733537e+00   3.8132147e-02
   1.9971564e+02   3.8761103e-01   1.0794355e-01  -1.4733537e+00   3.8132147e-02
   1.9973692e+02   3.8389462e-01   1.1208605e-01  -1.4711375e+00   3.2063440e-02
   1.9975844e+02   3.8389462e-01   1.1208605e-01  -1.4711375e+00   3.2063440e-02
   1.9978048e+02   3.8126522e-01   1.1577938e-01  -1.4696411e+00   2.8459386e-02
   1.9980511e+02   3.8126522e-01   1.1577938e-01  -1.4696411e+00   2.8459386e-02
   1.9982907e+02   3.7859058e-01   1.2008207e-01  -1.4685127e+00   2.6746468e-02
   1.9985344e+02   3.7859058e-01   1.2008207e-01  -1.4685127e+00   2.6746468e-02
   1.9987754e+02   3.7610140e-01   1.2429369e-01  -1.4675359e+00   1.9116000e-02
   1.9990191e+02   3.7610140e-01   1.2429369e-01  -1.4675359e+00   1.9116000e-02
   1.9992680e+02   3.7313232e-01   1.2975553e-01  -1.4666891e+00   1.4120535e-02


==> data/QR_Diff.dat <==
   0.0000000e+00   2.1113109e+01   1.3112328e+01
   2.4797872e-02   2.1113109e+01   1.3112328e+01
   4.8887946e-02   2.1113109e+01   1.3112328e+01
   7.3363074e-02   2.1113109e+01   1.3112328e+01
   9.8050206e-02   2.1113109e+01   1.3112328e+01
   1.2293573e-01   2.1113109e+01   1.3112328e+01
   1.4757243e-01   2.1113109e+01   1.3112328e+01
   1.7181205e-01   2.1113109e+01   1.3112328e+01
   1.9645834e-01   2.1113109e+01   1.3112328e+01
   2.2048553e-01   2.1113109e+01   1.3112328e+01
   2.4531682e-01   2.1113109e+01   1.3112328e+01
   2.6910792e-01   2.1113109e+01   1.3112328e+01
   2.9347901e-01   2.1113109e+01   1.3112328e+01
   3.1807577e-01   2.1113109e+01   1.3112328e+01
   3.4183209e-01   2.1113109e+01   1.3112328e+01
   3.6363644e-01   2.1113109e+01   1.3112328e+01
   3.8520428e-01   2.1113109e+01   1.3112328e+01
   4.0742460e-01   2.1113109e+01   1.3112328e+01
   4.3174857e-01   2.1113109e+01   1.3112328e+01
   4.5582826e-01   2.1113109e+01   1.3112328e+01
   4.8009546e-01   2.1113109e+01   1.3112328e+01
   5.0495352e-01   2.1113109e+01   1.3112328e+01
   5.2899080e-01   2.1113109e+01   1.3112328e+01
   5.5413317e-01   2.1113109e+01   1.3112328e+01
   5.7843878e-01   2.1113109e+01   1.3112328e+01
   6.0331994e-01   2.1113109e+01   1.3112328e+01
   6.2727599e-01   2.1113109e+01   1.3112328e+01
   6.5169293e-01   2.1113109e+01   1.3112328e+01
   6.7566735e-01   2.1113109e+01   1.3112328e+01
   6.9921655e-01   2.1113109e+01   1.3112328e+01
   7.2134110e-01   2.1113109e+01   1.3112328e+01
   7.4250205e-01   2.1113109e+01   1.3112328e+01
   7.6381460e-01   2.1113109e+01   1.3112328e+01
   7.8546892e-01   2.1113109e+01   1.3112328e+01
   8.0875380e-01   2.1113109e+01   1.3112328e+01
   8.3293530e-01   2.1113109e+01   1.3112328e+01
   8.5663201e-01   2.1113109e+01   1.3112328e+01
   8.8062853e-01   2.1113109e+01   1.3112328e+01
   9.0483438e-01   2.1113109e+01   1.3112328e+01
   9.2855891e-01   2.1113109e+01   1.3112328e+01
   9.5225304e-01   2.1113109e+01   1.3112328e+01
   9.7580822e-01   2.1113109e+01   1.3112328e+01
   9.9952206e-01   2.1113109e+01   1.3112328e+01
   1.0230534e+00   2.1113109e+01   1.3112328e+01
   1.0466257e+00   2.1113109e+01   1.3112328e+01
   1.0704285e+00   2.1113109e+01   1.3112328e+01
   1.0940161e+00   2.1113109e+01   1.3112328e+01
   1.1175062e+00   2.1113109e+01   1.3112328e+01
   1.1414347e+00   2.1113109e+01   1.3112328e+01
   1.1662379e+00   2.1113109e+01   1.3112328e+01
   1.1908255e+00   2.1113109e+01   1.3112328e+01
   1.2149176e+00   2.1113109e+01   1.3112328e+01
   1.2389844e+00   2.1113109e+01   1.3112328e+01
   1.2633144e+00   2.1113109e+01   1.3112328e+01
   1.2874727e+00   2.1113109e+01   1.3112328e+01
   1.3114389e+00   2.1113109e+01   1.3112328e+01
   1.3359113e+00   2.1113109e+01   1.3112328e+01
   1.3613238e+00   2.1113109e+01   1.3112328e+01
   1.3860469e+00   2.1113109e+01   1.3112328e+01
   1.4110208e+00   2.1113109e+01   1.3112328e+01
   1.4353630e+00   2.1113109e+01   1.3112328e+01
   1.4590558e+00   2.1113109e+01   1.3112328e+01
   1.4836090e+00   2.1113109e+01   1.3112328e+01
   1.5074387e+00   2.1113109e+01   1.3112328e+01
   1.5313174e+00   2.1113109e+01   1.3112328e+01
   1.5564170e+00   2.1113109e+01   1.3112328e+01
   1.5806122e+00   2.1113109e+01   1.3112328e+01
   1.6052440e+00   2.1113109e+01   1.3112328e+01
   1.6294065e+00   2.1113109e+01   1.3112328e+01
   1.6533842e+00   2.1113109e+01   1.3112328e+01
   1.6772037e+00   2.1113109e+01   1.3112328e+01
   1.7007356e+00   2.1113109e+01   1.3112328e+01
   1.7229787e+00   2.1113109e+01   1.3112328e+01
   1.7443727e+00   2.1113109e+01   1.3112328e+01
   1.7658159e+00   2.1113109e+01   1.3112328e+01
   1.7881737e+00   2.1113109e+01   1.3112328e+01
   1.8123162e+00   2.1113109e+01   1.3112328e+01
   1.8366698e+00   2.1113109e+01   1.3112328e+01
   1.8610341e+00   2.1113109e+01   1.3112328e+01
   1.8862377e+00   2.1113109e+01   1.3112328e+01
   1.9104753e+00   2.1113109e+01   1.3112328e+01
   1.9349737e+00   2.1113109e+01   1.3112328e+01
   1.9591647e+00   2.1113109e+01   1.3112328e+01
   1.9837049e+00   2.1113109e+01   1.3112328e+01
   2.0079955e+00   2.1113109e+01   1.3112328e+01
   2.0322629e+00   2.1113109e+01   1.3112328e+01
   2.0571740e+00   2.1113109e+01   1.3112328e+01
   2.0814466e+00   2.1113109e+01   1.3112328e+01
   2.1068680e+00   2.1113109e+01   1.3112328e+01
   2.1313060e+00   2.1113109e+01   1.3112328e+01
   2.1554620e+00   2.1113109e+01   1.3112328e+01
   2.1795195e+00   2.1113109e+01   1.3112328e+01
   2.2036571e+00   2.1113109e+01   1.3112328e+01
   2.2276812e+00   2.1113109e+01   1.3112328e+01
   2.2517974e+00   2.1113109e+01   1.3112328e+01
   2.2760199e+00   2.1113109e+01   1.3112328e+01
   2.3008171e+00   2.1113109e+01   1.3112328e+01
   2.3256759e+00   2.1113109e+01   1.3112328e+01
   2.3500365e+00   2.1113109e+01   1.3112328e+01
   2.3749279e+00   2.1113109e+01   1.3112328e+01
   2.3997365e+00   2.1113109e+01   1.3112328e+01
   2.4244397e+00   2.1113109e+01   1.3112328e+01
   2.4482639e+00   2.1113109e+01   1.3112328e+01
   2.4723746e+00   2.1113109e+01   1.3112328e+01
   2.4971004e+00   2.1113109e+01   1.3112328e+01
   2.5214587e+00   2.1113109e+01   1.3112328e+01
   2.5463591e+00   2.1113109e+01   1.3112328e+01
   2.5705814e+00   2.1113109e+01   1.3112328e+01
   2.5942313e+00   2.1113109e+01   1.3112328e+01
   2.6179964e+00   2.1113109e+01   1.3112328e+01
   2.6422169e+00   2.1113109e+01   1.3112328e+01
   2.6668109e+00   2.1113109e+01   1.3112328e+01
   2.6906548e+00   2.1113109e+01   1.3112328e+01
   2.7134390e+00   2.1113109e+01   1.3112328e+01
   2.7362067e+00   2.1113109e+01   1.3112328e+01
   2.7585749e+00   2.1113109e+01   1.3112328e+01
   2.7809516e+00   2.1113109e+01   1.3112328e+01
   2.8055058e+00   2.1113109e+01   1.3112328e+01
   2.8294495e+00   2.1113109e+01   1.3112328e+01
   2.8535275e+00   2.1113109e+01   1.3112328e+01
   2.8778963e+00   2.1113109e+01   1.3112328e+01
   2.9019361e+00   2.1113109e+01   1.3112328e+01
   2.9268231e+00   2.1113109e+01   1.3112328e+01
   2.9519115e+00   2.1113109e+01   1.3112328e+01
   2.9764474e+00   2.1113109e+01   1.3112328e+01
   3.0011614e+00   2.1113109e+01   1.3112328e+01
   3.0261802e+00   2.1113109e+01   1.3112328e+01
   3.0503001e+00   2.1113109e+01   1.3112328e+01
   3.0747134e+00   2.1113109e+01   1.3112328e+01
   3.0996873e+00   2.1113109e+01   1.3112328e+01
   3.1245987e+00   2.1113109e+01   1.3112328e+01
   3.1490631e+00   2.1113109e+01   1.3112328e+01
   3.1731267e+00   2.1113109e+01   1.3112328e+01
   3.1971732e+00   2.1113109e+01   1.3112328e+01
   3.2221493e+00   2.1113109e+01   1.3112328e+01
   3.2470010e+00   2.1113109e+01   1.3112328e+01
   3.2714116e+00   2.1113109e+01   1.3112328e+01
   3.2954792e+00   2.1113109e+01   1.3112328e+01
   3.3198136e+00   2.1113109e+01   1.3112328e+01
   3.3453678e+00   2.1113109e+01   1.3112328e+01
   3.3692739e+00   2.1113109e+01   1.3112328e+01
   3.3928964e+00   2.1113109e+01   1.3112328e+01
   3.4171553e+00   2.1113109e+01   1.3112328e+01
   3.4408317e+00   2.1113109e+01   1.3112328e+01
   3.4650140e+00   2.1113109e+01   1.3112328e+01
   3.4887785e+00   2.1113109e+01   1.3112328e+01
   3.5131764e+00   2.1113109e+01   1.3112328e+01
   3.5380071e+00   2.1113109e+01   1.3112328e+01
   3.5623248e+00   2.1113109e+01   1.3112328e+01
   3.5874175e+00   2.1113109e+01   1.3112328e+01
   3.6118933e+00   2.1113109e+01   1.3112328e+01
   3.6362335e+00   2.1113109e+01   1.3112328e+01
   3.6605242e+00   2.1113109e+01   1.3112328e+01
   3.6853711e+00   2.1113109e+01   1.3112328e+01
   3.7093143e+00   2.1113109e+01   1.3112328e+01
   3.7306404e+00   2.1113109e+01   1.3112328e+01
   3.7522551e+00   2.1113109e+01   1.3112328e+01
   3.7736273e+00   2.1113109e+01   1.3112328e+01
   3.7964226e+00   2.1113109e+01   1.3112328e+01
   3.8201672e+00   2.1113109e+01   1.3112328e+01
   3.8437788e+00   2.1113109e+01   1.3112328e+01
   3.8677392e+00   2.1113109e+01   1.3112328e+01
   3.8917838e+00   2.1113109e+01   1.3112328e+01
   3.9157619e+00   2.1113109e+01   1.3112328e+01
   3.9399735e+00   2.1113109e+01   1.3112328e+01
   3.9640476e+00   2.1113109e+01   1.3112328e+01
   3.9881084e+00   2.1113109e+01   1.3112328e+01
   4.0120874e+00   2.1113109e+01   1.3112328e+01
   4.0362064e+00   2.1113109e+01   1.3112328e+01
   4.0603834e+00   2.1113109e+01   1.3112328e+01
   4.0855733e+00   2.1113109e+01   1.3112328e+01
   4.1096534e+00   2.1113109e+01   1.3112328e+01
   4.1340137e+00   2.1113109e+01   1.3112328e+01
   4.1581470e+00   2.1113109e+01   1.3112328e+01
   4.1825289e+00   2.1113109e+01   1.3112328e+01
   4.2074417e+00   2.1113109e+01   1.3112328e+01
   4.2315415e+00   2.1113109e+01   1.3112328e+01
   4.2556525e+00   2.1113109e+01   1.3112328e+01
   4.2798724e+00   2.1113109e+01   1.3112328e+01
   4.3046567e+00   2.1113109e+01   1.3112328e+01
   4.3286537e+00   2.1113109e+01   1.3112328e+01
   4.3531183e+00   2.1113109e+01   1.3112328e+01
   4.3770425e+00   2.1113109e+01   1.3112328e+01
   4.4011501e+00   2.1113109e+01   1.3112328e+01
   4.4258679e+00   2.1113109e+01   1.3112328e+01
   4.4499007e+00   2.1113109e+01   1.3112328e+01
   4.4754276e+00   2.1113109e+01   1.3112328e+01
   4.4997029e+00   2.1113109e+01   1.3112328e+01
   4.5259821e+00   2.1113109e+01   1.3112328e+01
   4.5495747e+00   2.1113109e+01   1.3112328e+01
   4.5735755e+00   2.1113109e+01   1.3112328e+01
   4.5992657e+00   2.1113109e+01   1.3112328e+01
   4.6256612e+00   2.1113109e+01   1.3112328e+01
   4.6503326e+00   2.1113109e+01   1.3112328e+01
   4.6744665e+00   2.1113109e+01   1.3112328e+01
   4.6987749e+00   2.1113109e+01   1.3112328e+01
   4.7211927e+00   2.1113109e+01   1.3112328e+01
   4.7425087e+00   2.1113109e+01   1.3112328e+01
   4.7638491e+00   2.1113109e+01   1.3112328e+01
   4.7857025e+00   2.1113109e+01   1.3112328e+01
   4.8094707e+00   2.1113109e+01   1.3112328e+01
   4.8335216e+00   2.1113109e+01   1.3112328e+01
   4.8571331e+00   2.1113109e+01   1.3112328e+01
   4.8811451e+00   2.1113109e+01   1.3112328e+01
   4.9058813e+00   2.1113109e+01   1.3112328e+01
   4.9303349e+00   2.1113109e+01   1.3112328e+01
   4.9546533e+00   2.1113109e+01   1.3112328e+01
   4.9786669e+00   2.1113109e+01   1.3112328e+01
   5.0037781e+00   2.1113109e+01   1.3112328e+01
   5.0279227e+00   2.1113109e+01   1.3112328e+01
   5.0526098e+00   2.1113109e+01   1.3112328e+01
   5.0774397e+00   2.1113109e+01   1.3112328e+01
   5.1028347e+00   2.1113109e+01   1.3112328e+01
   5.1274549e+00   2.1113109e+01   1.3112328e+01
   5.1515120e+00   2.1113109e+01   1.3112328e+01
   5.1763047e+00   2.1113109e+01   1.3112328e+01
   5.1999801e+00   2.1113109e+01   1.3112328e+01
   5.2215652e+00   2.1113109e+01   1.3112328e+01
   5.2430656e+00   2.1113109e+01   1.3112328e+01
   5.2648866e+00   2.1113109e+01   1.3112328e+01
   5.2881927e+00   2.1113109e+01   1.3112328e+01
   5.3119510e+00   2.1113109e+01   1.3112328e+01
   5.3359273e+00   2.1113109e+01   1.3112328e+01
   5.3605495e+00   2.1113109e+01   1.3112328e+01
   5.3857080e+00   2.1113109e+01   1.3112328e+01
   5.4096753e+00   2.1113109e+01   1.3112328e+01
   5.4339545e+00   2.1113109e+01   1.3112328e+01
   5.4577771e+00   2.1113109e+01   1.3112328e+01
   5.4819729e+00   2.1113109e+01   1.3112328e+01
   5.5066221e+00   2.1113109e+01   1.3112328e+01
   5.5305207e+00   2.1113109e+01   1.3112328e+01
   5.5550249e+00   2.1113109e+01   1.3112328e+01
   5.5786484e+00   2.1113109e+01   1.3112328e+01
   5.6032687e+00   2.1113109e+01   1.3112328e+01
   5.6281326e+00   2.1113109e+01   1.3112328e+01
   5.6527621e+00   2.1113109e+01   1.3112328e+01
   5.6770957e+00   2.1113109e+01   1.3112328e+01
   5.7012283e+00   2.1113109e+01   1.3112328e+01
   5.7233992e+00   2.1113109e+01   1.3112328e+01
   5.7448321e+00   2.1113109e+01   1.3112328e+01
   5.7662507e+00   2.1113109e+01   1.3112328e+01
   5.7882782e+00   2.1113109e+01   1.3112328e+01
   5.8118527e+00   2.1113109e+01   1.3112328e+01
   5.8358381e+00   2.1113109e+01   1.3112328e+01
   5.8598724e+00   2.1113109e+01   1.3112328e+01
   5.8840578e+00   2.1113109e+01   1.3112328e+01
   5.9077985e+00   2.1113109e+01   1.3112328e+01
   5.9322406e+00   2.1113109e+01   1.3112328e+01
   5.9567734e+00   2.1113109e+01   1.3112328e+01
   5.9808461e+00   2.1113109e+01   1.3112328e+01
   6.0058624e+00   2.1113109e+01   1.3112328e+01
   6.0298475e+00   2.1113109e+01   1.3112328e+01
   6.0539008e+00   2.1113109e+01   1.3112328e+01
   6.0778572e+00   2.1113109e+01   1.3112328e+01
   6.1020326e+00   2.1113109e+01   1.3112328e+01
   6.1267386e+00   2.1113109e+01   1.3112328e+01
   6.1523648e+00   2.1113109e+01   1.3112328e+01
   6.1761861e+00   2.1113109e+01   1.3112328e+01
   6.2006676e+00   2.1113109e+01   1.3112328e+01
   6.2255677e+00   2.1113109e+01   1.3112328e+01
   6.2497729e+00   2.1113109e+01   1.3112328e+01
   6.2749730e+00   2.1113109e+01   1.3112328e+01
   6.2994353e+00   2.1113109e+01   1.3112328e+01
   6.3237912e+00   2.1113109e+01   1.3112328e+01
   6.3483434e+00   2.1113109e+01   1.3112328e+01
   6.3723451e+00   2.1113109e+01   1.3112328e+01
   6.3971820e+00   2.1113109e+01   1.3112328e+01
   6.4214618e+00   2.1113109e+01   1.3112328e+01
   6.4461948e+00   2.1113109e+01   1.3112328e+01
   6.4704567e+00   2.1113109e+01   1.3112328e+01
   6.4945912e+00   2.1113109e+01   1.3112328e+01
   6.5189220e+00   2.1113109e+01   1.3112328e+01
   6.5436472e+00   2.1113109e+01   1.3112328e+01
   6.5674831e+00   2.1113109e+01   1.3112328e+01
   6.5916554e+00   2.1113109e+01   1.3112328e+01
   6.6163434e+00   2.1113109e+01   1.3112328e+01
   6.6405177e+00   2.1113109e+01   1.3112328e+01
   6.6652226e+00   2.1113109e+01   1.3112328e+01
   6.6889363e+00   2.1113109e+01   1.3112328e+01
   6.7122008e+00   2.1113109e+01   1.3112328e+01
   6.7335520e+00   2.1113109e+01   1.3112328e+01
   6.7550609e+00   2.1113109e+01   1.3112328e+01
   6.7769403e+00   2.1113109e+01   1.3112328e+01
   6.8008934e+00   2.1113109e+01   1.3112328e+01
   6.8257217e+00   2.1113109e+01   1.3112328e+01
   6.8497751e+00   2.1113109e+01   1.3112328e+01
   6.8742545e+00   2.1113109e+01   1.3112328e+01
   6.8989068e+00   2.1113109e+01   1.3112328e+01
   6.9235134e+00   2.1113109e+01   1.3112328e+01
   6.9477908e+00   2.1113109e+01   1.3112328e+01
   6.9718703e+00   2.1113109e+01   1.3112328e+01
   6.9961826e+00   2.1113109e+01   1.3112328e+01
   7.0203313e+00   2.1113109e+01   1.3112328e+01
   7.0451682e+00   2.1113109e+01   1.3112328e+01
   7.0688317e+00   2.1113109e+01   1.3112328e+01
   7.0929022e+00   2.1113109e+01   1.3112328e+01
   7.1174505e+00   2.1113109e+01   1.3112328e+01
   7.1414988e+00   2.1113109e+01   1.3112328e+01
   7.1664067e+00   2.1113109e+01   1.3112328e+01
   7.1906874e+00   2.1113109e+01   1.3112328e+01
   7.2149991e+00   2.1113109e+01   1.3112328e+01
   7.2398162e+00   2.1113109e+01   1.3112328e+01
   7.2647837e+00   2.1113109e+01   1.3112328e+01
   7.2888323e+00   2.1113109e+01   1.3112328e+01
   7.3129459e+00   2.1113109e+01   1.3112328e+01
   7.3369431e+00   2.1113109e+01   1.3112328e+01
   7.3613247e+00   2.1113109e+01   1.3112328e+01
   7.3860736e+00   2.1113109e+01   1.3112328e+01
   7.4100257e+00   2.1113109e+01   1.3112328e+01
   7.4341282e+00   2.1113109e+01   1.3112328e+01
   7.4586376e+00   2.1113109e+01   1.3112328e+01
   7.4829148e+00   2.1113109e+01   1.3112328e+01
   7.5068436e+00   2.1113109e+01   1.3112328e+01
   7.5306220e+00   2.1113109e+01   1.3112328e+01
   7.5556937e+00   2.1113109e+01   1.3112328e+01
   7.5797841e+00   2.1113109e+01   1.3112328e+01
   7.6045867e+00   2.1113109e+01   1.3112328e+01
   7.6286416e+00   2.1113109e+01   1.3112328e+01
   7.6531295e+00   2.1113109e+01   1.3112328e+01
   7.6772610e+00   2.1113109e+01   1.3112328e+01
   7.7006647e+00   2.1113109e+01   1.3112328e+01
   7.7229745e+00   2.1113109e+01   1.3112328e+01
   7.7443036e+00   2.1113109e+01   1.3112328e+01
   7.7657107e+00   2.1113109e+01   1.3112328e+01
   7.7882768e+00   2.1113109e+01   1.3112328e+01
   7.8130003e+00   2.1113109e+01   1.3112328e+01
   7.8371605e+00   2.1113109e+01   1.3112328e+01
   7.8610838e+00   2.1113109e+01   1.3112328e+01
   7.8857732e+00   2.1113109e+01   1.3112328e+01
   7.9095673e+00   2.1113109e+01   1.3112328e+01
   7.9341709e+00   2.1113109e+01   1.3112328e+01
   7.9579558e+00   2.1113109e+01   1.3112328e+01
   7.9818410e+00   2.1113109e+01   1.3112328e+01
   8.0065819e+00   2.1113109e+01   1.3112328e+01
   8.0306974e+00   2.1113109e+01   1.3112328e+01
   8.0558805e+00   2.1113109e+01   1.3112328e+01
   8.0798877e+00   2.1034800e+01   1.3178386e+01
   8.1039406e+00   2.0959830e+01   1.3242575e+01
   8.1278598e+00   2.0884991e+01   1.3307623e+01
   8.1526800e+00   2.0816548e+01   1.3368002e+01
   8.1762717e+00   2.0750387e+01   1.3427026e+01
   8.1998015e+00   2.0684443e+01   1.3486722e+01
   8.2241772e+00   2.0621497e+01   1.3544554e+01
   8.2483771e+00   2.0561339e+01   1.3600637e+01
   8.2724271e+00   2.0502705e+01   1.3658410e+01
   8.2973288e+00   2.0448564e+01   1.3712543e+01
   8.3212602e+00   2.0393957e+01   1.3767949e+01
   8.3463895e+00   2.0343718e+01   1.3819674e+01
   8.3704636e+00   2.0294374e+01   1.3868417e+01
   8.3945094e+00   2.0246897e+01   1.3915948e+01
   8.4185635e+00   2.0201237e+01   1.3962275e+01
   8.4426168e+00   2.0155413e+01   1.4009406e+01
   8.4677402e+00   2.0114117e+01   1.4053013e+01
   8.4914900e+00   2.0073449e+01   1.4096525e+01
   8.5158192e+00   2.0034464e+01   1.4138791e+01
   8.5400909e+00   1.9995594e+01   1.4181503e+01
   8.5652965e+00   1.9960027e+01   1.4222905e+01
   8.5892846e+00   1.9926096e+01   1.4262856e+01
   8.6130637e+00   1.9892985e+01   1.4302288e+01
   8.6371781e+00   1.9860828e+01   1.4341026e+01
   8.6615281e+00   1.9827927e+01   1.4379861e+01
   8.6864635e+00   1.9798431e+01   1.4415076e+01
   8.7097046e+00   1.9772064e+01   1.4446886e+01
   8.7312447e+00   1.9746991e+01   1.4477442e+01
   8.7524496e+00   1.9721666e+01   1.4505653e+01
   8.7739698e+00   1.9696058e+01   1.4534486e+01
   8.7965353e+00   1.9669430e+01   1.4564811e+01
   8.8209268e+00   1.9643695e+01   1.4594470e+01
   8.8454743e+00   1.9619043e+01   1.4620841e+01
   8.8692352e+00   1.9595453e+01   1.4646385e+01
   8.8928947e+00   1.9572912e+01   1.4671091e+01
   8.9164157e+00   1.9551197e+01   1.4695182e+01
   8.9399916e+00   1.9529384e+01   1.4719609e+01
   8.9642577e+00   1.9508861e+01   1.4742869e+01
   8.9880337e+00   1.9488928e+01   1.4765731e+01
   9.0120774e+00   1.9469327e+01   1.4788487e+01
   9.0367169e+00   1.9449785e+01   1.4810135e+01
   9.0611326e+00   1.9430251e+01   1.4832058e+01
   9.0866057e+00   1.9412441e+01   1.4852313e+01
   9.1108500e+00   1.9394836e+01   1.4872599e+01
   9.1358588e+00   1.9379132e+01   1.4891846e+01
   9.1598250e+00   1.9363284e+01   1.4911554e+01
   9.1851054e+00   1.9348761e+01   1.4929881e+01
   9.2093282e+00   1.9333904e+01   1.4948912e+01
   9.2352586e+00   1.9320033e+01   1.4966151e+01
   9.2595086e+00   1.9306708e+01   1.4982952e+01
   9.2838552e+00   1.9294166e+01   1.4998996e+01
   9.3078019e+00   1.9282130e+01   1.5014618e+01
   9.3318164e+00   1.9270717e+01   1.5029508e+01
   9.3556708e+00   1.9259814e+01   1.5043941e+01
   9.3794815e+00   1.9249010e+01   1.5058458e+01
   9.4041602e+00   1.9238875e+01   1.5072284e+01
   9.4283885e+00   1.9229517e+01   1.5085751e+01
   9.4531910e+00   1.9220600e+01   1.5098808e+01
   9.4779964e+00   1.9212181e+01   1.5111353e+01
   9.5025750e+00   1.9204109e+01   1.5123594e+01
   9.5273139e+00   1.9196282e+01   1.5136124e+01
   9.5522053e+00   1.9188802e+01   1.5148320e+01
   9.5772167e+00   1.9181846e+01   1.5159873e+01
   9.6016715e+00   1.9175015e+01   1.5171437e+01
   9.6269420e+00   1.9163672e+01   1.5180430e+01
   9.6528521e+00   1.9153541e+01   1.5188555e+01
   9.6770199e+00   1.9143987e+01   1.5196305e+01
   9.7007857e+00   1.9135311e+01   1.5203423e+01
   9.7232652e+00   1.9127398e+01   1.5210258e+01
   9.7447235e+00   1.9119781e+01   1.5216908e+01
   9.7661906e+00   1.9112185e+01   1.5223612e+01
   9.7884545e+00   1.9104119e+01   1.5230819e+01
   9.8131295e+00   1.9096718e+01   1.5237881e+01
   9.8371513e+00   1.9089529e+01   1.5244832e+01
   9.8615590e+00   1.9082555e+01   1.5251670e+01
   9.8863519e+00   1.9076114e+01   1.5258077e+01
   9.9103364e+00   1.9069579e+01   1.5264073e+01
   9.9349957e+00   1.9063225e+01   1.5269982e+01
   9.9601251e+00   1.9057192e+01   1.5275672e+01
   9.9851577e+00   1.9051733e+01   1.5280892e+01
   1.0008901e+01   1.9045942e+01   1.5286043e+01
   1.0032925e+01   1.9040461e+01   1.5290974e+01
   1.0056699e+01   1.9035095e+01   1.5295859e+01
   1.0081049e+01   1.9029982e+01   1.5300571e+01
   1.0105350e+01   1.9024325e+01   1.5305361e+01
   1.0130011e+01   1.9018895e+01   1.5310021e+01
   1.0154819e+01   1.9013916e+01   1.5314356e+01
   1.0178661e+01   1.9008865e+01   1.5318818e+01
   1.0204039e+01   1.9003369e+01   1.5322230e+01
   1.0228251e+01   1.8998062e+01   1.5325557e+01
   1.0252639e+01   1.8993040e+01   1.5328737e+01
   1.0276719e+01   1.8988209e+01   1.5331828e+01
   1.0300893e+01   1.8982190e+01   1.5334165e+01
   1.0326121e+01   1.8976670e+01   1.5336301e+01
   1.0350132e+01   1.8971271e+01   1.5338382e+01
   1.0374489e+01   1.8965980e+01   1.5340415e+01
   1.0399276e+01   1.8960317e+01   1.5342189e+01
   1.0424773e+01   1.8955110e+01   1.5343803e+01
   1.0449066e+01   1.8949946e+01   1.5345384e+01
   1.0474030e+01   1.8945094e+01   1.5346852e+01
   1.0498330e+01   1.8940168e+01   1.5348398e+01
   1.0523309e+01   1.8935366e+01   1.5349886e+01
   1.0548556e+01   1.8930916e+01   1.5351246e+01
   1.0572795e+01   1.8926559e+01   1.5352559e+01
   1.0597373e+01   1.8922643e+01   1.5354185e+01
   1.0621462e+01   1.8918719e+01   1.5355801e+01
   1.0646497e+01   1.8915137e+01   1.5357262e+01
   1.0670187e+01   1.8911711e+01   1.5358646e+01
   1.0693658e+01   1.8909338e+01   1.5360666e+01
   1.0716028e+01   1.8907155e+01   1.5362521e+01
   1.0737344e+01   1.8905046e+01   1.5364308e+01
   1.0758640e+01   1.8902966e+01   1.5366066e+01
   1.0780379e+01   1.8900990e+01   1.5367939e+01
   1.0803609e+01   1.8899024e+01   1.5369803e+01
   1.0827682e+01   1.8897162e+01   1.5371569e+01
   1.0851458e+01   1.8895368e+01   1.5373268e+01
   1.0875319e+01   1.8893574e+01   1.5374909e+01
   1.0900190e+01   1.8891843e+01   1.5376491e+01
   1.0925290e+01   1.8890224e+01   1.5377969e+01
   1.0949832e+01   1.8888715e+01   1.5379343e+01
   1.0973731e+01   1.8887546e+01   1.5380860e+01
   1.0997796e+01   1.8886428e+01   1.5382315e+01
   1.1021938e+01   1.8885305e+01   1.5383781e+01
   1.1047452e+01   1.8884214e+01   1.5385210e+01
   1.1073591e+01   1.8883282e+01   1.5386542e+01
   1.1097718e+01   1.8882351e+01   1.5387877e+01
   1.1123129e+01   1.8881512e+01   1.5389086e+01
   1.1147333e+01   1.8880717e+01   1.5390236e+01
   1.1171517e+01   1.8879832e+01   1.5391200e+01
   1.1196726e+01   1.8879025e+01   1.5392071e+01
   1.1220917e+01   1.8878222e+01   1.5392928e+01
   1.1246209e+01   1.8877465e+01   1.5393727e+01
   1.1271392e+01   1.8876767e+01   1.5394413e+01
   1.1295288e+01   1.8876093e+01   1.5395065e+01
   1.1319583e+01   1.8875447e+01   1.5395678e+01
   1.1344117e+01   1.8874852e+01   1.5396234e+01
   1.1368016e+01   1.8874294e+01   1.5396663e+01
   1.1392309e+01   1.8873764e+01   1.5397056e+01
   1.1416630e+01   1.8873268e+01   1.5397409e+01
   1.1440681e+01   1.8872787e+01   1.5397735e+01
   1.1465391e+01   1.8872597e+01   1.5398075e+01
   1.1489395e+01   1.8872422e+01   1.5398392e+01
   1.1514084e+01   1.8872272e+01   1.5398670e+01
   1.1538105e+01   1.8872135e+01   1.5398931e+01
   1.1563356e+01   1.8871859e+01   1.5399104e+01
   1.1587647e+01   1.8871609e+01   1.5399248e+01
   1.1611666e+01   1.8871375e+01   1.5399368e+01
   1.1636335e+01   1.8871165e+01   1.5399461e+01
   1.1660558e+01   1.8870313e+01   1.5399518e+01
   1.1687245e+01   1.8869595e+01   1.5399546e+01
   1.1710501e+01   1.8868954e+01   1.5399554e+01
   1.1731971e+01   1.8868340e+01   1.5399546e+01
   1.1753152e+01   1.8867232e+01   1.5399525e+01
   1.1774702e+01   1.8866031e+01   1.5399483e+01
   1.1798669e+01   1.8864821e+01   1.5399422e+01
   1.1823487e+01   1.8863627e+01   1.5399340e+01
   1.1848728e+01   1.8862421e+01   1.5399112e+01
   1.1872749e+01   1.8861247e+01   1.5398868e+01
   1.1896855e+01   1.8860127e+01   1.5398616e+01
   1.1920537e+01   1.8858999e+01   1.5398340e+01
   1.1945158e+01   1.8858172e+01   1.5398162e+01
   1.1968734e+01   1.8857366e+01   1.5397970e+01
   1.1992550e+01   1.8856578e+01   1.5397763e+01
   1.2016646e+01   1.8855831e+01   1.5397549e+01
   1.2040324e+01   1.8855066e+01   1.5397294e+01
   1.2064798e+01   1.8854352e+01   1.5397037e+01
   1.2088485e+01   1.8853654e+01   1.5396767e+01
   1.2112522e+01   1.8852981e+01   1.5396488e+01
   1.2136573e+01   1.8852404e+01   1.5396469e+01
   1.2160576e+01   1.8851821e+01   1.5396435e+01
   1.2185781e+01   1.8851280e+01   1.5396390e+01
   1.2210101e+01   1.8850755e+01   1.5396331e+01
   1.2234681e+01   1.8850538e+01   1.5396266e+01
   1.2259320e+01   1.8850339e+01   1.5396191e+01
   1.2283585e+01   1.8850156e+01   1.5396106e+01
   1.2307667e+01   1.8849986e+01   1.5396010e+01
   1.2331818e+01   1.8849824e+01   1.5395901e+01
   1.2356895e+01   1.8849680e+01   1.5395785e+01
   1.2381186e+01   1.8849547e+01   1.5395657e+01
   1.2405888e+01   1.8849428e+01   1.5395524e+01
   1.2430181e+01   1.8849598e+01   1.5395435e+01
   1.2454197e+01   1.8849766e+01   1.5395334e+01
   1.2478537e+01   1.8849927e+01   1.5395224e+01
   1.2502509e+01   1.8850086e+01   1.5395102e+01
   1.2526834e+01   1.8849844e+01   1.5394866e+01
   1.2551117e+01   1.8849604e+01   1.5394623e+01
   1.2575290e+01   1.8849356e+01   1.5394361e+01
   1.2600407e+01   1.8849111e+01   1.5394094e+01
   1.2625219e+01   1.8848794e+01   1.5393781e+01
   1.2650119e+01   1.8848486e+01   1.5393467e+01
   1.2674539e+01   1.8848179e+01   1.5393147e+01
   1.2699045e+01   1.8847899e+01   1.5392847e+01
   1.2721548e+01   1.8847905e+01   1.5392594e+01
   1.2743073e+01   1.8847910e+01   1.5392340e+01
   1.2764406e+01   1.8847913e+01   1.5392071e+01
   1.2786695e+01   1.8847916e+01   1.5391777e+01
   1.2810826e+01   1.8848038e+01   1.5391484e+01
   1.2834903e+01   1.8848158e+01   1.5391186e+01
   1.2859253e+01   1.8848276e+01   1.5390884e+01
   1.2883633e+01   1.8848388e+01   1.5390585e+01
   1.2907574e+01   1.8848378e+01   1.5390168e+01
   1.2931476e+01   1.8848366e+01   1.5389745e+01
   1.2955719e+01   1.8848351e+01   1.5389326e+01
   1.2979596e+01   1.8848335e+01   1.5388909e+01
   1.3003371e+01   1.8848316e+01   1.5388471e+01
   1.3028342e+01   1.8848294e+01   1.5388017e+01
   1.3054150e+01   1.8848271e+01   1.5387600e+01
   1.3077841e+01   1.8848247e+01   1.5387175e+01
   1.3102011e+01   1.8848115e+01   1.5386607e+01
   1.3126823e+01   1.8847987e+01   1.5386062e+01
   1.3150819e+01   1.8847856e+01   1.5385514e+01
   1.3175034e+01   1.8847714e+01   1.5384930e+01
   1.3201086e+01   1.8847630e+01   1.5384351e+01
   1.3226200e+01   1.8847545e+01   1.5383787e+01
   1.3250874e+01   1.8847461e+01   1.5383244e+01
   1.3274830e+01   1.8847373e+01   1.5382689e+01
   1.3299513e+01   1.8847283e+01   1.5382139e+01
   1.3324194e+01   1.8847195e+01   1.5381608e+01
   1.3348193e+01   1.8847104e+01   1.5381080e+01
   1.3372271e+01   1.8847013e+01   1.5380557e+01
   1.3396355e+01   1.8846921e+01   1.5380040e+01
   1.3420346e+01   1.8846825e+01   1.5379515e+01
   1.3444928e+01   1.8846730e+01   1.5379003e+01
   1.3469097e+01   1.8846634e+01   1.5378498e+01
   1.3493142e+01   1.8846633e+01   1.5378038e+01
   1.3518403e+01   1.8846630e+01   1.5377590e+01
   1.3543165e+01   1.8846625e+01   1.5377145e+01
   1.3567983e+01   1.8846617e+01   1.5376662e+01
   1.3595119e+01   1.8846644e+01   1.5376219e+01
   1.3619369e+01   1.8846669e+01   1.5375773e+01
   1.3644014e+01   1.8846693e+01   1.5375339e+01
   1.3668126e+01   1.8846714e+01   1.5374913e+01
   1.3692044e+01   1.8846717e+01   1.5374511e+01
   1.3715721e+01   1.8846718e+01   1.5374152e+01
   1.3736953e+01   1.8846719e+01   1.5373797e+01
   1.3758165e+01   1.8846720e+01   1.5373437e+01
   1.3779767e+01   1.8846918e+01   1.5373281e+01
   1.3803756e+01   1.8847113e+01   1.5373125e+01
   1.3827535e+01   1.8847324e+01   1.5372953e+01
   1.3853443e+01   1.8847531e+01   1.5372780e+01
   1.3879118e+01   1.8848012e+01   1.5372488e+01
   1.3903762e+01   1.8848484e+01   1.5372199e+01
   1.3928206e+01   1.8848958e+01   1.5371909e+01
   1.3953017e+01   1.8849418e+01   1.5371625e+01
   1.3977371e+01   1.8849887e+01   1.5371324e+01
   1.4001775e+01   1.8850366e+01   1.5371015e+01
   1.4027019e+01   1.8850819e+01   1.5370721e+01
   1.4051166e+01   1.8851285e+01   1.5370417e+01
   1.4076311e+01   1.8852653e+01   1.5370115e+01
   1.4100330e+01   1.8854104e+01   1.5369795e+01
   1.4126169e+01   1.8855482e+01   1.5369492e+01
   1.4151081e+01   1.8856810e+01   1.5369201e+01
   1.4175419e+01   1.8858162e+01   1.5368885e+01
   1.4199343e+01   1.8859513e+01   1.5368570e+01
   1.4223606e+01   1.8860875e+01   1.5368255e+01
   1.4248420e+01   1.8862192e+01   1.5367952e+01
   1.4272754e+01   1.8863655e+01   1.5367609e+01
   1.4296825e+01   1.8865128e+01   1.5367266e+01
   1.4321432e+01   1.8866605e+01   1.5366926e+01
   1.4346490e+01   1.8868026e+01   1.5366602e+01
   1.4370979e+01   1.8869540e+01   1.5366330e+01
   1.4396114e+01   1.8870944e+01   1.5366081e+01
   1.4419756e+01   1.8872436e+01   1.5365819e+01
   1.4445253e+01   1.8873838e+01   1.5365576e+01
   1.4469559e+01   1.8875175e+01   1.5365290e+01
   1.4493738e+01   1.8876501e+01   1.5365010e+01
   1.4518036e+01   1.8877805e+01   1.5364739e+01
   1.4542236e+01   1.8879101e+01   1.5364473e+01
   1.4566594e+01   1.8880565e+01   1.5364059e+01
   1.4590489e+01   1.8882057e+01   1.5363644e+01
   1.4615162e+01   1.8883465e+01   1.5363257e+01
   1.4638759e+01   1.8884887e+01   1.5362872e+01
   1.4662906e+01   1.8886536e+01   1.5362400e+01
   1.4687221e+01   1.8888321e+01   1.5361896e+01
   1.4713962e+01   1.8889727e+01   1.5361505e+01
   1.4735345e+01   1.8891122e+01   1.5361122e+01
   1.4756842e+01   1.8892582e+01   1.5360693e+01
   1.4778197e+01   1.8894084e+01   1.5360258e+01
   1.4800481e+01   1.8895711e+01   1.5359793e+01
   1.4824995e+01   1.8897319e+01   1.5359340e+01
   1.4849606e+01   1.8898934e+01   1.5358802e+01
   1.4873685e+01   1.8900602e+01   1.5358253e+01
   1.4898973e+01   1.8902202e+01   1.5357734e+01
   1.4923657e+01   1.8903769e+01   1.5357232e+01
   1.4948247e+01   1.8905401e+01   1.5356721e+01
   1.4972682e+01   1.8907008e+01   1.5356225e+01
   1.4997164e+01   1.8908561e+01   1.5355752e+01
   1.5021229e+01   1.8910125e+01   1.5355283e+01
   1.5045909e+01   1.8911781e+01   1.5354817e+01
   1.5069899e+01   1.8913440e+01   1.5354358e+01
   1.5094366e+01   1.8915070e+01   1.5353916e+01
   1.5118825e+01   1.8916690e+01   1.5353484e+01
   1.5143565e+01   1.8918198e+01   1.5352999e+01
   1.5167721e+01   1.8919680e+01   1.5352529e+01
   1.5191899e+01   1.8921125e+01   1.5352079e+01
   1.5215892e+01   1.8922557e+01   1.5351640e+01
   1.5240101e+01   1.8923815e+01   1.5351070e+01
   1.5264727e+01   1.8925002e+01   1.5350540e+01
   1.5288406e+01   1.8926187e+01   1.5350017e+01
   1.5312473e+01   1.8927363e+01   1.5349505e+01
   1.5336802e+01   1.8928516e+01   1.5349033e+01
   1.5361126e+01   1.8929687e+01   1.5348560e+01
   1.5386296e+01   1.8930839e+01   1.5348103e+01
   1.5411523e+01   1.8931918e+01   1.5347681e+01
   1.5435591e+01   1.8932959e+01   1.5347210e+01
   1.5459664e+01   1.8934006e+01   1.5346744e+01
   1.5484330e+01   1.8935022e+01   1.5346297e+01
   1.5508720e+01   1.8935996e+01   1.5345876e+01
   1.5532533e+01   1.8937032e+01   1.5345576e+01
   1.5556846e+01   1.8938043e+01   1.5345289e+01
   1.5580978e+01   1.8939067e+01   1.5345004e+01
   1.5605891e+01   1.8940048e+01   1.5344736e+01
   1.5630190e+01   1.8941178e+01   1.5344478e+01
   1.5654651e+01   1.8942279e+01   1.5344231e+01
   1.5678953e+01   1.8943565e+01   1.5343950e+01
   1.5707915e+01   1.8944571e+01   1.5343736e+01
   1.5731022e+01   1.8945423e+01   1.5343631e+01
   1.5752269e+01   1.8946272e+01   1.5343530e+01
   1.5773794e+01   1.8947154e+01   1.5343428e+01
   1.5796543e+01   1.8948056e+01   1.5343329e+01
   1.5820215e+01   1.8948866e+01   1.5343270e+01
   1.5844780e+01   1.8949641e+01   1.5343217e+01
   1.5868732e+01   1.8950395e+01   1.5343169e+01
   1.5892465e+01   1.8951147e+01   1.5343125e+01
   1.5916576e+01   1.8951755e+01   1.5343095e+01
   1.5940709e+01   1.8952368e+01   1.5343067e+01
   1.5965469e+01   1.8952955e+01   1.5343044e+01
   1.5989601e+01   1.8953524e+01   1.5343024e+01
   1.6013367e+01   1.8954044e+01   1.5343012e+01
   1.6037541e+01   1.8954554e+01   1.5343002e+01
   1.6061629e+01   1.8955071e+01   1.5342994e+01
   1.6086380e+01   1.8955566e+01   1.5342989e+01
   1.6110464e+01   1.8955995e+01   1.5343121e+01
   1.6134268e+01   1.8956434e+01   1.5343257e+01
   1.6158969e+01   1.8956868e+01   1.5343391e+01
   1.6183706e+01   1.8957284e+01   1.5343520e+01
   1.6207652e+01   1.8957691e+01   1.5343666e+01
   1.6232493e+01   1.8958078e+01   1.5343805e+01
   1.6256414e+01   1.8958464e+01   1.5343945e+01
   1.6280633e+01   1.8958858e+01   1.5344087e+01
   1.6305711e+01   1.8959526e+01   1.5344531e+01
   1.6329419e+01   1.8960142e+01   1.5344937e+01
   1.6351491e+01   1.8960748e+01   1.5345334e+01
   1.6373395e+01   1.8961357e+01   1.5345730e+01
   1.6395568e+01   1.8962128e+01   1.5346208e+01
   1.6419261e+01   1.8962938e+01   1.5346706e+01
   1.6444430e+01   1.8963703e+01   1.5347174e+01
   1.6468473e+01   1.8964451e+01   1.5347629e+01
   1.6492221e+01   1.8965627e+01   1.5348337e+01
   1.6517263e+01   1.8966750e+01   1.5349006e+01
   1.6541383e+01   1.8967894e+01   1.5349682e+01
   1.6566208e+01   1.8968991e+01   1.5350325e+01
   1.6590237e+01   1.8970283e+01   1.5351022e+01
   1.6614756e+01   1.8971556e+01   1.5351702e+01
   1.6639124e+01   1.8972861e+01   1.5352392e+01
   1.6664311e+01   1.8974090e+01   1.5353037e+01
   1.6688260e+01   1.8975429e+01   1.5353660e+01
   1.6712234e+01   1.8976624e+01   1.5354211e+01
   1.6733798e+01   1.8977808e+01   1.5354753e+01
   1.6755343e+01   1.8978982e+01   1.5355286e+01
   1.6776889e+01   1.8980233e+01   1.5355849e+01
   1.6800041e+01   1.8981607e+01   1.5356462e+01
   1.6825714e+01   1.8982874e+01   1.5357022e+01
   1.6849604e+01   1.8984155e+01   1.5357583e+01
   1.6873976e+01   1.8985458e+01   1.5358149e+01
   1.6898991e+01   1.8986733e+01   1.5358697e+01
   1.6923705e+01   1.8987968e+01   1.5359224e+01
   1.6947871e+01   1.8989202e+01   1.5359746e+01
   1.6972246e+01   1.8990449e+01   1.5360268e+01
   1.6997093e+01   1.8991775e+01   1.5360819e+01
   1.7023778e+01   1.8992978e+01   1.5361315e+01
   1.7048230e+01   1.8994208e+01   1.5361817e+01
   1.7073448e+01   1.8995399e+01   1.5362299e+01
   1.7098123e+01   1.8996564e+01   1.5362767e+01
   1.7122466e+01   1.8997741e+01   1.5363235e+01
   1.7147273e+01   1.8998866e+01   1.5363680e+01
   1.7171231e+01   1.9000017e+01   1.5364131e+01
   1.7195937e+01   1.9001124e+01   1.5364561e+01
   1.7219944e+01   1.9002266e+01   1.5365001e+01
   1.7244909e+01   1.9003355e+01   1.5365418e+01
   1.7268939e+01   1.9004715e+01   1.5366062e+01
   1.7292873e+01   1.9006092e+01   1.5366707e+01
   1.7317325e+01   1.9007430e+01   1.5367328e+01
   1.7341338e+01   1.9008794e+01   1.5367954e+01
   1.7366052e+01   1.9010164e+01   1.5368662e+01
   1.7390195e+01   1.9011524e+01   1.5369357e+01
   1.7414397e+01   1.9012872e+01   1.5370038e+01
   1.7438591e+01   1.9014226e+01   1.5370714e+01
   1.7463153e+01   1.9015425e+01   1.5371334e+01
   1.7487314e+01   1.9016587e+01   1.5371929e+01
   1.7510973e+01   1.9017738e+01   1.5372512e+01
   1.7534633e+01   1.9018912e+01   1.5373100e+01
   1.7559018e+01   1.9020038e+01   1.5373660e+01
   1.7584017e+01   1.9021105e+01   1.5374184e+01
   1.7607943e+01   1.9022184e+01   1.5374709e+01
   1.7632386e+01   1.9023233e+01   1.5375213e+01
   1.7656372e+01   1.9024240e+01   1.5375727e+01
   1.7680627e+01   1.9025233e+01   1.5376227e+01
   1.7704737e+01   1.9026127e+01   1.5376673e+01
   1.7726643e+01   1.9026989e+01   1.5377098e+01
   1.7747945e+01   1.9027794e+01   1.5377490e+01
   1.7769321e+01   1.9028644e+01   1.5377899e+01
   1.7792097e+01   1.9029541e+01   1.5378326e+01
   1.7816325e+01   1.9030446e+01   1.5378752e+01
   1.7841014e+01   1.9031427e+01   1.5379228e+01
   1.7865401e+01   1.9032369e+01   1.5379681e+01
   1.7889057e+01   1.9033301e+01   1.5380124e+01
   1.7912638e+01   1.9034231e+01   1.5380560e+01
   1.7936366e+01   1.9035186e+01   1.5380977e+01
   1.7960348e+01   1.9036167e+01   1.5381400e+01
   1.7985215e+01   1.9037091e+01   1.5381793e+01
   1.8008837e+01   1.9038023e+01   1.5382185e+01
   1.8032915e+01   1.9038821e+01   1.5382609e+01
   1.8057122e+01   1.9039600e+01   1.5383016e+01
   1.8080929e+01   1.9040390e+01   1.5383425e+01
   1.8105307e+01   1.9041181e+01   1.5383827e+01
   1.8129877e+01   1.9041943e+01   1.5384232e+01
   1.8154233e+01   1.9042692e+01   1.5384625e+01
   1.8178364e+01   1.9043432e+01   1.5385006e+01
   1.8202375e+01   1.9044178e+01   1.5385386e+01
   1.8226767e+01   1.9044891e+01   1.5385788e+01
   1.8250505e+01   1.9045611e+01   1.5386190e+01
   1.8274684e+01   1.9046323e+01   1.5386580e+01
   1.8298762e+01   1.9047039e+01   1.5386967e+01
   1.8323119e+01   1.9047692e+01   1.5387369e+01
   1.8347170e+01   1.9048344e+01   1.5387764e+01
   1.8371307e+01   1.9049002e+01   1.5388156e+01
   1.8395793e+01   1.9049642e+01   1.5388532e+01
   1.8419785e+01   1.9050295e+01   1.5388887e+01
   1.8443842e+01   1.9050945e+01   1.5389234e+01
   1.8467935e+01   1.9051589e+01   1.5389573e+01
   1.8491963e+01   1.9052251e+01   1.5389916e+01
   1.8516833e+01   1.9052804e+01   1.5390248e+01
   1.8540856e+01   1.9053386e+01   1.5390591e+01
   1.8566289e+01   1.9053926e+01   1.5390903e+01
   1.8589987e+01   1.9054462e+01   1.5391209e+01
   1.8613648e+01   1.9055007e+01   1.5391490e+01
   1.8637054e+01   1.9055524e+01   1.5391753e+01
   1.8659366e+01   1.9056082e+01   1.5392032e+01
   1.8683577e+01   1.9056628e+01   1.5392301e+01
   1.8707412e+01   1.9057085e+01   1.5392554e+01
   1.8728959e+01   1.9057543e+01   1.5392804e+01
   1.8750647e+01   1.9058047e+01   1.5393076e+01
   1.8774642e+01   1.9058558e+01   1.5393346e+01
   1.8799020e+01   1.9059066e+01   1.5393608e+01
   1.8823365e+01   1.9059570e+01   1.5393864e+01
   1.8847643e+01   1.9060067e+01   1.5394113e+01
   1.8871703e+01   1.9060584e+01   1.5394367e+01
   1.8896801e+01   1.9061065e+01   1.5394587e+01
   1.8920855e+01   1.9061559e+01   1.5394810e+01
   1.8945641e+01   1.9062038e+01   1.5395023e+01
   1.8969802e+01   1.9062512e+01   1.5395230e+01
   1.8993848e+01   1.9062955e+01   1.5395407e+01
   1.9017877e+01   1.9063394e+01   1.5395580e+01
   1.9041831e+01   1.9063848e+01   1.5395756e+01
   1.9066692e+01   1.9064288e+01   1.5395924e+01
   1.9090914e+01   1.9064733e+01   1.5396106e+01
   1.9115257e+01   1.9065173e+01   1.5396284e+01
   1.9139433e+01   1.9065609e+01   1.5396458e+01
   1.9163513e+01   1.9066043e+01   1.5396628e+01
   1.9187567e+01   1.9066491e+01   1.5396794e+01
   1.9212149e+01   1.9066936e+01   1.5396957e+01
   1.9236745e+01   1.9067371e+01   1.5397114e+01
   1.9260912e+01   1.9067820e+01   1.5397274e+01
   1.9285968e+01   1.9068241e+01   1.5397463e+01
   1.9310030e+01   1.9068668e+01   1.5397651e+01
   1.9334510e+01   1.9069085e+01   1.5397833e+01
   1.9358611e+01   1.9069512e+01   1.5398017e+01
   1.9383407e+01   1.9069959e+01   1.5398142e+01
   1.9407431e+01   1.9070404e+01   1.5398267e+01
   1.9431574e+01   1.9070848e+01   1.5398390e+01
   1.9455778e+01   1.9071285e+01   1.5398510e+01
   1.9479833e+01   1.9071705e+01   1.5398640e+01
   1.9504583e+01   1.9072112e+01   1.5398765e+01
   1.9528754e+01   1.9072525e+01   1.5398890e+01
   1.9553367e+01   1.9072931e+01   1.5399012e+01
   1.9577719e+01   1.9073214e+01   1.5399149e+01
   1.9601893e+01   1.9073506e+01   1.5399287e+01
   1.9626773e+01   1.9073798e+01   1.5399422e+01
   1.9651663e+01   1.9074079e+01   1.5399549e+01
   1.9675716e+01   1.9074343e+01   1.5399679e+01
   1.9699677e+01   1.9074586e+01   1.5399797e+01
   1.9721802e+01   1.9074825e+01   1.5399910e+01
   1.9743451e+01   1.9075087e+01   1.5400032e+01
   1.9767240e+01   1.9075293e+01   1.5400171e+01
   1.9791271e+01   1.9075504e+01   1.5400309e+01
   1.9815599e+01   1.9075710e+01   1.5400440e+01
   1.9839275e+01   1.9075923e+01   1.5400571e+01
   1.9863476e+01   1.9076160e+01   1.5400684e+01
   1.9887788e+01   1.9076394e+01   1.5400793e+01
   1.9911753e+01   1.9076630e+01   1.5400900e+01
   1.9935884e+01   1.9076865e+01   1.5401005e+01
   1.9959815e+01   1.9077099e+01   1.5401104e+01
   1.9983776e+01   1.9077334e+01   1.5401201e+01
   2.0007780e+01   1.9077570e+01   1.5401296e+01
   2.0031740e+01   1.9077806e+01   1.5401390e+01
   2.0055812e+01   1.9078048e+01   1.5401471e+01
   2.0079979e+01   1.9078287e+01   1.5401550e+01
   2.0103912e+01   1.9078532e+01   1.5401629e+01
   2.0128458e+01   1.9078776e+01   1.5401707e+01
   2.0152750e+01   1.9079028e+01   1.5401800e+01
   2.0178195e+01   1.9079272e+01   1.5401889e+01
   2.0202825e+01   1.9079521e+01   1.5401979e+01
   2.0227833e+01   1.9079760e+01   1.5402063e+01
   2.0251872e+01   1.9079978e+01   1.5402143e+01
   2.0276063e+01   1.9080194e+01   1.5402220e+01
   2.0300068e+01   1.9080416e+01   1.5402299e+01
   2.0324640e+01   1.9080644e+01   1.5402378e+01
   2.0349897e+01   1.9080827e+01   1.5402453e+01
   2.0374015e+01   1.9081017e+01   1.5402530e+01
   2.0398922e+01   1.9081207e+01   1.5402605e+01
   2.0423752e+01   1.9081390e+01   1.5402677e+01
   2.0447715e+01   1.9081580e+01   1.5402750e+01
   2.0472263e+01   1.9081769e+01   1.5402822e+01
   2.0496787e+01   1.9081957e+01   1.5402892e+01
   2.0520926e+01   1.9082150e+01   1.5402963e+01
   2.0545740e+01   1.9082336e+01   1.5403031e+01
   2.0569557e+01   1.9082526e+01   1.5403099e+01
   2.0593763e+01   1.9082722e+01   1.5403168e+01
   2.0618690e+01   1.9082916e+01   1.5403236e+01
   2.0643239e+01   1.9083114e+01   1.5403304e+01
   2.0668288e+01   1.9083344e+01   1.5403383e+01
   2.0697321e+01   1.9083546e+01   1.5403450e+01
   2.0722669e+01   1.9083716e+01   1.5403507e+01
   2.0743981e+01   1.9083888e+01   1.5403564e+01
   2.0765557e+01   1.9084066e+01   1.5403622e+01
   2.0787835e+01   1.9084260e+01   1.5403684e+01
   2.0812048e+01   1.9084452e+01   1.5403746e+01
   2.0836018e+01   1.9084644e+01   1.5403806e+01
   2.0859907e+01   1.9084846e+01   1.5403869e+01
   2.0884986e+01   1.9085038e+01   1.5403929e+01
   2.0908797e+01   1.9085233e+01   1.5403988e+01
   2.0932854e+01   1.9085427e+01   1.5404047e+01
   2.0956861e+01   1.9085621e+01   1.5404106e+01
   2.0980907e+01   1.9085822e+01   1.5404166e+01
   2.1005644e+01   1.9086018e+01   1.5404224e+01
   2.1029894e+01   1.9086215e+01   1.5404282e+01
   2.1054113e+01   1.9086412e+01   1.5404340e+01
   2.1078423e+01   1.9086613e+01   1.5404398e+01
   2.1103118e+01   1.9086809e+01   1.5404454e+01
   2.1127156e+01   1.9087006e+01   1.5404510e+01
   2.1151414e+01   1.9087217e+01   1.5404570e+01
   2.1177367e+01   1.9087415e+01   1.5404625e+01
   2.1201558e+01   1.9087617e+01   1.5404682e+01
   2.1226437e+01   1.9087813e+01   1.5404736e+01
   2.1250523e+01   1.9088016e+01   1.5404792e+01
   2.1275427e+01   1.9088214e+01   1.5404846e+01
   2.1299621e+01   1.9088417e+01   1.5404901e+01
   2.1324596e+01   1.9088635e+01   1.5404960e+01
   2.1351375e+01   1.9088832e+01   1.5405013e+01
   2.1375472e+01   1.9089034e+01   1.5405067e+01
   2.1400344e+01   1.9089238e+01   1.5405121e+01
   2.1425333e+01   1.9089432e+01   1.5405173e+01
   2.1449147e+01   1.9089629e+01   1.5405224e+01
   2.1473323e+01   1.9089830e+01   1.5405277e+01
   2.1498140e+01   1.9090025e+01   1.5405328e+01
   2.1522033e+01   1.9090229e+01   1.5405381e+01
   2.1547151e+01   1.9090424e+01   1.5405432e+01
   2.1571243e+01   1.9090628e+01   1.5405484e+01
   2.1596309e+01   1.9090826e+01   1.5405535e+01
   2.1620707e+01   1.9091026e+01   1.5405586e+01
   2.1645437e+01   1.9091219e+01   1.5405636e+01
   2.1669292e+01   1.9091410e+01   1.5405684e+01
   2.1692912e+01   1.9091599e+01   1.5405732e+01
   2.1716300e+01   1.9091785e+01   1.5405767e+01
   2.1737864e+01   1.9091984e+01   1.5405804e+01
   2.1760889e+01   1.9092195e+01   1.5405844e+01
   2.1785481e+01   1.9092400e+01   1.5405882e+01
   2.1809382e+01   1.9092607e+01   1.5405915e+01
   2.1833222e+01   1.9092814e+01   1.5405949e+01
   2.1857176e+01   1.9093023e+01   1.5405983e+01
   2.1881321e+01   1.9093236e+01   1.5406018e+01
   2.1906082e+01   1.9093449e+01   1.5406060e+01
   2.1929755e+01   1.9093663e+01   1.5406104e+01
   2.1953649e+01   1.9093876e+01   1.5406147e+01
   2.1977560e+01   1.9094088e+01   1.5406191e+01
   2.2001449e+01   1.9094312e+01   1.5406230e+01
   2.2026392e+01   1.9094531e+01   1.5406270e+01
   2.2050958e+01   1.9094749e+01   1.5406309e+01
   2.2075412e+01   1.9094967e+01   1.5406349e+01
   2.2100007e+01   1.9095182e+01   1.5406381e+01
   2.2124096e+01   1.9095398e+01   1.5406413e+01
   2.2148476e+01   1.9095612e+01   1.5406445e+01
   2.2172603e+01   1.9095830e+01   1.5406478e+01
   2.2197415e+01   1.9096033e+01   1.5406506e+01
   2.2221544e+01   1.9096243e+01   1.5406535e+01
   2.2246543e+01   1.9096444e+01   1.5406563e+01
   2.2270646e+01   1.9096645e+01   1.5406592e+01
   2.2294879e+01   1.9096884e+01   1.5406647e+01
   2.2319019e+01   1.9097130e+01   1.5406703e+01
   2.2344031e+01   1.9097368e+01   1.5406758e+01
   2.2368324e+01   1.9097606e+01   1.5406814e+01
   2.2392657e+01   1.9097869e+01   1.5406875e+01
   2.2419644e+01   1.9098109e+01   1.5406931e+01
   2.2444422e+01   1.9098341e+01   1.5406986e+01
   2.2468443e+01   1.9098571e+01   1.5407041e+01
   2.2492457e+01   1.9098802e+01   1.5407096e+01
   2.2516466e+01   1.9099035e+01   1.5407152e+01
   2.2540883e+01   1.9099272e+01   1.5407209e+01
   2.2565821e+01   1.9099499e+01   1.5407264e+01
   2.2589817e+01   1.9099727e+01   1.5407319e+01
   2.2613919e+01   1.9099954e+01   1.5407375e+01
   2.2638108e+01   1.9100190e+01   1.5407433e+01
   2.2663283e+01   1.9100411e+01   1.5407487e+01
   2.2686995e+01   1.9100628e+01   1.5407541e+01
   2.2710341e+01   1.9100827e+01   1.5407591e+01
   2.2731775e+01   1.9101027e+01   1.5407641e+01
   2.2753406e+01   1.9101225e+01   1.5407691e+01
   2.2774963e+01   1.9101434e+01   1.5407743e+01
   2.2797661e+01   1.9101651e+01   1.5407798e+01
   2.2821416e+01   1.9101874e+01   1.5407855e+01
   2.2845865e+01   1.9102092e+01   1.5407911e+01
   2.2869894e+01   1.9102305e+01   1.5407966e+01
   2.2893458e+01   1.9102518e+01   1.5408020e+01
   2.2917031e+01   1.9102731e+01   1.5408075e+01
   2.2940704e+01   1.9102947e+01   1.5408132e+01
   2.2964808e+01   1.9103157e+01   1.5408187e+01
   2.2988401e+01   1.9103369e+01   1.5408242e+01
   2.3012223e+01   1.9103583e+01   1.5408299e+01
   2.3036351e+01   1.9103791e+01   1.5408354e+01
   2.3059979e+01   1.9104000e+01   1.5408409e+01
   2.3083719e+01   1.9104215e+01   1.5408466e+01
   2.3108187e+01   1.9104427e+01   1.5408523e+01
   2.3132523e+01   1.9104639e+01   1.5408580e+01
   2.3156832e+01   1.9104849e+01   1.5408637e+01
   2.3180985e+01   1.9105065e+01   1.5408696e+01
   2.3206047e+01   1.9105271e+01   1.5408752e+01
   2.3229980e+01   1.9105480e+01   1.5408809e+01
   2.3254248e+01   1.9105688e+01   1.5408866e+01
   2.3278542e+01   1.9105897e+01   1.5408924e+01
   2.3303109e+01   1.9106103e+01   1.5408981e+01
   2.3327381e+01   1.9106314e+01   1.5409039e+01
   2.3352246e+01   1.9106516e+01   1.5409095e+01
   2.3376175e+01   1.9106714e+01   1.5409151e+01
   2.3399814e+01   1.9106923e+01   1.5409209e+01
   2.3424648e+01   1.9107128e+01   1.5409267e+01
   2.3449278e+01   1.9107334e+01   1.5409326e+01
   2.3474009e+01   1.9107538e+01   1.5409384e+01
   2.3498635e+01   1.9107744e+01   1.5409442e+01
   2.3523516e+01   1.9107947e+01   1.5409500e+01
   2.3548181e+01   1.9108145e+01   1.5409557e+01
   2.3572366e+01   1.9108352e+01   1.5409617e+01
   2.3597604e+01   1.9108548e+01   1.5409674e+01
   2.3621729e+01   1.9108753e+01   1.5409733e+01
   2.3646886e+01   1.9108950e+01   1.5409790e+01
   2.3671210e+01   1.9109142e+01   1.5409846e+01
   2.3695000e+01   1.9109322e+01   1.5409899e+01
   2.3717407e+01   1.9109493e+01   1.5409949e+01
   2.3738784e+01   1.9109665e+01   1.5410000e+01
   2.3760316e+01   1.9109862e+01   1.5410058e+01
   2.3785054e+01   1.9110051e+01   1.5410114e+01
   2.3808775e+01   1.9110241e+01   1.5410171e+01
   2.3832889e+01   1.9110428e+01   1.5410227e+01
   2.3856592e+01   1.9110615e+01   1.5410283e+01
   2.3880373e+01   1.9110814e+01   1.5410342e+01
   2.3905666e+01   1.9111002e+01   1.5410399e+01
   2.3929804e+01   1.9111197e+01   1.5410458e+01
   2.3954835e+01   1.9111384e+01   1.5410515e+01
   2.3978960e+01   1.9111576e+01   1.5410573e+01
   2.4003780e+01   1.9111758e+01   1.5410629e+01
   2.4027458e+01   1.9111947e+01   1.5410686e+01
   2.4052011e+01   1.9112141e+01   1.5410746e+01
   2.4077325e+01   1.9112325e+01   1.5410802e+01
   2.4101449e+01   1.9112517e+01   1.5410862e+01
   2.4126752e+01   1.9112708e+01   1.5410921e+01
   2.4151926e+01   1.9112891e+01   1.5410977e+01
   2.4176157e+01   1.9113085e+01   1.5411038e+01
   2.4201974e+01   1.9113272e+01   1.5411096e+01
   2.4226853e+01   1.9113458e+01   1.5411155e+01
   2.4251794e+01   1.9113645e+01   1.5411213e+01
   2.4276880e+01   1.9113824e+01   1.5411270e+01
   2.4300996e+01   1.9114014e+01   1.5411329e+01
   2.4326548e+01   1.9114193e+01   1.5411386e+01
   2.4350899e+01   1.9114371e+01   1.5411443e+01
   2.4375105e+01   1.9114552e+01   1.5411500e+01
   2.4399797e+01   1.9114727e+01   1.5411556e+01
   2.4423720e+01   1.9114899e+01   1.5411611e+01
   2.4447381e+01   1.9115075e+01   1.5411667e+01
   2.4471652e+01   1.9115253e+01   1.5411724e+01
   2.4496166e+01   1.9115428e+01   1.5411781e+01
   2.4520420e+01   1.9115604e+01   1.5411838e+01
   2.4544987e+01   1.9115777e+01   1.5411894e+01
   2.4569160e+01   1.9115951e+01   1.5411950e+01
   2.4593490e+01   1.9116125e+01   1.5412006e+01
   2.4617934e+01   1.9116307e+01   1.5412066e+01
   2.4643577e+01   1.9116479e+01   1.5412122e+01
   2.4667860e+01   1.9116650e+01   1.5412178e+01
   2.4692171e+01   1.9116810e+01   1.5412230e+01
   2.4714856e+01   1.9116961e+01   1.5412280e+01
   2.4736437e+01   1.9117110e+01   1.5412329e+01
   2.4757730e+01   1.9117263e+01   1.5412379e+01
   2.4779676e+01   1.9117427e+01   1.5412434e+01
   2.4803342e+01   1.9117596e+01   1.5412490e+01
   2.4827728e+01   1.9117766e+01   1.5412546e+01
   2.4852443e+01   1.9117930e+01   1.5412601e+01
   2.4876148e+01   1.9118094e+01   1.5412656e+01
   2.4900168e+01   1.9118263e+01   1.5412712e+01
   2.4924883e+01   1.9118425e+01   1.5412766e+01
   2.4948587e+01   1.9118588e+01   1.5412821e+01
   2.4972668e+01   1.9118748e+01   1.5412875e+01
   2.4996264e+01   1.9118908e+01   1.5412929e+01
   2.5019920e+01   1.9119071e+01   1.5412984e+01
   2.5044104e+01   1.9119229e+01   1.5413037e+01
   2.5067661e+01   1.9119389e+01   1.5413091e+01
   2.5091587e+01   1.9119550e+01   1.5413146e+01
   2.5115703e+01   1.9119709e+01   1.5413200e+01
   2.5139708e+01   1.9119871e+01   1.5413255e+01
   2.5164134e+01   1.9120032e+01   1.5413310e+01
   2.5188478e+01   1.9120189e+01   1.5413364e+01
   2.5212389e+01   1.9120347e+01   1.5413418e+01
   2.5236381e+01   1.9120503e+01   1.5413471e+01
   2.5260215e+01   1.9120664e+01   1.5413527e+01
   2.5284889e+01   1.9120825e+01   1.5413582e+01
   2.5309717e+01   1.9120982e+01   1.5413637e+01
   2.5333980e+01   1.9121147e+01   1.5413694e+01
   2.5359437e+01   1.9121301e+01   1.5413747e+01
   2.5383287e+01   1.9121459e+01   1.5413802e+01
   2.5407887e+01   1.9121611e+01   1.5413855e+01
   2.5431681e+01   1.9121763e+01   1.5413908e+01
   2.5455547e+01   1.9121917e+01   1.5413961e+01
   2.5479779e+01   1.9122070e+01   1.5414015e+01
   2.5503913e+01   1.9122220e+01   1.5414067e+01
   2.5527585e+01   1.9122371e+01   1.5414120e+01
   2.5551502e+01   1.9122530e+01   1.5414176e+01
   2.5576881e+01   1.9122681e+01   1.5414229e+01
   2.5601049e+01   1.9122840e+01   1.5414285e+01
   2.5626504e+01   1.9122991e+01   1.5414338e+01
   2.5650657e+01   1.9123141e+01   1.5414391e+01
   2.5674864e+01   1.9123453e+01   1.5414443e+01
   2.5698397e+01   1.9123746e+01   1.5414493e+01
   2.5720685e+01   1.9124024e+01   1.5414540e+01
   2.5742087e+01   1.9124298e+01   1.5414588e+01
   2.5763345e+01   1.9124666e+01   1.5414646e+01
   2.5784754e+01   1.9125053e+01   1.5414709e+01
   2.5807554e+01   1.9125453e+01   1.5414775e+01
   2.5831439e+01   1.9125846e+01   1.5414841e+01
   2.5855159e+01   1.9126294e+01   1.5414898e+01
   2.5878836e+01   1.9126759e+01   1.5414960e+01
   2.5903795e+01   1.9127199e+01   1.5415019e+01
   2.5927755e+01   1.9127655e+01   1.5415082e+01
   2.5952939e+01   1.9128170e+01   1.5415158e+01
   2.5978747e+01   1.9128657e+01   1.5415232e+01
   2.6003560e+01   1.9129119e+01   1.5415303e+01
   2.6027447e+01   1.9129588e+01   1.5415377e+01
   2.6052083e+01   1.9130090e+01   1.5415458e+01
   2.6078920e+01   1.9130539e+01   1.5415531e+01
   2.6103263e+01   1.9130978e+01   1.5415604e+01
   2.6127439e+01   1.9131424e+01   1.5415680e+01
   2.6152401e+01   1.9131850e+01   1.5415754e+01
   2.6176686e+01   1.9132268e+01   1.5415828e+01
   2.6200941e+01   1.9132687e+01   1.5415903e+01
   2.6225592e+01   1.9133099e+01   1.5415979e+01
   2.6250159e+01   1.9133492e+01   1.5416043e+01
   2.6274412e+01   1.9133891e+01   1.5416110e+01
   2.6299392e+01   1.9134279e+01   1.5416177e+01
   2.6323989e+01   1.9134655e+01   1.5416242e+01
   2.6348245e+01   1.9135022e+01   1.5416305e+01
   2.6372253e+01   1.9135400e+01   1.5416371e+01
   2.6397429e+01   1.9135759e+01   1.5416434e+01
   2.6421632e+01   1.9136119e+01   1.5416499e+01
   2.6446303e+01   1.9136433e+01   1.5416545e+01
   2.6470161e+01   1.9136752e+01   1.5416593e+01
   2.6494656e+01   1.9137061e+01   1.5416641e+01
   2.6518830e+01   1.9137367e+01   1.5416690e+01
   2.6543081e+01   1.9137657e+01   1.5416737e+01
   2.6566962e+01   1.9137945e+01   1.5416785e+01
   2.6591087e+01   1.9138231e+01   1.5416834e+01
   2.6615353e+01   1.9138506e+01   1.5416882e+01
   2.6639072e+01   1.9138786e+01   1.5416933e+01
   2.6663557e+01   1.9139052e+01   1.5416981e+01
   2.6687131e+01   1.9139311e+01   1.5417030e+01
   2.6710324e+01   1.9139547e+01   1.5417075e+01
   2.6731856e+01   1.9139781e+01   1.5417122e+01
   2.6753363e+01   1.9140012e+01   1.5417169e+01
   2.6774963e+01   1.9140259e+01   1.5417221e+01
   2.6798309e+01   1.9140514e+01   1.5417275e+01
   2.6822716e+01   1.9140778e+01   1.5417336e+01
   2.6847402e+01   1.9141030e+01   1.5417397e+01
   2.6871348e+01   1.9141281e+01   1.5417457e+01
   2.6895407e+01   1.9141527e+01   1.5417517e+01
   2.6919388e+01   1.9141793e+01   1.5417595e+01
   2.6943417e+01   1.9142059e+01   1.5417673e+01
   2.6967643e+01   1.9142319e+01   1.5417750e+01
   2.6991781e+01   1.9142577e+01   1.5417827e+01
   2.7015940e+01   1.9142837e+01   1.5417910e+01
   2.7039931e+01   1.9143096e+01   1.5417993e+01
   2.7064193e+01   1.9143346e+01   1.5418073e+01
   2.7087800e+01   1.9143593e+01   1.5418154e+01
   2.7111547e+01   1.9143849e+01   1.5418240e+01
   2.7136055e+01   1.9144100e+01   1.5418325e+01
   2.7160409e+01   1.9144352e+01   1.5418412e+01
   2.7185109e+01   1.9144593e+01   1.5418495e+01
   2.7209086e+01   1.9144837e+01   1.5418584e+01
   2.7233083e+01   1.9145078e+01   1.5418673e+01
   2.7256991e+01   1.9145315e+01   1.5418761e+01
   2.7280775e+01   1.9145558e+01   1.5418851e+01
   2.7305514e+01   1.9145794e+01   1.5418940e+01
   2.7329888e+01   1.9146026e+01   1.5419027e+01
   2.7354140e+01   1.9146256e+01   1.5419114e+01
   2.7378543e+01   1.9146492e+01   1.5419204e+01
   2.7403805e+01   1.9146714e+01   1.5419290e+01
   2.7427958e+01   1.9146931e+01   1.5419373e+01
   2.7451778e+01   1.9147148e+01   1.5419457e+01
   2.7475942e+01   1.9147362e+01   1.5419541e+01
   2.7500104e+01   1.9147579e+01   1.5419626e+01
   2.7524915e+01   1.9147786e+01   1.5419708e+01
   2.7548866e+01   1.9147991e+01   1.5419789e+01
   2.7572898e+01   1.9148199e+01   1.5419872e+01
   2.7597455e+01   1.9148399e+01   1.5419952e+01
   2.7621501e+01   1.9148604e+01   1.5420035e+01
   2.7646469e+01   1.9148799e+01   1.5420114e+01
   2.7670433e+01   1.9148998e+01   1.5420195e+01
   2.7695225e+01   1.9149177e+01   1.5420268e+01
   2.7717694e+01   1.9149345e+01   1.5420338e+01
   2.7739137e+01   1.9149511e+01   1.5420406e+01
   2.7760459e+01   1.9149684e+01   1.5420478e+01
   2.7783014e+01   1.9149865e+01   1.5420554e+01
   2.7806833e+01   1.9150055e+01   1.5420633e+01
   2.7832195e+01   1.9150233e+01   1.5420708e+01
   2.7856135e+01   1.9150416e+01   1.5420786e+01
   2.7881148e+01   1.9150594e+01   1.5420862e+01
   2.7905782e+01   1.9150775e+01   1.5420939e+01
   2.7931106e+01   1.9150941e+01   1.5421011e+01
   2.7954658e+01   1.9151111e+01   1.5421084e+01
   2.7978928e+01   1.9151275e+01   1.5421156e+01
   2.8002757e+01   1.9151436e+01   1.5421226e+01
   2.8026374e+01   1.9151595e+01   1.5421296e+01
   2.8049945e+01   1.9151754e+01   1.5421365e+01
   2.8073654e+01   1.9151918e+01   1.5421438e+01
   2.8098568e+01   1.9152080e+01   1.5421510e+01
   2.8123448e+01   1.9152236e+01   1.5421580e+01
   2.8147671e+01   1.9152388e+01   1.5421648e+01
   2.8171514e+01   1.9152545e+01   1.5421718e+01
   2.8196440e+01   1.9152693e+01   1.5421785e+01
   2.8220226e+01   1.9152844e+01   1.5421854e+01
   2.8244711e+01   1.9152988e+01   1.5421920e+01
   2.8268377e+01   1.9153133e+01   1.5421986e+01
   2.8292549e+01   1.9153277e+01   1.5422052e+01
   2.8316612e+01   1.9153412e+01   1.5422115e+01
   2.8339493e+01   1.9153537e+01   1.5422173e+01
   2.8360950e+01   1.9153663e+01   1.5422231e+01
   2.8382781e+01   1.9153793e+01   1.5422292e+01
   2.8405582e+01   1.9153929e+01   1.5422356e+01
   2.8429610e+01   1.9154064e+01   1.5422419e+01
   2.8453680e+01   1.9154199e+01   1.5422484e+01
   2.8478241e+01   1.9154331e+01   1.5422546e+01
   2.8502218e+01   1.9154467e+01   1.5422611e+01
   2.8527491e+01   1.9154600e+01   1.5422675e+01
   2.8552320e+01   1.9154728e+01   1.5422737e+01
   2.8576487e+01   1.9154858e+01   1.5422799e+01
   2.8601227e+01   1.9154989e+01   1.5422863e+01
   2.8626612e+01   1.9155113e+01   1.5422923e+01
   2.8650647e+01   1.9155252e+01   1.5422987e+01
   2.8674628e+01   1.9155387e+01   1.5423049e+01
   2.8698099e+01   1.9155517e+01   1.5423110e+01
   2.8720986e+01   1.9155648e+01   1.5423171e+01
   2.8744273e+01   1.9155776e+01   1.5423230e+01
   2.8767174e+01   1.9155910e+01   1.5423292e+01
   2.8791494e+01   1.9156042e+01   1.5423354e+01
   2.8815706e+01   1.9156169e+01   1.5423414e+01
   2.8839265e+01   1.9156307e+01   1.5423482e+01
   2.8863063e+01   1.9156442e+01   1.5423550e+01
   2.8886685e+01   1.9156582e+01   1.5423620e+01
   2.8911365e+01   1.9156714e+01   1.5423686e+01
   2.8934968e+01   1.9156857e+01   1.5423758e+01
   2.8959054e+01   1.9156998e+01   1.5423829e+01
   2.8982982e+01   1.9157138e+01   1.5423899e+01
   2.9006977e+01   1.9157276e+01   1.5423970e+01
   2.9030929e+01   1.9157411e+01   1.5424038e+01
   2.9054610e+01   1.9157546e+01   1.5424106e+01
   2.9078552e+01   1.9157685e+01   1.5424176e+01
   2.9103317e+01   1.9157825e+01   1.5424248e+01
   2.9128649e+01   1.9157958e+01   1.5424316e+01
   2.9153042e+01   1.9158088e+01   1.5424383e+01
   2.9177270e+01   1.9158217e+01   1.5424450e+01
   2.9201494e+01   1.9158348e+01   1.5424519e+01
   2.9226417e+01   1.9158479e+01   1.5424587e+01
   2.9250864e+01   1.9158611e+01   1.5424656e+01
   2.9275780e+01   1.9158740e+01   1.5424724e+01
   2.9300341e+01   1.9158874e+01   1.5424796e+01
   2.9326259e+01   1.9159001e+01   1.5424862e+01
   2.9350629e+01   1.9159125e+01   1.5424928e+01
   2.9374701e+01   1.9159252e+01   1.5424996e+01
   2.9399670e+01   1.9159377e+01   1.5425062e+01
   2.9424396e+01   1.9159502e+01   1.5425127e+01
   2.9449019e+01   1.9159628e+01   1.5425193e+01
   2.9474029e+01   1.9159748e+01   1.5425255e+01
   2.9498104e+01   1.9159872e+01   1.5425321e+01
   2.9523359e+01   1.9159992e+01   1.5425383e+01
   2.9547715e+01   1.9160109e+01   1.5425445e+01
   2.9571855e+01   1.9160224e+01   1.5425506e+01
   2.9595766e+01   1.9160337e+01   1.5425566e+01
   2.9619400e+01   1.9160452e+01   1.5425628e+01
   2.9643737e+01   1.9160564e+01   1.5425688e+01
   2.9667664e+01   1.9160678e+01   1.5425749e+01
   2.9692068e+01   1.9160785e+01   1.5425807e+01
   2.9715297e+01   1.9160883e+01   1.5425860e+01
   2.9736682e+01   1.9160983e+01   1.5425914e+01
   2.9758784e+01   1.9161082e+01   1.5425968e+01
   2.9780792e+01   1.9161190e+01   1.5426027e+01
   2.9804905e+01   1.9161296e+01   1.5426085e+01
   2.9828881e+01   1.9161402e+01   1.5426144e+01
   2.9853152e+01   1.9161506e+01   1.5426201e+01
   2.9877018e+01   1.9161610e+01   1.5426259e+01
   2.9901152e+01   1.9161717e+01   1.5426318e+01
   2.9925957e+01   1.9161818e+01   1.5426374e+01
   2.9949911e+01   1.9161919e+01   1.5426431e+01
   2.9973905e+01   1.9162021e+01   1.5426488e+01
   2.9998420e+01   1.9162120e+01   1.5426544e+01
   3.0022361e+01   1.9162219e+01   1.5426600e+01
   3.0046481e+01   1.9162316e+01   1.5426654e+01
   3.0070342e+01   1.9162413e+01   1.5426709e+01
   3.0094302e+01   1.9162509e+01   1.5426764e+01
   3.0118302e+01   1.9162605e+01   1.5426819e+01
   3.0142605e+01   1.9162702e+01   1.5426875e+01
   3.0167342e+01   1.9162796e+01   1.5426928e+01
   3.0191341e+01   1.9162889e+01   1.5426982e+01
   3.0215359e+01   1.9162981e+01   1.5427035e+01
   3.0239437e+01   1.9163073e+01   1.5427088e+01
   3.0263685e+01   1.9163163e+01   1.5427140e+01
   3.0287427e+01   1.9163252e+01   1.5427193e+01
   3.0311371e+01   1.9163341e+01   1.5427244e+01
   3.0335330e+01   1.9163430e+01   1.5427296e+01
   3.0359463e+01   1.9163517e+01   1.5427348e+01
   3.0383466e+01   1.9163606e+01   1.5427398e+01
   3.0407466e+01   1.9163695e+01   1.5427449e+01
   3.0431586e+01   1.9163781e+01   1.5427498e+01
   3.0455166e+01   1.9163867e+01   1.5427548e+01
   3.0478994e+01   1.9163945e+01   1.5427591e+01
   3.0504123e+01   1.9164019e+01   1.5427633e+01
   3.0528352e+01   1.9164094e+01   1.5427675e+01
   3.0552916e+01   1.9164167e+01   1.5427716e+01
   3.0577250e+01   1.9164236e+01   1.5427757e+01
   3.0601230e+01   1.9164307e+01   1.5427798e+01
   3.0626297e+01   1.9164375e+01   1.5427839e+01
   3.0650355e+01   1.9164444e+01   1.5427879e+01
   3.0674813e+01   1.9164527e+01   1.5427930e+01
   3.0704680e+01   1.9164591e+01   1.5427969e+01
   3.0728360e+01   1.9164649e+01   1.5428005e+01
   3.0749644e+01   1.9164707e+01   1.5428041e+01
   3.0771017e+01   1.9164768e+01   1.5428079e+01
   3.0793312e+01   1.9164833e+01   1.5428120e+01
   3.0817364e+01   1.9164900e+01   1.5428162e+01
   3.0842192e+01   1.9164968e+01   1.5428205e+01
   3.0867861e+01   1.9165033e+01   1.5428246e+01
   3.0892123e+01   1.9165099e+01   1.5428288e+01
   3.0917133e+01   1.9165162e+01   1.5428328e+01
   3.0941251e+01   1.9165227e+01   1.5428370e+01
   3.0966228e+01   1.9165290e+01   1.5428410e+01
   3.0990458e+01   1.9165352e+01   1.5428449e+01
   3.1014728e+01   1.9165415e+01   1.5428490e+01
   3.1039498e+01   1.9165476e+01   1.5428529e+01
   3.1063470e+01   1.9165537e+01   1.5428568e+01
   3.1087569e+01   1.9165598e+01   1.5428607e+01
   3.1111805e+01   1.9165658e+01   1.5428647e+01
   3.1136233e+01   1.9165719e+01   1.5428686e+01
   3.1160754e+01   1.9165779e+01   1.5428725e+01
   3.1185213e+01   1.9165838e+01   1.5428763e+01
   3.1209302e+01   1.9165896e+01   1.5428801e+01
   3.1233410e+01   1.9165953e+01   1.5428839e+01
   3.1257161e+01   1.9166010e+01   1.5428876e+01
   3.1280800e+01   1.9166068e+01   1.5428914e+01
   3.1305478e+01   1.9166125e+01   1.5428951e+01
   3.1329602e+01   1.9166185e+01   1.5428991e+01
   3.1355089e+01   1.9166242e+01   1.5429028e+01
   3.1379508e+01   1.9166299e+01   1.5429066e+01
   3.1403881e+01   1.9166354e+01   1.5429102e+01
   3.1427785e+01   1.9166409e+01   1.5429139e+01
   3.1452003e+01   1.9166464e+01   1.5429175e+01
   3.1476411e+01   1.9166519e+01   1.5429212e+01
   3.1500723e+01   1.9166576e+01   1.5429250e+01
   3.1526289e+01   1.9166629e+01   1.5429285e+01
   3.1550010e+01   1.9166683e+01   1.5429321e+01
   3.1575176e+01   1.9166735e+01   1.5429357e+01
   3.1599831e+01   1.9166792e+01   1.5429395e+01
   3.1626457e+01   1.9166842e+01   1.5429429e+01
   3.1650437e+01   1.9166895e+01   1.5429464e+01
   3.1675536e+01   1.9166955e+01   1.5429505e+01
   3.1704711e+01   1.9167004e+01   1.5429538e+01
   3.1728477e+01   1.9167048e+01   1.5429568e+01
   3.1749716e+01   1.9167092e+01   1.5429597e+01
   3.1771092e+01   1.9167138e+01   1.5429627e+01
   3.1793470e+01   1.9167187e+01   1.5429659e+01
   3.1817327e+01   1.9167236e+01   1.5429691e+01
   3.1841625e+01   1.9167286e+01   1.5429725e+01
   3.1866511e+01   1.9167334e+01   1.5429757e+01
   3.1890529e+01   1.9167383e+01   1.5429790e+01
   3.1914900e+01   1.9167431e+01   1.5429822e+01
   3.1939111e+01   1.9167479e+01   1.5429854e+01
   3.1963623e+01   1.9167526e+01   1.5429886e+01
   3.1987511e+01   1.9167574e+01   1.5429918e+01
   3.2011951e+01   1.9167621e+01   1.5429950e+01
   3.2036463e+01   1.9167667e+01   1.5429981e+01
   3.2060619e+01   1.9167714e+01   1.5430014e+01
   3.2085346e+01   1.9167760e+01   1.5430046e+01
   3.2110023e+01   1.9167805e+01   1.5430077e+01
   3.2133979e+01   1.9167850e+01   1.5430107e+01
   3.2158060e+01   1.9167896e+01   1.5430138e+01
   3.2182620e+01   1.9167941e+01   1.5430167e+01
   3.2206670e+01   1.9167984e+01   1.5430197e+01
   3.2230377e+01   1.9168029e+01   1.5430227e+01
   3.2254857e+01   1.9168073e+01   1.5430256e+01
   3.2278891e+01   1.9168118e+01   1.5430286e+01
   3.2303652e+01   1.9168162e+01   1.5430316e+01
   3.2328462e+01   1.9168206e+01   1.5430345e+01
   3.2352793e+01   1.9168249e+01   1.5430374e+01
   3.2376877e+01   1.9168291e+01   1.5430402e+01
   3.2400757e+01   1.9168335e+01   1.5430431e+01
   3.2425690e+01   1.9168377e+01   1.5430460e+01
   3.2450292e+01   1.9168420e+01   1.5430488e+01
   3.2474891e+01   1.9168462e+01   1.5430516e+01
   3.2499012e+01   1.9168504e+01   1.5430544e+01
   3.2523799e+01   1.9168550e+01   1.5430573e+01
   3.2548967e+01   1.9168593e+01   1.5430600e+01
   3.2572848e+01   1.9168636e+01   1.5430627e+01
   3.2596704e+01   1.9168679e+01   1.5430654e+01
   3.2620591e+01   1.9168722e+01   1.5430682e+01
   3.2645259e+01   1.9168763e+01   1.5430708e+01
   3.2669057e+01   1.9168804e+01   1.5430735e+01
   3.2693145e+01   1.9168844e+01   1.5430760e+01
   3.2716430e+01   1.9168880e+01   1.5430784e+01
   3.2737780e+01   1.9168917e+01   1.5430807e+01
   3.2759060e+01   1.9168954e+01   1.5430831e+01
   3.2781162e+01   1.9168996e+01   1.5430858e+01
   3.2806232e+01   1.9169036e+01   1.5430884e+01
   3.2830169e+01   1.9169076e+01   1.5430910e+01
   3.2854084e+01   1.9169115e+01   1.5430935e+01
   3.2877930e+01   1.9169154e+01   1.5430961e+01
   3.2901752e+01   1.9169194e+01   1.5430986e+01
   3.2926298e+01   1.9169233e+01   1.5431012e+01
   3.2950181e+01   1.9169271e+01   1.5431036e+01
   3.2973855e+01   1.9169310e+01   1.5431062e+01
   3.2998262e+01   1.9169348e+01   1.5431087e+01
   3.3022148e+01   1.9169386e+01   1.5431112e+01
   3.3046559e+01   1.9169423e+01   1.5431136e+01
   3.3070071e+01   1.9169460e+01   1.5431161e+01
   3.3093924e+01   1.9169497e+01   1.5431185e+01
   3.3117866e+01   1.9169533e+01   1.5431209e+01
   3.3141482e+01   1.9169570e+01   1.5431234e+01
   3.3166303e+01   1.9169607e+01   1.5431258e+01
   3.3190648e+01   1.9169644e+01   1.5431283e+01
   3.3215108e+01   1.9169683e+01   1.5431309e+01
   3.3241148e+01   1.9169719e+01   1.5431333e+01
   3.3265941e+01   1.9169755e+01   1.5431357e+01
   3.3290085e+01   1.9169790e+01   1.5431381e+01
   3.3314524e+01   1.9169826e+01   1.5431404e+01
   3.3338731e+01   1.9169862e+01   1.5431429e+01
   3.3364098e+01   1.9169896e+01   1.5431452e+01
   3.3387858e+01   1.9169933e+01   1.5431475e+01
   3.3411615e+01   1.9169970e+01   1.5431499e+01
   3.3435536e+01   1.9170006e+01   1.5431522e+01
   3.3459279e+01   1.9170042e+01   1.5431546e+01
   3.3483151e+01   1.9170078e+01   1.5431569e+01
   3.3507285e+01   1.9170113e+01   1.5431592e+01
   3.3530966e+01   1.9170150e+01   1.5431616e+01
   3.3555515e+01   1.9170185e+01   1.5431639e+01
   3.3579565e+01   1.9170220e+01   1.5431662e+01
   3.3603529e+01   1.9170255e+01   1.5431685e+01
   3.3628007e+01   1.9170290e+01   1.5431708e+01
   3.3652198e+01   1.9170325e+01   1.5431731e+01
   3.3676766e+01   1.9170367e+01   1.5431759e+01
   3.3705879e+01   1.9170399e+01   1.5431780e+01
   3.3729258e+01   1.9170430e+01   1.5431800e+01
   3.3751090e+01   1.9170464e+01   1.5431823e+01
   3.3775575e+01   1.9170497e+01   1.5431845e+01
   3.3799588e+01   1.9170530e+01   1.5431867e+01
   3.3823723e+01   1.9170563e+01   1.5431889e+01
   3.3847894e+01   1.9170595e+01   1.5431911e+01
   3.3872027e+01   1.9170628e+01   1.5431932e+01
   3.3896294e+01   1.9170660e+01   1.5431954e+01
   3.3920504e+01   1.9170693e+01   1.5431976e+01
   3.3945427e+01   1.9170724e+01   1.5431997e+01
   3.3969451e+01   1.9170756e+01   1.5432018e+01
   3.3993468e+01   1.9170787e+01   1.5432040e+01
   3.4017685e+01   1.9170817e+01   1.5432060e+01
   3.4041449e+01   1.9170849e+01   1.5432082e+01
   3.4066059e+01   1.9170879e+01   1.5432102e+01
   3.4090162e+01   1.9170910e+01   1.5432123e+01
   3.4114404e+01   1.9170940e+01   1.5432143e+01
   3.4138468e+01   1.9170970e+01   1.5432165e+01
   3.4163342e+01   1.9171000e+01   1.5432185e+01
   3.4187494e+01   1.9171030e+01   1.5432205e+01
   3.4211661e+01   1.9171059e+01   1.5432226e+01
   3.4236210e+01   1.9171089e+01   1.5432246e+01
   3.4260494e+01   1.9171118e+01   1.5432266e+01
   3.4285074e+01   1.9171147e+01   1.5432286e+01
   3.4309053e+01   1.9171175e+01   1.5432305e+01
   3.4333109e+01   1.9171203e+01   1.5432325e+01
   3.4357234e+01   1.9171231e+01   1.5432344e+01
   3.4381417e+01   1.9171261e+01   1.5432365e+01
   3.4406730e+01   1.9171289e+01   1.5432384e+01
   3.4431510e+01   1.9171317e+01   1.5432403e+01
   3.4455563e+01   1.9171344e+01   1.5432423e+01
   3.4479802e+01   1.9171372e+01   1.5432442e+01
   3.4504614e+01   1.9171399e+01   1.5432461e+01
   3.4528980e+01   1.9171427e+01   1.5432481e+01
   3.4554148e+01   1.9171454e+01   1.5432499e+01
   3.4578158e+01   1.9171480e+01   1.5432518e+01
   3.4602572e+01   1.9171508e+01   1.5432537e+01
   3.4627911e+01   1.9171534e+01   1.5432556e+01
   3.4652004e+01   1.9171559e+01   1.5432574e+01
   3.4675954e+01   1.9171585e+01   1.5432592e+01
   3.4699748e+01   1.9171608e+01   1.5432608e+01
   3.4721332e+01   1.9171630e+01   1.5432624e+01
   3.4742530e+01   1.9171652e+01   1.5432639e+01
   3.4763726e+01   1.9171675e+01   1.5432656e+01
   3.4785609e+01   1.9171700e+01   1.5432673e+01
   3.4809825e+01   1.9171725e+01   1.5432691e+01
   3.4834089e+01   1.9171750e+01   1.5432709e+01
   3.4858418e+01   1.9171774e+01   1.5432726e+01
   3.4882416e+01   1.9171799e+01   1.5432744e+01
   3.4907147e+01   1.9171823e+01   1.5432761e+01
   3.4931243e+01   1.9171847e+01   1.5432778e+01
   3.4955173e+01   1.9171871e+01   1.5432796e+01
   3.4979514e+01   1.9171896e+01   1.5432814e+01
   3.5005061e+01   1.9171919e+01   1.5432830e+01
   3.5028910e+01   1.9171943e+01   1.5432848e+01
   3.5054041e+01   1.9171967e+01   1.5432865e+01
   3.5078557e+01   1.9171990e+01   1.5432882e+01
   3.5103271e+01   1.9172014e+01   1.5432899e+01
   3.5127935e+01   1.9172037e+01   1.5432915e+01
   3.5152383e+01   1.9172059e+01   1.5432932e+01
   3.5176544e+01   1.9172084e+01   1.5432950e+01
   3.5203030e+01   1.9172104e+01   1.5432964e+01
   3.5225248e+01   1.9172124e+01   1.5432979e+01
   3.5246888e+01   1.9172145e+01   1.5432994e+01
   3.5269899e+01   1.9172168e+01   1.5433011e+01
   3.5294591e+01   1.9172189e+01   1.5433027e+01
   3.5318831e+01   1.9172212e+01   1.5433043e+01
   3.5343797e+01   1.9172233e+01   1.5433058e+01
   3.5367798e+01   1.9172254e+01   1.5433074e+01
   3.5391924e+01   1.9172276e+01   1.5433090e+01
   3.5416540e+01   1.9172297e+01   1.5433105e+01
   3.5440859e+01   1.9172319e+01   1.5433122e+01
   3.5466054e+01   1.9172340e+01   1.5433137e+01
   3.5490248e+01   1.9172360e+01   1.5433152e+01
   3.5514476e+01   1.9172382e+01   1.5433168e+01
   3.5539285e+01   1.9172403e+01   1.5433183e+01
   3.5564570e+01   1.9172423e+01   1.5433198e+01
   3.5588152e+01   1.9172442e+01   1.5433213e+01
   3.5611747e+01   1.9172462e+01   1.5433227e+01
   3.5635650e+01   1.9172482e+01   1.5433242e+01
   3.5659934e+01   1.9172502e+01   1.5433257e+01
   3.5684513e+01   1.9172521e+01   1.5433271e+01
   3.5707811e+01   1.9172539e+01   1.5433284e+01
   3.5729718e+01   1.9172556e+01   1.5433297e+01
   3.5750980e+01   1.9172573e+01   1.5433310e+01
   3.5772758e+01   1.9172593e+01   1.5433324e+01
   3.5797172e+01   1.9172612e+01   1.5433339e+01
   3.5821782e+01   1.9172633e+01   1.5433355e+01
   3.5848915e+01   1.9172652e+01   1.5433369e+01
   3.5872700e+01   1.9172670e+01   1.5433383e+01
   3.5896814e+01   1.9172689e+01   1.5433397e+01
   3.5921589e+01   1.9172708e+01   1.5433411e+01
   3.5946240e+01   1.9172727e+01   1.5433425e+01
   3.5970414e+01   1.9172745e+01   1.5433439e+01
   3.5995379e+01   1.9172764e+01   1.5433453e+01
   3.6019648e+01   1.9172781e+01   1.5433466e+01
   3.6043396e+01   1.9172799e+01   1.5433480e+01
   3.6067431e+01   1.9172817e+01   1.5433493e+01
   3.6091818e+01   1.9172835e+01   1.5433507e+01
   3.6116138e+01   1.9172853e+01   1.5433520e+01
   3.6139830e+01   1.9172871e+01   1.5433534e+01
   3.6164456e+01   1.9172888e+01   1.5433548e+01
   3.6188525e+01   1.9172909e+01   1.5433562e+01
   3.6214464e+01   1.9172927e+01   1.5433576e+01
   3.6238208e+01   1.9172945e+01   1.5433589e+01
   3.6261908e+01   1.9172964e+01   1.5433602e+01
   3.6286651e+01   1.9172984e+01   1.5433616e+01
   3.6310885e+01   1.9173004e+01   1.5433629e+01
   3.6335058e+01   1.9173023e+01   1.5433641e+01
   3.6358972e+01   1.9173043e+01   1.5433655e+01
   3.6383695e+01   1.9173060e+01   1.5433665e+01
   3.6407496e+01   1.9173076e+01   1.5433675e+01
   3.6431472e+01   1.9173093e+01   1.5433686e+01
   3.6455487e+01   1.9173110e+01   1.5433696e+01
   3.6479389e+01   1.9173127e+01   1.5433707e+01
   3.6503705e+01   1.9173144e+01   1.5433718e+01
   3.6527734e+01   1.9173162e+01   1.5433729e+01
   3.6553021e+01   1.9173179e+01   1.5433740e+01
   3.6576701e+01   1.9173195e+01   1.5433750e+01
   3.6601203e+01   1.9173212e+01   1.5433760e+01
   3.6626479e+01   1.9173227e+01   1.5433770e+01
   3.6650414e+01   1.9173243e+01   1.5433779e+01
   3.6674647e+01   1.9173259e+01   1.5433789e+01
   3.6698406e+01   1.9173275e+01   1.5433798e+01
   3.6720817e+01   1.9173289e+01   1.5433807e+01
   3.6742098e+01   1.9173303e+01   1.5433815e+01
   3.6763359e+01   1.9173318e+01   1.5433824e+01
   3.6785265e+01   1.9173334e+01   1.5433834e+01
   3.6808806e+01   1.9173349e+01   1.5433844e+01
   3.6832733e+01   1.9173365e+01   1.5433854e+01
   3.6856765e+01   1.9173381e+01   1.5433864e+01
   3.6881005e+01   1.9173397e+01   1.5433874e+01
   3.6905757e+01   1.9173412e+01   1.5433884e+01
   3.6929973e+01   1.9173428e+01   1.5433894e+01
   3.6954565e+01   1.9173443e+01   1.5433904e+01
   3.6978491e+01   1.9173458e+01   1.5433914e+01
   3.7003124e+01   1.9173473e+01   1.5433924e+01
   3.7027088e+01   1.9173488e+01   1.5433933e+01
   3.7051581e+01   1.9173502e+01   1.5433943e+01
   3.7075798e+01   1.9173517e+01   1.5433953e+01
   3.7099891e+01   1.9173532e+01   1.5433963e+01
   3.7124758e+01   1.9173546e+01   1.5433972e+01
   3.7148814e+01   1.9173561e+01   1.5433982e+01
   3.7173172e+01   1.9173576e+01   1.5433993e+01
   3.7197880e+01   1.9173591e+01   1.5434003e+01
   3.7221976e+01   1.9173606e+01   1.5434013e+01
   3.7247310e+01   1.9173621e+01   1.5434023e+01
   3.7271413e+01   1.9173636e+01   1.5434034e+01
   3.7295774e+01   1.9173651e+01   1.5434044e+01
   3.7320765e+01   1.9173667e+01   1.5434055e+01
   3.7345989e+01   1.9173681e+01   1.5434065e+01
   3.7369983e+01   1.9173696e+01   1.5434075e+01
   3.7394558e+01   1.9173710e+01   1.5434085e+01
   3.7419648e+01   1.9173725e+01   1.5434095e+01
   3.7444695e+01   1.9173740e+01   1.5434106e+01
   3.7470620e+01   1.9173755e+01   1.5434116e+01
   3.7495771e+01   1.9173769e+01   1.5434126e+01
   3.7521558e+01   1.9173783e+01   1.5434136e+01
   3.7545906e+01   1.9173797e+01   1.5434145e+01
   3.7569733e+01   1.9173810e+01   1.5434155e+01
   3.7593771e+01   1.9173824e+01   1.5434164e+01
   3.7618205e+01   1.9173837e+01   1.5434173e+01
   3.7642177e+01   1.9173851e+01   1.5434183e+01
   3.7667298e+01   1.9173864e+01   1.5434192e+01
   3.7691268e+01   1.9173877e+01   1.5434201e+01
   3.7714731e+01   1.9173888e+01   1.5434209e+01
   3.7736121e+01   1.9173900e+01   1.5434217e+01
   3.7757367e+01   1.9173911e+01   1.5434225e+01
   3.7778831e+01   1.9173923e+01   1.5434234e+01
   3.7801421e+01   1.9173936e+01   1.5434243e+01
   3.7826118e+01   1.9173949e+01   1.5434252e+01
   3.7851132e+01   1.9173962e+01   1.5434261e+01
   3.7875789e+01   1.9173974e+01   1.5434270e+01
   3.7899840e+01   1.9173987e+01   1.5434279e+01
   3.7924533e+01   1.9173999e+01   1.5434288e+01
   3.7948642e+01   1.9174011e+01   1.5434296e+01
   3.7973152e+01   1.9174023e+01   1.5434305e+01
   3.7997159e+01   1.9174035e+01   1.5434313e+01
   3.8021183e+01   1.9174047e+01   1.5434322e+01
   3.8046333e+01   1.9174059e+01   1.5434331e+01
   3.8070463e+01   1.9174070e+01   1.5434339e+01
   3.8094499e+01   1.9174082e+01   1.5434347e+01
   3.8118982e+01   1.9174093e+01   1.5434356e+01
   3.8143316e+01   1.9174105e+01   1.5434364e+01
   3.8167569e+01   1.9174116e+01   1.5434372e+01
   3.8191433e+01   1.9174127e+01   1.5434380e+01
   3.8215682e+01   1.9174138e+01   1.5434388e+01
   3.8239767e+01   1.9174148e+01   1.5434395e+01
   3.8263463e+01   1.9174159e+01   1.5434403e+01
   3.8287356e+01   1.9174169e+01   1.5434411e+01
   3.8311937e+01   1.9174179e+01   1.5434418e+01
   3.8335940e+01   1.9174190e+01   1.5434426e+01
   3.8360296e+01   1.9174200e+01   1.5434433e+01
   3.8385024e+01   1.9174210e+01   1.5434440e+01
   3.8408786e+01   1.9174219e+01   1.5434447e+01
   3.8432916e+01   1.9174228e+01   1.5434454e+01
   3.8457001e+01   1.9174236e+01   1.5434461e+01
   3.8481205e+01   1.9174245e+01   1.5434469e+01
   3.8505927e+01   1.9174253e+01   1.5434475e+01
   3.8529910e+01   1.9174262e+01   1.5434481e+01
   3.8554361e+01   1.9174270e+01   1.5434488e+01
   3.8578607e+01   1.9174278e+01   1.5434494e+01
   3.8603890e+01   1.9174286e+01   1.5434501e+01
   3.8628007e+01   1.9174294e+01   1.5434507e+01
   3.8651748e+01   1.9174302e+01   1.5434513e+01
   3.8675785e+01   1.9174310e+01   1.5434519e+01
   3.8700128e+01   1.9174318e+01   1.5434525e+01
   3.8722119e+01   1.9174325e+01   1.5434531e+01
   3.8743506e+01   1.9174332e+01   1.5434536e+01
   3.8764991e+01   1.9174339e+01   1.5434542e+01
   3.8786933e+01   1.9174346e+01   1.5434548e+01
   3.8810790e+01   1.9174354e+01   1.5434554e+01
   3.8835019e+01   1.9174361e+01   1.5434560e+01
   3.8859399e+01   1.9174368e+01   1.5434565e+01
   3.8883527e+01   1.9174375e+01   1.5434571e+01
   3.8907469e+01   1.9174383e+01   1.5434577e+01
   3.8931715e+01   1.9174390e+01   1.5434583e+01
   3.8955716e+01   1.9174397e+01   1.5434588e+01
   3.8979697e+01   1.9174404e+01   1.5434594e+01
   3.9004064e+01   1.9174411e+01   1.5434600e+01
   3.9028065e+01   1.9174418e+01   1.5434605e+01
   3.9051887e+01   1.9174425e+01   1.5434611e+01
   3.9075776e+01   1.9174432e+01   1.5434616e+01
   3.9099793e+01   1.9174439e+01   1.5434622e+01
   3.9124384e+01   1.9174446e+01   1.5434627e+01
   3.9148907e+01   1.9174453e+01   1.5434632e+01
   3.9173069e+01   1.9174459e+01   1.5434637e+01
   3.9197558e+01   1.9174465e+01   1.5434642e+01
   3.9221585e+01   1.9174471e+01   1.5434647e+01
   3.9246504e+01   1.9174477e+01   1.5434652e+01
   3.9270767e+01   1.9174483e+01   1.5434658e+01
   3.9295068e+01   1.9174490e+01   1.5434663e+01
   3.9319128e+01   1.9174497e+01   1.5434670e+01
   3.9344391e+01   1.9174503e+01   1.5434675e+01
   3.9368174e+01   1.9174509e+01   1.5434681e+01
   3.9391861e+01   1.9174515e+01   1.5434686e+01
   3.9415824e+01   1.9174522e+01   1.5434692e+01
   3.9439801e+01   1.9174528e+01   1.5434698e+01
   3.9463786e+01   1.9174531e+01   1.5434702e+01
   3.9487536e+01   1.9174534e+01   1.5434707e+01
   3.9511653e+01   1.9174538e+01   1.5434712e+01
   3.9535684e+01   1.9174541e+01   1.5434716e+01
   3.9559619e+01   1.9174544e+01   1.5434721e+01
   3.9584992e+01   1.9174548e+01   1.5434725e+01
   3.9609469e+01   1.9174551e+01   1.5434730e+01
   3.9633911e+01   1.9174554e+01   1.5434734e+01
   3.9657885e+01   1.9174558e+01   1.5434739e+01
   3.9681966e+01   1.9174561e+01   1.5434743e+01
   3.9706197e+01   1.9174564e+01   1.5434747e+01
   3.9727845e+01   1.9174567e+01   1.5434751e+01
   3.9749677e+01   1.9174570e+01   1.5434755e+01
   3.9773714e+01   1.9174573e+01   1.5434759e+01
   3.9798341e+01   1.9174576e+01   1.5434763e+01
   3.9822429e+01   1.9174579e+01   1.5434767e+01
   3.9846604e+01   1.9174581e+01   1.5434770e+01
   3.9870340e+01   1.9174584e+01   1.5434773e+01
   3.9895021e+01   1.9174586e+01   1.5434777e+01
   3.9919023e+01   1.9174588e+01   1.5434780e+01
   3.9943322e+01   1.9174590e+01   1.5434783e+01
   3.9966927e+01   1.9174592e+01   1.5434786e+01
   3.9990861e+01   1.9174594e+01   1.5434790e+01
   4.0014641e+01   1.9174596e+01   1.5434793e+01
   4.0038589e+01   1.9174598e+01   1.5434798e+01
   4.0063485e+01   1.9174601e+01   1.5434802e+01
   4.0087309e+01   1.9174604e+01   1.5434807e+01
   4.0111400e+01   1.9174606e+01   1.5434812e+01
   4.0136047e+01   1.9174609e+01   1.5434816e+01
   4.0160152e+01   1.9174611e+01   1.5434821e+01
   4.0185104e+01   1.9174614e+01   1.5434825e+01
   4.0209256e+01   1.9174616e+01   1.5434830e+01
   4.0233634e+01   1.9174619e+01   1.5434834e+01
   4.0258323e+01   1.9174622e+01   1.5434839e+01
   4.0282532e+01   1.9174624e+01   1.5434843e+01
   4.0308214e+01   1.9174627e+01   1.5434848e+01
   4.0332575e+01   1.9174630e+01   1.5434853e+01
   4.0357601e+01   1.9174633e+01   1.5434857e+01
   4.0381732e+01   1.9174635e+01   1.5434862e+01
   4.0406727e+01   1.9174638e+01   1.5434867e+01
   4.0431082e+01   1.9174641e+01   1.5434871e+01
   4.0456042e+01   1.9174643e+01   1.5434876e+01
   4.0480337e+01   1.9174646e+01   1.5434881e+01
   4.0505294e+01   1.9174648e+01   1.5434886e+01
   4.0529995e+01   1.9174651e+01   1.5434890e+01
   4.0554930e+01   1.9174653e+01   1.5434895e+01
   4.0578950e+01   1.9174656e+01   1.5434900e+01
   4.0603276e+01   1.9174658e+01   1.5434904e+01
   4.0627150e+01   1.9174659e+01   1.5434909e+01
   4.0651837e+01   1.9174661e+01   1.5434914e+01
   4.0675794e+01   1.9174662e+01   1.5434919e+01
   4.0699461e+01   1.9174664e+01   1.5434923e+01
   4.0721526e+01   1.9174666e+01   1.5434929e+01
   4.0744421e+01   1.9174668e+01   1.5434934e+01
   4.0768084e+01   1.9174671e+01   1.5434940e+01
   4.0792173e+01   1.9174673e+01   1.5434945e+01
   4.0816086e+01   1.9174676e+01   1.5434951e+01
   4.0840077e+01   1.9174678e+01   1.5434957e+01
   4.0864867e+01   1.9174681e+01   1.5434962e+01
   4.0889024e+01   1.9174683e+01   1.5434968e+01
   4.0913285e+01   1.9174686e+01   1.5434974e+01
   4.0939583e+01   1.9174688e+01   1.5434979e+01
   4.0963901e+01   1.9174691e+01   1.5434985e+01
   4.0987760e+01   1.9174693e+01   1.5434990e+01
   4.1011945e+01   1.9174695e+01   1.5434995e+01
   4.1036070e+01   1.9174698e+01   1.5435000e+01
   4.1060604e+01   1.9174700e+01   1.5435005e+01
   4.1085890e+01   1.9174702e+01   1.5435010e+01
   4.1110166e+01   1.9174704e+01   1.5435015e+01
   4.1134495e+01   1.9174705e+01   1.5435020e+01
   4.1158547e+01   1.9174706e+01   1.5435024e+01
   4.1183461e+01   1.9174708e+01   1.5435029e+01
   4.1208210e+01   1.9174709e+01   1.5435034e+01
   4.1233045e+01   1.9174710e+01   1.5435038e+01
   4.1257154e+01   1.9174711e+01   1.5435043e+01
   4.1281581e+01   1.9174712e+01   1.5435047e+01
   4.1306509e+01   1.9174713e+01   1.5435052e+01
   4.1330505e+01   1.9174714e+01   1.5435056e+01
   4.1354524e+01   1.9174715e+01   1.5435060e+01
   4.1378773e+01   1.9174716e+01   1.5435065e+01
   4.1403485e+01   1.9174717e+01   1.5435069e+01
   4.1427684e+01   1.9174718e+01   1.5435073e+01
   4.1451704e+01   1.9174719e+01   1.5435077e+01
   4.1476217e+01   1.9174719e+01   1.5435082e+01
   4.1500264e+01   1.9174721e+01   1.5435086e+01
   4.1525065e+01   1.9174722e+01   1.5435090e+01
   4.1549731e+01   1.9174723e+01   1.5435095e+01
   4.1573877e+01   1.9174725e+01   1.5435099e+01
   4.1599269e+01   1.9174721e+01   1.5435103e+01
   4.1623791e+01   1.9174717e+01   1.5435106e+01
   4.1648337e+01   1.9174714e+01   1.5435109e+01
   4.1672309e+01   1.9174710e+01   1.5435112e+01
   4.1696455e+01   1.9174708e+01   1.5435116e+01
   4.1718860e+01   1.9174705e+01   1.5435119e+01
   4.1740076e+01   1.9174703e+01   1.5435122e+01
   4.1761803e+01   1.9174701e+01   1.5435126e+01
   4.1786487e+01   1.9174699e+01   1.5435129e+01
   4.1810099e+01   1.9174696e+01   1.5435133e+01
   4.1834771e+01   1.9174694e+01   1.5435136e+01
   4.1858781e+01   1.9174692e+01   1.5435140e+01
   4.1883651e+01   1.9174690e+01   1.5435143e+01
   4.1907744e+01   1.9174687e+01   1.5435146e+01
   4.1932239e+01   1.9174685e+01   1.5435149e+01
   4.1956303e+01   1.9174683e+01   1.5435152e+01
   4.1980396e+01   1.9174681e+01   1.5435155e+01
   4.2005300e+01   1.9174680e+01   1.5435159e+01
   4.2029468e+01   1.9174678e+01   1.5435162e+01
   4.2053731e+01   1.9174676e+01   1.5435165e+01
   4.2078178e+01   1.9174675e+01   1.5435169e+01
   4.2105174e+01   1.9174674e+01   1.5435172e+01
   4.2129230e+01   1.9174672e+01   1.5435176e+01
   4.2155072e+01   1.9174671e+01   1.5435180e+01
   4.2181089e+01   1.9174670e+01   1.5435183e+01
   4.2206558e+01   1.9174670e+01   1.5435186e+01
   4.2230791e+01   1.9174669e+01   1.5435189e+01
   4.2255254e+01   1.9174668e+01   1.5435193e+01
   4.2279286e+01   1.9174667e+01   1.5435196e+01
   4.2303980e+01   1.9174666e+01   1.5435198e+01
   4.2328233e+01   1.9174665e+01   1.5435201e+01
   4.2352478e+01   1.9174665e+01   1.5435204e+01
   4.2376466e+01   1.9174664e+01   1.5435207e+01
   4.2400529e+01   1.9174663e+01   1.5435210e+01
   4.2425955e+01   1.9174662e+01   1.5435213e+01
   4.2450435e+01   1.9174662e+01   1.5435216e+01
   4.2474611e+01   1.9174661e+01   1.5435219e+01
   4.2500048e+01   1.9174660e+01   1.5435221e+01
   4.2524868e+01   1.9174660e+01   1.5435224e+01
   4.2549560e+01   1.9174659e+01   1.5435227e+01
   4.2573859e+01   1.9174659e+01   1.5435230e+01
   4.2598010e+01   1.9174658e+01   1.5435233e+01
   4.2622062e+01   1.9174658e+01   1.5435235e+01
   4.2647469e+01   1.9174658e+01   1.5435238e+01
   4.2671814e+01   1.9174657e+01   1.5435241e+01
   4.2695817e+01   1.9174657e+01   1.5435244e+01
   4.2718212e+01   1.9174657e+01   1.5435246e+01
   4.2739472e+01   1.9174656e+01   1.5435248e+01
   4.2760819e+01   1.9174656e+01   1.5435251e+01
   4.2782759e+01   1.9174656e+01   1.5435254e+01
   4.2807334e+01   1.9174656e+01   1.5435256e+01
   4.2832286e+01   1.9174656e+01   1.5435259e+01
   4.2856513e+01   1.9174656e+01   1.5435262e+01
   4.2880624e+01   1.9174655e+01   1.5435265e+01
   4.2906309e+01   1.9174655e+01   1.5435267e+01
   4.2930273e+01   1.9174655e+01   1.5435270e+01
   4.2954861e+01   1.9174655e+01   1.5435273e+01
   4.2978830e+01   1.9174655e+01   1.5435275e+01
   4.3003672e+01   1.9174655e+01   1.5435278e+01
   4.3028517e+01   1.9174655e+01   1.5435281e+01
   4.3052770e+01   1.9174655e+01   1.5435284e+01
   4.3076753e+01   1.9174656e+01   1.5435287e+01
   4.3101700e+01   1.9174656e+01   1.5435290e+01
   4.3126654e+01   1.9174656e+01   1.5435292e+01
   4.3150835e+01   1.9174657e+01   1.5435297e+01
   4.3174917e+01   1.9174659e+01   1.5435301e+01
   4.3199871e+01   1.9174660e+01   1.5435305e+01
   4.3224739e+01   1.9174662e+01   1.5435310e+01
   4.3249280e+01   1.9174664e+01   1.5435314e+01
   4.3273276e+01   1.9174666e+01   1.5435318e+01
   4.3297979e+01   1.9174668e+01   1.5435323e+01
   4.3322134e+01   1.9174670e+01   1.5435327e+01
   4.3347357e+01   1.9174672e+01   1.5435331e+01
   4.3371410e+01   1.9174674e+01   1.5435336e+01
   4.3396444e+01   1.9174676e+01   1.5435340e+01
   4.3420198e+01   1.9174677e+01   1.5435344e+01
   4.3444562e+01   1.9174679e+01   1.5435348e+01
   4.3468588e+01   1.9174681e+01   1.5435352e+01
   4.3493558e+01   1.9174683e+01   1.5435356e+01
   4.3517960e+01   1.9174685e+01   1.5435360e+01
   4.3541723e+01   1.9174687e+01   1.5435365e+01
   4.3566484e+01   1.9174689e+01   1.5435369e+01
   4.3590332e+01   1.9174691e+01   1.5435374e+01
   4.3614965e+01   1.9174692e+01   1.5435378e+01
   4.3638715e+01   1.9174694e+01   1.5435382e+01
   4.3662610e+01   1.9174696e+01   1.5435386e+01
   4.3686771e+01   1.9174698e+01   1.5435391e+01
   4.3710283e+01   1.9174700e+01   1.5435394e+01
   4.3731727e+01   1.9174701e+01   1.5435398e+01
   4.3753164e+01   1.9174703e+01   1.5435402e+01
   4.3775090e+01   1.9174705e+01   1.5435406e+01
   4.3798016e+01   1.9174706e+01   1.5435410e+01
   4.3821894e+01   1.9174708e+01   1.5435414e+01
   4.3846209e+01   1.9174710e+01   1.5435418e+01
   4.3869805e+01   1.9174712e+01   1.5435422e+01
   4.3893503e+01   1.9174714e+01   1.5435426e+01
   4.3916996e+01   1.9174716e+01   1.5435430e+01
   4.3940856e+01   1.9174718e+01   1.5435434e+01
   4.3964968e+01   1.9174720e+01   1.5435438e+01
   4.3988687e+01   1.9174721e+01   1.5435442e+01
   4.4012943e+01   1.9174723e+01   1.5435446e+01
   4.4036786e+01   1.9174725e+01   1.5435450e+01
   4.4060886e+01   1.9174727e+01   1.5435454e+01
   4.4085800e+01   1.9174729e+01   1.5435458e+01
   4.4109775e+01   1.9174731e+01   1.5435462e+01
   4.4134046e+01   1.9174733e+01   1.5435466e+01
   4.4158385e+01   1.9174735e+01   1.5435469e+01
   4.4182300e+01   1.9174737e+01   1.5435473e+01
   4.4206957e+01   1.9174739e+01   1.5435477e+01
   4.4232862e+01   1.9174741e+01   1.5435481e+01
   4.4256739e+01   1.9174743e+01   1.5435485e+01
   4.4280953e+01   1.9174745e+01   1.5435489e+01
   4.4305700e+01   1.9174747e+01   1.5435492e+01
   4.4330252e+01   1.9174749e+01   1.5435496e+01
   4.4354494e+01   1.9174752e+01   1.5435500e+01
   4.4378408e+01   1.9174754e+01   1.5435503e+01
   4.4403466e+01   1.9174756e+01   1.5435507e+01
   4.4427871e+01   1.9174758e+01   1.5435511e+01
   4.4452163e+01   1.9174760e+01   1.5435514e+01
   4.4476789e+01   1.9174762e+01   1.5435518e+01
   4.4500799e+01   1.9174764e+01   1.5435521e+01
   4.4525923e+01   1.9174766e+01   1.5435525e+01
   4.4550267e+01   1.9174768e+01   1.5435528e+01
   4.4573958e+01   1.9174770e+01   1.5435532e+01
   4.4597671e+01   1.9174772e+01   1.5435535e+01
   4.4621779e+01   1.9174774e+01   1.5435539e+01
   4.4646458e+01   1.9174776e+01   1.5435542e+01
   4.4670458e+01   1.9174778e+01   1.5435545e+01
   4.4694014e+01   1.9174780e+01   1.5435548e+01
   4.4716690e+01   1.9174782e+01   1.5435551e+01
   4.4738061e+01   1.9174784e+01   1.5435554e+01
   4.4759332e+01   1.9174786e+01   1.5435557e+01
   4.4781109e+01   1.9174788e+01   1.5435561e+01
   4.4805265e+01   1.9174790e+01   1.5435564e+01
   4.4829220e+01   1.9174792e+01   1.5435567e+01
   4.4853524e+01   1.9174794e+01   1.5435570e+01
   4.4877484e+01   1.9174796e+01   1.5435573e+01
   4.4901044e+01   1.9174798e+01   1.5435576e+01
   4.4925281e+01   1.9174800e+01   1.5435580e+01
   4.4949812e+01   1.9174802e+01   1.5435583e+01
   4.4973696e+01   1.9174805e+01   1.5435586e+01
   4.4998360e+01   1.9174807e+01   1.5435589e+01
   4.5022501e+01   1.9174809e+01   1.5435592e+01
   4.5047308e+01   1.9174811e+01   1.5435595e+01
   4.5071453e+01   1.9174813e+01   1.5435598e+01
   4.5095725e+01   1.9174815e+01   1.5435601e+01
   4.5119736e+01   1.9174817e+01   1.5435604e+01
   4.5144656e+01   1.9174819e+01   1.5435607e+01
   4.5168742e+01   1.9174822e+01   1.5435610e+01
   4.5192563e+01   1.9174824e+01   1.5435613e+01
   4.5217203e+01   1.9174826e+01   1.5435616e+01
   4.5241327e+01   1.9174828e+01   1.5435619e+01
   4.5266463e+01   1.9174830e+01   1.5435622e+01
   4.5290307e+01   1.9174832e+01   1.5435625e+01
   4.5314590e+01   1.9174834e+01   1.5435628e+01
   4.5338693e+01   1.9174836e+01   1.5435631e+01
   4.5363172e+01   1.9174839e+01   1.5435634e+01
   4.5386919e+01   1.9174841e+01   1.5435637e+01
   4.5411501e+01   1.9174843e+01   1.5435639e+01
   4.5435686e+01   1.9174845e+01   1.5435642e+01
   4.5459336e+01   1.9174847e+01   1.5435645e+01
   4.5483241e+01   1.9174849e+01   1.5435648e+01
   4.5507217e+01   1.9174851e+01   1.5435650e+01
   4.5531410e+01   1.9174853e+01   1.5435653e+01
   4.5556988e+01   1.9174856e+01   1.5435656e+01
   4.5581100e+01   1.9174858e+01   1.5435659e+01
   4.5605779e+01   1.9174860e+01   1.5435661e+01
   4.5629810e+01   1.9174862e+01   1.5435664e+01
   4.5653668e+01   1.9174864e+01   1.5435667e+01
   4.5678269e+01   1.9174866e+01   1.5435669e+01
   4.5702619e+01   1.9174868e+01   1.5435672e+01
   4.5724618e+01   1.9174870e+01   1.5435674e+01
   4.5746250e+01   1.9174872e+01   1.5435677e+01
   4.5770209e+01   1.9174874e+01   1.5435679e+01
   4.5794119e+01   1.9174876e+01   1.5435682e+01
   4.5818396e+01   1.9174878e+01   1.5435685e+01
   4.5843572e+01   1.9174880e+01   1.5435688e+01
   4.5867741e+01   1.9174882e+01   1.5435690e+01
   4.5891713e+01   1.9174884e+01   1.5435693e+01
   4.5915715e+01   1.9174886e+01   1.5435695e+01
   4.5939533e+01   1.9174887e+01   1.5435698e+01
   4.5963161e+01   1.9174889e+01   1.5435700e+01
   4.5986851e+01   1.9174891e+01   1.5435703e+01
   4.6010759e+01   1.9174893e+01   1.5435705e+01
   4.6034391e+01   1.9174895e+01   1.5435708e+01
   4.6058714e+01   1.9174896e+01   1.5435710e+01
   4.6083431e+01   1.9174898e+01   1.5435713e+01
   4.6107603e+01   1.9174900e+01   1.5435715e+01
   4.6131665e+01   1.9174901e+01   1.5435718e+01
   4.6155698e+01   1.9174902e+01   1.5435720e+01
   4.6179851e+01   1.9174903e+01   1.5435723e+01
   4.6204491e+01   1.9174905e+01   1.5435725e+01
   4.6228485e+01   1.9174906e+01   1.5435728e+01
   4.6252783e+01   1.9174907e+01   1.5435731e+01
   4.6276761e+01   1.9174908e+01   1.5435733e+01
   4.6300833e+01   1.9174910e+01   1.5435735e+01
   4.6325207e+01   1.9174911e+01   1.5435738e+01
   4.6348036e+01   1.9174912e+01   1.5435740e+01
   4.6370709e+01   1.9174913e+01   1.5435742e+01
   4.6394249e+01   1.9174915e+01   1.5435745e+01
   4.6418732e+01   1.9174915e+01   1.5435747e+01
   4.6444462e+01   1.9174916e+01   1.5435750e+01
   4.6468735e+01   1.9174917e+01   1.5435752e+01
   4.6492741e+01   1.9174918e+01   1.5435754e+01
   4.6516818e+01   1.9174919e+01   1.5435756e+01
   4.6540918e+01   1.9174920e+01   1.5435758e+01
   4.6565634e+01   1.9174921e+01   1.5435760e+01
   4.6589762e+01   1.9174922e+01   1.5435762e+01
   4.6613803e+01   1.9174922e+01   1.5435764e+01
   4.6637729e+01   1.9174923e+01   1.5435767e+01
   4.6661746e+01   1.9174924e+01   1.5435769e+01
   4.6686203e+01   1.9174925e+01   1.5435771e+01
   4.6709488e+01   1.9174926e+01   1.5435773e+01
   4.6731073e+01   1.9174927e+01   1.5435775e+01
   4.6752520e+01   1.9174928e+01   1.5435777e+01
   4.6774575e+01   1.9174929e+01   1.5435779e+01
   4.6798359e+01   1.9174930e+01   1.5435781e+01
   4.6822372e+01   1.9174931e+01   1.5435783e+01
   4.6846858e+01   1.9174933e+01   1.5435785e+01
   4.6870467e+01   1.9174934e+01   1.5435787e+01
   4.6894174e+01   1.9174935e+01   1.5435789e+01
   4.6917928e+01   1.9174936e+01   1.5435791e+01
   4.6941760e+01   1.9174937e+01   1.5435794e+01
   4.6966073e+01   1.9174938e+01   1.5435796e+01
   4.6990225e+01   1.9174940e+01   1.5435798e+01
   4.7013983e+01   1.9174941e+01   1.5435800e+01
   4.7037934e+01   1.9174942e+01   1.5435802e+01
   4.7063197e+01   1.9174944e+01   1.5435804e+01
   4.7087560e+01   1.9174945e+01   1.5435806e+01
   4.7111736e+01   1.9174946e+01   1.5435807e+01
   4.7135693e+01   1.9174948e+01   1.5435809e+01
   4.7159486e+01   1.9174949e+01   1.5435811e+01
   4.7183478e+01   1.9174950e+01   1.5435813e+01
   4.7207772e+01   1.9174952e+01   1.5435815e+01
   4.7231856e+01   1.9174953e+01   1.5435817e+01
   4.7256189e+01   1.9174954e+01   1.5435819e+01
   4.7280293e+01   1.9174956e+01   1.5435820e+01
   4.7304277e+01   1.9174957e+01   1.5435822e+01
   4.7327082e+01   1.9174958e+01   1.5435824e+01
   4.7350096e+01   1.9174960e+01   1.5435825e+01
   4.7374014e+01   1.9174962e+01   1.5435828e+01
   4.7398702e+01   1.9174964e+01   1.5435830e+01
   4.7423398e+01   1.9174967e+01   1.5435832e+01
   4.7448147e+01   1.9174969e+01   1.5435834e+01
   4.7472345e+01   1.9174971e+01   1.5435836e+01
   4.7496804e+01   1.9174974e+01   1.5435837e+01
   4.7520970e+01   1.9174976e+01   1.5435840e+01
   4.7546925e+01   1.9174978e+01   1.5435841e+01
   4.7571089e+01   1.9174981e+01   1.5435843e+01
   4.7596151e+01   1.9174983e+01   1.5435845e+01
   4.7620260e+01   1.9174985e+01   1.5435847e+01
   4.7645566e+01   1.9174988e+01   1.5435849e+01
   4.7669695e+01   1.9174990e+01   1.5435851e+01
   4.7694517e+01   1.9174992e+01   1.5435852e+01
   4.7717316e+01   1.9174994e+01   1.5435854e+01
   4.7738601e+01   1.9174996e+01   1.5435855e+01
   4.7759917e+01   1.9174998e+01   1.5435857e+01
   4.7781763e+01   1.9175000e+01   1.5435859e+01
   4.7806445e+01   1.9175003e+01   1.5435860e+01
   4.7830464e+01   1.9175005e+01   1.5435862e+01
   4.7854615e+01   1.9175007e+01   1.5435864e+01
   4.7879156e+01   1.9175010e+01   1.5435865e+01
   4.7903297e+01   1.9175012e+01   1.5435867e+01
   4.7927310e+01   1.9175015e+01   1.5435869e+01
   4.7951968e+01   1.9175017e+01   1.5435871e+01
   4.7976043e+01   1.9175019e+01   1.5435872e+01
   4.8000024e+01   1.9175022e+01   1.5435874e+01
   4.8024506e+01   1.9175024e+01   1.5435876e+01
   4.8048742e+01   1.9175027e+01   1.5435877e+01
   4.8073138e+01   1.9175029e+01   1.5435879e+01
   4.8097058e+01   1.9175031e+01   1.5435881e+01
   4.8121112e+01   1.9175034e+01   1.5435883e+01
   4.8146172e+01   1.9175036e+01   1.5435885e+01
   4.8170443e+01   1.9175038e+01   1.5435887e+01
   4.8194573e+01   1.9175041e+01   1.5435889e+01
   4.8218244e+01   1.9175043e+01   1.5435891e+01
   4.8242332e+01   1.9175045e+01   1.5435893e+01
   4.8267098e+01   1.9175047e+01   1.5435895e+01
   4.8291501e+01   1.9175049e+01   1.5435897e+01
   4.8315974e+01   1.9175051e+01   1.5435899e+01
   4.8340463e+01   1.9175054e+01   1.5435901e+01
   4.8365446e+01   1.9175056e+01   1.5435902e+01
   4.8389696e+01   1.9175058e+01   1.5435904e+01
   4.8414271e+01   1.9175060e+01   1.5435906e+01
   4.8439768e+01   1.9175062e+01   1.5435908e+01
   4.8465412e+01   1.9175065e+01   1.5435910e+01
   4.8491253e+01   1.9175067e+01   1.5435912e+01
   4.8515617e+01   1.9175069e+01   1.5435914e+01
   4.8540034e+01   1.9175071e+01   1.5435915e+01
   4.8563851e+01   1.9175073e+01   1.5435917e+01
   4.8587480e+01   1.9175075e+01   1.5435919e+01
   4.8611509e+01   1.9175077e+01   1.5435921e+01
   4.8635685e+01   1.9175079e+01   1.5435922e+01
   4.8660008e+01   1.9175081e+01   1.5435924e+01
   4.8685487e+01   1.9175083e+01   1.5435926e+01
   4.8708811e+01   1.9175085e+01   1.5435927e+01
   4.8730366e+01   1.9175087e+01   1.5435929e+01
   4.8751751e+01   1.9175089e+01   1.5435930e+01
   4.8773479e+01   1.9175091e+01   1.5435932e+01
   4.8796723e+01   1.9175093e+01   1.5435933e+01
   4.8820860e+01   1.9175096e+01   1.5435935e+01
   4.8846698e+01   1.9175099e+01   1.5435937e+01
   4.8870740e+01   1.9175102e+01   1.5435939e+01
   4.8894697e+01   1.9175105e+01   1.5435940e+01
   4.8918954e+01   1.9175109e+01   1.5435942e+01
   4.8943991e+01   1.9175112e+01   1.5435945e+01
   4.8967954e+01   1.9175116e+01   1.5435947e+01
   4.8992085e+01   1.9175119e+01   1.5435949e+01
   4.9016575e+01   1.9175125e+01   1.5435951e+01
   4.9040926e+01   1.9175131e+01   1.5435954e+01
   4.9065845e+01   1.9175137e+01   1.5435957e+01
   4.9090486e+01   1.9175142e+01   1.5435960e+01
   4.9115208e+01   1.9175148e+01   1.5435962e+01
   4.9139624e+01   1.9175154e+01   1.5435964e+01
   4.9164234e+01   1.9175160e+01   1.5435967e+01
   4.9188775e+01   1.9175166e+01   1.5435969e+01
   4.9213892e+01   1.9175172e+01   1.5435971e+01
   4.9238315e+01   1.9175178e+01   1.5435974e+01
   4.9263214e+01   1.9175184e+01   1.5435976e+01
   4.9287519e+01   1.9175190e+01   1.5435978e+01
   4.9311641e+01   1.9175196e+01   1.5435980e+01
   4.9338234e+01   1.9175202e+01   1.5435982e+01
   4.9363557e+01   1.9175208e+01   1.5435985e+01
   4.9387580e+01   1.9175213e+01   1.5435987e+01
   4.9411779e+01   1.9175219e+01   1.5435989e+01
   4.9436138e+01   1.9175224e+01   1.5435991e+01
   4.9460783e+01   1.9175230e+01   1.5435993e+01
   4.9485302e+01   1.9175235e+01   1.5435995e+01
   4.9507300e+01   1.9175239e+01   1.5435997e+01
   4.9528503e+01   1.9175244e+01   1.5435999e+01
   4.9549442e+01   1.9175249e+01   1.5436001e+01
   4.9570773e+01   1.9175253e+01   1.5436003e+01
   4.9591909e+01   1.9175258e+01   1.5436005e+01
   4.9613288e+01   1.9175263e+01   1.5436007e+01
   4.9635663e+01   1.9175268e+01   1.5436010e+01
   4.9659346e+01   1.9175273e+01   1.5436012e+01
   4.9684055e+01   1.9175279e+01   1.5436015e+01
   4.9712207e+01   1.9175284e+01   1.5436017e+01
   4.9733481e+01   1.9175288e+01   1.5436019e+01
   4.9754638e+01   1.9175293e+01   1.5436021e+01
   4.9775899e+01   1.9175297e+01   1.5436023e+01
   4.9797952e+01   1.9175302e+01   1.5436025e+01
   4.9821904e+01   1.9175307e+01   1.5436028e+01
   4.9846344e+01   1.9175312e+01   1.5436030e+01
   4.9870202e+01   1.9175317e+01   1.5436032e+01
   4.9893711e+01   1.9175322e+01   1.5436034e+01
   4.9917809e+01   1.9175327e+01   1.5436037e+01
   4.9942283e+01   1.9175331e+01   1.5436039e+01
   4.9966266e+01   1.9175336e+01   1.5436042e+01
   4.9990295e+01   1.9175341e+01   1.5436044e+01
   5.0014505e+01   1.9175346e+01   1.5436047e+01
   5.0038537e+01   1.9175351e+01   1.5436050e+01
   5.0063204e+01   1.9175356e+01   1.5436053e+01
   5.0087302e+01   1.9175361e+01   1.5436055e+01
   5.0111521e+01   1.9175366e+01   1.5436058e+01
   5.0135574e+01   1.9175371e+01   1.5436061e+01
   5.0159948e+01   1.9175376e+01   1.5436063e+01
   5.0184535e+01   1.9175381e+01   1.5436066e+01
   5.0208652e+01   1.9175385e+01   1.5436068e+01
   5.0232946e+01   1.9175390e+01   1.5436071e+01
   5.0256945e+01   1.9175395e+01   1.5436073e+01
   5.0281290e+01   1.9175400e+01   1.5436076e+01
   5.0305565e+01   1.9175404e+01   1.5436079e+01
   5.0329561e+01   1.9175409e+01   1.5436081e+01
   5.0354880e+01   1.9175414e+01   1.5436084e+01
   5.0378939e+01   1.9175419e+01   1.5436086e+01
   5.0403164e+01   1.9175423e+01   1.5436089e+01
   5.0427423e+01   1.9175428e+01   1.5436091e+01
   5.0451831e+01   1.9175432e+01   1.5436094e+01
   5.0477024e+01   1.9175437e+01   1.5436096e+01
   5.0501203e+01   1.9175442e+01   1.5436099e+01
   5.0526113e+01   1.9175446e+01   1.5436101e+01
   5.0550344e+01   1.9175450e+01   1.5436104e+01
   5.0574405e+01   1.9175455e+01   1.5436106e+01
   5.0598498e+01   1.9175459e+01   1.5436108e+01
   5.0623582e+01   1.9175464e+01   1.5436111e+01
   5.0647548e+01   1.9175468e+01   1.5436113e+01
   5.0671393e+01   1.9175472e+01   1.5436115e+01
   5.0694791e+01   1.9175476e+01   1.5436117e+01
   5.0717179e+01   1.9175480e+01   1.5436119e+01
   5.0738396e+01   1.9175483e+01   1.5436121e+01
   5.0759629e+01   1.9175487e+01   1.5436123e+01
   5.0781618e+01   1.9175491e+01   1.5436126e+01
   5.0806056e+01   1.9175495e+01   1.5436128e+01
   5.0830071e+01   1.9175499e+01   1.5436130e+01
   5.0854016e+01   1.9175503e+01   1.5436132e+01
   5.0877901e+01   1.9175507e+01   1.5436134e+01
   5.0903263e+01   1.9175511e+01   1.5436136e+01
   5.0927679e+01   1.9175515e+01   1.5436138e+01
   5.0952541e+01   1.9175518e+01   1.5436140e+01
   5.0976165e+01   1.9175522e+01   1.5436141e+01
   5.1000240e+01   1.9175525e+01   1.5436143e+01
   5.1024895e+01   1.9175529e+01   1.5436145e+01
   5.1048833e+01   1.9175532e+01   1.5436147e+01
   5.1072968e+01   1.9175536e+01   1.5436148e+01
   5.1097573e+01   1.9175539e+01   1.5436150e+01
   5.1121941e+01   1.9175543e+01   1.5436152e+01
   5.1146785e+01   1.9175546e+01   1.5436153e+01
   5.1171145e+01   1.9175549e+01   1.5436155e+01
   5.1196003e+01   1.9175552e+01   1.5436157e+01
   5.1219983e+01   1.9175556e+01   1.5436158e+01
   5.1244554e+01   1.9175559e+01   1.5436160e+01
   5.1268670e+01   1.9175562e+01   1.5436162e+01
   5.1292678e+01   1.9175565e+01   1.5436163e+01
   5.1317408e+01   1.9175568e+01   1.5436165e+01
   5.1341365e+01   1.9175571e+01   1.5436166e+01
   5.1366215e+01   1.9175574e+01   1.5436168e+01
   5.1389910e+01   1.9175577e+01   1.5436169e+01
   5.1414871e+01   1.9175579e+01   1.5436171e+01
   5.1438989e+01   1.9175582e+01   1.5436172e+01
   5.1463420e+01   1.9175585e+01   1.5436174e+01
   5.1487697e+01   1.9175588e+01   1.5436175e+01
   5.1512946e+01   1.9175591e+01   1.5436177e+01
   5.1536939e+01   1.9175593e+01   1.5436178e+01
   5.1560597e+01   1.9175596e+01   1.5436179e+01
   5.1585220e+01   1.9175598e+01   1.5436181e+01
   5.1609190e+01   1.9175601e+01   1.5436182e+01
   5.1633598e+01   1.9175604e+01   1.5436184e+01
   5.1657659e+01   1.9175606e+01   1.5436185e+01
   5.1682041e+01   1.9175608e+01   1.5436186e+01
   5.1706043e+01   1.9175611e+01   1.5436188e+01
   5.1727581e+01   1.9175613e+01   1.5436189e+01
   5.1749066e+01   1.9175615e+01   1.5436190e+01
   5.1770652e+01   1.9175617e+01   1.5436191e+01
   5.1794384e+01   1.9175620e+01   1.5436193e+01
   5.1818337e+01   1.9175622e+01   1.5436194e+01
   5.1842521e+01   1.9175624e+01   1.5436195e+01
   5.1867143e+01   1.9175626e+01   1.5436197e+01
   5.1891336e+01   1.9175629e+01   1.5436198e+01
   5.1915899e+01   1.9175631e+01   1.5436199e+01
   5.1940232e+01   1.9175633e+01   1.5436200e+01
   5.1964529e+01   1.9175635e+01   1.5436201e+01
   5.1988364e+01   1.9175637e+01   1.5436203e+01
   5.2012368e+01   1.9175639e+01   1.5436204e+01
   5.2036083e+01   1.9175641e+01   1.5436205e+01
   5.2060010e+01   1.9175643e+01   1.5436206e+01
   5.2084560e+01   1.9175645e+01   1.5436207e+01
   5.2108270e+01   1.9175647e+01   1.5436208e+01
   5.2132558e+01   1.9175649e+01   1.5436209e+01
   5.2156611e+01   1.9175651e+01   1.5436211e+01
   5.2180723e+01   1.9175653e+01   1.5436212e+01
   5.2205346e+01   1.9175655e+01   1.5436213e+01
   5.2229330e+01   1.9175657e+01   1.5436214e+01
   5.2253479e+01   1.9175659e+01   1.5436215e+01
   5.2277538e+01   1.9175661e+01   1.5436216e+01
   5.2301672e+01   1.9175663e+01   1.5436217e+01
   5.2326474e+01   1.9175664e+01   1.5436218e+01
   5.2350450e+01   1.9175666e+01   1.5436219e+01
   5.2374764e+01   1.9175668e+01   1.5436220e+01
   5.2399035e+01   1.9175670e+01   1.5436221e+01
   5.2425375e+01   1.9175672e+01   1.5436222e+01
   5.2449709e+01   1.9175674e+01   1.5436223e+01
   5.2474468e+01   1.9175676e+01   1.5436224e+01
   5.2498818e+01   1.9175678e+01   1.5436225e+01
   5.2524204e+01   1.9175680e+01   1.5436226e+01
   5.2548312e+01   1.9175682e+01   1.5436227e+01
   5.2572451e+01   1.9175683e+01   1.5436228e+01
   5.2597149e+01   1.9175685e+01   1.5436229e+01
   5.2621181e+01   1.9175687e+01   1.5436230e+01
   5.2646408e+01   1.9175689e+01   1.5436231e+01
   5.2670621e+01   1.9175691e+01   1.5436232e+01
   5.2694643e+01   1.9175693e+01   1.5436233e+01
   5.2716951e+01   1.9175694e+01   1.5436234e+01
   5.2738323e+01   1.9175696e+01   1.5436235e+01
   5.2759606e+01   1.9175698e+01   1.5436236e+01
   5.2781350e+01   1.9175699e+01   1.5436237e+01
   5.2805063e+01   1.9175701e+01   1.5436238e+01
   5.2829183e+01   1.9175703e+01   1.5436239e+01
   5.2853255e+01   1.9175705e+01   1.5436240e+01
   5.2877231e+01   1.9175707e+01   1.5436241e+01
   5.2901469e+01   1.9175709e+01   1.5436242e+01
   5.2926010e+01   1.9175711e+01   1.5436243e+01
   5.2950425e+01   1.9175712e+01   1.5436244e+01
   5.2974627e+01   1.9175714e+01   1.5436245e+01
   5.2998910e+01   1.9175716e+01   1.5436246e+01
   5.3023834e+01   1.9175718e+01   1.5436247e+01
   5.3047745e+01   1.9175719e+01   1.5436248e+01
   5.3072310e+01   1.9175721e+01   1.5436249e+01
   5.3096810e+01   1.9175723e+01   1.5436249e+01
   5.3120756e+01   1.9175724e+01   1.5436250e+01
   5.3146531e+01   1.9175726e+01   1.5436251e+01
   5.3170659e+01   1.9175728e+01   1.5436252e+01
   5.3195328e+01   1.9175729e+01   1.5436253e+01
   5.3219331e+01   1.9175731e+01   1.5436254e+01
   5.3244221e+01   1.9175732e+01   1.5436254e+01
   5.3268235e+01   1.9175734e+01   1.5436255e+01
   5.3292314e+01   1.9175736e+01   1.5436256e+01
   5.3316337e+01   1.9175737e+01   1.5436257e+01
   5.3340481e+01   1.9175739e+01   1.5436258e+01
   5.3364663e+01   1.9175740e+01   1.5436258e+01
   5.3388379e+01   1.9175742e+01   1.5436259e+01
   5.3412709e+01   1.9175743e+01   1.5436260e+01
   5.3436592e+01   1.9175745e+01   1.5436261e+01
   5.3460233e+01   1.9175747e+01   1.5436261e+01
   5.3485270e+01   1.9175748e+01   1.5436262e+01
   5.3509371e+01   1.9175750e+01   1.5436263e+01
   5.3533416e+01   1.9175751e+01   1.5436264e+01
   5.3557088e+01   1.9175753e+01   1.5436264e+01
   5.3580951e+01   1.9175754e+01   1.5436265e+01
   5.3606019e+01   1.9175756e+01   1.5436266e+01
   5.3630235e+01   1.9175757e+01   1.5436266e+01
   5.3654564e+01   1.9175759e+01   1.5436267e+01
   5.3678979e+01   1.9175760e+01   1.5436268e+01
   5.3702915e+01   1.9175762e+01   1.5436268e+01
   5.3724823e+01   1.9175763e+01   1.5436269e+01
   5.3746295e+01   1.9175765e+01   1.5436270e+01
   5.3770085e+01   1.9175766e+01   1.5436270e+01
   5.3793906e+01   1.9175768e+01   1.5436271e+01
   5.3817935e+01   1.9175770e+01   1.5436272e+01
   5.3842811e+01   1.9175771e+01   1.5436273e+01
   5.3867005e+01   1.9175773e+01   1.5436274e+01
   5.3891459e+01   1.9175775e+01   1.5436274e+01
   5.3915826e+01   1.9175776e+01   1.5436275e+01
   5.3940168e+01   1.9175778e+01   1.5436276e+01
   5.3964861e+01   1.9175780e+01   1.5436277e+01
   5.3989120e+01   1.9175781e+01   1.5436278e+01
   5.4013672e+01   1.9175783e+01   1.5436279e+01
   5.4037887e+01   1.9175785e+01   1.5436280e+01
   5.4062456e+01   1.9175786e+01   1.5436280e+01
   5.4086870e+01   1.9175788e+01   1.5436281e+01
   5.4111083e+01   1.9175790e+01   1.5436282e+01
   5.4135374e+01   1.9175791e+01   1.5436283e+01
   5.4159712e+01   1.9175793e+01   1.5436284e+01
   5.4184408e+01   1.9175795e+01   1.5436285e+01
   5.4207967e+01   1.9175796e+01   1.5436285e+01
   5.4232415e+01   1.9175798e+01   1.5436286e+01
   5.4256199e+01   1.9175799e+01   1.5436287e+01
   5.4279822e+01   1.9175801e+01   1.5436288e+01
   5.4304298e+01   1.9175802e+01   1.5436288e+01
   5.4328303e+01   1.9175804e+01   1.5436289e+01
   5.4352175e+01   1.9175806e+01   1.5436290e+01
   5.4376047e+01   1.9175807e+01   1.5436291e+01
   5.4399744e+01   1.9175809e+01   1.5436292e+01
   5.4424411e+01   1.9175811e+01   1.5436292e+01
   5.4449296e+01   1.9175812e+01   1.5436293e+01
   5.4473042e+01   1.9175814e+01   1.5436294e+01
   5.4497410e+01   1.9175815e+01   1.5436295e+01
   5.4521517e+01   1.9175817e+01   1.5436295e+01
   5.4545897e+01   1.9175818e+01   1.5436296e+01
   5.4570152e+01   1.9175820e+01   1.5436297e+01
   5.4594362e+01   1.9175821e+01   1.5436297e+01
   5.4618864e+01   1.9175823e+01   1.5436298e+01
   5.4643357e+01   1.9175824e+01   1.5436299e+01
   5.4667761e+01   1.9175826e+01   1.5436299e+01
   5.4691802e+01   1.9175827e+01   1.5436300e+01
   5.4714934e+01   1.9175828e+01   1.5436301e+01
   5.4736270e+01   1.9175829e+01   1.5436301e+01
   5.4757661e+01   1.9175831e+01   1.5436302e+01
   5.4779498e+01   1.9175832e+01   1.5436302e+01
   5.4803362e+01   1.9175833e+01   1.5436303e+01
   5.4826901e+01   1.9175835e+01   1.5436304e+01
   5.4850986e+01   1.9175836e+01   1.5436304e+01
   5.4875917e+01   1.9175837e+01   1.5436305e+01
   5.4900432e+01   1.9175838e+01   1.5436305e+01
   5.4925106e+01   1.9175840e+01   1.5436306e+01
   5.4949053e+01   1.9175841e+01   1.5436306e+01
   5.4973204e+01   1.9175842e+01   1.5436307e+01
   5.4997621e+01   1.9175843e+01   1.5436308e+01
   5.5021900e+01   1.9175845e+01   1.5436308e+01
   5.5047672e+01   1.9175846e+01   1.5436309e+01
   5.5071912e+01   1.9175847e+01   1.5436309e+01
   5.5096234e+01   1.9175848e+01   1.5436310e+01
   5.5121149e+01   1.9175850e+01   1.5436310e+01
   5.5146004e+01   1.9175851e+01   1.5436311e+01
   5.5170998e+01   1.9175852e+01   1.5436311e+01
   5.5195300e+01   1.9175853e+01   1.5436312e+01
   5.5220073e+01   1.9175854e+01   1.5436312e+01
   5.5244979e+01   1.9175856e+01   1.5436313e+01
   5.5268976e+01   1.9175857e+01   1.5436313e+01
   5.5293645e+01   1.9175858e+01   1.5436314e+01
   5.5318146e+01   1.9175859e+01   1.5436314e+01
   5.5342222e+01   1.9175860e+01   1.5436314e+01
   5.5367404e+01   1.9175861e+01   1.5436315e+01
   5.5391427e+01   1.9175862e+01   1.5436315e+01
   5.5415837e+01   1.9175863e+01   1.5436316e+01
   5.5439960e+01   1.9175864e+01   1.5436316e+01
   5.5464375e+01   1.9175865e+01   1.5436317e+01
   5.5488159e+01   1.9175867e+01   1.5436317e+01
   5.5512804e+01   1.9175868e+01   1.5436317e+01
   5.5536815e+01   1.9175869e+01   1.5436318e+01
   5.5561046e+01   1.9175870e+01   1.5436318e+01
   5.5586153e+01   1.9175871e+01   1.5436319e+01
   5.5609977e+01   1.9175872e+01   1.5436319e+01
   5.5634353e+01   1.9175873e+01   1.5436320e+01
   5.5659211e+01   1.9175874e+01   1.5436320e+01
   5.5683861e+01   1.9175875e+01   1.5436320e+01
   5.5707270e+01   1.9175875e+01   1.5436321e+01
   5.5729042e+01   1.9175876e+01   1.5436321e+01
   5.5750347e+01   1.9175877e+01   1.5436321e+01
   5.5772066e+01   1.9175878e+01   1.5436322e+01
   5.5794791e+01   1.9175879e+01   1.5436322e+01
   5.5819115e+01   1.9175880e+01   1.5436323e+01
   5.5843785e+01   1.9175881e+01   1.5436323e+01
   5.5867992e+01   1.9175882e+01   1.5436323e+01
   5.5892293e+01   1.9175883e+01   1.5436324e+01
   5.5916503e+01   1.9175884e+01   1.5436324e+01
   5.5941012e+01   1.9175885e+01   1.5436324e+01
   5.5966492e+01   1.9175885e+01   1.5436325e+01
   5.5990983e+01   1.9175886e+01   1.5436325e+01
   5.6015704e+01   1.9175887e+01   1.5436326e+01
   5.6039831e+01   1.9175888e+01   1.5436326e+01
   5.6064540e+01   1.9175888e+01   1.5436326e+01
   5.6088726e+01   1.9175889e+01   1.5436327e+01
   5.6113520e+01   1.9175890e+01   1.5436327e+01
   5.6137685e+01   1.9175891e+01   1.5436327e+01
   5.6161762e+01   1.9175891e+01   1.5436328e+01
   5.6186648e+01   1.9175892e+01   1.5436328e+01
   5.6211615e+01   1.9175893e+01   1.5436328e+01
   5.6235756e+01   1.9175894e+01   1.5436329e+01
   5.6259888e+01   1.9175895e+01   1.5436329e+01
   5.6284775e+01   1.9175895e+01   1.5436329e+01
   5.6308858e+01   1.9175896e+01   1.5436330e+01
   5.6333497e+01   1.9175897e+01   1.5436330e+01
   5.6357882e+01   1.9175898e+01   1.5436330e+01
   5.6381911e+01   1.9175898e+01   1.5436331e+01
   5.6406512e+01   1.9175899e+01   1.5436331e+01
   5.6430508e+01   1.9175900e+01   1.5436331e+01
   5.6454874e+01   1.9175901e+01   1.5436332e+01
   5.6479073e+01   1.9175901e+01   1.5436332e+01
   5.6503699e+01   1.9175902e+01   1.5436332e+01
   5.6527927e+01   1.9175903e+01   1.5436333e+01
   5.6552673e+01   1.9175904e+01   1.5436333e+01
   5.6576724e+01   1.9175904e+01   1.5436333e+01
   5.6601218e+01   1.9175905e+01   1.5436334e+01
   5.6626017e+01   1.9175906e+01   1.5436334e+01
   5.6650474e+01   1.9175906e+01   1.5436334e+01
   5.6674604e+01   1.9175907e+01   1.5436335e+01
   5.6698519e+01   1.9175908e+01   1.5436335e+01
   5.6720923e+01   1.9175908e+01   1.5436335e+01
   5.6742309e+01   1.9175909e+01   1.5436335e+01
   5.6763650e+01   1.9175910e+01   1.5436336e+01
   5.6785950e+01   1.9175910e+01   1.5436336e+01
   5.6810346e+01   1.9175911e+01   1.5436336e+01
   5.6834686e+01   1.9175912e+01   1.5436337e+01
   5.6859005e+01   1.9175912e+01   1.5436337e+01
   5.6883059e+01   1.9175913e+01   1.5436337e+01
   5.6907291e+01   1.9175913e+01   1.5436337e+01
   5.6931540e+01   1.9175914e+01   1.5436338e+01
   5.6955941e+01   1.9175915e+01   1.5436338e+01
   5.6980276e+01   1.9175915e+01   1.5436338e+01
   5.7004872e+01   1.9175916e+01   1.5436339e+01
   5.7028955e+01   1.9175917e+01   1.5436339e+01
   5.7053534e+01   1.9175917e+01   1.5436339e+01
   5.7077613e+01   1.9175918e+01   1.5436339e+01
   5.7101957e+01   1.9175919e+01   1.5436340e+01
   5.7126980e+01   1.9175919e+01   1.5436340e+01
   5.7151963e+01   1.9175920e+01   1.5436340e+01
   5.7176013e+01   1.9175920e+01   1.5436341e+01
   5.7199925e+01   1.9175921e+01   1.5436341e+01
   5.7225514e+01   1.9175922e+01   1.5436341e+01
   5.7250150e+01   1.9175922e+01   1.5436341e+01
   5.7274165e+01   1.9175923e+01   1.5436342e+01
   5.7297834e+01   1.9175923e+01   1.5436342e+01
   5.7322181e+01   1.9175924e+01   1.5436342e+01
   5.7346662e+01   1.9175925e+01   1.5436342e+01
   5.7370733e+01   1.9175925e+01   1.5436343e+01
   5.7395924e+01   1.9175926e+01   1.5436343e+01
   5.7420041e+01   1.9175926e+01   1.5436343e+01
   5.7444990e+01   1.9175927e+01   1.5436343e+01
   5.7469328e+01   1.9175928e+01   1.5436344e+01
   5.7494078e+01   1.9175928e+01   1.5436344e+01
   5.7518478e+01   1.9175929e+01   1.5436344e+01
   5.7542535e+01   1.9175929e+01   1.5436344e+01
   5.7567879e+01   1.9175930e+01   1.5436345e+01
   5.7591720e+01   1.9175930e+01   1.5436345e+01
   5.7615512e+01   1.9175931e+01   1.5436345e+01
   5.7639366e+01   1.9175931e+01   1.5436345e+01
   5.7664189e+01   1.9175932e+01   1.5436346e+01
   5.7688346e+01   1.9175932e+01   1.5436346e+01
   5.7711790e+01   1.9175933e+01   1.5436346e+01
   5.7733203e+01   1.9175933e+01   1.5436346e+01
   5.7754909e+01   1.9175934e+01   1.5436347e+01
   5.7776714e+01   1.9175934e+01   1.5436347e+01
   5.7800007e+01   1.9175935e+01   1.5436347e+01
   5.7824917e+01   1.9175935e+01   1.5436347e+01
   5.7848873e+01   1.9175936e+01   1.5436347e+01
   5.7873105e+01   1.9175936e+01   1.5436348e+01
   5.7898026e+01   1.9175937e+01   1.5436348e+01
   5.7922469e+01   1.9175938e+01   1.5436348e+01
   5.7946755e+01   1.9175938e+01   1.5436348e+01
   5.7970437e+01   1.9175939e+01   1.5436349e+01
   5.7994834e+01   1.9175939e+01   1.5436349e+01
   5.8018999e+01   1.9175940e+01   1.5436349e+01
   5.8043309e+01   1.9175940e+01   1.5436349e+01
   5.8067804e+01   1.9175941e+01   1.5436350e+01
   5.8092011e+01   1.9175941e+01   1.5436350e+01
   5.8116289e+01   1.9175942e+01   1.5436350e+01
   5.8140606e+01   1.9175942e+01   1.5436350e+01
   5.8165418e+01   1.9175943e+01   1.5436350e+01
   5.8190341e+01   1.9175943e+01   1.5436351e+01
   5.8214427e+01   1.9175944e+01   1.5436351e+01
   5.8238681e+01   1.9175944e+01   1.5436351e+01
   5.8263306e+01   1.9175945e+01   1.5436351e+01
   5.8287543e+01   1.9175945e+01   1.5436352e+01
   5.8311579e+01   1.9175946e+01   1.5436352e+01
   5.8335751e+01   1.9175946e+01   1.5436352e+01
   5.8360080e+01   1.9175947e+01   1.5436352e+01
   5.8385085e+01   1.9175947e+01   1.5436352e+01
   5.8409101e+01   1.9175948e+01   1.5436353e+01
   5.8433230e+01   1.9175948e+01   1.5436353e+01
   5.8457725e+01   1.9175949e+01   1.5436353e+01
   5.8481854e+01   1.9175949e+01   1.5436353e+01
   5.8506936e+01   1.9175950e+01   1.5436353e+01
   5.8531085e+01   1.9175950e+01   1.5436354e+01
   5.8555461e+01   1.9175951e+01   1.5436354e+01
   5.8579438e+01   1.9175951e+01   1.5436354e+01
   5.8604149e+01   1.9175952e+01   1.5436354e+01
   5.8628182e+01   1.9175952e+01   1.5436355e+01
   5.8653222e+01   1.9175953e+01   1.5436355e+01
   5.8677162e+01   1.9175953e+01   1.5436355e+01
   5.8700790e+01   1.9175953e+01   1.5436355e+01
   5.8723471e+01   1.9175954e+01   1.5436355e+01
   5.8744761e+01   1.9175954e+01   1.5436355e+01
   5.8766263e+01   1.9175955e+01   1.5436356e+01
   5.8788553e+01   1.9175955e+01   1.5436356e+01
   5.8812312e+01   1.9175956e+01   1.5436356e+01
   5.8836213e+01   1.9175956e+01   1.5436356e+01
   5.8859810e+01   1.9175956e+01   1.5436356e+01
   5.8885367e+01   1.9175957e+01   1.5436357e+01
   5.8909346e+01   1.9175957e+01   1.5436357e+01
   5.8934470e+01   1.9175958e+01   1.5436357e+01
   5.8958788e+01   1.9175958e+01   1.5436357e+01
   5.8983575e+01   1.9175959e+01   1.5436357e+01
   5.9007525e+01   1.9175959e+01   1.5436358e+01
   5.9031559e+01   1.9175959e+01   1.5436358e+01
   5.9055688e+01   1.9175960e+01   1.5436358e+01
   5.9079657e+01   1.9175960e+01   1.5436358e+01
   5.9103692e+01   1.9175961e+01   1.5436358e+01
   5.9127675e+01   1.9175961e+01   1.5436358e+01
   5.9151497e+01   1.9175962e+01   1.5436359e+01
   5.9175470e+01   1.9175962e+01   1.5436359e+01
   5.9199467e+01   1.9175962e+01   1.5436359e+01
   5.9224854e+01   1.9175963e+01   1.5436359e+01
   5.9249512e+01   1.9175963e+01   1.5436359e+01
   5.9274366e+01   1.9175964e+01   1.5436360e+01
   5.9298510e+01   1.9175964e+01   1.5436360e+01
   5.9323097e+01   1.9175964e+01   1.5436360e+01
   5.9347149e+01   1.9175965e+01   1.5436360e+01
   5.9371833e+01   1.9175965e+01   1.5436360e+01
   5.9396549e+01   1.9175966e+01   1.5436360e+01
   5.9420420e+01   1.9175966e+01   1.5436361e+01
   5.9445423e+01   1.9175966e+01   1.5436361e+01
   5.9469612e+01   1.9175967e+01   1.5436361e+01
   5.9494348e+01   1.9175967e+01   1.5436361e+01
   5.9519592e+01   1.9175968e+01   1.5436361e+01
   5.9543556e+01   1.9175968e+01   1.5436361e+01
   5.9567864e+01   1.9175968e+01   1.5436362e+01
   5.9591654e+01   1.9175969e+01   1.5436362e+01
   5.9615357e+01   1.9175969e+01   1.5436362e+01
   5.9639289e+01   1.9175969e+01   1.5436362e+01
   5.9663806e+01   1.9175970e+01   1.5436362e+01
   5.9687563e+01   1.9175970e+01   1.5436362e+01
   5.9710772e+01   1.9175971e+01   1.5436363e+01
   5.9732252e+01   1.9175971e+01   1.5436363e+01
   5.9753530e+01   1.9175971e+01   1.5436363e+01
   5.9775336e+01   1.9175972e+01   1.5436363e+01
   5.9798881e+01   1.9175972e+01   1.5436363e+01
   5.9823706e+01   1.9175972e+01   1.5436363e+01
   5.9847888e+01   1.9175973e+01   1.5436363e+01
   5.9872451e+01   1.9175973e+01   1.5436364e+01
   5.9896105e+01   1.9175973e+01   1.5436364e+01
   5.9919717e+01   1.9175974e+01   1.5436364e+01
   5.9943981e+01   1.9175974e+01   1.5436364e+01
   5.9967532e+01   1.9175974e+01   1.5436364e+01
   5.9991115e+01   1.9175975e+01   1.5436364e+01
   6.0014805e+01   1.9175975e+01   1.5436364e+01
   6.0038519e+01   1.9175975e+01   1.5436365e+01
   6.0062923e+01   1.9175976e+01   1.5436365e+01
   6.0087015e+01   1.9175976e+01   1.5436365e+01
   6.0111981e+01   1.9175976e+01   1.5436365e+01
   6.0138034e+01   1.9175977e+01   1.5436365e+01
   6.0161756e+01   1.9175977e+01   1.5436365e+01
   6.0186158e+01   1.9175978e+01   1.5436365e+01
   6.0210643e+01   1.9175978e+01   1.5436366e+01
   6.0235507e+01   1.9175978e+01   1.5436366e+01
   6.0259689e+01   1.9175979e+01   1.5436366e+01
   6.0285060e+01   1.9175979e+01   1.5436366e+01
   6.0309120e+01   1.9175979e+01   1.5436366e+01
   6.0332998e+01   1.9175980e+01   1.5436366e+01
   6.0354953e+01   1.9175980e+01   1.5436366e+01
   6.0376974e+01   1.9175980e+01   1.5436366e+01
   6.0399281e+01   1.9175980e+01   1.5436367e+01
   6.0423874e+01   1.9175981e+01   1.5436367e+01
   6.0447805e+01   1.9175981e+01   1.5436367e+01
   6.0472230e+01   1.9175981e+01   1.5436367e+01
   6.0497450e+01   1.9175982e+01   1.5436367e+01
   6.0521982e+01   1.9175982e+01   1.5436367e+01
   6.0546638e+01   1.9175982e+01   1.5436367e+01
   6.0570573e+01   1.9175983e+01   1.5436367e+01
   6.0595672e+01   1.9175983e+01   1.5436368e+01
   6.0619748e+01   1.9175983e+01   1.5436368e+01
   6.0644647e+01   1.9175984e+01   1.5436368e+01
   6.0668804e+01   1.9175984e+01   1.5436368e+01
   6.0692747e+01   1.9175984e+01   1.5436368e+01
   6.0715304e+01   1.9175984e+01   1.5436368e+01
   6.0736465e+01   1.9175985e+01   1.5436368e+01
   6.0757840e+01   1.9175985e+01   1.5436368e+01
   6.0779368e+01   1.9175985e+01   1.5436368e+01
   6.0802652e+01   1.9175985e+01   1.5436368e+01
   6.0827662e+01   1.9175986e+01   1.5436368e+01
   6.0852563e+01   1.9175986e+01   1.5436368e+01
   6.0876653e+01   1.9175986e+01   1.5436369e+01
   6.0900567e+01   1.9175987e+01   1.5436369e+01
   6.0925483e+01   1.9175987e+01   1.5436369e+01
   6.0949815e+01   1.9175987e+01   1.5436369e+01
   6.0973948e+01   1.9175987e+01   1.5436369e+01
   6.0998004e+01   1.9175988e+01   1.5436369e+01
   6.1022508e+01   1.9175988e+01   1.5436369e+01
   6.1046749e+01   1.9175988e+01   1.5436369e+01
   6.1070910e+01   1.9175989e+01   1.5436369e+01
   6.1095447e+01   1.9175989e+01   1.5436369e+01
   6.1119508e+01   1.9175989e+01   1.5436369e+01
   6.1144037e+01   1.9175989e+01   1.5436369e+01
   6.1168024e+01   1.9175990e+01   1.5436370e+01
   6.1192228e+01   1.9175990e+01   1.5436370e+01
   6.1216382e+01   1.9175990e+01   1.5436370e+01
   6.1240783e+01   1.9175990e+01   1.5436370e+01
   6.1265452e+01   1.9175991e+01   1.5436370e+01
   6.1289849e+01   1.9175991e+01   1.5436370e+01
   6.1314096e+01   1.9175991e+01   1.5436370e+01
   6.1337948e+01   1.9175991e+01   1.5436370e+01
   6.1362042e+01   1.9175992e+01   1.5436370e+01
   6.1387019e+01   1.9175992e+01   1.5436370e+01
   6.1411504e+01   1.9175992e+01   1.5436370e+01
   6.1435771e+01   1.9175992e+01   1.5436370e+01
   6.1459694e+01   1.9175993e+01   1.5436370e+01
   6.1484002e+01   1.9175993e+01   1.5436371e+01
   6.1508035e+01   1.9175993e+01   1.5436371e+01
   6.1532240e+01   1.9175993e+01   1.5436371e+01
   6.1556390e+01   1.9175994e+01   1.5436371e+01
   6.1580552e+01   1.9175994e+01   1.5436371e+01
   6.1605462e+01   1.9175994e+01   1.5436371e+01
   6.1629715e+01   1.9175994e+01   1.5436371e+01
   6.1654452e+01   1.9175995e+01   1.5436371e+01
   6.1678649e+01   1.9175995e+01   1.5436371e+01
   6.1702422e+01   1.9175995e+01   1.5436371e+01
   6.1724392e+01   1.9175995e+01   1.5436371e+01
   6.1745844e+01   1.9175995e+01   1.5436371e+01
   6.1769649e+01   1.9175996e+01   1.5436372e+01
   6.1793997e+01   1.9175996e+01   1.5436372e+01
   6.1818209e+01   1.9175996e+01   1.5436372e+01
   6.1842410e+01   1.9175996e+01   1.5436372e+01
   6.1867046e+01   1.9175996e+01   1.5436372e+01
   6.1891091e+01   1.9175997e+01   1.5436372e+01
   6.1915478e+01   1.9175997e+01   1.5436372e+01
   6.1939850e+01   1.9175997e+01   1.5436372e+01
   6.1964903e+01   1.9175997e+01   1.5436372e+01
   6.1988819e+01   1.9175997e+01   1.5436372e+01
   6.2013381e+01   1.9175997e+01   1.5436372e+01
   6.2037590e+01   1.9175998e+01   1.5436372e+01
   6.2061792e+01   1.9175998e+01   1.5436372e+01
   6.2086351e+01   1.9175998e+01   1.5436372e+01
   6.2110025e+01   1.9175998e+01   1.5436372e+01
   6.2134863e+01   1.9175998e+01   1.5436373e+01
   6.2158917e+01   1.9175999e+01   1.5436373e+01
   6.2183787e+01   1.9175999e+01   1.5436373e+01
   6.2208156e+01   1.9175999e+01   1.5436373e+01
   6.2232283e+01   1.9175999e+01   1.5436373e+01
   6.2257252e+01   1.9175999e+01   1.5436373e+01
   6.2281457e+01   1.9175999e+01   1.5436373e+01
   6.2306091e+01   1.9176000e+01   1.5436373e+01
   6.2330020e+01   1.9176000e+01   1.5436373e+01
   6.2353881e+01   1.9176000e+01   1.5436373e+01
   6.2378183e+01   1.9176000e+01   1.5436373e+01
   6.2402604e+01   1.9176000e+01   1.5436373e+01
   6.2427626e+01   1.9176000e+01   1.5436373e+01
   6.2451955e+01   1.9176001e+01   1.5436373e+01
   6.2475966e+01   1.9176001e+01   1.5436374e+01
   6.2499920e+01   1.9176001e+01   1.5436374e+01
   6.2524649e+01   1.9176001e+01   1.5436374e+01
   6.2548529e+01   1.9176001e+01   1.5436374e+01
   6.2572244e+01   1.9176002e+01   1.5436374e+01
   6.2596708e+01   1.9176002e+01   1.5436374e+01
   6.2620435e+01   1.9176002e+01   1.5436374e+01
   6.2645152e+01   1.9176002e+01   1.5436374e+01
   6.2669300e+01   1.9176002e+01   1.5436374e+01
   6.2693385e+01   1.9176002e+01   1.5436374e+01
   6.2715921e+01   1.9176003e+01   1.5436374e+01
   6.2737268e+01   1.9176003e+01   1.5436374e+01
   6.2758505e+01   1.9176003e+01   1.5436374e+01
   6.2780287e+01   1.9176003e+01   1.5436374e+01
   6.2804429e+01   1.9176003e+01   1.5436374e+01
   6.2828271e+01   1.9176004e+01   1.5436374e+01
   6.2852341e+01   1.9176004e+01   1.5436375e+01
   6.2876298e+01   1.9176004e+01   1.5436375e+01
   6.2899971e+01   1.9176004e+01   1.5436375e+01
   6.2924598e+01   1.9176005e+01   1.5436375e+01
   6.2948279e+01   1.9176005e+01   1.5436375e+01
   6.2972035e+01   1.9176005e+01   1.5436375e+01
   6.2996517e+01   1.9176005e+01   1.5436375e+01
   6.3020557e+01   1.9176006e+01   1.5436376e+01
   6.3045487e+01   1.9176006e+01   1.5436376e+01
   6.3069562e+01   1.9176006e+01   1.5436376e+01
   6.3093607e+01   1.9176007e+01   1.5436376e+01
   6.3117670e+01   1.9176007e+01   1.5436376e+01
   6.3141986e+01   1.9176008e+01   1.5436376e+01
   6.3167552e+01   1.9176008e+01   1.5436376e+01
   6.3191553e+01   1.9176008e+01   1.5436377e+01
   6.3215512e+01   1.9176009e+01   1.5436377e+01
   6.3239975e+01   1.9176009e+01   1.5436377e+01
   6.3264591e+01   1.9176009e+01   1.5436377e+01
   6.3288837e+01   1.9176010e+01   1.5436377e+01
   6.3313466e+01   1.9176010e+01   1.5436377e+01
   6.3337496e+01   1.9176010e+01   1.5436377e+01
   6.3361768e+01   1.9176010e+01   1.5436378e+01
   6.3386346e+01   1.9176011e+01   1.5436378e+01
   6.3410276e+01   1.9176011e+01   1.5436378e+01
   6.3434599e+01   1.9176011e+01   1.5436378e+01
   6.3458335e+01   1.9176012e+01   1.5436378e+01
   6.3482660e+01   1.9176012e+01   1.5436378e+01
   6.3507316e+01   1.9176012e+01   1.5436378e+01
   6.3531521e+01   1.9176013e+01   1.5436379e+01
   6.3555287e+01   1.9176013e+01   1.5436379e+01
   6.3579287e+01   1.9176013e+01   1.5436379e+01
   6.3603557e+01   1.9176014e+01   1.5436379e+01
   6.3627539e+01   1.9176014e+01   1.5436379e+01
   6.3651648e+01   1.9176014e+01   1.5436379e+01
   6.3675837e+01   1.9176015e+01   1.5436379e+01
   6.3699553e+01   1.9176015e+01   1.5436380e+01
   6.3722030e+01   1.9176015e+01   1.5436380e+01
   6.3743605e+01   1.9176015e+01   1.5436380e+01
   6.3767298e+01   1.9176016e+01   1.5436380e+01
   6.3791493e+01   1.9176016e+01   1.5436380e+01
   6.3815814e+01   1.9176016e+01   1.5436380e+01
   6.3839954e+01   1.9176017e+01   1.5436380e+01
   6.3864092e+01   1.9176017e+01   1.5436381e+01
   6.3888026e+01   1.9176017e+01   1.5436381e+01
   6.3911632e+01   1.9176017e+01   1.5436381e+01
   6.3935477e+01   1.9176018e+01   1.5436381e+01
   6.3959645e+01   1.9176018e+01   1.5436381e+01
   6.3983918e+01   1.9176018e+01   1.5436381e+01
   6.4008010e+01   1.9176018e+01   1.5436381e+01
   6.4032391e+01   1.9176019e+01   1.5436382e+01
   6.4056566e+01   1.9176019e+01   1.5436382e+01
   6.4080544e+01   1.9176019e+01   1.5436382e+01
   6.4105017e+01   1.9176019e+01   1.5436382e+01
   6.4128896e+01   1.9176020e+01   1.5436382e+01
   6.4152917e+01   1.9176020e+01   1.5436382e+01
   6.4176893e+01   1.9176020e+01   1.5436382e+01
   6.4201018e+01   1.9176020e+01   1.5436383e+01
   6.4225684e+01   1.9176021e+01   1.5436383e+01
   6.4249397e+01   1.9176021e+01   1.5436383e+01
   6.4273761e+01   1.9176021e+01   1.5436383e+01
   6.4297847e+01   1.9176021e+01   1.5436383e+01
   6.4322483e+01   1.9176022e+01   1.5436383e+01
   6.4347702e+01   1.9176022e+01   1.5436383e+01
   6.4371884e+01   1.9176022e+01   1.5436383e+01
   6.4396704e+01   1.9176022e+01   1.5436384e+01
   6.4420493e+01   1.9176022e+01   1.5436384e+01
   6.4444713e+01   1.9176023e+01   1.5436384e+01
   6.4469144e+01   1.9176023e+01   1.5436384e+01
   6.4493533e+01   1.9176023e+01   1.5436384e+01
   6.4517752e+01   1.9176023e+01   1.5436384e+01
   6.4541912e+01   1.9176023e+01   1.5436384e+01
   6.4566523e+01   1.9176024e+01   1.5436384e+01
   6.4591239e+01   1.9176024e+01   1.5436385e+01
   6.4615344e+01   1.9176024e+01   1.5436385e+01
   6.4640188e+01   1.9176024e+01   1.5436385e+01
   6.4665198e+01   1.9176024e+01   1.5436385e+01
   6.4690728e+01   1.9176025e+01   1.5436385e+01
   6.4714732e+01   1.9176025e+01   1.5436385e+01
   6.4736159e+01   1.9176025e+01   1.5436385e+01
   6.4757675e+01   1.9176025e+01   1.5436385e+01
   6.4779773e+01   1.9176025e+01   1.5436385e+01
   6.4804202e+01   1.9176026e+01   1.5436386e+01
   6.4828177e+01   1.9176026e+01   1.5436386e+01
   6.4852034e+01   1.9176026e+01   1.5436386e+01
   6.4876509e+01   1.9176026e+01   1.5436386e+01
   6.4900493e+01   1.9176026e+01   1.5436386e+01
   6.4926071e+01   1.9176026e+01   1.5436386e+01
   6.4950086e+01   1.9176027e+01   1.5436386e+01
   6.4975661e+01   1.9176027e+01   1.5436386e+01
   6.4999890e+01   1.9176027e+01   1.5436386e+01
   6.5024114e+01   1.9176027e+01   1.5436386e+01
   6.5048789e+01   1.9176027e+01   1.5436387e+01
   6.5072918e+01   1.9176027e+01   1.5436387e+01
   6.5096618e+01   1.9176028e+01   1.5436387e+01
   6.5120559e+01   1.9176028e+01   1.5436387e+01
   6.5145341e+01   1.9176028e+01   1.5436387e+01
   6.5169296e+01   1.9176028e+01   1.5436387e+01
   6.5194011e+01   1.9176028e+01   1.5436387e+01
   6.5218298e+01   1.9176028e+01   1.5436387e+01
   6.5240045e+01   1.9176029e+01   1.5436387e+01
   6.5261879e+01   1.9176029e+01   1.5436387e+01
   6.5286216e+01   1.9176029e+01   1.5436387e+01
   6.5309896e+01   1.9176029e+01   1.5436387e+01
   6.5333855e+01   1.9176029e+01   1.5436388e+01
   6.5357777e+01   1.9176029e+01   1.5436388e+01
   6.5382199e+01   1.9176030e+01   1.5436388e+01
   6.5406796e+01   1.9176030e+01   1.5436388e+01
   6.5430341e+01   1.9176030e+01   1.5436388e+01
   6.5454346e+01   1.9176030e+01   1.5436388e+01
   6.5477930e+01   1.9176030e+01   1.5436388e+01
   6.5501584e+01   1.9176030e+01   1.5436388e+01
   6.5525959e+01   1.9176030e+01   1.5436388e+01
   6.5549718e+01   1.9176031e+01   1.5436388e+01
   6.5574054e+01   1.9176031e+01   1.5436388e+01
   6.5598272e+01   1.9176031e+01   1.5436388e+01
   6.5622569e+01   1.9176031e+01   1.5436389e+01
   6.5647584e+01   1.9176031e+01   1.5436389e+01
   6.5671623e+01   1.9176031e+01   1.5436389e+01
   6.5696133e+01   1.9176031e+01   1.5436389e+01
   6.5718480e+01   1.9176032e+01   1.5436389e+01
   6.5739835e+01   1.9176032e+01   1.5436389e+01
   6.5761281e+01   1.9176032e+01   1.5436389e+01
   6.5783952e+01   1.9176032e+01   1.5436389e+01
   6.5808015e+01   1.9176032e+01   1.5436389e+01
   6.5831821e+01   1.9176032e+01   1.5436389e+01
   6.5855925e+01   1.9176032e+01   1.5436389e+01
   6.5879863e+01   1.9176033e+01   1.5436389e+01
   6.5903532e+01   1.9176033e+01   1.5436389e+01
   6.5927759e+01   1.9176033e+01   1.5436390e+01
   6.5951708e+01   1.9176033e+01   1.5436390e+01
   6.5975891e+01   1.9176033e+01   1.5436390e+01
   6.6000481e+01   1.9176033e+01   1.5436390e+01
   6.6025283e+01   1.9176033e+01   1.5436390e+01
   6.6048882e+01   1.9176034e+01   1.5436390e+01
   6.6072621e+01   1.9176034e+01   1.5436390e+01
   6.6097136e+01   1.9176034e+01   1.5436390e+01
   6.6121337e+01   1.9176034e+01   1.5436390e+01
   6.6146634e+01   1.9176034e+01   1.5436390e+01
   6.6170726e+01   1.9176034e+01   1.5436390e+01
   6.6194592e+01   1.9176034e+01   1.5436390e+01
   6.6218654e+01   1.9176034e+01   1.5436390e+01
   6.6243328e+01   1.9176035e+01   1.5436391e+01
   6.6267486e+01   1.9176035e+01   1.5436391e+01
   6.6291864e+01   1.9176035e+01   1.5436391e+01
   6.6315825e+01   1.9176035e+01   1.5436391e+01
   6.6339988e+01   1.9176035e+01   1.5436391e+01
   6.6364880e+01   1.9176035e+01   1.5436391e+01
   6.6388903e+01   1.9176035e+01   1.5436391e+01
   6.6413440e+01   1.9176035e+01   1.5436391e+01
   6.6437814e+01   1.9176036e+01   1.5436391e+01
   6.6461850e+01   1.9176036e+01   1.5436391e+01
   6.6486437e+01   1.9176036e+01   1.5436391e+01
   6.6510508e+01   1.9176036e+01   1.5436391e+01
   6.6534670e+01   1.9176036e+01   1.5436391e+01
   6.6558585e+01   1.9176036e+01   1.5436391e+01
   6.6582370e+01   1.9176036e+01   1.5436391e+01
   6.6607162e+01   1.9176037e+01   1.5436391e+01
   6.6631169e+01   1.9176037e+01   1.5436391e+01
   6.6655268e+01   1.9176037e+01   1.5436392e+01
   6.6679476e+01   1.9176037e+01   1.5436392e+01
   6.6703892e+01   1.9176037e+01   1.5436392e+01
   6.6725697e+01   1.9176037e+01   1.5436392e+01
   6.6747194e+01   1.9176037e+01   1.5436392e+01
   6.6768621e+01   1.9176038e+01   1.5436392e+01
   6.6791050e+01   1.9176038e+01   1.5436392e+01
   6.6814675e+01   1.9176038e+01   1.5436392e+01
   6.6838619e+01   1.9176038e+01   1.5436392e+01
   6.6863836e+01   1.9176038e+01   1.5436392e+01
   6.6887687e+01   1.9176038e+01   1.5436392e+01
   6.6911427e+01   1.9176038e+01   1.5436392e+01
   6.6935976e+01   1.9176038e+01   1.5436392e+01
   6.6959900e+01   1.9176039e+01   1.5436392e+01
   6.6983990e+01   1.9176039e+01   1.5436392e+01
   6.7008973e+01   1.9176039e+01   1.5436392e+01
   6.7033221e+01   1.9176039e+01   1.5436392e+01
   6.7057129e+01   1.9176039e+01   1.5436392e+01
   6.7080977e+01   1.9176039e+01   1.5436392e+01
   6.7107599e+01   1.9176039e+01   1.5436393e+01
   6.7131697e+01   1.9176039e+01   1.5436393e+01
   6.7155605e+01   1.9176039e+01   1.5436393e+01
   6.7179347e+01   1.9176040e+01   1.5436393e+01
   6.7204599e+01   1.9176040e+01   1.5436393e+01
   6.7229195e+01   1.9176040e+01   1.5436393e+01
   6.7253273e+01   1.9176040e+01   1.5436393e+01
   6.7277279e+01   1.9176040e+01   1.5436393e+01
   6.7301449e+01   1.9176040e+01   1.5436393e+01
   6.7326479e+01   1.9176040e+01   1.5436393e+01
   6.7350699e+01   1.9176040e+01   1.5436393e+01
   6.7374863e+01   1.9176040e+01   1.5436393e+01
   6.7399055e+01   1.9176040e+01   1.5436393e+01
   6.7424195e+01   1.9176041e+01   1.5436393e+01
   6.7450491e+01   1.9176041e+01   1.5436393e+01
   6.7475544e+01   1.9176041e+01   1.5436393e+01
   6.7500104e+01   1.9176041e+01   1.5436393e+01
   6.7524675e+01   1.9176041e+01   1.5436393e+01
   6.7549426e+01   1.9176041e+01   1.5436393e+01
   6.7573878e+01   1.9176041e+01   1.5436393e+01
   6.7598815e+01   1.9176041e+01   1.5436393e+01
   6.7623616e+01   1.9176041e+01   1.5436393e+01
   6.7647656e+01   1.9176041e+01   1.5436393e+01
   6.7671801e+01   1.9176041e+01   1.5436393e+01
   6.7696609e+01   1.9176041e+01   1.5436393e+01
   6.7719681e+01   1.9176042e+01   1.5436393e+01
   6.7741047e+01   1.9176042e+01   1.5436394e+01
   6.7762489e+01   1.9176042e+01   1.5436394e+01
   6.7784172e+01   1.9176042e+01   1.5436394e+01
   6.7808073e+01   1.9176042e+01   1.5436394e+01
   6.7832512e+01   1.9176042e+01   1.5436394e+01
   6.7856573e+01   1.9176042e+01   1.5436394e+01
   6.7880613e+01   1.9176042e+01   1.5436394e+01
   6.7906230e+01   1.9176042e+01   1.5436394e+01
   6.7929896e+01   1.9176042e+01   1.5436394e+01
   6.7954020e+01   1.9176042e+01   1.5436394e+01
   6.7977815e+01   1.9176042e+01   1.5436394e+01
   6.8001552e+01   1.9176042e+01   1.5436394e+01
   6.8026391e+01   1.9176043e+01   1.5436394e+01
   6.8050621e+01   1.9176043e+01   1.5436394e+01
   6.8074873e+01   1.9176043e+01   1.5436394e+01
   6.8099305e+01   1.9176043e+01   1.5436394e+01
   6.8123605e+01   1.9176043e+01   1.5436394e+01
   6.8148176e+01   1.9176043e+01   1.5436394e+01
   6.8172894e+01   1.9176043e+01   1.5436394e+01
   6.8196461e+01   1.9176043e+01   1.5436394e+01
   6.8220259e+01   1.9176043e+01   1.5436394e+01
   6.8243981e+01   1.9176043e+01   1.5436394e+01
   6.8267931e+01   1.9176043e+01   1.5436394e+01
   6.8292171e+01   1.9176043e+01   1.5436394e+01
   6.8316274e+01   1.9176043e+01   1.5436394e+01
   6.8340239e+01   1.9176043e+01   1.5436394e+01
   6.8365052e+01   1.9176044e+01   1.5436394e+01
   6.8388727e+01   1.9176044e+01   1.5436394e+01
   6.8412826e+01   1.9176044e+01   1.5436394e+01
   6.8436833e+01   1.9176044e+01   1.5436394e+01
   6.8461110e+01   1.9176044e+01   1.5436394e+01
   6.8485728e+01   1.9176044e+01   1.5436394e+01
   6.8509435e+01   1.9176044e+01   1.5436394e+01
   6.8534156e+01   1.9176044e+01   1.5436394e+01
   6.8558640e+01   1.9176044e+01   1.5436394e+01
   6.8583222e+01   1.9176044e+01   1.5436394e+01
   6.8607263e+01   1.9176044e+01   1.5436395e+01
   6.8631496e+01   1.9176044e+01   1.5436395e+01
   6.8655745e+01   1.9176044e+01   1.5436395e+01
   6.8679600e+01   1.9176044e+01   1.5436395e+01
   6.8702279e+01   1.9176044e+01   1.5436395e+01
   6.8723465e+01   1.9176044e+01   1.5436395e+01
   6.8744567e+01   1.9176044e+01   1.5436395e+01
   6.8766093e+01   1.9176045e+01   1.5436395e+01
   6.8788005e+01   1.9176045e+01   1.5436395e+01
   6.8811594e+01   1.9176045e+01   1.5436395e+01
   6.8835628e+01   1.9176045e+01   1.5436395e+01
   6.8859698e+01   1.9176045e+01   1.5436395e+01
   6.8885312e+01   1.9176045e+01   1.5436395e+01
   6.8909570e+01   1.9176045e+01   1.5436395e+01
   6.8933915e+01   1.9176045e+01   1.5436395e+01
   6.8957840e+01   1.9176045e+01   1.5436395e+01
   6.8981923e+01   1.9176045e+01   1.5436395e+01
   6.9006490e+01   1.9176045e+01   1.5436395e+01
   6.9030421e+01   1.9176045e+01   1.5436395e+01
   6.9054559e+01   1.9176045e+01   1.5436395e+01
   6.9078767e+01   1.9176045e+01   1.5436395e+01
   6.9104132e+01   1.9176045e+01   1.5436395e+01
   6.9128075e+01   1.9176045e+01   1.5436395e+01
   6.9152262e+01   1.9176045e+01   1.5436395e+01
   6.9176281e+01   1.9176045e+01   1.5436395e+01
   6.9199836e+01   1.9176046e+01   1.5436395e+01
   6.9225228e+01   1.9176046e+01   1.5436395e+01
   6.9250491e+01   1.9176046e+01   1.5436395e+01
   6.9274837e+01   1.9176046e+01   1.5436395e+01
   6.9298871e+01   1.9176046e+01   1.5436395e+01
   6.9323795e+01   1.9176046e+01   1.5436395e+01
   6.9347924e+01   1.9176046e+01   1.5436395e+01
   6.9372156e+01   1.9176046e+01   1.5436395e+01
   6.9396510e+01   1.9176046e+01   1.5436395e+01
   6.9421286e+01   1.9176046e+01   1.5436395e+01
   6.9446888e+01   1.9176046e+01   1.5436395e+01
   6.9471119e+01   1.9176046e+01   1.5436395e+01
   6.9496083e+01   1.9176046e+01   1.5436395e+01
   6.9520111e+01   1.9176046e+01   1.5436395e+01
   6.9544404e+01   1.9176046e+01   1.5436395e+01
   6.9568502e+01   1.9176046e+01   1.5436395e+01
   6.9592231e+01   1.9176046e+01   1.5436395e+01
   6.9616781e+01   1.9176046e+01   1.5436395e+01
   6.9641145e+01   1.9176046e+01   1.5436395e+01
   6.9666026e+01   1.9176046e+01   1.5436395e+01
   6.9689640e+01   1.9176046e+01   1.5436396e+01
   6.9713750e+01   1.9176046e+01   1.5436396e+01
   6.9735535e+01   1.9176047e+01   1.5436396e+01
   6.9759355e+01   1.9176047e+01   1.5436396e+01
   6.9783354e+01   1.9176047e+01   1.5436396e+01
   6.9807044e+01   1.9176047e+01   1.5436396e+01
   6.9831286e+01   1.9176047e+01   1.5436396e+01
   6.9855410e+01   1.9176047e+01   1.5436396e+01
   6.9879404e+01   1.9176047e+01   1.5436396e+01
   6.9904536e+01   1.9176047e+01   1.5436396e+01
   6.9928506e+01   1.9176047e+01   1.5436396e+01
   6.9953038e+01   1.9176047e+01   1.5436396e+01
   6.9977082e+01   1.9176047e+01   1.5436396e+01
   7.0000687e+01   1.9176047e+01   1.5436396e+01
   7.0025008e+01   1.9176047e+01   1.5436396e+01
   7.0049367e+01   1.9176047e+01   1.5436396e+01
   7.0073350e+01   1.9176047e+01   1.5436396e+01
   7.0097429e+01   1.9176047e+01   1.5436396e+01
   7.0121465e+01   1.9176047e+01   1.5436396e+01
   7.0145638e+01   1.9176047e+01   1.5436396e+01
   7.0169901e+01   1.9176047e+01   1.5436396e+01
   7.0194222e+01   1.9176047e+01   1.5436396e+01
   7.0218843e+01   1.9176047e+01   1.5436396e+01
   7.0243147e+01   1.9176047e+01   1.5436396e+01
   7.0267560e+01   1.9176047e+01   1.5436396e+01
   7.0291619e+01   1.9176047e+01   1.5436396e+01
   7.0315561e+01   1.9176047e+01   1.5436396e+01
   7.0339706e+01   1.9176048e+01   1.5436396e+01
   7.0363681e+01   1.9176048e+01   1.5436396e+01
   7.0387741e+01   1.9176048e+01   1.5436396e+01
   7.0411421e+01   1.9176048e+01   1.5436396e+01
   7.0435450e+01   1.9176048e+01   1.5436396e+01
   7.0459847e+01   1.9176048e+01   1.5436396e+01
   7.0485406e+01   1.9176048e+01   1.5436396e+01
   7.0509557e+01   1.9176048e+01   1.5436396e+01
   7.0533308e+01   1.9176048e+01   1.5436396e+01
   7.0557569e+01   1.9176048e+01   1.5436396e+01
   7.0581740e+01   1.9176048e+01   1.5436396e+01
   7.0606758e+01   1.9176048e+01   1.5436396e+01
   7.0631086e+01   1.9176048e+01   1.5436396e+01
   7.0655239e+01   1.9176048e+01   1.5436396e+01
   7.0679215e+01   1.9176048e+01   1.5436396e+01
   7.0703627e+01   1.9176048e+01   1.5436396e+01
   7.0725234e+01   1.9176048e+01   1.5436396e+01
   7.0746428e+01   1.9176048e+01   1.5436396e+01
   7.0767666e+01   1.9176048e+01   1.5436396e+01
   7.0789792e+01   1.9176048e+01   1.5436396e+01
   7.0814371e+01   1.9176048e+01   1.5436396e+01
   7.0838629e+01   1.9176048e+01   1.5436396e+01
   7.0862740e+01   1.9176048e+01   1.5436396e+01
   7.0887665e+01   1.9176048e+01   1.5436396e+01
   7.0911872e+01   1.9176048e+01   1.5436396e+01
   7.0935772e+01   1.9176048e+01   1.5436396e+01
   7.0959973e+01   1.9176048e+01   1.5436396e+01
   7.0984596e+01   1.9176048e+01   1.5436396e+01
   7.1008672e+01   1.9176048e+01   1.5436396e+01
   7.1033058e+01   1.9176049e+01   1.5436396e+01
   7.1057398e+01   1.9176049e+01   1.5436396e+01
   7.1081443e+01   1.9176049e+01   1.5436396e+01
   7.1106161e+01   1.9176049e+01   1.5436396e+01
   7.1130157e+01   1.9176049e+01   1.5436396e+01
   7.1155241e+01   1.9176049e+01   1.5436396e+01
   7.1179476e+01   1.9176049e+01   1.5436396e+01
   7.1205254e+01   1.9176049e+01   1.5436396e+01
   7.1229721e+01   1.9176049e+01   1.5436396e+01
   7.1254214e+01   1.9176049e+01   1.5436396e+01
   7.1278751e+01   1.9176049e+01   1.5436396e+01
   7.1303091e+01   1.9176049e+01   1.5436396e+01
   7.1327091e+01   1.9176049e+01   1.5436396e+01
   7.1351042e+01   1.9176049e+01   1.5436397e+01
   7.1375119e+01   1.9176049e+01   1.5436397e+01
   7.1399369e+01   1.9176049e+01   1.5436397e+01
   7.1423678e+01   1.9176049e+01   1.5436397e+01
   7.1448430e+01   1.9176049e+01   1.5436397e+01
   7.1473010e+01   1.9176049e+01   1.5436397e+01
   7.1497030e+01   1.9176049e+01   1.5436397e+01
   7.1521223e+01   1.9176049e+01   1.5436397e+01
   7.1545933e+01   1.9176049e+01   1.5436397e+01
   7.1569908e+01   1.9176049e+01   1.5436397e+01
   7.1593877e+01   1.9176049e+01   1.5436397e+01
   7.1618500e+01   1.9176049e+01   1.5436397e+01
   7.1643066e+01   1.9176049e+01   1.5436397e+01
   7.1667898e+01   1.9176049e+01   1.5436397e+01
   7.1691978e+01   1.9176049e+01   1.5436397e+01
   7.1715580e+01   1.9176049e+01   1.5436397e+01
   7.1736905e+01   1.9176049e+01   1.5436397e+01
   7.1758628e+01   1.9176049e+01   1.5436397e+01
   7.1780619e+01   1.9176049e+01   1.5436397e+01
   7.1805143e+01   1.9176049e+01   1.5436397e+01
   7.1828681e+01   1.9176049e+01   1.5436397e+01
   7.1852638e+01   1.9176049e+01   1.5436397e+01
   7.1876601e+01   1.9176050e+01   1.5436397e+01
   7.1900610e+01   1.9176050e+01   1.5436397e+01
   7.1925280e+01   1.9176050e+01   1.5436397e+01
   7.1949365e+01   1.9176050e+01   1.5436397e+01
   7.1973049e+01   1.9176050e+01   1.5436397e+01
   7.1996603e+01   1.9176050e+01   1.5436397e+01
   7.2020458e+01   1.9176050e+01   1.5436397e+01
   7.2044557e+01   1.9176050e+01   1.5436397e+01
   7.2068156e+01   1.9176050e+01   1.5436397e+01
   7.2092741e+01   1.9176050e+01   1.5436397e+01
   7.2116755e+01   1.9176050e+01   1.5436397e+01
   7.2140407e+01   1.9176050e+01   1.5436397e+01
   7.2164809e+01   1.9176050e+01   1.5436397e+01
   7.2188977e+01   1.9176050e+01   1.5436397e+01
   7.2213404e+01   1.9176050e+01   1.5436397e+01
   7.2237398e+01   1.9176050e+01   1.5436397e+01
   7.2261644e+01   1.9176050e+01   1.5436397e+01
   7.2286624e+01   1.9176050e+01   1.5436397e+01
   7.2310655e+01   1.9176050e+01   1.5436397e+01
   7.2334676e+01   1.9176050e+01   1.5436397e+01
   7.2359133e+01   1.9176050e+01   1.5436397e+01
   7.2383341e+01   1.9176050e+01   1.5436397e+01
   7.2407106e+01   1.9176050e+01   1.5436397e+01
   7.2430878e+01   1.9176050e+01   1.5436397e+01
   7.2454671e+01   1.9176050e+01   1.5436397e+01
   7.2478618e+01   1.9176050e+01   1.5436397e+01
   7.2503120e+01   1.9176050e+01   1.5436397e+01
   7.2527104e+01   1.9176050e+01   1.5436397e+01
   7.2551261e+01   1.9176050e+01   1.5436397e+01
   7.2575313e+01   1.9176050e+01   1.5436397e+01
   7.2599585e+01   1.9176050e+01   1.5436397e+01
   7.2624420e+01   1.9176050e+01   1.5436397e+01
   7.2649119e+01   1.9176050e+01   1.5436397e+01
   7.2673535e+01   1.9176050e+01   1.5436397e+01
   7.2697289e+01   1.9176050e+01   1.5436397e+01
   7.2719251e+01   1.9176050e+01   1.5436397e+01
   7.2741429e+01   1.9176050e+01   1.5436397e+01
   7.2764181e+01   1.9176050e+01   1.5436397e+01
   7.2788517e+01   1.9176050e+01   1.5436397e+01
   7.2812951e+01   1.9176050e+01   1.5436397e+01
   7.2837472e+01   1.9176050e+01   1.5436397e+01
   7.2861978e+01   1.9176050e+01   1.5436397e+01
   7.2887093e+01   1.9176050e+01   1.5436397e+01
   7.2911338e+01   1.9176050e+01   1.5436397e+01
   7.2936057e+01   1.9176051e+01   1.5436397e+01
   7.2960049e+01   1.9176051e+01   1.5436397e+01
   7.2984571e+01   1.9176051e+01   1.5436397e+01
   7.3008571e+01   1.9176051e+01   1.5436397e+01
   7.3032904e+01   1.9176051e+01   1.5436397e+01
   7.3056749e+01   1.9176051e+01   1.5436397e+01
   7.3080994e+01   1.9176051e+01   1.5436397e+01
   7.3107294e+01   1.9176051e+01   1.5436397e+01
   7.3131662e+01   1.9176051e+01   1.5436397e+01
   7.3155990e+01   1.9176051e+01   1.5436397e+01
   7.3179974e+01   1.9176051e+01   1.5436397e+01
   7.3204654e+01   1.9176051e+01   1.5436397e+01
   7.3229643e+01   1.9176051e+01   1.5436397e+01
   7.3253710e+01   1.9176051e+01   1.5436397e+01
   7.3277700e+01   1.9176051e+01   1.5436397e+01
   7.3301848e+01   1.9176051e+01   1.5436397e+01
   7.3326498e+01   1.9176051e+01   1.5436397e+01
   7.3350502e+01   1.9176051e+01   1.5436397e+01
   7.3374504e+01   1.9176051e+01   1.5436397e+01
   7.3398629e+01   1.9176051e+01   1.5436397e+01
   7.3423738e+01   1.9176051e+01   1.5436397e+01
   7.3447726e+01   1.9176051e+01   1.5436397e+01
   7.3471546e+01   1.9176051e+01   1.5436397e+01
   7.3495371e+01   1.9176051e+01   1.5436397e+01
   7.3519439e+01   1.9176051e+01   1.5436397e+01
   7.3543091e+01   1.9176051e+01   1.5436397e+01
   7.3566763e+01   1.9176051e+01   1.5436397e+01
   7.3590707e+01   1.9176051e+01   1.5436397e+01
   7.3614810e+01   1.9176051e+01   1.5436397e+01
   7.3639585e+01   1.9176051e+01   1.5436397e+01
   7.3664118e+01   1.9176051e+01   1.5436398e+01
   7.3688207e+01   1.9176051e+01   1.5436398e+01
   7.3711397e+01   1.9176051e+01   1.5436398e+01
   7.3732844e+01   1.9176051e+01   1.5436398e+01
   7.3754145e+01   1.9176051e+01   1.5436398e+01
   7.3775632e+01   1.9176051e+01   1.5436398e+01
   7.3798054e+01   1.9176051e+01   1.5436398e+01
   7.3822081e+01   1.9176051e+01   1.5436398e+01
   7.3847106e+01   1.9176051e+01   1.5436398e+01
   7.3871516e+01   1.9176051e+01   1.5436398e+01
   7.3896053e+01   1.9176051e+01   1.5436398e+01
   7.3920243e+01   1.9176051e+01   1.5436398e+01
   7.3944652e+01   1.9176051e+01   1.5436398e+01
   7.3968280e+01   1.9176052e+01   1.5436398e+01
   7.3991970e+01   1.9176052e+01   1.5436398e+01
   7.4016171e+01   1.9176052e+01   1.5436398e+01
   7.4040381e+01   1.9176052e+01   1.5436398e+01
   7.4064499e+01   1.9176052e+01   1.5436398e+01
   7.4088884e+01   1.9176052e+01   1.5436398e+01
   7.4113255e+01   1.9176052e+01   1.5436398e+01
   7.4137456e+01   1.9176052e+01   1.5436398e+01
   7.4161553e+01   1.9176052e+01   1.5436398e+01
   7.4186378e+01   1.9176052e+01   1.5436398e+01
   7.4210056e+01   1.9176052e+01   1.5436398e+01
   7.4234395e+01   1.9176052e+01   1.5436398e+01
   7.4258681e+01   1.9176052e+01   1.5436398e+01
   7.4283234e+01   1.9176052e+01   1.5436398e+01
   7.4307399e+01   1.9176052e+01   1.5436398e+01
   7.4331509e+01   1.9176052e+01   1.5436398e+01
   7.4355325e+01   1.9176052e+01   1.5436398e+01
   7.4381151e+01   1.9176052e+01   1.5436398e+01
   7.4406394e+01   1.9176052e+01   1.5436398e+01
   7.4431469e+01   1.9176052e+01   1.5436398e+01
   7.4455717e+01   1.9176052e+01   1.5436398e+01
   7.4479848e+01   1.9176052e+01   1.5436398e+01
   7.4504889e+01   1.9176052e+01   1.5436398e+01
   7.4528979e+01   1.9176052e+01   1.5436398e+01
   7.4554077e+01   1.9176052e+01   1.5436398e+01
   7.4578119e+01   1.9176052e+01   1.5436398e+01
   7.4602297e+01   1.9176052e+01   1.5436398e+01
   7.4628600e+01   1.9176052e+01   1.5436398e+01
   7.4654778e+01   1.9176052e+01   1.5436398e+01
   7.4678967e+01   1.9176052e+01   1.5436398e+01
   7.4702957e+01   1.9176052e+01   1.5436398e+01
   7.4724724e+01   1.9176052e+01   1.5436398e+01
   7.4746166e+01   1.9176052e+01   1.5436398e+01
   7.4767568e+01   1.9176052e+01   1.5436398e+01
   7.4789877e+01   1.9176052e+01   1.5436398e+01
   7.4813859e+01   1.9176052e+01   1.5436398e+01
   7.4839068e+01   1.9176052e+01   1.5436398e+01
   7.4863574e+01   1.9176052e+01   1.5436398e+01
   7.4887742e+01   1.9176052e+01   1.5436398e+01
   7.4912404e+01   1.9176052e+01   1.5436398e+01
   7.4936802e+01   1.9176052e+01   1.5436398e+01
   7.4960741e+01   1.9176052e+01   1.5436398e+01
   7.4985794e+01   1.9176052e+01   1.5436398e+01
   7.5009827e+01   1.9176052e+01   1.5436398e+01
   7.5035045e+01   1.9176052e+01   1.5436398e+01
   7.5059809e+01   1.9176052e+01   1.5436398e+01
   7.5083670e+01   1.9176052e+01   1.5436398e+01
   7.5107459e+01   1.9176052e+01   1.5436398e+01
   7.5134296e+01   1.9176052e+01   1.5436398e+01
   7.5158165e+01   1.9176052e+01   1.5436398e+01
   7.5183094e+01   1.9176053e+01   1.5436398e+01
   7.5207002e+01   1.9176053e+01   1.5436398e+01
   7.5230709e+01   1.9176053e+01   1.5436398e+01
   7.5255001e+01   1.9176053e+01   1.5436398e+01
   7.5279994e+01   1.9176053e+01   1.5436398e+01
   7.5304607e+01   1.9176053e+01   1.5436398e+01
   7.5330171e+01   1.9176053e+01   1.5436398e+01
   7.5354430e+01   1.9176053e+01   1.5436398e+01
   7.5378552e+01   1.9176053e+01   1.5436398e+01
   7.5403634e+01   1.9176053e+01   1.5436398e+01
   7.5427769e+01   1.9176053e+01   1.5436398e+01
   7.5451806e+01   1.9176053e+01   1.5436398e+01
   7.5476547e+01   1.9176053e+01   1.5436398e+01
   7.5501049e+01   1.9176053e+01   1.5436399e+01
   7.5526589e+01   1.9176053e+01   1.5436399e+01
   7.5550952e+01   1.9176053e+01   1.5436399e+01
   7.5575195e+01   1.9176053e+01   1.5436399e+01
   7.5599887e+01   1.9176053e+01   1.5436399e+01
   7.5624572e+01   1.9176053e+01   1.5436399e+01
   7.5648817e+01   1.9176053e+01   1.5436399e+01
   7.5673098e+01   1.9176053e+01   1.5436399e+01
   7.5696775e+01   1.9176053e+01   1.5436399e+01
   7.5719108e+01   1.9176053e+01   1.5436399e+01
   7.5740254e+01   1.9176053e+01   1.5436399e+01
   7.5761511e+01   1.9176053e+01   1.5436399e+01
   7.5783351e+01   1.9176053e+01   1.5436399e+01
   7.5807087e+01   1.9176053e+01   1.5436399e+01
   7.5831392e+01   1.9176053e+01   1.5436399e+01
   7.5856165e+01   1.9176053e+01   1.5436399e+01
   7.5880508e+01   1.9176053e+01   1.5436399e+01
   7.5905026e+01   1.9176053e+01   1.5436399e+01
   7.5929155e+01   1.9176053e+01   1.5436399e+01
   7.5953171e+01   1.9176053e+01   1.5436399e+01
   7.5977903e+01   1.9176053e+01   1.5436399e+01
   7.6001957e+01   1.9176053e+01   1.5436399e+01
   7.6026622e+01   1.9176053e+01   1.5436399e+01
   7.6051307e+01   1.9176053e+01   1.5436399e+01
   7.6075761e+01   1.9176053e+01   1.5436399e+01
   7.6099778e+01   1.9176053e+01   1.5436399e+01
   7.6124616e+01   1.9176053e+01   1.5436399e+01
   7.6148571e+01   1.9176053e+01   1.5436399e+01
   7.6172536e+01   1.9176053e+01   1.5436399e+01
   7.6197250e+01   1.9176053e+01   1.5436399e+01
   7.6221522e+01   1.9176053e+01   1.5436399e+01
   7.6246197e+01   1.9176053e+01   1.5436399e+01
   7.6270757e+01   1.9176053e+01   1.5436399e+01
   7.6296028e+01   1.9176053e+01   1.5436399e+01
   7.6320259e+01   1.9176053e+01   1.5436399e+01
   7.6344974e+01   1.9176053e+01   1.5436399e+01
   7.6368962e+01   1.9176053e+01   1.5436399e+01
   7.6392675e+01   1.9176053e+01   1.5436399e+01
   7.6416788e+01   1.9176053e+01   1.5436399e+01
   7.6440977e+01   1.9176053e+01   1.5436399e+01
   7.6465942e+01   1.9176053e+01   1.5436399e+01
   7.6490375e+01   1.9176053e+01   1.5436399e+01
   7.6514581e+01   1.9176053e+01   1.5436399e+01
   7.6538936e+01   1.9176053e+01   1.5436399e+01
   7.6565069e+01   1.9176053e+01   1.5436399e+01
   7.6588668e+01   1.9176053e+01   1.5436399e+01
   7.6612849e+01   1.9176053e+01   1.5436399e+01
   7.6636687e+01   1.9176053e+01   1.5436399e+01
   7.6660729e+01   1.9176053e+01   1.5436399e+01
   7.6685166e+01   1.9176053e+01   1.5436399e+01
   7.6708465e+01   1.9176054e+01   1.5436399e+01
   7.6730293e+01   1.9176054e+01   1.5436399e+01
   7.6751710e+01   1.9176054e+01   1.5436399e+01
   7.6773312e+01   1.9176054e+01   1.5436399e+01
   7.6795834e+01   1.9176054e+01   1.5436399e+01
   7.6819532e+01   1.9176054e+01   1.5436399e+01
   7.6843433e+01   1.9176054e+01   1.5436399e+01
   7.6870003e+01   1.9176054e+01   1.5436399e+01
   7.6894146e+01   1.9176054e+01   1.5436399e+01
   7.6918905e+01   1.9176054e+01   1.5436399e+01
   7.6943666e+01   1.9176054e+01   1.5436399e+01
   7.6967664e+01   1.9176054e+01   1.5436399e+01
   7.6991641e+01   1.9176054e+01   1.5436399e+01
   7.7015702e+01   1.9176054e+01   1.5436399e+01
   7.7039698e+01   1.9176054e+01   1.5436399e+01
   7.7063689e+01   1.9176054e+01   1.5436399e+01
   7.7087356e+01   1.9176054e+01   1.5436399e+01
   7.7110975e+01   1.9176054e+01   1.5436399e+01
   7.7135104e+01   1.9176054e+01   1.5436399e+01
   7.7159575e+01   1.9176054e+01   1.5436399e+01
   7.7184291e+01   1.9176054e+01   1.5436399e+01
   7.7207996e+01   1.9176054e+01   1.5436399e+01
   7.7232506e+01   1.9176054e+01   1.5436399e+01
   7.7256931e+01   1.9176054e+01   1.5436399e+01
   7.7280983e+01   1.9176054e+01   1.5436399e+01
   7.7306273e+01   1.9176054e+01   1.5436399e+01
   7.7330565e+01   1.9176054e+01   1.5436399e+01
   7.7355409e+01   1.9176054e+01   1.5436399e+01
   7.7379374e+01   1.9176054e+01   1.5436399e+01
   7.7403792e+01   1.9176054e+01   1.5436399e+01
   7.7427984e+01   1.9176054e+01   1.5436399e+01
   7.7452332e+01   1.9176054e+01   1.5436399e+01
   7.7476582e+01   1.9176054e+01   1.5436399e+01
   7.7500721e+01   1.9176054e+01   1.5436399e+01
   7.7525584e+01   1.9176054e+01   1.5436399e+01
   7.7551435e+01   1.9176054e+01   1.5436399e+01
   7.7575630e+01   1.9176054e+01   1.5436399e+01
   7.7599726e+01   1.9176054e+01   1.5436399e+01
   7.7624188e+01   1.9176054e+01   1.5436399e+01
   7.7648129e+01   1.9176054e+01   1.5436399e+01
   7.7672389e+01   1.9176054e+01   1.5436399e+01
   7.7696537e+01   1.9176054e+01   1.5436399e+01
   7.7719514e+01   1.9176054e+01   1.5436399e+01
   7.7740822e+01   1.9176054e+01   1.5436399e+01
   7.7762197e+01   1.9176054e+01   1.5436399e+01
   7.7784566e+01   1.9176054e+01   1.5436399e+01
   7.7808741e+01   1.9176054e+01   1.5436399e+01
   7.7832779e+01   1.9176054e+01   1.5436399e+01
   7.7857151e+01   1.9176054e+01   1.5436399e+01
   7.7881216e+01   1.9176054e+01   1.5436399e+01
   7.7905799e+01   1.9176054e+01   1.5436399e+01
   7.7929856e+01   1.9176054e+01   1.5436399e+01
   7.7953807e+01   1.9176054e+01   1.5436399e+01
   7.7978968e+01   1.9176054e+01   1.5436399e+01
   7.8002666e+01   1.9176054e+01   1.5436399e+01
   7.8028132e+01   1.9176054e+01   1.5436399e+01
   7.8052122e+01   1.9176054e+01   1.5436399e+01
   7.8078058e+01   1.9176054e+01   1.5436399e+01
   7.8102024e+01   1.9176054e+01   1.5436399e+01
   7.8128682e+01   1.9176054e+01   1.5436399e+01
   7.8152920e+01   1.9176054e+01   1.5436399e+01
   7.8176981e+01   1.9176054e+01   1.5436399e+01
   7.8201067e+01   1.9176054e+01   1.5436399e+01
   7.8227680e+01   1.9176054e+01   1.5436399e+01
   7.8251687e+01   1.9176054e+01   1.5436399e+01
   7.8276008e+01   1.9176054e+01   1.5436399e+01
   7.8300442e+01   1.9176054e+01   1.5436399e+01
   7.8325956e+01   1.9176054e+01   1.5436399e+01
   7.8350488e+01   1.9176054e+01   1.5436399e+01
   7.8376433e+01   1.9176054e+01   1.5436399e+01
   7.8401019e+01   1.9176054e+01   1.5436399e+01
   7.8425742e+01   1.9176054e+01   1.5436399e+01
   7.8450750e+01   1.9176054e+01   1.5436399e+01
   7.8475498e+01   1.9176054e+01   1.5436399e+01
   7.8499721e+01   1.9176054e+01   1.5436399e+01
   7.8524464e+01   1.9176054e+01   1.5436399e+01
   7.8548147e+01   1.9176054e+01   1.5436399e+01
   7.8573777e+01   1.9176054e+01   1.5436399e+01
   7.8597866e+01   1.9176054e+01   1.5436399e+01
   7.8623213e+01   1.9176054e+01   1.5436399e+01
   7.8647250e+01   1.9176054e+01   1.5436399e+01
   7.8670037e+01   1.9176054e+01   1.5436399e+01
   7.8691829e+01   1.9176054e+01   1.5436399e+01
   7.8713605e+01   1.9176054e+01   1.5436399e+01
   7.8735323e+01   1.9176054e+01   1.5436399e+01
   7.8758045e+01   1.9176054e+01   1.5436399e+01
   7.8781914e+01   1.9176054e+01   1.5436399e+01
   7.8805931e+01   1.9176054e+01   1.5436399e+01
   7.8830066e+01   1.9176054e+01   1.5436399e+01
   7.8854665e+01   1.9176054e+01   1.5436399e+01
   7.8878215e+01   1.9176054e+01   1.5436399e+01
   7.8902010e+01   1.9176054e+01   1.5436399e+01
   7.8926477e+01   1.9176054e+01   1.5436399e+01
   7.8950368e+01   1.9176054e+01   1.5436399e+01
   7.8975064e+01   1.9176054e+01   1.5436399e+01
   7.8999442e+01   1.9176055e+01   1.5436399e+01
   7.9023696e+01   1.9176055e+01   1.5436399e+01
   7.9047666e+01   1.9176055e+01   1.5436399e+01
   7.9071765e+01   1.9176055e+01   1.5436399e+01
   7.9096447e+01   1.9176055e+01   1.5436399e+01
   7.9120527e+01   1.9176055e+01   1.5436399e+01
   7.9145880e+01   1.9176055e+01   1.5436399e+01
   7.9169867e+01   1.9176055e+01   1.5436399e+01
   7.9194450e+01   1.9176055e+01   1.5436399e+01
   7.9218279e+01   1.9176055e+01   1.5436399e+01
   7.9242410e+01   1.9176055e+01   1.5436399e+01
   7.9266822e+01   1.9176055e+01   1.5436399e+01
   7.9291230e+01   1.9176055e+01   1.5436399e+01
   7.9317150e+01   1.9176055e+01   1.5436399e+01
   7.9342517e+01   1.9176055e+01   1.5436399e+01
   7.9367257e+01   1.9176055e+01   1.5436399e+01
   7.9391421e+01   1.9176055e+01   1.5436399e+01
   7.9415543e+01   1.9176055e+01   1.5436399e+01
   7.9439569e+01   1.9176055e+01   1.5436399e+01
   7.9464067e+01   1.9176055e+01   1.5436399e+01
   7.9488001e+01   1.9176055e+01   1.5436399e+01
   7.9512256e+01   1.9176055e+01   1.5436399e+01
   7.9536059e+01   1.9176055e+01   1.5436399e+01
   7.9561077e+01   1.9176055e+01   1.5436399e+01
   7.9585812e+01   1.9176055e+01   1.5436399e+01
   7.9609916e+01   1.9176055e+01   1.5436399e+01
   7.9634247e+01   1.9176055e+01   1.5436399e+01
   7.9658474e+01   1.9176055e+01   1.5436399e+01
   7.9683458e+01   1.9176055e+01   1.5436399e+01
   7.9706893e+01   1.9176055e+01   1.5436399e+01
   7.9728436e+01   1.9176055e+01   1.5436399e+01
   7.9749714e+01   1.9176055e+01   1.5436399e+01
   7.9771062e+01   1.9176055e+01   1.5436399e+01
   7.9793429e+01   1.9176055e+01   1.5436399e+01
   7.9817502e+01   1.9176055e+01   1.5436399e+01
   7.9841842e+01   1.9176055e+01   1.5436399e+01
   7.9866713e+01   1.9176055e+01   1.5436399e+01
   7.9891079e+01   1.9176055e+01   1.5436399e+01
   7.9915288e+01   1.9176055e+01   1.5436399e+01
   7.9939124e+01   1.9176055e+01   1.5436399e+01
   7.9964023e+01   1.9176055e+01   1.5436399e+01
   7.9987970e+01   1.9176055e+01   1.5436399e+01
   8.0012331e+01   1.9176055e+01   1.5436399e+01
   8.0036613e+01   1.9176055e+01   1.5436399e+01
   8.0061113e+01   1.9176055e+01   1.5436399e+01
   8.0085390e+01   1.9176055e+01   1.5436399e+01
   8.0109521e+01   1.9176055e+01   1.5436399e+01
   8.0133401e+01   1.9176055e+01   1.5436399e+01
   8.0157217e+01   1.9176055e+01   1.5436399e+01
   8.0181163e+01   1.9176055e+01   1.5436399e+01
   8.0206526e+01   1.9176055e+01   1.5436399e+01
   8.0230886e+01   1.9176055e+01   1.5436399e+01
   8.0255225e+01   1.9176055e+01   1.5436399e+01
   8.0279446e+01   1.9176055e+01   1.5436399e+01
   8.0303849e+01   1.9176055e+01   1.5436399e+01
   8.0327460e+01   1.9176055e+01   1.5436399e+01
   8.0351442e+01   1.9176055e+01   1.5436399e+01
   8.0375813e+01   1.9176055e+01   1.5436399e+01
   8.0400084e+01   1.9176055e+01   1.5436399e+01
   8.0424845e+01   1.9176055e+01   1.5436399e+01
   8.0448817e+01   1.9176055e+01   1.5436399e+01
   8.0473476e+01   1.9176055e+01   1.5436399e+01
   8.0497990e+01   1.9176055e+01   1.5436399e+01
   8.0522092e+01   1.9176055e+01   1.5436399e+01
   8.0546799e+01   1.9176055e+01   1.5436399e+01
   8.0571269e+01   1.9176055e+01   1.5436399e+01
   8.0595988e+01   1.9176055e+01   1.5436399e+01
   8.0620394e+01   1.9176055e+01   1.5436399e+01
   8.0644943e+01   1.9176055e+01   1.5436399e+01
   8.0668929e+01   1.9176055e+01   1.5436399e+01
   8.0692451e+01   1.9176055e+01   1.5436399e+01
   8.0715072e+01   1.9176055e+01   1.5436399e+01
   8.0736806e+01   1.9176055e+01   1.5436399e+01
   8.0758213e+01   1.9176055e+01   1.5436399e+01
   8.0779973e+01   1.9176055e+01   1.5436399e+01
   8.0803640e+01   1.9176055e+01   1.5436399e+01
   8.0827781e+01   1.9176055e+01   1.5436399e+01
   8.0852666e+01   1.9176055e+01   1.5436399e+01
   8.0876909e+01   1.9176055e+01   1.5436399e+01
   8.0900693e+01   1.9176055e+01   1.5436399e+01
   8.0924925e+01   1.9176055e+01   1.5436399e+01
   8.0949008e+01   1.9176055e+01   1.5436399e+01
   8.0972883e+01   1.9176055e+01   1.5436399e+01
   8.0997800e+01   1.9176055e+01   1.5436399e+01
   8.1023175e+01   1.9176055e+01   1.5436399e+01
   8.1047939e+01   1.9176055e+01   1.5436399e+01
   8.1072628e+01   1.9176055e+01   1.5436399e+01
   8.1096722e+01   1.9176055e+01   1.5436399e+01
   8.1123828e+01   1.9176055e+01   1.5436399e+01
   8.1148437e+01   1.9176055e+01   1.5436399e+01
   8.1172426e+01   1.9176055e+01   1.5436399e+01
   8.1196781e+01   1.9176055e+01   1.5436399e+01
   8.1223216e+01   1.9176055e+01   1.5436399e+01
   8.1248901e+01   1.9176055e+01   1.5436399e+01
   8.1273245e+01   1.9176055e+01   1.5436399e+01
   8.1297662e+01   1.9176055e+01   1.5436399e+01
   8.1321896e+01   1.9176055e+01   1.5436399e+01
   8.1346200e+01   1.9176055e+01   1.5436399e+01
   8.1371011e+01   1.9176055e+01   1.5436399e+01
   8.1395998e+01   1.9176055e+01   1.5436399e+01
   8.1420013e+01   1.9176055e+01   1.5436399e+01
   8.1444713e+01   1.9176055e+01   1.5436399e+01
   8.1468646e+01   1.9176055e+01   1.5436399e+01
   8.1492403e+01   1.9176055e+01   1.5436399e+01
   8.1516622e+01   1.9176055e+01   1.5436399e+01
   8.1540246e+01   1.9176055e+01   1.5436399e+01
   8.1564955e+01   1.9176055e+01   1.5436399e+01
   8.1588648e+01   1.9176055e+01   1.5436399e+01
   8.1613006e+01   1.9176055e+01   1.5436399e+01
   8.1637013e+01   1.9176055e+01   1.5436399e+01
   8.1661267e+01   1.9176055e+01   1.5436399e+01
   8.1685899e+01   1.9176055e+01   1.5436399e+01
   8.1709343e+01   1.9176055e+01   1.5436399e+01
   8.1730865e+01   1.9176055e+01   1.5436399e+01
   8.1752184e+01   1.9176055e+01   1.5436399e+01
   8.1773763e+01   1.9176055e+01   1.5436399e+01
   8.1796495e+01   1.9176056e+01   1.5436399e+01
   8.1820497e+01   1.9176056e+01   1.5436399e+01
   8.1844927e+01   1.9176056e+01   1.5436399e+01
   8.1869287e+01   1.9176056e+01   1.5436399e+01
   8.1893781e+01   1.9176056e+01   1.5436399e+01
   8.1917481e+01   1.9176056e+01   1.5436399e+01
   8.1940996e+01   1.9176056e+01   1.5436399e+01
   8.1965119e+01   1.9176056e+01   1.5436399e+01
   8.1988828e+01   1.9176056e+01   1.5436399e+01
   8.2012786e+01   1.9176056e+01   1.5436399e+01
   8.2036671e+01   1.9176056e+01   1.5436399e+01
   8.2060669e+01   1.9176056e+01   1.5436399e+01
   8.2085792e+01   1.9176056e+01   1.5436399e+01
   8.2109983e+01   1.9176056e+01   1.5436399e+01
   8.2135973e+01   1.9176056e+01   1.5436399e+01
   8.2160595e+01   1.9176056e+01   1.5436399e+01
   8.2187051e+01   1.9176056e+01   1.5436399e+01
   8.2211709e+01   1.9176056e+01   1.5436399e+01
   8.2236704e+01   1.9176056e+01   1.5436399e+01
   8.2261257e+01   1.9176056e+01   1.5436399e+01
   8.2287298e+01   1.9176056e+01   1.5436399e+01
   8.2311328e+01   1.9176056e+01   1.5436399e+01
   8.2335598e+01   1.9176056e+01   1.5436399e+01
   8.2359643e+01   1.9176056e+01   1.5436399e+01
   8.2383682e+01   1.9176056e+01   1.5436399e+01
   8.2407751e+01   1.9176056e+01   1.5436399e+01
   8.2431666e+01   1.9176056e+01   1.5436399e+01
   8.2455339e+01   1.9176056e+01   1.5436399e+01
   8.2479172e+01   1.9176056e+01   1.5436399e+01
   8.2503831e+01   1.9176056e+01   1.5436399e+01
   8.2527883e+01   1.9176056e+01   1.5436399e+01
   8.2553019e+01   1.9176056e+01   1.5436399e+01
   8.2577115e+01   1.9176056e+01   1.5436399e+01
   8.2601610e+01   1.9176056e+01   1.5436399e+01
   8.2628076e+01   1.9176056e+01   1.5436399e+01
   8.2652277e+01   1.9176056e+01   1.5436399e+01
   8.2677102e+01   1.9176056e+01   1.5436399e+01
   8.2700841e+01   1.9176056e+01   1.5436399e+01
   8.2723232e+01   1.9176056e+01   1.5436399e+01
   8.2744618e+01   1.9176056e+01   1.5436399e+01
   8.2765976e+01   1.9176056e+01   1.5436399e+01
   8.2787635e+01   1.9176056e+01   1.5436399e+01
   8.2810520e+01   1.9176056e+01   1.5436400e+01
   8.2835638e+01   1.9176056e+01   1.5436400e+01
   8.2860095e+01   1.9176056e+01   1.5436400e+01
   8.2884937e+01   1.9176056e+01   1.5436400e+01
   8.2909869e+01   1.9176056e+01   1.5436400e+01
   8.2934110e+01   1.9176056e+01   1.5436400e+01
   8.2958909e+01   1.9176056e+01   1.5436400e+01
   8.2983143e+01   1.9176056e+01   1.5436400e+01
   8.3007357e+01   1.9176056e+01   1.5436400e+01
   8.3032195e+01   1.9176056e+01   1.5436400e+01
   8.3058112e+01   1.9176056e+01   1.5436400e+01
   8.3081934e+01   1.9176056e+01   1.5436400e+01
   8.3106551e+01   1.9176056e+01   1.5436400e+01
   8.3130495e+01   1.9176056e+01   1.5436400e+01
   8.3154300e+01   1.9176056e+01   1.5436400e+01
   8.3178261e+01   1.9176056e+01   1.5436400e+01
   8.3202276e+01   1.9176056e+01   1.5436400e+01
   8.3226914e+01   1.9176056e+01   1.5436400e+01
   8.3251338e+01   1.9176056e+01   1.5436400e+01
   8.3275542e+01   1.9176056e+01   1.5436400e+01
   8.3299548e+01   1.9176056e+01   1.5436400e+01
   8.3323957e+01   1.9176056e+01   1.5436400e+01
   8.3348319e+01   1.9176056e+01   1.5436400e+01
   8.3372479e+01   1.9176056e+01   1.5436400e+01
   8.3397426e+01   1.9176056e+01   1.5436400e+01
   8.3421539e+01   1.9176056e+01   1.5436400e+01
   8.3446904e+01   1.9176056e+01   1.5436400e+01
   8.3470929e+01   1.9176056e+01   1.5436400e+01
   8.3495552e+01   1.9176056e+01   1.5436400e+01
   8.3519670e+01   1.9176056e+01   1.5436400e+01
   8.3544020e+01   1.9176056e+01   1.5436400e+01
   8.3567828e+01   1.9176056e+01   1.5436400e+01
   8.3591827e+01   1.9176056e+01   1.5436400e+01
   8.3615887e+01   1.9176056e+01   1.5436400e+01
   8.3639637e+01   1.9176056e+01   1.5436400e+01
   8.3664043e+01   1.9176056e+01   1.5436400e+01
   8.3687559e+01   1.9176056e+01   1.5436400e+01
   8.3710853e+01   1.9176056e+01   1.5436400e+01
   8.3732387e+01   1.9176056e+01   1.5436400e+01
   8.3753866e+01   1.9176056e+01   1.5436400e+01
   8.3777579e+01   1.9176056e+01   1.5436400e+01
   8.3801546e+01   1.9176056e+01   1.5436400e+01
   8.3826259e+01   1.9176056e+01   1.5436400e+01
   8.3850948e+01   1.9176056e+01   1.5436400e+01
   8.3875664e+01   1.9176056e+01   1.5436400e+01
   8.3899767e+01   1.9176056e+01   1.5436400e+01
   8.3924195e+01   1.9176056e+01   1.5436400e+01
   8.3948266e+01   1.9176056e+01   1.5436400e+01
   8.3972650e+01   1.9176056e+01   1.5436400e+01
   8.3997276e+01   1.9176056e+01   1.5436400e+01
   8.4021446e+01   1.9176056e+01   1.5436400e+01
   8.4046830e+01   1.9176056e+01   1.5436400e+01
   8.4071103e+01   1.9176056e+01   1.5436400e+01
   8.4095419e+01   1.9176056e+01   1.5436400e+01
   8.4119682e+01   1.9176056e+01   1.5436400e+01
   8.4145511e+01   1.9176056e+01   1.5436400e+01
   8.4169966e+01   1.9176056e+01   1.5436400e+01
   8.4193959e+01   1.9176056e+01   1.5436400e+01
   8.4218100e+01   1.9176056e+01   1.5436400e+01
   8.4242537e+01   1.9176056e+01   1.5436400e+01
   8.4266991e+01   1.9176056e+01   1.5436400e+01
   8.4291345e+01   1.9176056e+01   1.5436400e+01
   8.4315336e+01   1.9176056e+01   1.5436400e+01
   8.4339030e+01   1.9176056e+01   1.5436400e+01
   8.4363086e+01   1.9176056e+01   1.5436400e+01
   8.4387357e+01   1.9176056e+01   1.5436400e+01
   8.4411757e+01   1.9176056e+01   1.5436400e+01
   8.4435794e+01   1.9176056e+01   1.5436400e+01
   8.4459775e+01   1.9176056e+01   1.5436400e+01
   8.4483793e+01   1.9176056e+01   1.5436400e+01
   8.4507754e+01   1.9176056e+01   1.5436400e+01
   8.4531694e+01   1.9176056e+01   1.5436400e+01
   8.4556211e+01   1.9176056e+01   1.5436400e+01
   8.4580598e+01   1.9176056e+01   1.5436400e+01
   8.4605970e+01   1.9176056e+01   1.5436400e+01
   8.4630130e+01   1.9176056e+01   1.5436400e+01
   8.4654189e+01   1.9176056e+01   1.5436400e+01
   8.4678573e+01   1.9176056e+01   1.5436400e+01
   8.4702489e+01   1.9176056e+01   1.5436400e+01
   8.4724527e+01   1.9176056e+01   1.5436400e+01
   8.4745791e+01   1.9176056e+01   1.5436400e+01
   8.4767427e+01   1.9176056e+01   1.5436400e+01
   8.4791086e+01   1.9176056e+01   1.5436400e+01
   8.4816011e+01   1.9176056e+01   1.5436400e+01
   8.4840529e+01   1.9176056e+01   1.5436400e+01
   8.4865393e+01   1.9176056e+01   1.5436400e+01
   8.4889530e+01   1.9176056e+01   1.5436400e+01
   8.4913666e+01   1.9176056e+01   1.5436400e+01
   8.4938019e+01   1.9176056e+01   1.5436400e+01
   8.4962455e+01   1.9176056e+01   1.5436400e+01
   8.4987709e+01   1.9176056e+01   1.5436400e+01
   8.5011597e+01   1.9176056e+01   1.5436400e+01
   8.5036223e+01   1.9176056e+01   1.5436400e+01
   8.5060275e+01   1.9176056e+01   1.5436400e+01
   8.5084648e+01   1.9176056e+01   1.5436400e+01
   8.5108874e+01   1.9176056e+01   1.5436400e+01
   8.5132917e+01   1.9176056e+01   1.5436400e+01
   8.5157009e+01   1.9176056e+01   1.5436400e+01
   8.5181050e+01   1.9176056e+01   1.5436400e+01
   8.5206041e+01   1.9176056e+01   1.5436400e+01
   8.5229934e+01   1.9176056e+01   1.5436400e+01
   8.5253833e+01   1.9176056e+01   1.5436400e+01
   8.5278096e+01   1.9176056e+01   1.5436400e+01
   8.5303110e+01   1.9176056e+01   1.5436400e+01
   8.5327454e+01   1.9176056e+01   1.5436400e+01
   8.5352149e+01   1.9176056e+01   1.5436400e+01
   8.5376194e+01   1.9176056e+01   1.5436400e+01
   8.5400021e+01   1.9176056e+01   1.5436400e+01
   8.5424387e+01   1.9176056e+01   1.5436400e+01
   8.5449078e+01   1.9176056e+01   1.5436400e+01
   8.5473573e+01   1.9176056e+01   1.5436400e+01
   8.5497943e+01   1.9176056e+01   1.5436400e+01
   8.5522097e+01   1.9176056e+01   1.5436400e+01
   8.5547591e+01   1.9176056e+01   1.5436400e+01
   8.5571865e+01   1.9176056e+01   1.5436400e+01
   8.5595611e+01   1.9176056e+01   1.5436400e+01
   8.5619253e+01   1.9176056e+01   1.5436400e+01
   8.5643294e+01   1.9176056e+01   1.5436400e+01
   8.5667010e+01   1.9176056e+01   1.5436400e+01
   8.5690788e+01   1.9176056e+01   1.5436400e+01
   8.5714409e+01   1.9176056e+01   1.5436400e+01
   8.5735582e+01   1.9176056e+01   1.5436400e+01
   8.5756833e+01   1.9176056e+01   1.5436400e+01
   8.5778505e+01   1.9176056e+01   1.5436400e+01
   8.5801851e+01   1.9176056e+01   1.5436400e+01
   8.5826556e+01   1.9176056e+01   1.5436400e+01
   8.5850683e+01   1.9176056e+01   1.5436400e+01
   8.5876101e+01   1.9176056e+01   1.5436400e+01
   8.5900716e+01   1.9176056e+01   1.5436399e+01
   8.5925616e+01   1.9176056e+01   1.5436399e+01
   8.5949586e+01   1.9176056e+01   1.5436399e+01
   8.5973460e+01   1.9176056e+01   1.5436399e+01
   8.5997952e+01   1.9176056e+01   1.5436399e+01
   8.6022070e+01   1.9176056e+01   1.5436399e+01
   8.6047696e+01   1.9176056e+01   1.5436399e+01
   8.6071577e+01   1.9176056e+01   1.5436399e+01
   8.6096457e+01   1.9176056e+01   1.5436399e+01
   8.6120764e+01   1.9176056e+01   1.5436399e+01
   8.6145906e+01   1.9176056e+01   1.5436399e+01
   8.6170166e+01   1.9176056e+01   1.5436399e+01
   8.6194599e+01   1.9176056e+01   1.5436399e+01
   8.6218742e+01   1.9176056e+01   1.5436399e+01
   8.6244047e+01   1.9176056e+01   1.5436399e+01
   8.6267718e+01   1.9176056e+01   1.5436399e+01
   8.6291454e+01   1.9176056e+01   1.5436399e+01
   8.6316128e+01   1.9176056e+01   1.5436399e+01
   8.6340074e+01   1.9176056e+01   1.5436399e+01
   8.6364875e+01   1.9176056e+01   1.5436399e+01
   8.6388937e+01   1.9176056e+01   1.5436399e+01
   8.6413307e+01   1.9176056e+01   1.5436399e+01
   8.6437506e+01   1.9176056e+01   1.5436399e+01
   8.6461791e+01   1.9176056e+01   1.5436399e+01
   8.6486598e+01   1.9176056e+01   1.5436399e+01
   8.6511162e+01   1.9176056e+01   1.5436399e+01
   8.6535357e+01   1.9176056e+01   1.5436399e+01
   8.6559834e+01   1.9176056e+01   1.5436399e+01
   8.6584852e+01   1.9176056e+01   1.5436399e+01
   8.6608920e+01   1.9176056e+01   1.5436399e+01
   8.6632964e+01   1.9176056e+01   1.5436399e+01
   8.6657330e+01   1.9176057e+01   1.5436399e+01
   8.6682238e+01   1.9176057e+01   1.5436399e+01
   8.6706665e+01   1.9176057e+01   1.5436399e+01
   8.6728418e+01   1.9176057e+01   1.5436399e+01
   8.6749765e+01   1.9176057e+01   1.5436399e+01
   8.6771512e+01   1.9176057e+01   1.5436399e+01
   8.6794772e+01   1.9176057e+01   1.5436399e+01
   8.6819095e+01   1.9176057e+01   1.5436399e+01
   8.6844383e+01   1.9176057e+01   1.5436399e+01
   8.6868073e+01   1.9176057e+01   1.5436399e+01
   8.6892779e+01   1.9176057e+01   1.5436399e+01
   8.6918491e+01   1.9176057e+01   1.5436399e+01
   8.6943132e+01   1.9176057e+01   1.5436399e+01
   8.6968261e+01   1.9176057e+01   1.5436399e+01
   8.6992857e+01   1.9176057e+01   1.5436399e+01
   8.7016920e+01   1.9176057e+01   1.5436399e+01
   8.7041009e+01   1.9176057e+01   1.5436399e+01
   8.7065960e+01   1.9176057e+01   1.5436399e+01
   8.7090740e+01   1.9176057e+01   1.5436399e+01
   8.7115044e+01   1.9176057e+01   1.5436399e+01
   8.7139378e+01   1.9176057e+01   1.5436399e+01
   8.7164836e+01   1.9176057e+01   1.5436399e+01
   8.7188832e+01   1.9176057e+01   1.5436399e+01
   8.7213221e+01   1.9176057e+01   1.5436399e+01
   8.7237534e+01   1.9176057e+01   1.5436399e+01
   8.7261949e+01   1.9176057e+01   1.5436399e+01
   8.7287079e+01   1.9176057e+01   1.5436399e+01
   8.7311397e+01   1.9176057e+01   1.5436399e+01
   8.7335128e+01   1.9176057e+01   1.5436399e+01
   8.7360276e+01   1.9176057e+01   1.5436399e+01
   8.7384916e+01   1.9176057e+01   1.5436399e+01
   8.7409825e+01   1.9176057e+01   1.5436399e+01
   8.7434117e+01   1.9176057e+01   1.5436399e+01
   8.7458663e+01   1.9176057e+01   1.5436399e+01
   8.7484194e+01   1.9176057e+01   1.5436399e+01
   8.7508106e+01   1.9176057e+01   1.5436399e+01
   8.7532264e+01   1.9176057e+01   1.5436399e+01
   8.7556388e+01   1.9176057e+01   1.5436399e+01
   8.7579950e+01   1.9176057e+01   1.5436399e+01
   8.7604638e+01   1.9176057e+01   1.5436399e+01
   8.7628551e+01   1.9176057e+01   1.5436399e+01
   8.7652332e+01   1.9176057e+01   1.5436399e+01
   8.7676388e+01   1.9176057e+01   1.5436399e+01
   8.7700166e+01   1.9176057e+01   1.5436399e+01
   8.7721944e+01   1.9176057e+01   1.5436399e+01
   8.7743285e+01   1.9176057e+01   1.5436399e+01
   8.7764669e+01   1.9176057e+01   1.5436399e+01
   8.7786617e+01   1.9176057e+01   1.5436399e+01
   8.7810248e+01   1.9176057e+01   1.5436399e+01
   8.7834406e+01   1.9176057e+01   1.5436399e+01
   8.7858038e+01   1.9176057e+01   1.5436399e+01
   8.7881891e+01   1.9176057e+01   1.5436399e+01
   8.7905986e+01   1.9176057e+01   1.5436399e+01
   8.7929680e+01   1.9176057e+01   1.5436399e+01
   8.7955488e+01   1.9176057e+01   1.5436399e+01
   8.7979252e+01   1.9176057e+01   1.5436399e+01
   8.8002995e+01   1.9176057e+01   1.5436399e+01
   8.8027411e+01   1.9176057e+01   1.5436399e+01
   8.8051807e+01   1.9176057e+01   1.5436399e+01
   8.8075622e+01   1.9176057e+01   1.5436399e+01
   8.8099606e+01   1.9176057e+01   1.5436399e+01
   8.8124188e+01   1.9176057e+01   1.5436399e+01
   8.8148601e+01   1.9176057e+01   1.5436399e+01
   8.8172715e+01   1.9176057e+01   1.5436399e+01
   8.8196969e+01   1.9176057e+01   1.5436399e+01
   8.8220764e+01   1.9176057e+01   1.5436399e+01
   8.8245088e+01   1.9176057e+01   1.5436399e+01
   8.8269034e+01   1.9176057e+01   1.5436399e+01
   8.8293110e+01   1.9176057e+01   1.5436399e+01
   8.8317450e+01   1.9176057e+01   1.5436399e+01
   8.8340263e+01   1.9176057e+01   1.5436399e+01
   8.8361980e+01   1.9176057e+01   1.5436399e+01
   8.8383954e+01   1.9176057e+01   1.5436399e+01
   8.8407072e+01   1.9176057e+01   1.5436399e+01
   8.8431416e+01   1.9176057e+01   1.5436399e+01
   8.8457267e+01   1.9176057e+01   1.5436399e+01
   8.8481080e+01   1.9176057e+01   1.5436399e+01
   8.8505917e+01   1.9176057e+01   1.5436399e+01
   8.8530087e+01   1.9176057e+01   1.5436399e+01
   8.8553941e+01   1.9176057e+01   1.5436399e+01
   8.8578327e+01   1.9176057e+01   1.5436399e+01
   8.8603237e+01   1.9176057e+01   1.5436399e+01
   8.8627600e+01   1.9176057e+01   1.5436399e+01
   8.8651473e+01   1.9176057e+01   1.5436399e+01
   8.8675642e+01   1.9176057e+01   1.5436399e+01
   8.8699365e+01   1.9176057e+01   1.5436399e+01
   8.8721811e+01   1.9176057e+01   1.5436399e+01
   8.8743138e+01   1.9176057e+01   1.5436399e+01
   8.8764472e+01   1.9176057e+01   1.5436399e+01
   8.8785980e+01   1.9176057e+01   1.5436399e+01
   8.8809035e+01   1.9176057e+01   1.5436399e+01
   8.8834561e+01   1.9176057e+01   1.5436399e+01
   8.8859353e+01   1.9176057e+01   1.5436399e+01
   8.8884416e+01   1.9176057e+01   1.5436399e+01
   8.8908421e+01   1.9176057e+01   1.5436399e+01
   8.8933462e+01   1.9176057e+01   1.5436399e+01
   8.8957266e+01   1.9176057e+01   1.5436399e+01
   8.8981665e+01   1.9176057e+01   1.5436399e+01
   8.9006591e+01   1.9176057e+01   1.5436399e+01
   8.9031349e+01   1.9176057e+01   1.5436399e+01
   8.9055732e+01   1.9176057e+01   1.5436399e+01
   8.9079562e+01   1.9176057e+01   1.5436399e+01
   8.9103945e+01   1.9176057e+01   1.5436399e+01
   8.9128259e+01   1.9176057e+01   1.5436399e+01
   8.9152475e+01   1.9176057e+01   1.5436399e+01
   8.9176190e+01   1.9176057e+01   1.5436399e+01
   8.9199770e+01   1.9176057e+01   1.5436399e+01
   8.9224551e+01   1.9176057e+01   1.5436399e+01
   8.9248624e+01   1.9176057e+01   1.5436399e+01
   8.9272935e+01   1.9176057e+01   1.5436399e+01
   8.9297620e+01   1.9176057e+01   1.5436399e+01
   8.9322004e+01   1.9176057e+01   1.5436399e+01
   8.9346511e+01   1.9176057e+01   1.5436399e+01
   8.9370996e+01   1.9176057e+01   1.5436399e+01
   8.9395736e+01   1.9176057e+01   1.5436399e+01
   8.9419984e+01   1.9176057e+01   1.5436399e+01
   8.9444759e+01   1.9176057e+01   1.5436399e+01
   8.9469903e+01   1.9176057e+01   1.5436399e+01
   8.9494532e+01   1.9176057e+01   1.5436399e+01
   8.9518668e+01   1.9176057e+01   1.5436399e+01
   8.9543401e+01   1.9176057e+01   1.5436399e+01
   8.9568350e+01   1.9176057e+01   1.5436399e+01
   8.9592260e+01   1.9176057e+01   1.5436399e+01
   8.9616416e+01   1.9176057e+01   1.5436399e+01
   8.9640644e+01   1.9176057e+01   1.5436399e+01
   8.9665009e+01   1.9176057e+01   1.5436399e+01
   8.9689612e+01   1.9176057e+01   1.5436399e+01
   8.9715993e+01   1.9176057e+01   1.5436399e+01
   8.9737508e+01   1.9176057e+01   1.5436399e+01
   8.9758690e+01   1.9176057e+01   1.5436399e+01
   8.9779968e+01   1.9176057e+01   1.5436399e+01
   8.9802952e+01   1.9176057e+01   1.5436399e+01
   8.9826552e+01   1.9176057e+01   1.5436399e+01
   8.9850646e+01   1.9176057e+01   1.5436399e+01
   8.9874996e+01   1.9176057e+01   1.5436399e+01
   8.9898596e+01   1.9176057e+01   1.5436399e+01
   8.9922403e+01   1.9176057e+01   1.5436399e+01
   8.9948334e+01   1.9176057e+01   1.5436399e+01
   8.9972687e+01   1.9176057e+01   1.5436399e+01
   8.9996533e+01   1.9176057e+01   1.5436399e+01
   9.0021182e+01   1.9176057e+01   1.5436399e+01
   9.0045509e+01   1.9176057e+01   1.5436399e+01
   9.0069417e+01   1.9176057e+01   1.5436399e+01
   9.0093948e+01   1.9176057e+01   1.5436399e+01
   9.0117743e+01   1.9176057e+01   1.5436399e+01
   9.0141610e+01   1.9176057e+01   1.5436399e+01
   9.0167500e+01   1.9176057e+01   1.5436399e+01
   9.0191498e+01   1.9176057e+01   1.5436399e+01
   9.0215586e+01   1.9176057e+01   1.5436399e+01
   9.0239633e+01   1.9176057e+01   1.5436399e+01
   9.0264204e+01   1.9176057e+01   1.5436399e+01
   9.0287803e+01   1.9176057e+01   1.5436399e+01
   9.0311925e+01   1.9176057e+01   1.5436399e+01
   9.0335412e+01   1.9176057e+01   1.5436399e+01
   9.0356959e+01   1.9176057e+01   1.5436399e+01
   9.0378112e+01   1.9176057e+01   1.5436399e+01
   9.0399468e+01   1.9176057e+01   1.5436399e+01
   9.0423427e+01   1.9176057e+01   1.5436399e+01
   9.0446947e+01   1.9176057e+01   1.5436399e+01
   9.0471118e+01   1.9176057e+01   1.5436399e+01
   9.0495517e+01   1.9176057e+01   1.5436399e+01
   9.0520632e+01   1.9176057e+01   1.5436399e+01
   9.0545330e+01   1.9176057e+01   1.5436399e+01
   9.0569335e+01   1.9176057e+01   1.5436399e+01
   9.0594691e+01   1.9176057e+01   1.5436399e+01
   9.0618786e+01   1.9176057e+01   1.5436399e+01
   9.0643538e+01   1.9176057e+01   1.5436399e+01
   9.0667608e+01   1.9176057e+01   1.5436399e+01
   9.0691758e+01   1.9176057e+01   1.5436399e+01
   9.0713903e+01   1.9176057e+01   1.5436399e+01
   9.0735157e+01   1.9176057e+01   1.5436399e+01
   9.0756588e+01   1.9176057e+01   1.5436399e+01
   9.0778425e+01   1.9176057e+01   1.5436399e+01
   9.0803135e+01   1.9176057e+01   1.5436399e+01
   9.0827262e+01   1.9176057e+01   1.5436399e+01
   9.0851412e+01   1.9176057e+01   1.5436399e+01
   9.0875585e+01   1.9176057e+01   1.5436399e+01
   9.0899752e+01   1.9176057e+01   1.5436399e+01
   9.0923791e+01   1.9176057e+01   1.5436399e+01
   9.0947811e+01   1.9176057e+01   1.5436399e+01
   9.0972029e+01   1.9176057e+01   1.5436399e+01
   9.0996126e+01   1.9176057e+01   1.5436399e+01
   9.1020595e+01   1.9176057e+01   1.5436399e+01
   9.1045109e+01   1.9176057e+01   1.5436399e+01
   9.1068867e+01   1.9176057e+01   1.5436399e+01
   9.1093562e+01   1.9176057e+01   1.5436399e+01
   9.1117606e+01   1.9176057e+01   1.5436399e+01
   9.1141503e+01   1.9176057e+01   1.5436399e+01
   9.1166438e+01   1.9176057e+01   1.5436399e+01
   9.1190665e+01   1.9176057e+01   1.5436399e+01
   9.1214764e+01   1.9176057e+01   1.5436399e+01
   9.1238581e+01   1.9176057e+01   1.5436399e+01
   9.1262495e+01   1.9176057e+01   1.5436399e+01
   9.1286726e+01   1.9176057e+01   1.5436399e+01
   9.1310814e+01   1.9176057e+01   1.5436399e+01
   9.1333852e+01   1.9176057e+01   1.5436399e+01
   9.1355124e+01   1.9176057e+01   1.5436399e+01
   9.1376289e+01   1.9176057e+01   1.5436399e+01
   9.1397405e+01   1.9176057e+01   1.5436399e+01
   9.1419084e+01   1.9176057e+01   1.5436399e+01
   9.1440900e+01   1.9176057e+01   1.5436399e+01
   9.1465974e+01   1.9176057e+01   1.5436399e+01
   9.1491129e+01   1.9176057e+01   1.5436399e+01
   9.1515674e+01   1.9176057e+01   1.5436399e+01
   9.1539855e+01   1.9176057e+01   1.5436399e+01
   9.1563949e+01   1.9176057e+01   1.5436399e+01
   9.1587893e+01   1.9176057e+01   1.5436399e+01
   9.1612174e+01   1.9176057e+01   1.5436399e+01
   9.1636152e+01   1.9176057e+01   1.5436399e+01
   9.1660509e+01   1.9176057e+01   1.5436399e+01
   9.1685688e+01   1.9176057e+01   1.5436399e+01
   9.1709184e+01   1.9176057e+01   1.5436399e+01
   9.1731235e+01   1.9176057e+01   1.5436399e+01
   9.1755680e+01   1.9176057e+01   1.5436399e+01
   9.1779676e+01   1.9176057e+01   1.5436399e+01
   9.1803781e+01   1.9176057e+01   1.5436399e+01
   9.1828866e+01   1.9176057e+01   1.5436399e+01
   9.1853337e+01   1.9176057e+01   1.5436399e+01
   9.1879243e+01   1.9176057e+01   1.5436399e+01
   9.1903532e+01   1.9176057e+01   1.5436399e+01
   9.1929420e+01   1.9176057e+01   1.5436399e+01
   9.1953994e+01   1.9176057e+01   1.5436399e+01
   9.1978111e+01   1.9176057e+01   1.5436399e+01
   9.2002407e+01   1.9176057e+01   1.5436399e+01
   9.2027298e+01   1.9176057e+01   1.5436399e+01
   9.2051239e+01   1.9176057e+01   1.5436399e+01
   9.2076034e+01   1.9176057e+01   1.5436399e+01
   9.2099963e+01   1.9176057e+01   1.5436399e+01
   9.2124992e+01   1.9176057e+01   1.5436399e+01
   9.2150131e+01   1.9176057e+01   1.5436399e+01
   9.2174664e+01   1.9176057e+01   1.5436399e+01
   9.2199525e+01   1.9176057e+01   1.5436399e+01
   9.2223678e+01   1.9176057e+01   1.5436399e+01
   9.2248246e+01   1.9176057e+01   1.5436399e+01
   9.2272736e+01   1.9176057e+01   1.5436399e+01
   9.2297195e+01   1.9176057e+01   1.5436399e+01
   9.2321431e+01   1.9176057e+01   1.5436399e+01
   9.2346838e+01   1.9176057e+01   1.5436399e+01
   9.2370936e+01   1.9176057e+01   1.5436399e+01
   9.2395149e+01   1.9176057e+01   1.5436399e+01
   9.2419080e+01   1.9176057e+01   1.5436399e+01
   9.2443387e+01   1.9176057e+01   1.5436399e+01
   9.2467844e+01   1.9176057e+01   1.5436399e+01
   9.2491881e+01   1.9176057e+01   1.5436399e+01
   9.2516082e+01   1.9176057e+01   1.5436399e+01
   9.2540165e+01   1.9176057e+01   1.5436399e+01
   9.2564300e+01   1.9176057e+01   1.5436399e+01
   9.2587912e+01   1.9176057e+01   1.5436399e+01
   9.2612117e+01   1.9176057e+01   1.5436399e+01
   9.2636004e+01   1.9176057e+01   1.5436399e+01
   9.2659921e+01   1.9176057e+01   1.5436399e+01
   9.2683468e+01   1.9176057e+01   1.5436399e+01
   9.2708228e+01   1.9176057e+01   1.5436399e+01
   9.2730100e+01   1.9176057e+01   1.5436399e+01
   9.2751521e+01   1.9176057e+01   1.5436399e+01
   9.2773528e+01   1.9176057e+01   1.5436399e+01
   9.2797167e+01   1.9176057e+01   1.5436399e+01
   9.2821271e+01   1.9176057e+01   1.5436399e+01
   9.2846024e+01   1.9176057e+01   1.5436399e+01
   9.2870333e+01   1.9176057e+01   1.5436399e+01
   9.2894448e+01   1.9176057e+01   1.5436399e+01
   9.2918758e+01   1.9176057e+01   1.5436399e+01
   9.2943441e+01   1.9176057e+01   1.5436399e+01
   9.2967566e+01   1.9176057e+01   1.5436399e+01
   9.2991804e+01   1.9176057e+01   1.5436399e+01
   9.3016066e+01   1.9176057e+01   1.5436399e+01
   9.3040090e+01   1.9176057e+01   1.5436399e+01
   9.3065036e+01   1.9176057e+01   1.5436399e+01
   9.3088924e+01   1.9176057e+01   1.5436399e+01
   9.3113161e+01   1.9176057e+01   1.5436399e+01
   9.3136956e+01   1.9176057e+01   1.5436399e+01
   9.3161351e+01   1.9176057e+01   1.5436399e+01
   9.3185608e+01   1.9176057e+01   1.5436399e+01
   9.3210165e+01   1.9176057e+01   1.5436399e+01
   9.3234336e+01   1.9176057e+01   1.5436399e+01
   9.3258757e+01   1.9176057e+01   1.5436399e+01
   9.3282893e+01   1.9176057e+01   1.5436399e+01
   9.3307010e+01   1.9176057e+01   1.5436399e+01
   9.3331278e+01   1.9176057e+01   1.5436399e+01
   9.3355780e+01   1.9176057e+01   1.5436399e+01
   9.3382291e+01   1.9176057e+01   1.5436399e+01
   9.3406689e+01   1.9176057e+01   1.5436399e+01
   9.3430800e+01   1.9176057e+01   1.5436399e+01
   9.3455099e+01   1.9176057e+01   1.5436399e+01
   9.3479683e+01   1.9176057e+01   1.5436399e+01
   9.3503609e+01   1.9176057e+01   1.5436399e+01
   9.3530196e+01   1.9176057e+01   1.5436399e+01
   9.3555913e+01   1.9176057e+01   1.5436399e+01
   9.3579956e+01   1.9176057e+01   1.5436399e+01
   9.3604749e+01   1.9176057e+01   1.5436399e+01
   9.3628754e+01   1.9176057e+01   1.5436399e+01
   9.3653547e+01   1.9176057e+01   1.5436399e+01
   9.3677296e+01   1.9176057e+01   1.5436399e+01
   9.3700866e+01   1.9176057e+01   1.5436399e+01
   9.3722558e+01   1.9176057e+01   1.5436399e+01
   9.3743923e+01   1.9176057e+01   1.5436399e+01
   9.3765239e+01   1.9176057e+01   1.5436399e+01
   9.3787292e+01   1.9176057e+01   1.5436399e+01
   9.3811405e+01   1.9176057e+01   1.5436399e+01
   9.3835409e+01   1.9176057e+01   1.5436399e+01
   9.3859463e+01   1.9176057e+01   1.5436399e+01
   9.3883924e+01   1.9176057e+01   1.5436399e+01
   9.3908174e+01   1.9176057e+01   1.5436399e+01
   9.3932647e+01   1.9176057e+01   1.5436399e+01
   9.3957231e+01   1.9176057e+01   1.5436399e+01
   9.3981356e+01   1.9176057e+01   1.5436399e+01
   9.4005714e+01   1.9176057e+01   1.5436399e+01
   9.4029800e+01   1.9176057e+01   1.5436399e+01
   9.4054174e+01   1.9176057e+01   1.5436399e+01
   9.4078199e+01   1.9176057e+01   1.5436399e+01
   9.4102351e+01   1.9176057e+01   1.5436399e+01
   9.4127024e+01   1.9176057e+01   1.5436399e+01
   9.4151433e+01   1.9176057e+01   1.5436399e+01
   9.4175652e+01   1.9176057e+01   1.5436399e+01
   9.4199636e+01   1.9176057e+01   1.5436399e+01
   9.4224788e+01   1.9176057e+01   1.5436399e+01
   9.4248913e+01   1.9176057e+01   1.5436399e+01
   9.4272938e+01   1.9176057e+01   1.5436399e+01
   9.4297157e+01   1.9176057e+01   1.5436399e+01
   9.4323925e+01   1.9176058e+01   1.5436399e+01
   9.4350052e+01   1.9176058e+01   1.5436399e+01
   9.4374555e+01   1.9176058e+01   1.5436399e+01
   9.4398826e+01   1.9176058e+01   1.5436399e+01
   9.4423731e+01   1.9176058e+01   1.5436399e+01
   9.4447792e+01   1.9176058e+01   1.5436399e+01
   9.4472543e+01   1.9176058e+01   1.5436399e+01
   9.4496886e+01   1.9176058e+01   1.5436399e+01
   9.4520733e+01   1.9176058e+01   1.5436399e+01
   9.4546820e+01   1.9176058e+01   1.5436399e+01
   9.4571360e+01   1.9176058e+01   1.5436399e+01
   9.4595984e+01   1.9176058e+01   1.5436399e+01
   9.4620018e+01   1.9176058e+01   1.5436399e+01
   9.4644367e+01   1.9176058e+01   1.5436399e+01
   9.4668713e+01   1.9176058e+01   1.5436399e+01
   9.4698448e+01   1.9176058e+01   1.5436399e+01
   9.4723831e+01   1.9176058e+01   1.5436399e+01
   9.4745146e+01   1.9176058e+01   1.5436399e+01
   9.4766394e+01   1.9176058e+01   1.5436399e+01
   9.4788122e+01   1.9176058e+01   1.5436399e+01
   9.4811826e+01   1.9176058e+01   1.5436399e+01
   9.4835970e+01   1.9176058e+01   1.5436399e+01
   9.4860171e+01   1.9176058e+01   1.5436399e+01
   9.4884837e+01   1.9176058e+01   1.5436399e+01
   9.4908750e+01   1.9176058e+01   1.5436399e+01
   9.4932927e+01   1.9176058e+01   1.5436399e+01
   9.4957080e+01   1.9176058e+01   1.5436399e+01
   9.4981165e+01   1.9176058e+01   1.5436399e+01
   9.5006014e+01   1.9176058e+01   1.5436399e+01
   9.5030106e+01   1.9176058e+01   1.5436399e+01
   9.5054826e+01   1.9176058e+01   1.5436399e+01
   9.5078915e+01   1.9176058e+01   1.5436399e+01
   9.5102615e+01   1.9176058e+01   1.5436399e+01
   9.5127850e+01   1.9176058e+01   1.5436399e+01
   9.5151587e+01   1.9176058e+01   1.5436399e+01
   9.5175544e+01   1.9176058e+01   1.5436399e+01
   9.5199404e+01   1.9176058e+01   1.5436399e+01
   9.5221636e+01   1.9176058e+01   1.5436399e+01
   9.5243539e+01   1.9176058e+01   1.5436399e+01
   9.5265433e+01   1.9176058e+01   1.5436399e+01
   9.5289904e+01   1.9176058e+01   1.5436399e+01
   9.5314341e+01   1.9176058e+01   1.5436399e+01
   9.5338523e+01   1.9176058e+01   1.5436399e+01
   9.5364321e+01   1.9176058e+01   1.5436399e+01
   9.5388217e+01   1.9176058e+01   1.5436399e+01
   9.5412187e+01   1.9176058e+01   1.5436399e+01
   9.5436454e+01   1.9176058e+01   1.5436399e+01
   9.5460044e+01   1.9176058e+01   1.5436399e+01
   9.5484907e+01   1.9176058e+01   1.5436399e+01
   9.5509124e+01   1.9176058e+01   1.5436399e+01
   9.5533618e+01   1.9176058e+01   1.5436399e+01
   9.5558227e+01   1.9176058e+01   1.5436399e+01
   9.5583172e+01   1.9176058e+01   1.5436399e+01
   9.5606865e+01   1.9176058e+01   1.5436399e+01
   9.5631677e+01   1.9176058e+01   1.5436399e+01
   9.5655640e+01   1.9176058e+01   1.5436399e+01
   9.5679434e+01   1.9176058e+01   1.5436399e+01
   9.5703819e+01   1.9176058e+01   1.5436399e+01
   9.5725673e+01   1.9176058e+01   1.5436399e+01
   9.5746850e+01   1.9176058e+01   1.5436399e+01
   9.5768126e+01   1.9176058e+01   1.5436399e+01
   9.5790388e+01   1.9176058e+01   1.5436399e+01
   9.5814304e+01   1.9176058e+01   1.5436399e+01
   9.5838087e+01   1.9176058e+01   1.5436399e+01
   9.5862556e+01   1.9176058e+01   1.5436399e+01
   9.5886826e+01   1.9176058e+01   1.5436399e+01
   9.5910812e+01   1.9176058e+01   1.5436399e+01
   9.5934533e+01   1.9176058e+01   1.5436399e+01
   9.5958218e+01   1.9176058e+01   1.5436399e+01
   9.5981870e+01   1.9176058e+01   1.5436399e+01
   9.6006341e+01   1.9176058e+01   1.5436399e+01
   9.6029975e+01   1.9176058e+01   1.5436399e+01
   9.6054210e+01   1.9176058e+01   1.5436399e+01
   9.6078361e+01   1.9176058e+01   1.5436399e+01
   9.6102559e+01   1.9176058e+01   1.5436399e+01
   9.6127064e+01   1.9176058e+01   1.5436399e+01
   9.6151025e+01   1.9176058e+01   1.5436399e+01
   9.6175809e+01   1.9176058e+01   1.5436399e+01
   9.6200552e+01   1.9176058e+01   1.5436399e+01
   9.6225421e+01   1.9176058e+01   1.5436399e+01
   9.6249739e+01   1.9176058e+01   1.5436399e+01
   9.6273639e+01   1.9176058e+01   1.5436399e+01
   9.6297824e+01   1.9176058e+01   1.5436399e+01
   9.6321822e+01   1.9176058e+01   1.5436399e+01
   9.6346554e+01   1.9176058e+01   1.5436399e+01
   9.6370766e+01   1.9176058e+01   1.5436399e+01
   9.6395625e+01   1.9176058e+01   1.5436399e+01
   9.6419838e+01   1.9176058e+01   1.5436399e+01
   9.6444182e+01   1.9176058e+01   1.5436399e+01
   9.6468130e+01   1.9176058e+01   1.5436399e+01
   9.6492687e+01   1.9176058e+01   1.5436399e+01
   9.6516724e+01   1.9176058e+01   1.5436399e+01
   9.6540760e+01   1.9176058e+01   1.5436399e+01
   9.6565668e+01   1.9176058e+01   1.5436399e+01
   9.6589772e+01   1.9176058e+01   1.5436399e+01
   9.6614172e+01   1.9176058e+01   1.5436399e+01
   9.6638795e+01   1.9176058e+01   1.5436399e+01
   9.6663459e+01   1.9176058e+01   1.5436399e+01
   9.6687338e+01   1.9176058e+01   1.5436399e+01
   9.6710992e+01   1.9176058e+01   1.5436399e+01
   9.6732517e+01   1.9176058e+01   1.5436399e+01
   9.6754125e+01   1.9176058e+01   1.5436399e+01
   9.6776020e+01   1.9176058e+01   1.5436399e+01
   9.6800178e+01   1.9176058e+01   1.5436399e+01
   9.6825454e+01   1.9176058e+01   1.5436399e+01
   9.6850323e+01   1.9176058e+01   1.5436399e+01
   9.6874384e+01   1.9176058e+01   1.5436399e+01
   9.6898412e+01   1.9176058e+01   1.5436399e+01
   9.6922525e+01   1.9176058e+01   1.5436399e+01
   9.6947050e+01   1.9176058e+01   1.5436399e+01
   9.6971025e+01   1.9176058e+01   1.5436399e+01
   9.6995374e+01   1.9176058e+01   1.5436399e+01
   9.7019451e+01   1.9176058e+01   1.5436399e+01
   9.7043667e+01   1.9176058e+01   1.5436399e+01
   9.7067770e+01   1.9176058e+01   1.5436399e+01
   9.7091821e+01   1.9176058e+01   1.5436399e+01
   9.7115772e+01   1.9176058e+01   1.5436399e+01
   9.7139939e+01   1.9176058e+01   1.5436399e+01
   9.7163805e+01   1.9176058e+01   1.5436399e+01
   9.7187836e+01   1.9176058e+01   1.5436399e+01
   9.7212388e+01   1.9176058e+01   1.5436399e+01
   9.7236480e+01   1.9176058e+01   1.5436399e+01
   9.7261409e+01   1.9176058e+01   1.5436399e+01
   9.7286196e+01   1.9176058e+01   1.5436399e+01
   9.7310911e+01   1.9176058e+01   1.5436399e+01
   9.7335140e+01   1.9176058e+01   1.5436400e+01
   9.7359157e+01   1.9176058e+01   1.5436400e+01
   9.7384415e+01   1.9176058e+01   1.5436400e+01
   9.7408404e+01   1.9176058e+01   1.5436400e+01
   9.7432483e+01   1.9176058e+01   1.5436400e+01
   9.7457368e+01   1.9176058e+01   1.5436400e+01
   9.7482060e+01   1.9176058e+01   1.5436400e+01
   9.7507056e+01   1.9176058e+01   1.5436400e+01
   9.7531114e+01   1.9176058e+01   1.5436400e+01
   9.7555120e+01   1.9176058e+01   1.5436400e+01
   9.7578747e+01   1.9176058e+01   1.5436400e+01
   9.7603108e+01   1.9176058e+01   1.5436400e+01
   9.7627393e+01   1.9176058e+01   1.5436400e+01
   9.7652673e+01   1.9176058e+01   1.5436400e+01
   9.7677176e+01   1.9176058e+01   1.5436400e+01
   9.7706679e+01   1.9176058e+01   1.5436400e+01
   9.7729878e+01   1.9176058e+01   1.5436400e+01
   9.7751024e+01   1.9176058e+01   1.5436400e+01
   9.7772551e+01   1.9176058e+01   1.5436400e+01
   9.7795527e+01   1.9176058e+01   1.5436400e+01
   9.7819805e+01   1.9176058e+01   1.5436400e+01
   9.7844118e+01   1.9176058e+01   1.5436400e+01
   9.7867635e+01   1.9176058e+01   1.5436400e+01
   9.7891439e+01   1.9176058e+01   1.5436400e+01
   9.7914856e+01   1.9176058e+01   1.5436400e+01
   9.7939449e+01   1.9176058e+01   1.5436400e+01
   9.7963617e+01   1.9176058e+01   1.5436400e+01
   9.7987464e+01   1.9176058e+01   1.5436400e+01
   9.8011619e+01   1.9176058e+01   1.5436400e+01
   9.8035583e+01   1.9176058e+01   1.5436400e+01
   9.8059826e+01   1.9176058e+01   1.5436400e+01
   9.8084746e+01   1.9176058e+01   1.5436400e+01
   9.8108934e+01   1.9176058e+01   1.5436400e+01
   9.8132657e+01   1.9176058e+01   1.5436400e+01
   9.8156880e+01   1.9176058e+01   1.5436400e+01
   9.8180931e+01   1.9176058e+01   1.5436400e+01
   9.8205096e+01   1.9176058e+01   1.5436400e+01
   9.8228935e+01   1.9176058e+01   1.5436400e+01
   9.8253308e+01   1.9176058e+01   1.5436400e+01
   9.8277304e+01   1.9176058e+01   1.5436400e+01
   9.8301621e+01   1.9176058e+01   1.5436400e+01
   9.8326596e+01   1.9176058e+01   1.5436400e+01
   9.8350746e+01   1.9176058e+01   1.5436400e+01
   9.8374824e+01   1.9176058e+01   1.5436400e+01
   9.8398871e+01   1.9176058e+01   1.5436400e+01
   9.8423651e+01   1.9176058e+01   1.5436400e+01
   9.8447797e+01   1.9176058e+01   1.5436400e+01
   9.8473068e+01   1.9176058e+01   1.5436400e+01
   9.8498136e+01   1.9176058e+01   1.5436400e+01
   9.8522274e+01   1.9176058e+01   1.5436400e+01
   9.8547162e+01   1.9176058e+01   1.5436400e+01
   9.8571176e+01   1.9176058e+01   1.5436400e+01
   9.8595613e+01   1.9176058e+01   1.5436400e+01
   9.8619654e+01   1.9176058e+01   1.5436400e+01
   9.8644920e+01   1.9176058e+01   1.5436400e+01
   9.8669416e+01   1.9176058e+01   1.5436400e+01
   9.8693505e+01   1.9176058e+01   1.5436400e+01
   9.8717249e+01   1.9176058e+01   1.5436400e+01
   9.8738532e+01   1.9176058e+01   1.5436400e+01
   9.8759908e+01   1.9176058e+01   1.5436400e+01
   9.8781876e+01   1.9176058e+01   1.5436400e+01
   9.8806207e+01   1.9176058e+01   1.5436400e+01
   9.8831250e+01   1.9176058e+01   1.5436400e+01
   9.8855229e+01   1.9176058e+01   1.5436400e+01
   9.8879504e+01   1.9176058e+01   1.5436400e+01
   9.8905313e+01   1.9176058e+01   1.5436400e+01
   9.8929309e+01   1.9176058e+01   1.5436400e+01
   9.8953858e+01   1.9176058e+01   1.5436400e+01
   9.8978692e+01   1.9176058e+01   1.5436400e+01
   9.9003278e+01   1.9176058e+01   1.5436400e+01
   9.9027686e+01   1.9176058e+01   1.5436400e+01
   9.9052148e+01   1.9176058e+01   1.5436400e+01
   9.9076186e+01   1.9176058e+01   1.5436400e+01
   9.9100665e+01   1.9176058e+01   1.5436400e+01
   9.9125397e+01   1.9176058e+01   1.5436400e+01
   9.9150085e+01   1.9176058e+01   1.5436400e+01
   9.9174424e+01   1.9176058e+01   1.5436400e+01
   9.9198914e+01   1.9176058e+01   1.5436400e+01
   9.9223634e+01   1.9176058e+01   1.5436400e+01
   9.9247386e+01   1.9176058e+01   1.5436400e+01
   9.9271440e+01   1.9176058e+01   1.5436400e+01
   9.9296389e+01   1.9176058e+01   1.5436400e+01
   9.9323324e+01   1.9176058e+01   1.5436400e+01
   9.9347623e+01   1.9176058e+01   1.5436400e+01
   9.9371901e+01   1.9176058e+01   1.5436400e+01
   9.9396541e+01   1.9176058e+01   1.5436400e+01
   9.9420754e+01   1.9176058e+01   1.5436400e+01
   9.9446227e+01   1.9176058e+01   1.5436400e+01
   9.9472486e+01   1.9176058e+01   1.5436400e+01
   9.9497154e+01   1.9176058e+01   1.5436400e+01
   9.9521156e+01   1.9176058e+01   1.5436400e+01
   9.9545967e+01   1.9176058e+01   1.5436400e+01
   9.9570449e+01   1.9176058e+01   1.5436400e+01
   9.9595447e+01   1.9176058e+01   1.5436400e+01
   9.9620239e+01   1.9176058e+01   1.5436400e+01
   9.9645119e+01   1.9176058e+01   1.5436400e+01
   9.9669626e+01   1.9176058e+01   1.5436400e+01
   9.9699994e+01   1.9176058e+01   1.5436400e+01
   9.9724560e+01   1.9176058e+01   1.5436400e+01
   9.9745763e+01   1.9176058e+01   1.5436400e+01
   9.9766953e+01   1.9176058e+01   1.5436400e+01
   9.9788608e+01   1.9176058e+01   1.5436400e+01
   9.9812563e+01   1.9176058e+01   1.5436400e+01
   9.9837041e+01   1.9176058e+01   1.5436400e+01
   9.9860907e+01   1.9176058e+01   1.5436400e+01
   9.9885145e+01   1.9176058e+01   1.5436400e+01
   9.9909948e+01   1.9176058e+01   1.5436400e+01
   9.9933618e+01   1.9176058e+01   1.5436400e+01
   9.9957327e+01   1.9176058e+01   1.5436400e+01
   9.9981065e+01   1.9176058e+01   1.5436400e+01
   1.0000608e+02   1.9176058e+01   1.5436400e+01
   1.0003010e+02   1.9176058e+01   1.5436400e+01
   1.0005437e+02   1.9176058e+01   1.5436400e+01
   1.0007851e+02   1.9176058e+01   1.5436400e+01
   1.0010359e+02   1.9176058e+01   1.5436400e+01
   1.0012749e+02   1.9176058e+01   1.5436400e+01
   1.0015152e+02   1.9176058e+01   1.5436400e+01
   1.0017531e+02   1.9176058e+01   1.5436400e+01
   1.0019960e+02   1.9176058e+01   1.5436400e+01
   1.0022352e+02   1.9176058e+01   1.5436400e+01
   1.0024753e+02   1.9176058e+01   1.5436400e+01
   1.0027190e+02   1.9176058e+01   1.5436400e+01
   1.0029685e+02   1.9176058e+01   1.5436400e+01
   1.0032113e+02   1.9176058e+01   1.5436400e+01
   1.0034643e+02   1.9176058e+01   1.5436400e+01
   1.0037087e+02   1.9176058e+01   1.5436400e+01
   1.0039547e+02   1.9176058e+01   1.5436400e+01
   1.0042071e+02   1.9176058e+01   1.5436400e+01
   1.0044593e+02   1.9176058e+01   1.5436400e+01
   1.0047142e+02   1.9176058e+01   1.5436400e+01
   1.0049600e+02   1.9176058e+01   1.5436400e+01
   1.0052028e+02   1.9176058e+01   1.5436400e+01
   1.0054458e+02   1.9176058e+01   1.5436400e+01
   1.0056836e+02   1.9176058e+01   1.5436400e+01
   1.0059246e+02   1.9176058e+01   1.5436400e+01
   1.0061754e+02   1.9176058e+01   1.5436400e+01
   1.0064181e+02   1.9176058e+01   1.5436400e+01
   1.0066634e+02   1.9176058e+01   1.5436400e+01
   1.0069513e+02   1.9176058e+01   1.5436400e+01
   1.0071991e+02   1.9176058e+01   1.5436400e+01
   1.0074110e+02   1.9176058e+01   1.5436400e+01
   1.0076259e+02   1.9176058e+01   1.5436400e+01
   1.0078433e+02   1.9176058e+01   1.5436400e+01
   1.0080733e+02   1.9176058e+01   1.5436400e+01
   1.0083136e+02   1.9176058e+01   1.5436400e+01
   1.0085501e+02   1.9176058e+01   1.5436400e+01
   1.0087890e+02   1.9176058e+01   1.5436400e+01
   1.0090362e+02   1.9176058e+01   1.5436400e+01
   1.0092789e+02   1.9176058e+01   1.5436400e+01
   1.0095264e+02   1.9176058e+01   1.5436400e+01
   1.0097675e+02   1.9176058e+01   1.5436400e+01
   1.0100074e+02   1.9176058e+01   1.5436400e+01
   1.0102537e+02   1.9176058e+01   1.5436400e+01
   1.0104928e+02   1.9176058e+01   1.5436400e+01
   1.0107365e+02   1.9176058e+01   1.5436400e+01
   1.0109818e+02   1.9176058e+01   1.5436400e+01
   1.0112246e+02   1.9176058e+01   1.5436400e+01
   1.0114736e+02   1.9176058e+01   1.5436400e+01
   1.0117135e+02   1.9176058e+01   1.5436400e+01
   1.0119623e+02   1.9176058e+01   1.5436400e+01
   1.0122030e+02   1.9176058e+01   1.5436400e+01
   1.0124576e+02   1.9176058e+01   1.5436400e+01
   1.0127037e+02   1.9176058e+01   1.5436400e+01
   1.0129556e+02   1.9176058e+01   1.5436400e+01
   1.0131974e+02   1.9176058e+01   1.5436400e+01
   1.0134589e+02   1.9176058e+01   1.5436400e+01
   1.0137006e+02   1.9176058e+01   1.5436400e+01
   1.0139425e+02   1.9176058e+01   1.5436400e+01
   1.0141825e+02   1.9176058e+01   1.5436400e+01
   1.0144192e+02   1.9176058e+01   1.5436400e+01
   1.0146649e+02   1.9176058e+01   1.5436400e+01
   1.0149067e+02   1.9176058e+01   1.5436400e+01
   1.0151508e+02   1.9176058e+01   1.5436400e+01
   1.0153937e+02   1.9176058e+01   1.5436400e+01
   1.0156347e+02   1.9176058e+01   1.5436400e+01
   1.0158809e+02   1.9176058e+01   1.5436400e+01
   1.0161229e+02   1.9176058e+01   1.5436400e+01
   1.0163636e+02   1.9176058e+01   1.5436400e+01
   1.0166036e+02   1.9176058e+01   1.5436400e+01
   1.0168478e+02   1.9176058e+01   1.5436400e+01
   1.0170842e+02   1.9176058e+01   1.5436400e+01
   1.0173004e+02   1.9176058e+01   1.5436400e+01
   1.0175149e+02   1.9176058e+01   1.5436400e+01
   1.0177309e+02   1.9176058e+01   1.5436400e+01
   1.0179583e+02   1.9176058e+01   1.5436400e+01
   1.0181982e+02   1.9176058e+01   1.5436400e+01
   1.0184545e+02   1.9176058e+01   1.5436400e+01
   1.0186994e+02   1.9176058e+01   1.5436400e+01
   1.0189517e+02   1.9176058e+01   1.5436400e+01
   1.0191961e+02   1.9176058e+01   1.5436400e+01
   1.0194479e+02   1.9176058e+01   1.5436400e+01
   1.0196883e+02   1.9176058e+01   1.5436400e+01
   1.0199316e+02   1.9176058e+01   1.5436400e+01
   1.0201757e+02   1.9176058e+01   1.5436400e+01
   1.0204239e+02   1.9176058e+01   1.5436400e+01
   1.0206673e+02   1.9176058e+01   1.5436400e+01
   1.0209057e+02   1.9176058e+01   1.5436400e+01
   1.0211526e+02   1.9176058e+01   1.5436400e+01
   1.0213923e+02   1.9176058e+01   1.5436400e+01
   1.0216436e+02   1.9176058e+01   1.5436400e+01
   1.0218837e+02   1.9176058e+01   1.5436400e+01
   1.0221234e+02   1.9176058e+01   1.5436400e+01
   1.0223736e+02   1.9176058e+01   1.5436400e+01
   1.0226151e+02   1.9176058e+01   1.5436400e+01
   1.0228594e+02   1.9176058e+01   1.5436400e+01
   1.0231040e+02   1.9176058e+01   1.5436400e+01
   1.0233462e+02   1.9176058e+01   1.5436400e+01
   1.0235911e+02   1.9176058e+01   1.5436400e+01
   1.0238343e+02   1.9176058e+01   1.5436400e+01
   1.0240865e+02   1.9176058e+01   1.5436400e+01
   1.0243291e+02   1.9176058e+01   1.5436400e+01
   1.0245770e+02   1.9176058e+01   1.5436400e+01
   1.0248177e+02   1.9176058e+01   1.5436400e+01
   1.0250713e+02   1.9176058e+01   1.5436400e+01
   1.0253106e+02   1.9176058e+01   1.5436400e+01
   1.0255583e+02   1.9176058e+01   1.5436400e+01
   1.0257990e+02   1.9176058e+01   1.5436400e+01
   1.0260475e+02   1.9176058e+01   1.5436400e+01
   1.0262879e+02   1.9176058e+01   1.5436400e+01
   1.0265285e+02   1.9176058e+01   1.5436400e+01
   1.0267680e+02   1.9176058e+01   1.5436400e+01
   1.0270087e+02   1.9176058e+01   1.5436400e+01
   1.0272275e+02   1.9176058e+01   1.5436400e+01
   1.0274396e+02   1.9176058e+01   1.5436400e+01
   1.0276514e+02   1.9176058e+01   1.5436400e+01
   1.0278701e+02   1.9176058e+01   1.5436400e+01
   1.0281061e+02   1.9176058e+01   1.5436400e+01
   1.0283508e+02   1.9176058e+01   1.5436400e+01
   1.0285991e+02   1.9176058e+01   1.5436400e+01
   1.0288452e+02   1.9176058e+01   1.5436400e+01
   1.0290811e+02   1.9176058e+01   1.5436400e+01
   1.0293237e+02   1.9176058e+01   1.5436400e+01
   1.0295642e+02   1.9176058e+01   1.5436400e+01
   1.0298049e+02   1.9176058e+01   1.5436400e+01
   1.0300526e+02   1.9176058e+01   1.5436400e+01
   1.0302934e+02   1.9176058e+01   1.5436400e+01
   1.0305387e+02   1.9176058e+01   1.5436400e+01
   1.0307826e+02   1.9176058e+01   1.5436400e+01
   1.0310255e+02   1.9176058e+01   1.5436400e+01
   1.0312727e+02   1.9176058e+01   1.5436400e+01
   1.0315161e+02   1.9176058e+01   1.5436400e+01
   1.0317557e+02   1.9176058e+01   1.5436400e+01
   1.0319964e+02   1.9176058e+01   1.5436400e+01
   1.0322366e+02   1.9176058e+01   1.5436400e+01
   1.0324790e+02   1.9176058e+01   1.5436400e+01
   1.0327260e+02   1.9176058e+01   1.5436400e+01
   1.0329627e+02   1.9176058e+01   1.5436400e+01
   1.0332011e+02   1.9176058e+01   1.5436400e+01
   1.0334467e+02   1.9176058e+01   1.5436400e+01
   1.0336864e+02   1.9176058e+01   1.5436400e+01
   1.0339275e+02   1.9176058e+01   1.5436400e+01
   1.0341763e+02   1.9176058e+01   1.5436400e+01
   1.0344179e+02   1.9176058e+01   1.5436400e+01
   1.0346635e+02   1.9176058e+01   1.5436400e+01
   1.0349031e+02   1.9176058e+01   1.5436400e+01
   1.0351491e+02   1.9176058e+01   1.5436400e+01
   1.0353887e+02   1.9176058e+01   1.5436400e+01
   1.0356262e+02   1.9176058e+01   1.5436400e+01
   1.0358688e+02   1.9176058e+01   1.5436400e+01
   1.0361170e+02   1.9176058e+01   1.5436400e+01
   1.0363587e+02   1.9176058e+01   1.5436400e+01
   1.0366025e+02   1.9176058e+01   1.5436400e+01
   1.0368588e+02   1.9176058e+01   1.5436400e+01
   1.0370970e+02   1.9176058e+01   1.5436400e+01
   1.0373147e+02   1.9176058e+01   1.5436400e+01
   1.0375307e+02   1.9176058e+01   1.5436400e+01
   1.0377532e+02   1.9176058e+01   1.5436400e+01
   1.0379939e+02   1.9176058e+01   1.5436400e+01
   1.0382421e+02   1.9176058e+01   1.5436400e+01
   1.0384866e+02   1.9176058e+01   1.5436400e+01
   1.0387273e+02   1.9176058e+01   1.5436400e+01
   1.0389667e+02   1.9176058e+01   1.5436400e+01
   1.0392090e+02   1.9176058e+01   1.5436400e+01
   1.0394598e+02   1.9176058e+01   1.5436400e+01
   1.0397082e+02   1.9176058e+01   1.5436400e+01
   1.0399565e+02   1.9176058e+01   1.5436400e+01
   1.0401971e+02   1.9176058e+01   1.5436400e+01
   1.0404480e+02   1.9176058e+01   1.5436400e+01
   1.0406883e+02   1.9176058e+01   1.5436400e+01
   1.0409332e+02   1.9176058e+01   1.5436400e+01
   1.0411713e+02   1.9176058e+01   1.5436400e+01
   1.0414130e+02   1.9176058e+01   1.5436400e+01
   1.0416628e+02   1.9176058e+01   1.5436400e+01
   1.0419045e+02   1.9176058e+01   1.5436400e+01
   1.0421454e+02   1.9176058e+01   1.5436400e+01
   1.0423890e+02   1.9176058e+01   1.5436400e+01
   1.0426359e+02   1.9176058e+01   1.5436400e+01
   1.0428778e+02   1.9176058e+01   1.5436400e+01
   1.0431175e+02   1.9176058e+01   1.5436400e+01
   1.0433570e+02   1.9176058e+01   1.5436400e+01
   1.0435975e+02   1.9176058e+01   1.5436400e+01
   1.0438396e+02   1.9176058e+01   1.5436400e+01
   1.0440822e+02   1.9176058e+01   1.5436400e+01
   1.0443244e+02   1.9176058e+01   1.5436400e+01
   1.0445645e+02   1.9176058e+01   1.5436400e+01
   1.0448058e+02   1.9176058e+01   1.5436400e+01
   1.0450549e+02   1.9176058e+01   1.5436400e+01
   1.0452949e+02   1.9176058e+01   1.5436400e+01
   1.0455386e+02   1.9176058e+01   1.5436400e+01
   1.0457755e+02   1.9176058e+01   1.5436400e+01
   1.0460160e+02   1.9176058e+01   1.5436400e+01
   1.0462620e+02   1.9176058e+01   1.5436400e+01
   1.0465085e+02   1.9176058e+01   1.5436400e+01
   1.0467559e+02   1.9176058e+01   1.5436400e+01
   1.0469900e+02   1.9176058e+01   1.5436400e+01
   1.0472089e+02   1.9176058e+01   1.5436400e+01
   1.0474214e+02   1.9176058e+01   1.5436400e+01
   1.0476339e+02   1.9176058e+01   1.5436400e+01
   1.0478503e+02   1.9176058e+01   1.5436400e+01
   1.0480835e+02   1.9176058e+01   1.5436400e+01
   1.0483314e+02   1.9176058e+01   1.5436400e+01
   1.0485761e+02   1.9176058e+01   1.5436400e+01
   1.0488177e+02   1.9176058e+01   1.5436400e+01
   1.0490684e+02   1.9176058e+01   1.5436400e+01
   1.0493161e+02   1.9176058e+01   1.5436400e+01
   1.0495573e+02   1.9176058e+01   1.5436400e+01
   1.0497975e+02   1.9176058e+01   1.5436400e+01
   1.0500432e+02   1.9176058e+01   1.5436400e+01
   1.0502833e+02   1.9176058e+01   1.5436400e+01
   1.0505242e+02   1.9176058e+01   1.5436400e+01
   1.0507637e+02   1.9176058e+01   1.5436400e+01
   1.0510048e+02   1.9176058e+01   1.5436400e+01
   1.0512527e+02   1.9176058e+01   1.5436400e+01
   1.0514961e+02   1.9176058e+01   1.5436400e+01
   1.0517413e+02   1.9176058e+01   1.5436400e+01
   1.0519810e+02   1.9176058e+01   1.5436400e+01
   1.0522231e+02   1.9176058e+01   1.5436400e+01
   1.0524683e+02   1.9176058e+01   1.5436400e+01
   1.0527131e+02   1.9176058e+01   1.5436400e+01
   1.0529591e+02   1.9176058e+01   1.5436400e+01
   1.0531991e+02   1.9176058e+01   1.5436400e+01
   1.0534461e+02   1.9176058e+01   1.5436400e+01
   1.0536881e+02   1.9176058e+01   1.5436400e+01
   1.0539296e+02   1.9176058e+01   1.5436400e+01
   1.0541697e+02   1.9176058e+01   1.5436400e+01
   1.0544093e+02   1.9176058e+01   1.5436400e+01
   1.0546574e+02   1.9176058e+01   1.5436400e+01
   1.0548989e+02   1.9176058e+01   1.5436400e+01
   1.0551427e+02   1.9176058e+01   1.5436400e+01
   1.0553976e+02   1.9176058e+01   1.5436400e+01
   1.0556416e+02   1.9176058e+01   1.5436400e+01
   1.0558784e+02   1.9176058e+01   1.5436400e+01
   1.0561236e+02   1.9176058e+01   1.5436400e+01
   1.0563639e+02   1.9176058e+01   1.5436400e+01
   1.0566032e+02   1.9176058e+01   1.5436400e+01
   1.0568503e+02   1.9176058e+01   1.5436400e+01
   1.0570843e+02   1.9176058e+01   1.5436400e+01
   1.0573004e+02   1.9176058e+01   1.5436400e+01
   1.0575135e+02   1.9176058e+01   1.5436400e+01
   1.0577306e+02   1.9176058e+01   1.5436400e+01
   1.0579613e+02   1.9176058e+01   1.5436400e+01
   1.0582136e+02   1.9176058e+01   1.5436400e+01
   1.0584575e+02   1.9176058e+01   1.5436400e+01
   1.0586944e+02   1.9176058e+01   1.5436400e+01
   1.0589314e+02   1.9176058e+01   1.5436400e+01
   1.0591674e+02   1.9176058e+01   1.5436400e+01
   1.0594082e+02   1.9176058e+01   1.5436400e+01
   1.0596503e+02   1.9176058e+01   1.5436400e+01
   1.0598860e+02   1.9176058e+01   1.5436400e+01
   1.0601225e+02   1.9176058e+01   1.5436400e+01
   1.0603625e+02   1.9176058e+01   1.5436400e+01
   1.0606047e+02   1.9176058e+01   1.5436400e+01
   1.0608533e+02   1.9176058e+01   1.5436400e+01
   1.0610972e+02   1.9176058e+01   1.5436400e+01
   1.0613406e+02   1.9176058e+01   1.5436400e+01
   1.0615850e+02   1.9176058e+01   1.5436400e+01
   1.0618335e+02   1.9176058e+01   1.5436400e+01
   1.0620754e+02   1.9176058e+01   1.5436400e+01
   1.0623166e+02   1.9176058e+01   1.5436400e+01
   1.0625611e+02   1.9176058e+01   1.5436400e+01
   1.0627976e+02   1.9176058e+01   1.5436400e+01
   1.0630416e+02   1.9176058e+01   1.5436400e+01
   1.0632844e+02   1.9176058e+01   1.5436400e+01
   1.0635016e+02   1.9176058e+01   1.5436400e+01
   1.0637156e+02   1.9176058e+01   1.5436400e+01
   1.0639321e+02   1.9176058e+01   1.5436400e+01
   1.0641649e+02   1.9176058e+01   1.5436400e+01
   1.0644045e+02   1.9176058e+01   1.5436400e+01
   1.0646525e+02   1.9176058e+01   1.5436400e+01
   1.0648922e+02   1.9176058e+01   1.5436400e+01
   1.0651329e+02   1.9176058e+01   1.5436400e+01
   1.0653701e+02   1.9176058e+01   1.5436400e+01
   1.0656123e+02   1.9176058e+01   1.5436400e+01
   1.0658572e+02   1.9176058e+01   1.5436400e+01
   1.0660984e+02   1.9176058e+01   1.5436400e+01
   1.0663402e+02   1.9176058e+01   1.5436400e+01
   1.0665801e+02   1.9176058e+01   1.5436400e+01
   1.0668216e+02   1.9176058e+01   1.5436400e+01
   1.0670605e+02   1.9176058e+01   1.5436400e+01
   1.0672742e+02   1.9176058e+01   1.5436400e+01
   1.0674873e+02   1.9176058e+01   1.5436400e+01
   1.0677045e+02   1.9176058e+01   1.5436400e+01
   1.0679286e+02   1.9176058e+01   1.5436400e+01
   1.0681692e+02   1.9176058e+01   1.5436400e+01
   1.0684089e+02   1.9176058e+01   1.5436400e+01
   1.0686603e+02   1.9176058e+01   1.5436400e+01
   1.0689022e+02   1.9176058e+01   1.5436400e+01
   1.0691423e+02   1.9176058e+01   1.5436400e+01
   1.0693813e+02   1.9176058e+01   1.5436400e+01
   1.0696256e+02   1.9176058e+01   1.5436400e+01
   1.0698683e+02   1.9176058e+01   1.5436400e+01
   1.0701057e+02   1.9176058e+01   1.5436400e+01
   1.0703474e+02   1.9176058e+01   1.5436400e+01
   1.0705872e+02   1.9176058e+01   1.5436400e+01
   1.0708469e+02   1.9176058e+01   1.5436400e+01
   1.0710892e+02   1.9176058e+01   1.5436400e+01
   1.0713353e+02   1.9176058e+01   1.5436400e+01
   1.0715715e+02   1.9176058e+01   1.5436400e+01
   1.0718143e+02   1.9176058e+01   1.5436400e+01
   1.0720700e+02   1.9176058e+01   1.5436400e+01
   1.0723124e+02   1.9176058e+01   1.5436400e+01
   1.0725536e+02   1.9176058e+01   1.5436400e+01
   1.0727936e+02   1.9176058e+01   1.5436400e+01
   1.0730394e+02   1.9176058e+01   1.5436400e+01
   1.0732785e+02   1.9176058e+01   1.5436400e+01
   1.0735173e+02   1.9176058e+01   1.5436400e+01
   1.0737608e+02   1.9176058e+01   1.5436400e+01
   1.0740055e+02   1.9176058e+01   1.5436400e+01
   1.0742544e+02   1.9176058e+01   1.5436400e+01
   1.0744920e+02   1.9176058e+01   1.5436400e+01
   1.0747294e+02   1.9176058e+01   1.5436400e+01
   1.0749659e+02   1.9176058e+01   1.5436400e+01
   1.0752079e+02   1.9176058e+01   1.5436400e+01
   1.0754540e+02   1.9176058e+01   1.5436400e+01
   1.0756928e+02   1.9176058e+01   1.5436400e+01
   1.0759342e+02   1.9176058e+01   1.5436400e+01
   1.0761760e+02   1.9176058e+01   1.5436400e+01
   1.0764162e+02   1.9176058e+01   1.5436400e+01
   1.0766578e+02   1.9176058e+01   1.5436400e+01
   1.0768931e+02   1.9176058e+01   1.5436400e+01
   1.0771303e+02   1.9176058e+01   1.5436400e+01
   1.0773437e+02   1.9176058e+01   1.5436400e+01
   1.0775643e+02   1.9176058e+01   1.5436400e+01
   1.0778017e+02   1.9176058e+01   1.5436400e+01
   1.0780390e+02   1.9176058e+01   1.5436400e+01
   1.0782756e+02   1.9176058e+01   1.5436400e+01
   1.0785160e+02   1.9176058e+01   1.5436400e+01
   1.0787589e+02   1.9176058e+01   1.5436400e+01
   1.0790001e+02   1.9176058e+01   1.5436400e+01
   1.0792487e+02   1.9176058e+01   1.5436400e+01
   1.0794879e+02   1.9176058e+01   1.5436400e+01
   1.0797310e+02   1.9176058e+01   1.5436400e+01
   1.0799703e+02   1.9176058e+01   1.5436400e+01
   1.0802098e+02   1.9176058e+01   1.5436400e+01
   1.0804529e+02   1.9176058e+01   1.5436400e+01
   1.0806944e+02   1.9176058e+01   1.5436400e+01
   1.0809353e+02   1.9176058e+01   1.5436400e+01
   1.0811795e+02   1.9176058e+01   1.5436400e+01
   1.0814196e+02   1.9176058e+01   1.5436400e+01
   1.0816671e+02   1.9176058e+01   1.5436400e+01
   1.0819049e+02   1.9176058e+01   1.5436400e+01
   1.0821470e+02   1.9176058e+01   1.5436400e+01
   1.0823865e+02   1.9176058e+01   1.5436400e+01
   1.0826246e+02   1.9176058e+01   1.5436400e+01
   1.0828695e+02   1.9176058e+01   1.5436400e+01
   1.0831161e+02   1.9176058e+01   1.5436400e+01
   1.0833582e+02   1.9176058e+01   1.5436400e+01
   1.0835989e+02   1.9176058e+01   1.5436400e+01
   1.0838464e+02   1.9176058e+01   1.5436400e+01
   1.0840853e+02   1.9176058e+01   1.5436400e+01
   1.0843239e+02   1.9176058e+01   1.5436400e+01
   1.0845812e+02   1.9176058e+01   1.5436400e+01
   1.0848248e+02   1.9176058e+01   1.5436400e+01
   1.0850657e+02   1.9176058e+01   1.5436400e+01
   1.0853020e+02   1.9176058e+01   1.5436400e+01
   1.0855517e+02   1.9176058e+01   1.5436400e+01
   1.0857891e+02   1.9176058e+01   1.5436400e+01
   1.0860364e+02   1.9176058e+01   1.5436400e+01
   1.0862769e+02   1.9176058e+01   1.5436400e+01
   1.0865180e+02   1.9176058e+01   1.5436400e+01
   1.0867575e+02   1.9176058e+01   1.5436400e+01
   1.0869908e+02   1.9176058e+01   1.5436400e+01
   1.0872103e+02   1.9176058e+01   1.5436400e+01
   1.0874226e+02   1.9176058e+01   1.5436400e+01
   1.0876349e+02   1.9176058e+01   1.5436400e+01
   1.0878506e+02   1.9176058e+01   1.5436400e+01
   1.0880748e+02   1.9176058e+01   1.5436400e+01
   1.0883181e+02   1.9176058e+01   1.5436400e+01
   1.0885661e+02   1.9176058e+01   1.5436400e+01
   1.0888078e+02   1.9176058e+01   1.5436400e+01
   1.0890551e+02   1.9176058e+01   1.5436400e+01
   1.0893099e+02   1.9176058e+01   1.5436400e+01
   1.0895508e+02   1.9176058e+01   1.5436400e+01
   1.0897916e+02   1.9176058e+01   1.5436400e+01
   1.0900337e+02   1.9176058e+01   1.5436400e+01
   1.0902822e+02   1.9176058e+01   1.5436400e+01
   1.0905195e+02   1.9176058e+01   1.5436400e+01
   1.0907607e+02   1.9176058e+01   1.5436400e+01
   1.0910011e+02   1.9176058e+01   1.5436400e+01
   1.0912508e+02   1.9176058e+01   1.5436400e+01
   1.0914959e+02   1.9176058e+01   1.5436400e+01
   1.0917541e+02   1.9176058e+01   1.5436400e+01
   1.0919954e+02   1.9176058e+01   1.5436400e+01
   1.0922547e+02   1.9176058e+01   1.5436400e+01
   1.0925024e+02   1.9176058e+01   1.5436400e+01
   1.0927426e+02   1.9176058e+01   1.5436400e+01
   1.0929843e+02   1.9176058e+01   1.5436400e+01
   1.0932315e+02   1.9176058e+01   1.5436400e+01
   1.0934816e+02   1.9176058e+01   1.5436400e+01
   1.0937226e+02   1.9176058e+01   1.5436400e+01
   1.0939725e+02   1.9176058e+01   1.5436400e+01
   1.0942132e+02   1.9176058e+01   1.5436400e+01
   1.0944646e+02   1.9176058e+01   1.5436400e+01
   1.0947093e+02   1.9176058e+01   1.5436400e+01
   1.0949971e+02   1.9176058e+01   1.5436400e+01
   1.0952143e+02   1.9176058e+01   1.5436400e+01
   1.0954275e+02   1.9176058e+01   1.5436400e+01
   1.0956372e+02   1.9176058e+01   1.5436400e+01
   1.0958500e+02   1.9176058e+01   1.5436400e+01
   1.0960594e+02   1.9176058e+01   1.5436400e+01
   1.0962754e+02   1.9176058e+01   1.5436400e+01
   1.0965167e+02   1.9176058e+01   1.5436400e+01
   1.0967598e+02   1.9176058e+01   1.5436400e+01
   1.0969988e+02   1.9176058e+01   1.5436400e+01
   1.0972244e+02   1.9176058e+01   1.5436400e+01
   1.0974377e+02   1.9176058e+01   1.5436400e+01
   1.0976516e+02   1.9176058e+01   1.5436400e+01
   1.0978738e+02   1.9176058e+01   1.5436400e+01
   1.0981147e+02   1.9176058e+01   1.5436400e+01
   1.0983578e+02   1.9176058e+01   1.5436400e+01
   1.0986042e+02   1.9176058e+01   1.5436400e+01
   1.0988548e+02   1.9176058e+01   1.5436400e+01
   1.0990967e+02   1.9176058e+01   1.5436400e+01
   1.0993388e+02   1.9176058e+01   1.5436400e+01
   1.0995821e+02   1.9176058e+01   1.5436400e+01
   1.0998183e+02   1.9176058e+01   1.5436400e+01
   1.1000670e+02   1.9176058e+01   1.5436400e+01
   1.1003078e+02   1.9176058e+01   1.5436400e+01
   1.1005497e+02   1.9176058e+01   1.5436400e+01
   1.1007900e+02   1.9176058e+01   1.5436400e+01
   1.1010405e+02   1.9176058e+01   1.5436400e+01
   1.1012810e+02   1.9176058e+01   1.5436400e+01
   1.1015270e+02   1.9176058e+01   1.5436400e+01
   1.1017696e+02   1.9176058e+01   1.5436400e+01
   1.1020101e+02   1.9176058e+01   1.5436400e+01
   1.1022595e+02   1.9176058e+01   1.5436400e+01
   1.1025076e+02   1.9176058e+01   1.5436400e+01
   1.1027541e+02   1.9176058e+01   1.5436400e+01
   1.1029963e+02   1.9176058e+01   1.5436400e+01
   1.1032416e+02   1.9176058e+01   1.5436400e+01
   1.1034869e+02   1.9176058e+01   1.5436400e+01
   1.1037297e+02   1.9176058e+01   1.5436400e+01
   1.1039774e+02   1.9176058e+01   1.5436400e+01
   1.1042217e+02   1.9176058e+01   1.5436400e+01
   1.1044676e+02   1.9176058e+01   1.5436400e+01
   1.1047078e+02   1.9176058e+01   1.5436400e+01
   1.1049531e+02   1.9176058e+01   1.5436400e+01
   1.1051968e+02   1.9176058e+01   1.5436400e+01
   1.1054447e+02   1.9176058e+01   1.5436400e+01
   1.1056869e+02   1.9176058e+01   1.5436400e+01
   1.1059302e+02   1.9176058e+01   1.5436400e+01
   1.1061711e+02   1.9176058e+01   1.5436400e+01
   1.1064141e+02   1.9176058e+01   1.5436400e+01
   1.1066642e+02   1.9176058e+01   1.5436400e+01
   1.1069037e+02   1.9176058e+01   1.5436400e+01
   1.1071347e+02   1.9176058e+01   1.5436400e+01
   1.1073486e+02   1.9176058e+01   1.5436400e+01
   1.1075615e+02   1.9176058e+01   1.5436400e+01
   1.1077773e+02   1.9176058e+01   1.5436400e+01
   1.1080046e+02   1.9176058e+01   1.5436400e+01
   1.1082537e+02   1.9176058e+01   1.5436400e+01
   1.1085022e+02   1.9176058e+01   1.5436400e+01
   1.1087442e+02   1.9176058e+01   1.5436400e+01
   1.1089850e+02   1.9176058e+01   1.5436400e+01
   1.1092261e+02   1.9176058e+01   1.5436400e+01
   1.1094721e+02   1.9176058e+01   1.5436400e+01
   1.1097132e+02   1.9176058e+01   1.5436400e+01
   1.1099636e+02   1.9176058e+01   1.5436400e+01
   1.1102091e+02   1.9176058e+01   1.5436400e+01
   1.1104533e+02   1.9176058e+01   1.5436400e+01
   1.1106948e+02   1.9176058e+01   1.5436400e+01
   1.1109387e+02   1.9176058e+01   1.5436400e+01
   1.1111811e+02   1.9176058e+01   1.5436400e+01
   1.1114243e+02   1.9176058e+01   1.5436400e+01
   1.1116745e+02   1.9176058e+01   1.5436400e+01
   1.1119250e+02   1.9176058e+01   1.5436400e+01
   1.1121646e+02   1.9176058e+01   1.5436400e+01
   1.1124084e+02   1.9176058e+01   1.5436400e+01
   1.1126536e+02   1.9176058e+01   1.5436400e+01
   1.1128910e+02   1.9176058e+01   1.5436400e+01
   1.1131328e+02   1.9176058e+01   1.5436400e+01
   1.1133769e+02   1.9176058e+01   1.5436400e+01
   1.1136198e+02   1.9176058e+01   1.5436400e+01
   1.1138674e+02   1.9176058e+01   1.5436400e+01
   1.1141084e+02   1.9176058e+01   1.5436400e+01
   1.1143535e+02   1.9176058e+01   1.5436400e+01
   1.1146049e+02   1.9176058e+01   1.5436400e+01
   1.1148534e+02   1.9176058e+01   1.5436400e+01
   1.1150928e+02   1.9176058e+01   1.5436400e+01
   1.1153329e+02   1.9176058e+01   1.5436400e+01
   1.1155726e+02   1.9176058e+01   1.5436400e+01
   1.1158091e+02   1.9176058e+01   1.5436400e+01
   1.1160517e+02   1.9176058e+01   1.5436400e+01
   1.1162925e+02   1.9176058e+01   1.5436400e+01
   1.1165368e+02   1.9176058e+01   1.5436400e+01
   1.1167768e+02   1.9176058e+01   1.5436400e+01
   1.1170101e+02   1.9176058e+01   1.5436400e+01
   1.1172293e+02   1.9176058e+01   1.5436400e+01
   1.1174422e+02   1.9176058e+01   1.5436400e+01
   1.1176563e+02   1.9176058e+01   1.5436400e+01
   1.1178814e+02   1.9176058e+01   1.5436400e+01
   1.1181212e+02   1.9176058e+01   1.5436400e+01
   1.1183593e+02   1.9176058e+01   1.5436400e+01
   1.1185991e+02   1.9176058e+01   1.5436400e+01
   1.1188469e+02   1.9176058e+01   1.5436400e+01
   1.1190828e+02   1.9176058e+01   1.5436400e+01
   1.1193177e+02   1.9176058e+01   1.5436400e+01
   1.1195578e+02   1.9176058e+01   1.5436400e+01
   1.1197944e+02   1.9176058e+01   1.5436400e+01
   1.1200342e+02   1.9176058e+01   1.5436400e+01
   1.1202712e+02   1.9176058e+01   1.5436400e+01
   1.1205093e+02   1.9176058e+01   1.5436400e+01
   1.1207513e+02   1.9176058e+01   1.5436400e+01
   1.1210003e+02   1.9176058e+01   1.5436400e+01
   1.1212368e+02   1.9176058e+01   1.5436400e+01
   1.1214735e+02   1.9176058e+01   1.5436400e+01
   1.1217193e+02   1.9176058e+01   1.5436400e+01
   1.1219674e+02   1.9176058e+01   1.5436400e+01
   1.1222125e+02   1.9176058e+01   1.5436400e+01
   1.1224524e+02   1.9176058e+01   1.5436400e+01
   1.1226916e+02   1.9176058e+01   1.5436400e+01
   1.1229316e+02   1.9176058e+01   1.5436400e+01
   1.1231739e+02   1.9176058e+01   1.5436400e+01
   1.1234147e+02   1.9176058e+01   1.5436400e+01
   1.1236646e+02   1.9176058e+01   1.5436400e+01
   1.1239044e+02   1.9176058e+01   1.5436400e+01
   1.1241449e+02   1.9176058e+01   1.5436400e+01
   1.1243822e+02   1.9176058e+01   1.5436400e+01
   1.1246205e+02   1.9176058e+01   1.5436400e+01
   1.1248777e+02   1.9176058e+01   1.5436400e+01
   1.1251248e+02   1.9176058e+01   1.5436400e+01
   1.1253723e+02   1.9176058e+01   1.5436400e+01
   1.1256159e+02   1.9176058e+01   1.5436400e+01
   1.1258708e+02   1.9176058e+01   1.5436400e+01
   1.1261122e+02   1.9176058e+01   1.5436400e+01
   1.1263534e+02   1.9176058e+01   1.5436400e+01
   1.1265991e+02   1.9176058e+01   1.5436400e+01
   1.1268480e+02   1.9176058e+01   1.5436400e+01
   1.1270857e+02   1.9176058e+01   1.5436400e+01
   1.1273013e+02   1.9176058e+01   1.5436400e+01
   1.1275175e+02   1.9176058e+01   1.5436400e+01
   1.1277342e+02   1.9176058e+01   1.5436400e+01
   1.1279606e+02   1.9176058e+01   1.5436400e+01
   1.1282008e+02   1.9176058e+01   1.5436400e+01
   1.1284441e+02   1.9176058e+01   1.5436400e+01
   1.1286837e+02   1.9176058e+01   1.5436400e+01
   1.1289245e+02   1.9176058e+01   1.5436400e+01
   1.1291658e+02   1.9176058e+01   1.5436400e+01
   1.1294053e+02   1.9176058e+01   1.5436400e+01
   1.1296524e+02   1.9176058e+01   1.5436400e+01
   1.1298932e+02   1.9176058e+01   1.5436400e+01
   1.1301343e+02   1.9176058e+01   1.5436400e+01
   1.1303747e+02   1.9176058e+01   1.5436400e+01
   1.1306114e+02   1.9176058e+01   1.5436400e+01
   1.1308581e+02   1.9176058e+01   1.5436400e+01
   1.1311008e+02   1.9176058e+01   1.5436400e+01
   1.1313414e+02   1.9176058e+01   1.5436400e+01
   1.1315847e+02   1.9176058e+01   1.5436400e+01
   1.1318241e+02   1.9176058e+01   1.5436400e+01
   1.1320740e+02   1.9176058e+01   1.5436400e+01
   1.1323130e+02   1.9176058e+01   1.5436400e+01
   1.1325539e+02   1.9176058e+01   1.5436400e+01
   1.1327958e+02   1.9176058e+01   1.5436400e+01
   1.1330381e+02   1.9176058e+01   1.5436400e+01
   1.1332782e+02   1.9176058e+01   1.5436400e+01
   1.1335209e+02   1.9176058e+01   1.5436400e+01
   1.1337620e+02   1.9176058e+01   1.5436400e+01
   1.1340017e+02   1.9176058e+01   1.5436400e+01
   1.1342452e+02   1.9176058e+01   1.5436400e+01
   1.1344874e+02   1.9176058e+01   1.5436400e+01
   1.1347396e+02   1.9176058e+01   1.5436400e+01
   1.1349785e+02   1.9176058e+01   1.5436400e+01
   1.1352214e+02   1.9176058e+01   1.5436400e+01
   1.1354652e+02   1.9176058e+01   1.5436400e+01
   1.1357048e+02   1.9176058e+01   1.5436400e+01
   1.1359462e+02   1.9176058e+01   1.5436400e+01
   1.1361970e+02   1.9176058e+01   1.5436400e+01
   1.1364524e+02   1.9176058e+01   1.5436400e+01
   1.1366920e+02   1.9176058e+01   1.5436400e+01
   1.1369414e+02   1.9176058e+01   1.5436400e+01
   1.1371662e+02   1.9176058e+01   1.5436400e+01
   1.1373801e+02   1.9176058e+01   1.5436400e+01
   1.1375932e+02   1.9176058e+01   1.5436400e+01
   1.1378115e+02   1.9176058e+01   1.5436400e+01
   1.1380535e+02   1.9176058e+01   1.5436400e+01
   1.1382953e+02   1.9176058e+01   1.5436400e+01
   1.1385450e+02   1.9176058e+01   1.5436400e+01
   1.1387880e+02   1.9176058e+01   1.5436400e+01
   1.1390358e+02   1.9176058e+01   1.5436400e+01
   1.1392790e+02   1.9176058e+01   1.5436400e+01
   1.1395190e+02   1.9176058e+01   1.5436400e+01
   1.1397577e+02   1.9176058e+01   1.5436400e+01
   1.1400063e+02   1.9176058e+01   1.5436400e+01
   1.1402608e+02   1.9176058e+01   1.5436400e+01
   1.1405013e+02   1.9176058e+01   1.5436400e+01
   1.1407416e+02   1.9176058e+01   1.5436400e+01
   1.1409819e+02   1.9176058e+01   1.5436400e+01
   1.1412304e+02   1.9176058e+01   1.5436400e+01
   1.1414672e+02   1.9176058e+01   1.5436400e+01
   1.1417030e+02   1.9176058e+01   1.5436400e+01
   1.1419487e+02   1.9176058e+01   1.5436400e+01
   1.1421879e+02   1.9176058e+01   1.5436400e+01
   1.1424259e+02   1.9176058e+01   1.5436400e+01
   1.1426742e+02   1.9176058e+01   1.5436400e+01
   1.1429175e+02   1.9176058e+01   1.5436400e+01
   1.1431569e+02   1.9176058e+01   1.5436400e+01
   1.1433939e+02   1.9176058e+01   1.5436400e+01
   1.1436385e+02   1.9176058e+01   1.5436400e+01
   1.1438764e+02   1.9176058e+01   1.5436400e+01
   1.1441165e+02   1.9176058e+01   1.5436400e+01
   1.1443568e+02   1.9176058e+01   1.5436400e+01
   1.1445976e+02   1.9176058e+01   1.5436400e+01
   1.1448421e+02   1.9176058e+01   1.5436400e+01
   1.1450820e+02   1.9176058e+01   1.5436400e+01
   1.1453230e+02   1.9176058e+01   1.5436400e+01
   1.1455654e+02   1.9176058e+01   1.5436400e+01
   1.1458073e+02   1.9176058e+01   1.5436400e+01
   1.1460614e+02   1.9176058e+01   1.5436400e+01
   1.1462987e+02   1.9176058e+01   1.5436400e+01
   1.1465374e+02   1.9176058e+01   1.5436400e+01
   1.1467773e+02   1.9176058e+01   1.5436400e+01
   1.1470170e+02   1.9176058e+01   1.5436400e+01
   1.1472424e+02   1.9176058e+01   1.5436400e+01
   1.1474604e+02   1.9176058e+01   1.5436400e+01
   1.1476773e+02   1.9176058e+01   1.5436400e+01
   1.1479010e+02   1.9176058e+01   1.5436400e+01
   1.1481430e+02   1.9176058e+01   1.5436400e+01
   1.1483838e+02   1.9176058e+01   1.5436400e+01
   1.1486249e+02   1.9176058e+01   1.5436400e+01
   1.1488742e+02   1.9176058e+01   1.5436400e+01
   1.1491169e+02   1.9176058e+01   1.5436400e+01
   1.1493553e+02   1.9176058e+01   1.5436400e+01
   1.1495975e+02   1.9176058e+01   1.5436400e+01
   1.1498459e+02   1.9176058e+01   1.5436400e+01
   1.1500830e+02   1.9176058e+01   1.5436400e+01
   1.1503223e+02   1.9176058e+01   1.5436400e+01
   1.1505626e+02   1.9176058e+01   1.5436400e+01
   1.1508077e+02   1.9176058e+01   1.5436400e+01
   1.1510548e+02   1.9176058e+01   1.5436400e+01
   1.1512944e+02   1.9176058e+01   1.5436400e+01
   1.1515386e+02   1.9176058e+01   1.5436400e+01
   1.1517756e+02   1.9176058e+01   1.5436400e+01
   1.1520165e+02   1.9176058e+01   1.5436400e+01
   1.1522694e+02   1.9176058e+01   1.5436400e+01
   1.1525097e+02   1.9176058e+01   1.5436400e+01
   1.1527497e+02   1.9176058e+01   1.5436400e+01
   1.1529897e+02   1.9176058e+01   1.5436400e+01
   1.1532375e+02   1.9176058e+01   1.5436400e+01
   1.1534823e+02   1.9176058e+01   1.5436400e+01
   1.1537290e+02   1.9176058e+01   1.5436400e+01
   1.1539717e+02   1.9176058e+01   1.5436400e+01
   1.1542222e+02   1.9176058e+01   1.5436400e+01
   1.1544704e+02   1.9176058e+01   1.5436400e+01
   1.1547198e+02   1.9176058e+01   1.5436400e+01
   1.1549668e+02   1.9176058e+01   1.5436400e+01
   1.1552070e+02   1.9176058e+01   1.5436400e+01
   1.1554570e+02   1.9176058e+01   1.5436400e+01
   1.1556997e+02   1.9176058e+01   1.5436400e+01
   1.1559512e+02   1.9176058e+01   1.5436400e+01
   1.1561973e+02   1.9176058e+01   1.5436400e+01
   1.1564413e+02   1.9176058e+01   1.5436400e+01
   1.1566822e+02   1.9176058e+01   1.5436400e+01
   1.1569287e+02   1.9176058e+01   1.5436400e+01
   1.1571548e+02   1.9176058e+01   1.5436400e+01
   1.1573687e+02   1.9176058e+01   1.5436400e+01
   1.1575812e+02   1.9176058e+01   1.5436400e+01
   1.1577981e+02   1.9176058e+01   1.5436400e+01
   1.1580341e+02   1.9176058e+01   1.5436400e+01
   1.1582980e+02   1.9176058e+01   1.5436400e+01
   1.1585387e+02   1.9176058e+01   1.5436400e+01
   1.1587992e+02   1.9176058e+01   1.5436400e+01
   1.1590466e+02   1.9176058e+01   1.5436400e+01
   1.1593031e+02   1.9176058e+01   1.5436400e+01
   1.1595408e+02   1.9176058e+01   1.5436400e+01
   1.1597969e+02   1.9176058e+01   1.5436400e+01
   1.1600377e+02   1.9176058e+01   1.5436400e+01
   1.1602969e+02   1.9176058e+01   1.5436400e+01
   1.1605332e+02   1.9176058e+01   1.5436400e+01
   1.1607697e+02   1.9176058e+01   1.5436400e+01
   1.1610105e+02   1.9176058e+01   1.5436400e+01
   1.1612654e+02   1.9176058e+01   1.5436400e+01
   1.1615124e+02   1.9176058e+01   1.5436400e+01
   1.1617626e+02   1.9176058e+01   1.5436400e+01
   1.1620038e+02   1.9176058e+01   1.5436400e+01
   1.1622606e+02   1.9176058e+01   1.5436400e+01
   1.1625010e+02   1.9176058e+01   1.5436400e+01
   1.1627527e+02   1.9176058e+01   1.5436400e+01
   1.1629931e+02   1.9176058e+01   1.5436400e+01
   1.1632421e+02   1.9176058e+01   1.5436400e+01
   1.1634816e+02   1.9176058e+01   1.5436400e+01
   1.1637241e+02   1.9176058e+01   1.5436400e+01
   1.1639604e+02   1.9176058e+01   1.5436400e+01
   1.1642003e+02   1.9176058e+01   1.5436400e+01
   1.1644561e+02   1.9176058e+01   1.5436400e+01
   1.1646974e+02   1.9176058e+01   1.5436400e+01
   1.1649467e+02   1.9176058e+01   1.5436400e+01
   1.1652031e+02   1.9176058e+01   1.5436400e+01
   1.1654538e+02   1.9176058e+01   1.5436400e+01
   1.1657080e+02   1.9176058e+01   1.5436400e+01
   1.1659514e+02   1.9176058e+01   1.5436400e+01
   1.1661949e+02   1.9176058e+01   1.5436400e+01
   1.1664436e+02   1.9176058e+01   1.5436400e+01
   1.1666843e+02   1.9176058e+01   1.5436400e+01
   1.1669259e+02   1.9176058e+01   1.5436400e+01
   1.1671599e+02   1.9176058e+01   1.5436400e+01
   1.1673719e+02   1.9176058e+01   1.5436400e+01
   1.1675859e+02   1.9176058e+01   1.5436400e+01
   1.1678039e+02   1.9176058e+01   1.5436400e+01
   1.1680374e+02   1.9176058e+01   1.5436400e+01
   1.1682770e+02   1.9176058e+01   1.5436400e+01
   1.1685191e+02   1.9176058e+01   1.5436400e+01
   1.1687597e+02   1.9176058e+01   1.5436400e+01
   1.1690019e+02   1.9176058e+01   1.5436400e+01
   1.1692527e+02   1.9176058e+01   1.5436400e+01
   1.1694954e+02   1.9176058e+01   1.5436400e+01
   1.1697371e+02   1.9176058e+01   1.5436400e+01
   1.1699772e+02   1.9176058e+01   1.5436400e+01
   1.1702184e+02   1.9176058e+01   1.5436400e+01
   1.1704650e+02   1.9176058e+01   1.5436400e+01
   1.1707057e+02   1.9176058e+01   1.5436400e+01
   1.1709425e+02   1.9176058e+01   1.5436400e+01
   1.1711823e+02   1.9176058e+01   1.5436400e+01
   1.1714208e+02   1.9176058e+01   1.5436400e+01
   1.1716856e+02   1.9176058e+01   1.5436400e+01
   1.1719282e+02   1.9176058e+01   1.5436400e+01
   1.1721686e+02   1.9176058e+01   1.5436400e+01
   1.1724100e+02   1.9176058e+01   1.5436400e+01
   1.1726572e+02   1.9176058e+01   1.5436400e+01
   1.1728940e+02   1.9176058e+01   1.5436400e+01
   1.1731334e+02   1.9176058e+01   1.5436400e+01
   1.1733788e+02   1.9176058e+01   1.5436400e+01
   1.1736216e+02   1.9176058e+01   1.5436400e+01
   1.1738646e+02   1.9176058e+01   1.5436400e+01
   1.1741106e+02   1.9176058e+01   1.5436400e+01
   1.1743552e+02   1.9176058e+01   1.5436400e+01
   1.1745948e+02   1.9176058e+01   1.5436400e+01
   1.1748379e+02   1.9176058e+01   1.5436400e+01
   1.1750785e+02   1.9176058e+01   1.5436400e+01
   1.1753154e+02   1.9176058e+01   1.5436400e+01
   1.1755594e+02   1.9176058e+01   1.5436400e+01
   1.1757985e+02   1.9176058e+01   1.5436400e+01
   1.1760458e+02   1.9176058e+01   1.5436400e+01
   1.1762878e+02   1.9176058e+01   1.5436400e+01
   1.1765314e+02   1.9176058e+01   1.5436400e+01
   1.1767716e+02   1.9176058e+01   1.5436400e+01
   1.1770104e+02   1.9176058e+01   1.5436400e+01
   1.1772314e+02   1.9176058e+01   1.5436400e+01
   1.1774431e+02   1.9176058e+01   1.5436400e+01
   1.1776577e+02   1.9176058e+01   1.5436400e+01
   1.1778774e+02   1.9176058e+01   1.5436400e+01
   1.1781226e+02   1.9176058e+01   1.5436400e+01
   1.1783629e+02   1.9176058e+01   1.5436400e+01
   1.1786070e+02   1.9176058e+01   1.5436400e+01
   1.1788551e+02   1.9176058e+01   1.5436400e+01
   1.1790912e+02   1.9176058e+01   1.5436400e+01
   1.1793353e+02   1.9176058e+01   1.5436400e+01
   1.1795714e+02   1.9176058e+01   1.5436400e+01
   1.1798079e+02   1.9176058e+01   1.5436400e+01
   1.1800595e+02   1.9176058e+01   1.5436400e+01
   1.1803001e+02   1.9176058e+01   1.5436400e+01
   1.1805426e+02   1.9176058e+01   1.5436400e+01
   1.1807851e+02   1.9176058e+01   1.5436400e+01
   1.1810255e+02   1.9176058e+01   1.5436400e+01
   1.1812747e+02   1.9176058e+01   1.5436400e+01
   1.1815144e+02   1.9176058e+01   1.5436400e+01
   1.1817570e+02   1.9176058e+01   1.5436400e+01
   1.1819982e+02   1.9176058e+01   1.5436400e+01
   1.1822447e+02   1.9176058e+01   1.5436400e+01
   1.1824862e+02   1.9176058e+01   1.5436400e+01
   1.1827296e+02   1.9176058e+01   1.5436400e+01
   1.1829794e+02   1.9176058e+01   1.5436400e+01
   1.1832338e+02   1.9176058e+01   1.5436400e+01
   1.1834732e+02   1.9176058e+01   1.5436400e+01
   1.1837165e+02   1.9176058e+01   1.5436400e+01
   1.1839644e+02   1.9176058e+01   1.5436400e+01
   1.1842051e+02   1.9176058e+01   1.5436400e+01
   1.1844586e+02   1.9176058e+01   1.5436400e+01
   1.1847038e+02   1.9176058e+01   1.5436400e+01
   1.1849529e+02   1.9176058e+01   1.5436400e+01
   1.1851976e+02   1.9176058e+01   1.5436400e+01
   1.1854550e+02   1.9176058e+01   1.5436400e+01
   1.1857000e+02   1.9176058e+01   1.5436400e+01
   1.1859458e+02   1.9176058e+01   1.5436400e+01
   1.1861864e+02   1.9176058e+01   1.5436400e+01
   1.1864323e+02   1.9176058e+01   1.5436400e+01
   1.1866744e+02   1.9176058e+01   1.5436400e+01
   1.1869140e+02   1.9176058e+01   1.5436400e+01
   1.1871496e+02   1.9176058e+01   1.5436400e+01
   1.1873654e+02   1.9176058e+01   1.5436400e+01
   1.1875810e+02   1.9176058e+01   1.5436400e+01
   1.1877986e+02   1.9176058e+01   1.5436400e+01
   1.1880434e+02   1.9176058e+01   1.5436400e+01
   1.1882832e+02   1.9176058e+01   1.5436400e+01
   1.1885277e+02   1.9176058e+01   1.5436400e+01
   1.1887648e+02   1.9176058e+01   1.5436400e+01
   1.1890082e+02   1.9176058e+01   1.5436400e+01
   1.1892540e+02   1.9176058e+01   1.5436400e+01
   1.1894898e+02   1.9176058e+01   1.5436400e+01
   1.1897325e+02   1.9176058e+01   1.5436400e+01
   1.1899676e+02   1.9176058e+01   1.5436400e+01
   1.1902035e+02   1.9176058e+01   1.5436400e+01
   1.1904520e+02   1.9176058e+01   1.5436400e+01
   1.1906896e+02   1.9176058e+01   1.5436400e+01
   1.1909316e+02   1.9176058e+01   1.5436400e+01
   1.1911757e+02   1.9176058e+01   1.5436400e+01
   1.1914175e+02   1.9176058e+01   1.5436400e+01
   1.1916688e+02   1.9176058e+01   1.5436400e+01
   1.1919124e+02   1.9176058e+01   1.5436400e+01
   1.1921499e+02   1.9176058e+01   1.5436400e+01
   1.1923904e+02   1.9176058e+01   1.5436400e+01
   1.1926364e+02   1.9176058e+01   1.5436400e+01
   1.1928765e+02   1.9176058e+01   1.5436400e+01
   1.1931217e+02   1.9176058e+01   1.5436400e+01
   1.1933624e+02   1.9176058e+01   1.5436400e+01
   1.1936059e+02   1.9176058e+01   1.5436400e+01
   1.1938543e+02   1.9176058e+01   1.5436400e+01
   1.1940934e+02   1.9176058e+01   1.5436400e+01
   1.1943336e+02   1.9176058e+01   1.5436400e+01
   1.1945735e+02   1.9176058e+01   1.5436400e+01
   1.1948107e+02   1.9176058e+01   1.5436400e+01
   1.1950567e+02   1.9176058e+01   1.5436400e+01
   1.1952959e+02   1.9176058e+01   1.5436400e+01
   1.1955482e+02   1.9176058e+01   1.5436400e+01
   1.1957852e+02   1.9176058e+01   1.5436400e+01
   1.1960224e+02   1.9176058e+01   1.5436400e+01
   1.1962651e+02   1.9176058e+01   1.5436400e+01
   1.1965108e+02   1.9176058e+01   1.5436400e+01
   1.1967480e+02   1.9176058e+01   1.5436400e+01
   1.1969875e+02   1.9176058e+01   1.5436400e+01
   1.1972118e+02   1.9176058e+01   1.5436400e+01
   1.1974246e+02   1.9176058e+01   1.5436400e+01
   1.1976403e+02   1.9176058e+01   1.5436400e+01
   1.1978616e+02   1.9176058e+01   1.5436400e+01
   1.1981019e+02   1.9176058e+01   1.5436400e+01
   1.1983465e+02   1.9176058e+01   1.5436400e+01
   1.1985929e+02   1.9176058e+01   1.5436400e+01
   1.1988369e+02   1.9176058e+01   1.5436400e+01
   1.1990776e+02   1.9176058e+01   1.5436400e+01
   1.1993189e+02   1.9176058e+01   1.5436400e+01
   1.1995596e+02   1.9176058e+01   1.5436400e+01
   1.1997997e+02   1.9176058e+01   1.5436400e+01
   1.2000445e+02   1.9176058e+01   1.5436400e+01
   1.2002812e+02   1.9176058e+01   1.5436400e+01
   1.2005170e+02   1.9176058e+01   1.5436400e+01
   1.2007589e+02   1.9176058e+01   1.5436400e+01
   1.2009996e+02   1.9176058e+01   1.5436400e+01
   1.2012425e+02   1.9176058e+01   1.5436400e+01
   1.2014873e+02   1.9176058e+01   1.5436400e+01
   1.2017396e+02   1.9176058e+01   1.5436400e+01
   1.2019832e+02   1.9176058e+01   1.5436400e+01
   1.2022226e+02   1.9176058e+01   1.5436400e+01
   1.2024844e+02   1.9176058e+01   1.5436400e+01
   1.2027350e+02   1.9176058e+01   1.5436400e+01
   1.2029873e+02   1.9176058e+01   1.5436400e+01
   1.2032352e+02   1.9176058e+01   1.5436400e+01
   1.2034707e+02   1.9176058e+01   1.5436400e+01
   1.2036859e+02   1.9176058e+01   1.5436400e+01
   1.2039041e+02   1.9176058e+01   1.5436400e+01
   1.2041436e+02   1.9176058e+01   1.5436400e+01
   1.2043906e+02   1.9176058e+01   1.5436400e+01
   1.2046374e+02   1.9176058e+01   1.5436400e+01
   1.2048799e+02   1.9176058e+01   1.5436400e+01
   1.2051208e+02   1.9176058e+01   1.5436400e+01
   1.2053500e+02   1.9176058e+01   1.5436400e+01
   1.2055771e+02   1.9176058e+01   1.5436400e+01
   1.2058115e+02   1.9176058e+01   1.5436400e+01
   1.2060546e+02   1.9176058e+01   1.5436400e+01
   1.2062958e+02   1.9176058e+01   1.5436400e+01
   1.2065425e+02   1.9176058e+01   1.5436400e+01
   1.2067818e+02   1.9176058e+01   1.5436400e+01
   1.2070164e+02   1.9176058e+01   1.5436400e+01
   1.2072349e+02   1.9176058e+01   1.5436400e+01
   1.2074493e+02   1.9176058e+01   1.5436400e+01
   1.2076852e+02   1.9176058e+01   1.5436400e+01
   1.2079212e+02   1.9176058e+01   1.5436400e+01
   1.2081622e+02   1.9176058e+01   1.5436400e+01
   1.2084076e+02   1.9176058e+01   1.5436400e+01
   1.2086565e+02   1.9176058e+01   1.5436400e+01
   1.2088994e+02   1.9176058e+01   1.5436400e+01
   1.2091408e+02   1.9176058e+01   1.5436400e+01
   1.2093830e+02   1.9176058e+01   1.5436400e+01
   1.2096246e+02   1.9176058e+01   1.5436400e+01
   1.2098665e+02   1.9176058e+01   1.5436400e+01
   1.2101047e+02   1.9176058e+01   1.5436400e+01
   1.2103428e+02   1.9176058e+01   1.5436400e+01
   1.2105821e+02   1.9176058e+01   1.5436400e+01
   1.2108215e+02   1.9176058e+01   1.5436400e+01
   1.2110652e+02   1.9176058e+01   1.5436400e+01
   1.2113038e+02   1.9176058e+01   1.5436400e+01
   1.2115471e+02   1.9176058e+01   1.5436400e+01
   1.2117863e+02   1.9176058e+01   1.5436400e+01
   1.2120344e+02   1.9176058e+01   1.5436400e+01
   1.2122752e+02   1.9176058e+01   1.5436400e+01
   1.2125171e+02   1.9176058e+01   1.5436400e+01
   1.2127579e+02   1.9176058e+01   1.5436400e+01
   1.2129978e+02   1.9176058e+01   1.5436400e+01
   1.2132428e+02   1.9176058e+01   1.5436400e+01
   1.2134843e+02   1.9176058e+01   1.5436400e+01
   1.2137288e+02   1.9176058e+01   1.5436400e+01
   1.2139716e+02   1.9176058e+01   1.5436400e+01
   1.2142134e+02   1.9176058e+01   1.5436400e+01
   1.2144637e+02   1.9176058e+01   1.5436400e+01
   1.2147075e+02   1.9176058e+01   1.5436400e+01
   1.2149494e+02   1.9176058e+01   1.5436400e+01
   1.2151905e+02   1.9176058e+01   1.5436400e+01
   1.2154364e+02   1.9176058e+01   1.5436400e+01
   1.2156736e+02   1.9176058e+01   1.5436400e+01
   1.2159124e+02   1.9176058e+01   1.5436400e+01
   1.2161547e+02   1.9176058e+01   1.5436400e+01
   1.2163955e+02   1.9176058e+01   1.5436400e+01
   1.2166429e+02   1.9176058e+01   1.5436400e+01
   1.2168831e+02   1.9176058e+01   1.5436400e+01
   1.2171205e+02   1.9176058e+01   1.5436400e+01
   1.2173361e+02   1.9176058e+01   1.5436400e+01
   1.2175517e+02   1.9176058e+01   1.5436400e+01
   1.2177657e+02   1.9176058e+01   1.5436400e+01
   1.2179915e+02   1.9176058e+01   1.5436400e+01
   1.2182362e+02   1.9176058e+01   1.5436400e+01
   1.2184744e+02   1.9176058e+01   1.5436400e+01
   1.2187148e+02   1.9176058e+01   1.5436400e+01
   1.2189557e+02   1.9176058e+01   1.5436400e+01
   1.2191977e+02   1.9176058e+01   1.5436400e+01
   1.2194376e+02   1.9176058e+01   1.5436400e+01
   1.2196778e+02   1.9176058e+01   1.5436400e+01
   1.2199215e+02   1.9176058e+01   1.5436400e+01
   1.2201640e+02   1.9176058e+01   1.5436400e+01
   1.2204064e+02   1.9176058e+01   1.5436400e+01
   1.2206540e+02   1.9176058e+01   1.5436400e+01
   1.2208948e+02   1.9176058e+01   1.5436400e+01
   1.2211356e+02   1.9176058e+01   1.5436400e+01
   1.2213808e+02   1.9176058e+01   1.5436400e+01
   1.2216299e+02   1.9176058e+01   1.5436400e+01
   1.2218737e+02   1.9176058e+01   1.5436400e+01
   1.2221180e+02   1.9176058e+01   1.5436400e+01
   1.2223591e+02   1.9176058e+01   1.5436400e+01
   1.2226028e+02   1.9176058e+01   1.5436400e+01
   1.2228504e+02   1.9176058e+01   1.5436400e+01
   1.2230878e+02   1.9176058e+01   1.5436400e+01
   1.2233254e+02   1.9176058e+01   1.5436400e+01
   1.2235682e+02   1.9176058e+01   1.5436400e+01
   1.2238109e+02   1.9176058e+01   1.5436400e+01
   1.2240565e+02   1.9176058e+01   1.5436400e+01
   1.2242972e+02   1.9176058e+01   1.5436400e+01
   1.2245438e+02   1.9176058e+01   1.5436400e+01
   1.2247855e+02   1.9176058e+01   1.5436400e+01
   1.2250341e+02   1.9176058e+01   1.5436400e+01
   1.2252776e+02   1.9176058e+01   1.5436400e+01
   1.2255175e+02   1.9176058e+01   1.5436400e+01
   1.2257555e+02   1.9176058e+01   1.5436400e+01
   1.2259962e+02   1.9176058e+01   1.5436400e+01
   1.2262409e+02   1.9176058e+01   1.5436400e+01
   1.2264811e+02   1.9176058e+01   1.5436400e+01
   1.2267212e+02   1.9176058e+01   1.5436400e+01
   1.2269612e+02   1.9176058e+01   1.5436400e+01
   1.2271876e+02   1.9176058e+01   1.5436400e+01
   1.2274034e+02   1.9176058e+01   1.5436400e+01
   1.2276176e+02   1.9176058e+01   1.5436400e+01
   1.2278440e+02   1.9176058e+01   1.5436400e+01
   1.2280937e+02   1.9176058e+01   1.5436400e+01
   1.2283364e+02   1.9176058e+01   1.5436400e+01
   1.2285771e+02   1.9176058e+01   1.5436400e+01
   1.2288197e+02   1.9176058e+01   1.5436400e+01
   1.2290661e+02   1.9176058e+01   1.5436400e+01
   1.2293084e+02   1.9176058e+01   1.5436400e+01
   1.2295472e+02   1.9176058e+01   1.5436400e+01
   1.2297830e+02   1.9176058e+01   1.5436400e+01
   1.2300201e+02   1.9176058e+01   1.5436400e+01
   1.2302644e+02   1.9176058e+01   1.5436400e+01
   1.2305006e+02   1.9176058e+01   1.5436400e+01
   1.2307399e+02   1.9176058e+01   1.5436400e+01
   1.2309783e+02   1.9176058e+01   1.5436400e+01
   1.2312199e+02   1.9176058e+01   1.5436400e+01
   1.2314743e+02   1.9176058e+01   1.5436400e+01
   1.2317185e+02   1.9176058e+01   1.5436400e+01
   1.2319612e+02   1.9176058e+01   1.5436400e+01
   1.2322019e+02   1.9176058e+01   1.5436400e+01
   1.2324388e+02   1.9176058e+01   1.5436400e+01
   1.2326816e+02   1.9176058e+01   1.5436400e+01
   1.2329229e+02   1.9176058e+01   1.5436400e+01
   1.2331646e+02   1.9176058e+01   1.5436400e+01
   1.2334045e+02   1.9176058e+01   1.5436400e+01
   1.2336510e+02   1.9176058e+01   1.5436400e+01
   1.2338936e+02   1.9176058e+01   1.5436400e+01
   1.2341344e+02   1.9176058e+01   1.5436400e+01
   1.2343729e+02   1.9176058e+01   1.5436400e+01
   1.2346218e+02   1.9176058e+01   1.5436400e+01
   1.2348677e+02   1.9176058e+01   1.5436400e+01
   1.2351123e+02   1.9176058e+01   1.5436400e+01
   1.2353548e+02   1.9176058e+01   1.5436400e+01
   1.2355927e+02   1.9176058e+01   1.5436400e+01
   1.2358370e+02   1.9176058e+01   1.5436400e+01
   1.2360774e+02   1.9176058e+01   1.5436400e+01
   1.2363183e+02   1.9176058e+01   1.5436400e+01
   1.2365589e+02   1.9176058e+01   1.5436400e+01
   1.2367978e+02   1.9176058e+01   1.5436400e+01
   1.2370366e+02   1.9176058e+01   1.5436400e+01
   1.2372537e+02   1.9176058e+01   1.5436400e+01
   1.2374660e+02   1.9176058e+01   1.5436400e+01
   1.2376785e+02   1.9176058e+01   1.5436400e+01
   1.2379012e+02   1.9176058e+01   1.5436400e+01
   1.2381406e+02   1.9176058e+01   1.5436400e+01
   1.2383829e+02   1.9176058e+01   1.5436400e+01
   1.2386235e+02   1.9176058e+01   1.5436400e+01
   1.2388688e+02   1.9176058e+01   1.5436400e+01
   1.2391086e+02   1.9176058e+01   1.5436400e+01
   1.2393481e+02   1.9176058e+01   1.5436400e+01
   1.2395839e+02   1.9176058e+01   1.5436400e+01
   1.2398212e+02   1.9176058e+01   1.5436400e+01
   1.2400677e+02   1.9176058e+01   1.5436400e+01
   1.2403063e+02   1.9176058e+01   1.5436400e+01
   1.2405492e+02   1.9176058e+01   1.5436400e+01
   1.2407982e+02   1.9176058e+01   1.5436400e+01
   1.2410471e+02   1.9176058e+01   1.5436400e+01
   1.2413034e+02   1.9176058e+01   1.5436400e+01
   1.2415491e+02   1.9176058e+01   1.5436400e+01
   1.2418088e+02   1.9176058e+01   1.5436400e+01
   1.2420648e+02   1.9176058e+01   1.5436400e+01
   1.2423088e+02   1.9176058e+01   1.5436400e+01
   1.2425543e+02   1.9176058e+01   1.5436400e+01
   1.2427972e+02   1.9176058e+01   1.5436400e+01
   1.2430385e+02   1.9176058e+01   1.5436400e+01
   1.2432834e+02   1.9176058e+01   1.5436400e+01
   1.2435250e+02   1.9176058e+01   1.5436400e+01
   1.2438013e+02   1.9176058e+01   1.5436400e+01
   1.2440509e+02   1.9176058e+01   1.5436400e+01
   1.2442939e+02   1.9176058e+01   1.5436400e+01
   1.2445387e+02   1.9176058e+01   1.5436400e+01
   1.2447824e+02   1.9176058e+01   1.5436400e+01
   1.2450237e+02   1.9176058e+01   1.5436400e+01
   1.2452726e+02   1.9176058e+01   1.5436400e+01
   1.2455117e+02   1.9176058e+01   1.5436400e+01
   1.2457507e+02   1.9176058e+01   1.5436400e+01
   1.2459938e+02   1.9176058e+01   1.5436400e+01
   1.2462401e+02   1.9176058e+01   1.5436400e+01
   1.2464863e+02   1.9176058e+01   1.5436400e+01
   1.2467323e+02   1.9176058e+01   1.5436400e+01
   1.2469773e+02   1.9176058e+01   1.5436400e+01
   1.2472032e+02   1.9176058e+01   1.5436400e+01
   1.2474159e+02   1.9176058e+01   1.5436400e+01
   1.2476316e+02   1.9176058e+01   1.5436400e+01
   1.2478539e+02   1.9176058e+01   1.5436400e+01
   1.2480973e+02   1.9176058e+01   1.5436400e+01
   1.2483395e+02   1.9176058e+01   1.5436400e+01
   1.2485809e+02   1.9176058e+01   1.5436400e+01
   1.2488225e+02   1.9176058e+01   1.5436400e+01
   1.2490700e+02   1.9176058e+01   1.5436400e+01
   1.2493128e+02   1.9176058e+01   1.5436400e+01
   1.2495632e+02   1.9176058e+01   1.5436400e+01
   1.2498071e+02   1.9176058e+01   1.5436400e+01
   1.2500488e+02   1.9176058e+01   1.5436400e+01
   1.2502896e+02   1.9176058e+01   1.5436400e+01
   1.2505424e+02   1.9176058e+01   1.5436400e+01
   1.2507840e+02   1.9176058e+01   1.5436400e+01
   1.2510257e+02   1.9176058e+01   1.5436400e+01
   1.2512755e+02   1.9176058e+01   1.5436400e+01
   1.2515149e+02   1.9176058e+01   1.5436400e+01
   1.2517504e+02   1.9176058e+01   1.5436400e+01
   1.2519855e+02   1.9176058e+01   1.5436400e+01
   1.2522102e+02   1.9176058e+01   1.5436400e+01
   1.2524269e+02   1.9176058e+01   1.5436400e+01
   1.2526454e+02   1.9176058e+01   1.5436400e+01
   1.2528815e+02   1.9176058e+01   1.5436400e+01
   1.2531320e+02   1.9176058e+01   1.5436400e+01
   1.2533806e+02   1.9176058e+01   1.5436400e+01
   1.2536218e+02   1.9176058e+01   1.5436400e+01
   1.2538708e+02   1.9176058e+01   1.5436400e+01
   1.2541179e+02   1.9176058e+01   1.5436400e+01
   1.2543608e+02   1.9176058e+01   1.5436400e+01
   1.2546106e+02   1.9176058e+01   1.5436400e+01
   1.2548607e+02   1.9176058e+01   1.5436400e+01
   1.2550971e+02   1.9176058e+01   1.5436400e+01
   1.2553370e+02   1.9176058e+01   1.5436400e+01
   1.2555813e+02   1.9176058e+01   1.5436400e+01
   1.2558262e+02   1.9176058e+01   1.5436400e+01
   1.2560795e+02   1.9176058e+01   1.5436400e+01
   1.2563191e+02   1.9176058e+01   1.5436400e+01
   1.2565633e+02   1.9176058e+01   1.5436400e+01
   1.2568029e+02   1.9176058e+01   1.5436400e+01
   1.2570443e+02   1.9176058e+01   1.5436400e+01
   1.2572624e+02   1.9176058e+01   1.5436400e+01
   1.2574779e+02   1.9176058e+01   1.5436400e+01
   1.2576915e+02   1.9176058e+01   1.5436400e+01
   1.2579143e+02   1.9176058e+01   1.5436400e+01
   1.2581551e+02   1.9176058e+01   1.5436400e+01
   1.2583988e+02   1.9176058e+01   1.5436400e+01
   1.2586476e+02   1.9176058e+01   1.5436400e+01
   1.2588890e+02   1.9176058e+01   1.5436400e+01
   1.2591284e+02   1.9176058e+01   1.5436400e+01
   1.2593652e+02   1.9176058e+01   1.5436400e+01
   1.2595996e+02   1.9176058e+01   1.5436400e+01
   1.2598375e+02   1.9176058e+01   1.5436400e+01
   1.2600722e+02   1.9176058e+01   1.5436400e+01
   1.2603084e+02   1.9176058e+01   1.5436400e+01
   1.2605438e+02   1.9176058e+01   1.5436400e+01
   1.2607807e+02   1.9176058e+01   1.5436400e+01
   1.2610202e+02   1.9176058e+01   1.5436400e+01
   1.2612725e+02   1.9176058e+01   1.5436400e+01
   1.2615136e+02   1.9176058e+01   1.5436400e+01
   1.2617570e+02   1.9176058e+01   1.5436400e+01
   1.2619980e+02   1.9176058e+01   1.5436400e+01
   1.2622386e+02   1.9176058e+01   1.5436400e+01
   1.2624771e+02   1.9176058e+01   1.5436400e+01
   1.2627171e+02   1.9176058e+01   1.5436400e+01
   1.2629626e+02   1.9176058e+01   1.5436400e+01
   1.2632040e+02   1.9176058e+01   1.5436400e+01
   1.2634568e+02   1.9176058e+01   1.5436400e+01
   1.2636968e+02   1.9176058e+01   1.5436400e+01
   1.2639425e+02   1.9176058e+01   1.5436400e+01
   1.2641849e+02   1.9176058e+01   1.5436400e+01
   1.2644329e+02   1.9176058e+01   1.5436400e+01
   1.2646776e+02   1.9176058e+01   1.5436400e+01
   1.2649177e+02   1.9176058e+01   1.5436400e+01
   1.2651680e+02   1.9176058e+01   1.5436400e+01
   1.2654311e+02   1.9176058e+01   1.5436400e+01
   1.2656773e+02   1.9176058e+01   1.5436400e+01
   1.2659236e+02   1.9176058e+01   1.5436400e+01
   1.2661653e+02   1.9176058e+01   1.5436400e+01
   1.2664065e+02   1.9176058e+01   1.5436400e+01
   1.2666527e+02   1.9176058e+01   1.5436400e+01
   1.2668920e+02   1.9176058e+01   1.5436400e+01
   1.2671258e+02   1.9176058e+01   1.5436400e+01
   1.2673405e+02   1.9176058e+01   1.5436400e+01
   1.2675568e+02   1.9176058e+01   1.5436400e+01
   1.2677744e+02   1.9176058e+01   1.5436400e+01
   1.2680047e+02   1.9176058e+01   1.5436400e+01
   1.2682549e+02   1.9176058e+01   1.5436400e+01
   1.2685020e+02   1.9176058e+01   1.5436400e+01
   1.2687429e+02   1.9176058e+01   1.5436400e+01
   1.2689837e+02   1.9176058e+01   1.5436400e+01
   1.2692248e+02   1.9176058e+01   1.5436400e+01
   1.2694710e+02   1.9176058e+01   1.5436400e+01
   1.2697127e+02   1.9176058e+01   1.5436400e+01
   1.2699535e+02   1.9176058e+01   1.5436400e+01
   1.2701958e+02   1.9176058e+01   1.5436400e+01
   1.2704406e+02   1.9176058e+01   1.5436400e+01
   1.2706815e+02   1.9176058e+01   1.5436400e+01
   1.2709246e+02   1.9176058e+01   1.5436400e+01
   1.2711605e+02   1.9176058e+01   1.5436400e+01
   1.2713967e+02   1.9176058e+01   1.5436400e+01
   1.2716336e+02   1.9176058e+01   1.5436400e+01
   1.2718737e+02   1.9176058e+01   1.5436400e+01
   1.2721168e+02   1.9176058e+01   1.5436400e+01
   1.2723558e+02   1.9176058e+01   1.5436400e+01
   1.2725974e+02   1.9176058e+01   1.5436400e+01
   1.2728529e+02   1.9176058e+01   1.5436400e+01
   1.2730943e+02   1.9176058e+01   1.5436400e+01
   1.2733365e+02   1.9176058e+01   1.5436400e+01
   1.2735791e+02   1.9176058e+01   1.5436400e+01
   1.2738200e+02   1.9176058e+01   1.5436400e+01
   1.2740676e+02   1.9176058e+01   1.5436400e+01
   1.2743029e+02   1.9176058e+01   1.5436400e+01
   1.2745400e+02   1.9176058e+01   1.5436400e+01
   1.2747824e+02   1.9176058e+01   1.5436400e+01
   1.2750242e+02   1.9176058e+01   1.5436400e+01
   1.2752775e+02   1.9176058e+01   1.5436400e+01
   1.2755413e+02   1.9176058e+01   1.5436400e+01
   1.2757821e+02   1.9176058e+01   1.5436400e+01
   1.2760288e+02   1.9176058e+01   1.5436400e+01
   1.2762717e+02   1.9176058e+01   1.5436400e+01
   1.2765099e+02   1.9176058e+01   1.5436400e+01
   1.2767469e+02   1.9176058e+01   1.5436400e+01
   1.2769830e+02   1.9176058e+01   1.5436400e+01
   1.2772042e+02   1.9176058e+01   1.5436400e+01
   1.2774166e+02   1.9176058e+01   1.5436400e+01
   1.2776292e+02   1.9176058e+01   1.5436400e+01
   1.2778438e+02   1.9176058e+01   1.5436400e+01
   1.2780695e+02   1.9176058e+01   1.5436400e+01
   1.2783105e+02   1.9176058e+01   1.5436400e+01
   1.2785629e+02   1.9176058e+01   1.5436400e+01
   1.2788028e+02   1.9176058e+01   1.5436400e+01
   1.2790458e+02   1.9176058e+01   1.5436400e+01
   1.2792855e+02   1.9176058e+01   1.5436400e+01
   1.2795264e+02   1.9176058e+01   1.5436400e+01
   1.2797664e+02   1.9176058e+01   1.5436400e+01
   1.2800073e+02   1.9176058e+01   1.5436400e+01
   1.2802577e+02   1.9176058e+01   1.5436400e+01
   1.2805058e+02   1.9176058e+01   1.5436400e+01
   1.2807489e+02   1.9176058e+01   1.5436400e+01
   1.2809938e+02   1.9176058e+01   1.5436400e+01
   1.2812359e+02   1.9176058e+01   1.5436400e+01
   1.2814726e+02   1.9176058e+01   1.5436400e+01
   1.2817143e+02   1.9176058e+01   1.5436400e+01
   1.2819581e+02   1.9176058e+01   1.5436400e+01
   1.2821949e+02   1.9176058e+01   1.5436400e+01
   1.2824337e+02   1.9176058e+01   1.5436400e+01
   1.2826732e+02   1.9176058e+01   1.5436400e+01
   1.2829182e+02   1.9176058e+01   1.5436400e+01
   1.2831593e+02   1.9176058e+01   1.5436400e+01
   1.2834007e+02   1.9176058e+01   1.5436400e+01
   1.2836534e+02   1.9176058e+01   1.5436400e+01
   1.2838923e+02   1.9176058e+01   1.5436400e+01
   1.2841326e+02   1.9176058e+01   1.5436400e+01
   1.2843729e+02   1.9176058e+01   1.5436400e+01
   1.2846317e+02   1.9176058e+01   1.5436400e+01
   1.2848717e+02   1.9176058e+01   1.5436400e+01
   1.2851160e+02   1.9176058e+01   1.5436400e+01
   1.2853567e+02   1.9176058e+01   1.5436400e+01
   1.2855983e+02   1.9176058e+01   1.5436400e+01
   1.2858449e+02   1.9176058e+01   1.5436400e+01
   1.2860857e+02   1.9176058e+01   1.5436400e+01
   1.2863298e+02   1.9176058e+01   1.5436400e+01
   1.2865706e+02   1.9176058e+01   1.5436400e+01
   1.2868116e+02   1.9176058e+01   1.5436400e+01
   1.2870499e+02   1.9176058e+01   1.5436400e+01
   1.2872657e+02   1.9176058e+01   1.5436400e+01
   1.2874794e+02   1.9176058e+01   1.5436400e+01
   1.2876966e+02   1.9176058e+01   1.5436400e+01
   1.2879295e+02   1.9176058e+01   1.5436400e+01
   1.2881726e+02   1.9176058e+01   1.5436400e+01
   1.2884127e+02   1.9176058e+01   1.5436400e+01
   1.2886589e+02   1.9176058e+01   1.5436400e+01
   1.2888990e+02   1.9176058e+01   1.5436400e+01
   1.2891398e+02   1.9176058e+01   1.5436400e+01
   1.2893792e+02   1.9176058e+01   1.5436400e+01
   1.2896207e+02   1.9176058e+01   1.5436400e+01
   1.2898692e+02   1.9176058e+01   1.5436400e+01
   1.2901112e+02   1.9176058e+01   1.5436400e+01
   1.2903553e+02   1.9176058e+01   1.5436400e+01
   1.2905994e+02   1.9176058e+01   1.5436400e+01
   1.2908472e+02   1.9176058e+01   1.5436400e+01
   1.2910933e+02   1.9176058e+01   1.5436400e+01
   1.2913311e+02   1.9176058e+01   1.5436400e+01
   1.2915698e+02   1.9176058e+01   1.5436400e+01
   1.2918105e+02   1.9176058e+01   1.5436400e+01
   1.2920601e+02   1.9176058e+01   1.5436400e+01
   1.2923047e+02   1.9176058e+01   1.5436400e+01
   1.2925485e+02   1.9176058e+01   1.5436400e+01
   1.2927912e+02   1.9176058e+01   1.5436400e+01
   1.2930375e+02   1.9176058e+01   1.5436400e+01
   1.2932789e+02   1.9176058e+01   1.5436400e+01
   1.2935189e+02   1.9176058e+01   1.5436400e+01
   1.2937590e+02   1.9176058e+01   1.5436400e+01
   1.2939989e+02   1.9176058e+01   1.5436400e+01
   1.2942477e+02   1.9176058e+01   1.5436400e+01
   1.2944853e+02   1.9176058e+01   1.5436400e+01
   1.2947249e+02   1.9176058e+01   1.5436400e+01
   1.2949666e+02   1.9176058e+01   1.5436400e+01
   1.2952089e+02   1.9176058e+01   1.5436400e+01
   1.2954620e+02   1.9176058e+01   1.5436400e+01
   1.2957168e+02   1.9176058e+01   1.5436400e+01
   1.2959659e+02   1.9176058e+01   1.5436400e+01
   1.2962231e+02   1.9176058e+01   1.5436400e+01
   1.2964750e+02   1.9176058e+01   1.5436400e+01
   1.2967173e+02   1.9176058e+01   1.5436400e+01
   1.2969593e+02   1.9176058e+01   1.5436400e+01
   1.2971844e+02   1.9176058e+01   1.5436400e+01
   1.2973993e+02   1.9176058e+01   1.5436400e+01
   1.2976127e+02   1.9176058e+01   1.5436400e+01
   1.2978294e+02   1.9176058e+01   1.5436400e+01
   1.2980641e+02   1.9176058e+01   1.5436400e+01
   1.2983068e+02   1.9176058e+01   1.5436400e+01
   1.2985516e+02   1.9176058e+01   1.5436400e+01
   1.2987941e+02   1.9176058e+01   1.5436400e+01
   1.2990365e+02   1.9176058e+01   1.5436400e+01
   1.2992777e+02   1.9176058e+01   1.5436400e+01
   1.2995200e+02   1.9176058e+01   1.5436400e+01
   1.2997601e+02   1.9176058e+01   1.5436400e+01
   1.2999995e+02   1.9176058e+01   1.5436400e+01
   1.3002447e+02   1.9176058e+01   1.5436400e+01
   1.3004879e+02   1.9176058e+01   1.5436400e+01
   1.3007313e+02   1.9176058e+01   1.5436400e+01
   1.3009799e+02   1.9176058e+01   1.5436400e+01
   1.3012227e+02   1.9176058e+01   1.5436400e+01
   1.3014819e+02   1.9176058e+01   1.5436400e+01
   1.3017225e+02   1.9176058e+01   1.5436400e+01
   1.3019704e+02   1.9176058e+01   1.5436400e+01
   1.3022122e+02   1.9176058e+01   1.5436400e+01
   1.3024646e+02   1.9176058e+01   1.5436400e+01
   1.3027104e+02   1.9176058e+01   1.5436400e+01
   1.3029524e+02   1.9176058e+01   1.5436400e+01
   1.3031955e+02   1.9176058e+01   1.5436400e+01
   1.3034387e+02   1.9176058e+01   1.5436400e+01
   1.3036782e+02   1.9176058e+01   1.5436400e+01
   1.3039155e+02   1.9176058e+01   1.5436400e+01
   1.3041547e+02   1.9176058e+01   1.5436400e+01
   1.3043974e+02   1.9176058e+01   1.5436400e+01
   1.3046443e+02   1.9176058e+01   1.5436400e+01
   1.3048806e+02   1.9176058e+01   1.5436400e+01
   1.3051165e+02   1.9176058e+01   1.5436400e+01
   1.3053547e+02   1.9176058e+01   1.5436400e+01
   1.3055940e+02   1.9176058e+01   1.5436400e+01
   1.3058342e+02   1.9176058e+01   1.5436400e+01
   1.3060733e+02   1.9176058e+01   1.5436400e+01
   1.3063179e+02   1.9176058e+01   1.5436400e+01
   1.3065588e+02   1.9176058e+01   1.5436400e+01
   1.3068025e+02   1.9176058e+01   1.5436400e+01
   1.3070384e+02   1.9176058e+01   1.5436400e+01
   1.3072566e+02   1.9176058e+01   1.5436400e+01
   1.3074698e+02   1.9176058e+01   1.5436400e+01
   1.3076842e+02   1.9176058e+01   1.5436400e+01
   1.3079131e+02   1.9176058e+01   1.5436400e+01
   1.3081561e+02   1.9176058e+01   1.5436400e+01
   1.3084022e+02   1.9176058e+01   1.5436400e+01
   1.3086503e+02   1.9176058e+01   1.5436400e+01
   1.3088882e+02   1.9176058e+01   1.5436400e+01
   1.3091324e+02   1.9176058e+01   1.5436400e+01
   1.3093738e+02   1.9176058e+01   1.5436400e+01
   1.3096156e+02   1.9176058e+01   1.5436400e+01
   1.3098622e+02   1.9176058e+01   1.5436400e+01
   1.3101016e+02   1.9176058e+01   1.5436400e+01
   1.3103418e+02   1.9176058e+01   1.5436400e+01
   1.3105808e+02   1.9176058e+01   1.5436400e+01
   1.3108223e+02   1.9176058e+01   1.5436400e+01
   1.3110709e+02   1.9176058e+01   1.5436400e+01
   1.3113170e+02   1.9176058e+01   1.5436400e+01
   1.3115573e+02   1.9176058e+01   1.5436400e+01
   1.3118037e+02   1.9176058e+01   1.5436400e+01
   1.3120513e+02   1.9176058e+01   1.5436400e+01
   1.3122924e+02   1.9176058e+01   1.5436400e+01
   1.3125345e+02   1.9176058e+01   1.5436400e+01
   1.3127779e+02   1.9176058e+01   1.5436400e+01
   1.3130206e+02   1.9176058e+01   1.5436400e+01
   1.3132697e+02   1.9176058e+01   1.5436400e+01
   1.3135161e+02   1.9176058e+01   1.5436400e+01
   1.3137622e+02   1.9176058e+01   1.5436400e+01
   1.3140033e+02   1.9176058e+01   1.5436400e+01
   1.3142561e+02   1.9176058e+01   1.5436400e+01
   1.3144993e+02   1.9176058e+01   1.5436400e+01
   1.3147448e+02   1.9176058e+01   1.5436400e+01
   1.3149861e+02   1.9176058e+01   1.5436400e+01
   1.3152341e+02   1.9176058e+01   1.5436400e+01
   1.3154866e+02   1.9176058e+01   1.5436400e+01
   1.3157339e+02   1.9176058e+01   1.5436400e+01
   1.3159748e+02   1.9176058e+01   1.5436400e+01
   1.3162162e+02   1.9176058e+01   1.5436400e+01
   1.3164647e+02   1.9176058e+01   1.5436400e+01
   1.3167046e+02   1.9176058e+01   1.5436400e+01
   1.3169491e+02   1.9176058e+01   1.5436400e+01
   1.3171734e+02   1.9176058e+01   1.5436400e+01
   1.3173847e+02   1.9176058e+01   1.5436400e+01
   1.3175972e+02   1.9176058e+01   1.5436400e+01
   1.3178124e+02   1.9176058e+01   1.5436400e+01
   1.3180473e+02   1.9176058e+01   1.5436400e+01
   1.3182880e+02   1.9176058e+01   1.5436400e+01
   1.3185285e+02   1.9176058e+01   1.5436400e+01
   1.3187695e+02   1.9176058e+01   1.5436400e+01
   1.3190110e+02   1.9176058e+01   1.5436400e+01
   1.3192589e+02   1.9176058e+01   1.5436400e+01
   1.3194985e+02   1.9176058e+01   1.5436400e+01
   1.3197406e+02   1.9176058e+01   1.5436400e+01
   1.3199819e+02   1.9176058e+01   1.5436400e+01
   1.3202373e+02   1.9176058e+01   1.5436400e+01
   1.3204798e+02   1.9176058e+01   1.5436400e+01
   1.3207180e+02   1.9176058e+01   1.5436400e+01
   1.3209623e+02   1.9176058e+01   1.5436400e+01
   1.3212006e+02   1.9176058e+01   1.5436400e+01
   1.3214499e+02   1.9176058e+01   1.5436400e+01
   1.3216921e+02   1.9176058e+01   1.5436400e+01
   1.3219307e+02   1.9176058e+01   1.5436400e+01
   1.3221739e+02   1.9176058e+01   1.5436400e+01
   1.3224244e+02   1.9176058e+01   1.5436400e+01
   1.3226745e+02   1.9176058e+01   1.5436400e+01
   1.3229165e+02   1.9176058e+01   1.5436400e+01
   1.3231533e+02   1.9176058e+01   1.5436400e+01
   1.3233902e+02   1.9176058e+01   1.5436400e+01
   1.3236373e+02   1.9176058e+01   1.5436400e+01
   1.3238766e+02   1.9176058e+01   1.5436400e+01
   1.3241171e+02   1.9176058e+01   1.5436400e+01
   1.3243616e+02   1.9176058e+01   1.5436400e+01
   1.3246019e+02   1.9176058e+01   1.5436400e+01
   1.3248511e+02   1.9176058e+01   1.5436400e+01
   1.3250923e+02   1.9176058e+01   1.5436400e+01
   1.3253309e+02   1.9176058e+01   1.5436400e+01
   1.3255719e+02   1.9176058e+01   1.5436400e+01
   1.3258109e+02   1.9176058e+01   1.5436400e+01
   1.3260567e+02   1.9176058e+01   1.5436400e+01
   1.3262970e+02   1.9176058e+01   1.5436400e+01
   1.3265396e+02   1.9176058e+01   1.5436400e+01
   1.3267786e+02   1.9176058e+01   1.5436400e+01
   1.3270149e+02   1.9176058e+01   1.5436400e+01
   1.3272341e+02   1.9176058e+01   1.5436400e+01
   1.3274474e+02   1.9176058e+01   1.5436400e+01
   1.3276617e+02   1.9176058e+01   1.5436400e+01
   1.3278879e+02   1.9176058e+01   1.5436400e+01
   1.3281256e+02   1.9176058e+01   1.5436400e+01
   1.3283659e+02   1.9176058e+01   1.5436400e+01
   1.3286121e+02   1.9176058e+01   1.5436400e+01
   1.3288529e+02   1.9176058e+01   1.5436400e+01
   1.3290889e+02   1.9176058e+01   1.5436400e+01
   1.3293266e+02   1.9176058e+01   1.5436400e+01
   1.3295637e+02   1.9176058e+01   1.5436400e+01
   1.3298003e+02   1.9176058e+01   1.5436400e+01
   1.3300494e+02   1.9176058e+01   1.5436400e+01
   1.3302901e+02   1.9176058e+01   1.5436400e+01
   1.3305382e+02   1.9176058e+01   1.5436400e+01
   1.3307783e+02   1.9176058e+01   1.5436400e+01
   1.3310221e+02   1.9176058e+01   1.5436400e+01
   1.3312737e+02   1.9176058e+01   1.5436400e+01
   1.3315151e+02   1.9176058e+01   1.5436400e+01
   1.3317622e+02   1.9176058e+01   1.5436400e+01
   1.3320066e+02   1.9176058e+01   1.5436400e+01
   1.3322564e+02   1.9176058e+01   1.5436400e+01
   1.3324971e+02   1.9176058e+01   1.5436400e+01
   1.3327387e+02   1.9176058e+01   1.5436400e+01
   1.3329818e+02   1.9176058e+01   1.5436400e+01
   1.3332256e+02   1.9176058e+01   1.5436400e+01
   1.3334745e+02   1.9176058e+01   1.5436400e+01
   1.3337155e+02   1.9176058e+01   1.5436400e+01
   1.3339557e+02   1.9176058e+01   1.5436400e+01
   1.3341966e+02   1.9176058e+01   1.5436400e+01
   1.3344427e+02   1.9176058e+01   1.5436400e+01
   1.3346836e+02   1.9176058e+01   1.5436400e+01
   1.3349239e+02   1.9176058e+01   1.5436400e+01
   1.3351682e+02   1.9176058e+01   1.5436400e+01
   1.3354054e+02   1.9176058e+01   1.5436400e+01
   1.3356539e+02   1.9176058e+01   1.5436400e+01
   1.3358993e+02   1.9176058e+01   1.5436400e+01
   1.3361396e+02   1.9176058e+01   1.5436400e+01
   1.3363831e+02   1.9176058e+01   1.5436400e+01
   1.3366352e+02   1.9176058e+01   1.5436400e+01
   1.3368747e+02   1.9176058e+01   1.5436400e+01
   1.3371102e+02   1.9176058e+01   1.5436400e+01
   1.3373252e+02   1.9176058e+01   1.5436400e+01
   1.3375386e+02   1.9176058e+01   1.5436400e+01
   1.3377543e+02   1.9176058e+01   1.5436400e+01
   1.3379835e+02   1.9176058e+01   1.5436400e+01
   1.3382263e+02   1.9176058e+01   1.5436400e+01
   1.3384700e+02   1.9176058e+01   1.5436400e+01
   1.3387110e+02   1.9176058e+01   1.5436400e+01
   1.3389507e+02   1.9176058e+01   1.5436400e+01
   1.3391881e+02   1.9176058e+01   1.5436400e+01
   1.3394348e+02   1.9176058e+01   1.5436400e+01
   1.3396747e+02   1.9176058e+01   1.5436400e+01
   1.3399278e+02   1.9176058e+01   1.5436400e+01
   1.3401692e+02   1.9176058e+01   1.5436400e+01
   1.3404105e+02   1.9176058e+01   1.5436400e+01
   1.3406577e+02   1.9176058e+01   1.5436400e+01
   1.3408975e+02   1.9176058e+01   1.5436400e+01
   1.3411410e+02   1.9176058e+01   1.5436400e+01
   1.3413797e+02   1.9176058e+01   1.5436400e+01
   1.3416176e+02   1.9176058e+01   1.5436400e+01
   1.3418745e+02   1.9176058e+01   1.5436400e+01
   1.3421152e+02   1.9176058e+01   1.5436400e+01
   1.3423572e+02   1.9176058e+01   1.5436400e+01
   1.3426040e+02   1.9176058e+01   1.5436400e+01
   1.3428503e+02   1.9176058e+01   1.5436400e+01
   1.3430911e+02   1.9176058e+01   1.5436400e+01
   1.3433280e+02   1.9176058e+01   1.5436400e+01
   1.3435754e+02   1.9176058e+01   1.5436400e+01
   1.3438163e+02   1.9176058e+01   1.5436400e+01
   1.3440625e+02   1.9176058e+01   1.5436400e+01
   1.3443030e+02   1.9176058e+01   1.5436400e+01
   1.3445461e+02   1.9176058e+01   1.5436400e+01
   1.3447866e+02   1.9176058e+01   1.5436400e+01
   1.3450321e+02   1.9176058e+01   1.5436400e+01
   1.3452739e+02   1.9176058e+01   1.5436400e+01
   1.3455204e+02   1.9176058e+01   1.5436400e+01
   1.3457634e+02   1.9176058e+01   1.5436400e+01
   1.3460041e+02   1.9176058e+01   1.5436400e+01
   1.3462505e+02   1.9176058e+01   1.5436400e+01
   1.3464953e+02   1.9176058e+01   1.5436400e+01
   1.3467493e+02   1.9176058e+01   1.5436400e+01
   1.3469864e+02   1.9176058e+01   1.5436400e+01
   1.3472121e+02   1.9176058e+01   1.5436400e+01
   1.3474296e+02   1.9176058e+01   1.5436400e+01
   1.3476738e+02   1.9176058e+01   1.5436400e+01
   1.3479176e+02   1.9176058e+01   1.5436400e+01
   1.3481572e+02   1.9176058e+01   1.5436400e+01
   1.3483994e+02   1.9176058e+01   1.5436400e+01
   1.3486477e+02   1.9176058e+01   1.5436400e+01
   1.3488871e+02   1.9176058e+01   1.5436400e+01
   1.3491264e+02   1.9176058e+01   1.5436400e+01
   1.3493630e+02   1.9176058e+01   1.5436400e+01
   1.3496024e+02   1.9176058e+01   1.5436400e+01
   1.3498488e+02   1.9176058e+01   1.5436400e+01
   1.3500895e+02   1.9176058e+01   1.5436400e+01
   1.3503311e+02   1.9176058e+01   1.5436400e+01
   1.3505796e+02   1.9176058e+01   1.5436400e+01
   1.3508211e+02   1.9176058e+01   1.5436400e+01
   1.3510738e+02   1.9176058e+01   1.5436400e+01
   1.3513172e+02   1.9176058e+01   1.5436400e+01
   1.3515638e+02   1.9176058e+01   1.5436400e+01
   1.3518043e+02   1.9176058e+01   1.5436400e+01
   1.3520565e+02   1.9176058e+01   1.5436400e+01
   1.3522968e+02   1.9176058e+01   1.5436400e+01
   1.3525425e+02   1.9176058e+01   1.5436400e+01
   1.3527833e+02   1.9176058e+01   1.5436400e+01
   1.3530257e+02   1.9176058e+01   1.5436400e+01
   1.3532827e+02   1.9176058e+01   1.5436400e+01
   1.3535246e+02   1.9176058e+01   1.5436400e+01
   1.3537646e+02   1.9176058e+01   1.5436400e+01
   1.3540154e+02   1.9176058e+01   1.5436400e+01
   1.3542685e+02   1.9176058e+01   1.5436400e+01
   1.3545098e+02   1.9176058e+01   1.5436400e+01
   1.3547543e+02   1.9176058e+01   1.5436400e+01
   1.3549935e+02   1.9176058e+01   1.5436400e+01
   1.3552358e+02   1.9176058e+01   1.5436400e+01
   1.3554802e+02   1.9176058e+01   1.5436400e+01
   1.3557175e+02   1.9176058e+01   1.5436400e+01
   1.3559583e+02   1.9176058e+01   1.5436400e+01
   1.3562166e+02   1.9176058e+01   1.5436400e+01
   1.3564645e+02   1.9176058e+01   1.5436400e+01
   1.3567127e+02   1.9176058e+01   1.5436400e+01
   1.3569508e+02   1.9176058e+01   1.5436400e+01
   1.3571804e+02   1.9176058e+01   1.5436400e+01
   1.3573942e+02   1.9176058e+01   1.5436400e+01
   1.3576088e+02   1.9176058e+01   1.5436400e+01
   1.3578298e+02   1.9176058e+01   1.5436400e+01
   1.3580746e+02   1.9176058e+01   1.5436400e+01
   1.3583272e+02   1.9176058e+01   1.5436400e+01
   1.3585714e+02   1.9176058e+01   1.5436400e+01
   1.3588132e+02   1.9176058e+01   1.5436400e+01
   1.3590640e+02   1.9176058e+01   1.5436400e+01
   1.3593035e+02   1.9176058e+01   1.5436400e+01
   1.3595568e+02   1.9176058e+01   1.5436400e+01
   1.3597936e+02   1.9176058e+01   1.5436400e+01
   1.3600337e+02   1.9176058e+01   1.5436400e+01
   1.3602802e+02   1.9176058e+01   1.5436400e+01
   1.3605199e+02   1.9176058e+01   1.5436400e+01
   1.3607619e+02   1.9176058e+01   1.5436400e+01
   1.3610033e+02   1.9176058e+01   1.5436400e+01
   1.3612519e+02   1.9176058e+01   1.5436400e+01
   1.3614903e+02   1.9176058e+01   1.5436400e+01
   1.3617303e+02   1.9176058e+01   1.5436400e+01
   1.3619708e+02   1.9176058e+01   1.5436400e+01
   1.3622137e+02   1.9176058e+01   1.5436400e+01
   1.3624617e+02   1.9176058e+01   1.5436400e+01
   1.3627040e+02   1.9176058e+01   1.5436400e+01
   1.3629534e+02   1.9176058e+01   1.5436400e+01
   1.3631955e+02   1.9176058e+01   1.5436400e+01
   1.3634470e+02   1.9176058e+01   1.5436400e+01
   1.3636660e+02   1.9176058e+01   1.5436400e+01
   1.3638873e+02   1.9176058e+01   1.5436400e+01
   1.3641291e+02   1.9176058e+01   1.5436400e+01
   1.3643732e+02   1.9176058e+01   1.5436400e+01
   1.3646141e+02   1.9176058e+01   1.5436400e+01
   1.3648661e+02   1.9176058e+01   1.5436400e+01
   1.3651039e+02   1.9176058e+01   1.5436400e+01
   1.3653438e+02   1.9176058e+01   1.5436400e+01
   1.3655850e+02   1.9176058e+01   1.5436400e+01
   1.3658244e+02   1.9176058e+01   1.5436400e+01
   1.3660773e+02   1.9176058e+01   1.5436400e+01
   1.3663193e+02   1.9176058e+01   1.5436400e+01
   1.3665695e+02   1.9176058e+01   1.5436400e+01
   1.3668129e+02   1.9176058e+01   1.5436400e+01
   1.3670566e+02   1.9176058e+01   1.5436400e+01
   1.3672728e+02   1.9176058e+01   1.5436400e+01
   1.3674862e+02   1.9176058e+01   1.5436400e+01
   1.3677010e+02   1.9176058e+01   1.5436400e+01
   1.3679271e+02   1.9176058e+01   1.5436400e+01
   1.3681722e+02   1.9176058e+01   1.5436400e+01
   1.3684140e+02   1.9176058e+01   1.5436400e+01
   1.3686646e+02   1.9176058e+01   1.5436400e+01
   1.3689052e+02   1.9176058e+01   1.5436400e+01
   1.3691469e+02   1.9176058e+01   1.5436400e+01
   1.3693865e+02   1.9176058e+01   1.5436400e+01
   1.3696345e+02   1.9176058e+01   1.5436400e+01
   1.3698787e+02   1.9176058e+01   1.5436400e+01
   1.3701215e+02   1.9176058e+01   1.5436400e+01
   1.3703630e+02   1.9176058e+01   1.5436400e+01
   1.3706099e+02   1.9176058e+01   1.5436400e+01
   1.3708594e+02   1.9176058e+01   1.5436400e+01
   1.3711031e+02   1.9176058e+01   1.5436400e+01
   1.3713456e+02   1.9176058e+01   1.5436400e+01
   1.3715861e+02   1.9176058e+01   1.5436400e+01
   1.3718315e+02   1.9176058e+01   1.5436400e+01
   1.3720739e+02   1.9176058e+01   1.5436400e+01
   1.3723142e+02   1.9176058e+01   1.5436400e+01
   1.3725587e+02   1.9176058e+01   1.5436400e+01
   1.3728009e+02   1.9176058e+01   1.5436400e+01
   1.3730416e+02   1.9176058e+01   1.5436400e+01
   1.3732815e+02   1.9176058e+01   1.5436400e+01
   1.3735220e+02   1.9176058e+01   1.5436400e+01
   1.3737661e+02   1.9176058e+01   1.5436400e+01
   1.3740072e+02   1.9176058e+01   1.5436400e+01
   1.3742573e+02   1.9176058e+01   1.5436400e+01
   1.3745005e+02   1.9176058e+01   1.5436400e+01
   1.3747487e+02   1.9176058e+01   1.5436400e+01
   1.3749914e+02   1.9176058e+01   1.5436400e+01
   1.3752361e+02   1.9176058e+01   1.5436400e+01
   1.3754749e+02   1.9176058e+01   1.5436400e+01
   1.3757214e+02   1.9176058e+01   1.5436400e+01
   1.3759667e+02   1.9176058e+01   1.5436400e+01
   1.3762104e+02   1.9176058e+01   1.5436400e+01
   1.3764626e+02   1.9176058e+01   1.5436400e+01
   1.3767103e+02   1.9176058e+01   1.5436400e+01
   1.3769522e+02   1.9176058e+01   1.5436400e+01
   1.3771755e+02   1.9176058e+01   1.5436400e+01
   1.3773889e+02   1.9176058e+01   1.5436400e+01
   1.3776010e+02   1.9176058e+01   1.5436400e+01
   1.3778176e+02   1.9176058e+01   1.5436400e+01
   1.3780499e+02   1.9176058e+01   1.5436400e+01
   1.3782903e+02   1.9176058e+01   1.5436400e+01
   1.3785255e+02   1.9176058e+01   1.5436400e+01
   1.3787618e+02   1.9176058e+01   1.5436400e+01
   1.3790036e+02   1.9176058e+01   1.5436400e+01
   1.3792478e+02   1.9176058e+01   1.5436400e+01
   1.3794896e+02   1.9176058e+01   1.5436400e+01
   1.3797277e+02   1.9176058e+01   1.5436400e+01
   1.3799668e+02   1.9176058e+01   1.5436400e+01
   1.3802127e+02   1.9176058e+01   1.5436400e+01
   1.3804544e+02   1.9176058e+01   1.5436400e+01
   1.3806950e+02   1.9176058e+01   1.5436400e+01
   1.3809375e+02   1.9176058e+01   1.5436400e+01
   1.3811774e+02   1.9176058e+01   1.5436400e+01
   1.3814190e+02   1.9176058e+01   1.5436400e+01
   1.3816664e+02   1.9176058e+01   1.5436400e+01
   1.3819092e+02   1.9176058e+01   1.5436400e+01
   1.3821464e+02   1.9176058e+01   1.5436400e+01
   1.3823851e+02   1.9176058e+01   1.5436400e+01
   1.3826243e+02   1.9176058e+01   1.5436400e+01
   1.3828738e+02   1.9176058e+01   1.5436400e+01
   1.3831147e+02   1.9176058e+01   1.5436400e+01
   1.3833669e+02   1.9176058e+01   1.5436400e+01
   1.3836159e+02   1.9176058e+01   1.5436400e+01
   1.3838650e+02   1.9176058e+01   1.5436400e+01
   1.3841055e+02   1.9176058e+01   1.5436400e+01
   1.3843502e+02   1.9176058e+01   1.5436400e+01
   1.3845965e+02   1.9176058e+01   1.5436400e+01
   1.3848431e+02   1.9176058e+01   1.5436400e+01
   1.3850835e+02   1.9176058e+01   1.5436400e+01
   1.3853232e+02   1.9176058e+01   1.5436400e+01
   1.3855592e+02   1.9176058e+01   1.5436400e+01
   1.3857969e+02   1.9176058e+01   1.5436400e+01
   1.3860563e+02   1.9176058e+01   1.5436400e+01
   1.3862945e+02   1.9176058e+01   1.5436400e+01
   1.3865346e+02   1.9176058e+01   1.5436400e+01
   1.3867731e+02   1.9176058e+01   1.5436400e+01
   1.3870086e+02   1.9176058e+01   1.5436400e+01
   1.3872236e+02   1.9176058e+01   1.5436400e+01
   1.3874378e+02   1.9176058e+01   1.5436400e+01
   1.3876511e+02   1.9176058e+01   1.5436400e+01
   1.3878742e+02   1.9176058e+01   1.5436400e+01
   1.3881129e+02   1.9176058e+01   1.5436400e+01
   1.3883505e+02   1.9176058e+01   1.5436400e+01
   1.3885904e+02   1.9176058e+01   1.5436400e+01
   1.3888306e+02   1.9176058e+01   1.5436400e+01
   1.3890855e+02   1.9176058e+01   1.5436400e+01
   1.3893234e+02   1.9176058e+01   1.5436400e+01
   1.3895676e+02   1.9176058e+01   1.5436400e+01
   1.3898057e+02   1.9176058e+01   1.5436400e+01
   1.3900505e+02   1.9176058e+01   1.5436400e+01
   1.3902906e+02   1.9176058e+01   1.5436400e+01
   1.3905315e+02   1.9176058e+01   1.5436400e+01
   1.3907709e+02   1.9176058e+01   1.5436400e+01
   1.3910118e+02   1.9176058e+01   1.5436400e+01
   1.3912603e+02   1.9176058e+01   1.5436400e+01
   1.3914971e+02   1.9176058e+01   1.5436400e+01
   1.3917399e+02   1.9176058e+01   1.5436400e+01
   1.3919818e+02   1.9176058e+01   1.5436400e+01
   1.3922258e+02   1.9176058e+01   1.5436400e+01
   1.3924813e+02   1.9176058e+01   1.5436400e+01
   1.3927196e+02   1.9176058e+01   1.5436400e+01
   1.3929667e+02   1.9176058e+01   1.5436400e+01
   1.3932067e+02   1.9176058e+01   1.5436400e+01
   1.3934544e+02   1.9176058e+01   1.5436400e+01
   1.3937003e+02   1.9176058e+01   1.5436400e+01
   1.3939394e+02   1.9176058e+01   1.5436400e+01
   1.3941764e+02   1.9176058e+01   1.5436400e+01
   1.3944142e+02   1.9176058e+01   1.5436400e+01
   1.3946640e+02   1.9176058e+01   1.5436400e+01
   1.3948994e+02   1.9176058e+01   1.5436400e+01
   1.3951375e+02   1.9176058e+01   1.5436400e+01
   1.3953734e+02   1.9176058e+01   1.5436400e+01
   1.3956172e+02   1.9176058e+01   1.5436400e+01
   1.3958593e+02   1.9176058e+01   1.5436400e+01
   1.3961007e+02   1.9176058e+01   1.5436400e+01
   1.3963385e+02   1.9176058e+01   1.5436400e+01
   1.3965785e+02   1.9176058e+01   1.5436400e+01
   1.3968176e+02   1.9176058e+01   1.5436400e+01
   1.3970602e+02   1.9176058e+01   1.5436400e+01
   1.3972761e+02   1.9176058e+01   1.5436400e+01
   1.3974965e+02   1.9176058e+01   1.5436400e+01
   1.3977212e+02   1.9176058e+01   1.5436400e+01
   1.3979579e+02   1.9176058e+01   1.5436400e+01
   1.3981980e+02   1.9176058e+01   1.5436400e+01
   1.3984497e+02   1.9176058e+01   1.5436400e+01
   1.3986896e+02   1.9176058e+01   1.5436400e+01
   1.3989300e+02   1.9176058e+01   1.5436400e+01
   1.3991696e+02   1.9176058e+01   1.5436400e+01
   1.3994111e+02   1.9176058e+01   1.5436400e+01
   1.3996605e+02   1.9176058e+01   1.5436400e+01
   1.3999011e+02   1.9176058e+01   1.5436400e+01
   1.4001452e+02   1.9176058e+01   1.5436400e+01
   1.4003868e+02   1.9176058e+01   1.5436400e+01
   1.4006341e+02   1.9176058e+01   1.5436400e+01
   1.4008752e+02   1.9176058e+01   1.5436400e+01
   1.4011185e+02   1.9176058e+01   1.5436400e+01
   1.4013682e+02   1.9176058e+01   1.5436400e+01
   1.4016117e+02   1.9176058e+01   1.5436400e+01
   1.4018595e+02   1.9176058e+01   1.5436400e+01
   1.4020977e+02   1.9176058e+01   1.5436400e+01
   1.4023363e+02   1.9176058e+01   1.5436400e+01
   1.4025796e+02   1.9176058e+01   1.5436400e+01
   1.4028176e+02   1.9176058e+01   1.5436400e+01
   1.4030633e+02   1.9176058e+01   1.5436400e+01
   1.4033049e+02   1.9176058e+01   1.5436400e+01
   1.4035554e+02   1.9176058e+01   1.5436400e+01
   1.4037958e+02   1.9176058e+01   1.5436400e+01
   1.4040359e+02   1.9176058e+01   1.5436400e+01
   1.4042776e+02   1.9176058e+01   1.5436400e+01
   1.4045258e+02   1.9176058e+01   1.5436400e+01
   1.4047667e+02   1.9176058e+01   1.5436400e+01
   1.4050083e+02   1.9176058e+01   1.5436400e+01
   1.4052538e+02   1.9176058e+01   1.5436400e+01
   1.4055041e+02   1.9176058e+01   1.5436400e+01
   1.4057489e+02   1.9176058e+01   1.5436400e+01
   1.4059887e+02   1.9176058e+01   1.5436400e+01
   1.4062335e+02   1.9176058e+01   1.5436400e+01
   1.4064793e+02   1.9176058e+01   1.5436400e+01
   1.4067207e+02   1.9176058e+01   1.5436400e+01
   1.4069583e+02   1.9176058e+01   1.5436400e+01
   1.4071871e+02   1.9176058e+01   1.5436400e+01
   1.4074019e+02   1.9176058e+01   1.5436400e+01
   1.4076145e+02   1.9176058e+01   1.5436400e+01
   1.4078347e+02   1.9176058e+01   1.5436400e+01
   1.4080686e+02   1.9176058e+01   1.5436400e+01
   1.4083139e+02   1.9176058e+01   1.5436400e+01
   1.4085546e+02   1.9176058e+01   1.5436400e+01
   1.4087984e+02   1.9176058e+01   1.5436400e+01
   1.4090531e+02   1.9176058e+01   1.5436400e+01
   1.4092953e+02   1.9176058e+01   1.5436400e+01
   1.4095394e+02   1.9176058e+01   1.5436400e+01
   1.4097800e+02   1.9176058e+01   1.5436400e+01
   1.4100204e+02   1.9176058e+01   1.5436400e+01
   1.4102668e+02   1.9176058e+01   1.5436400e+01
   1.4105050e+02   1.9176058e+01   1.5436400e+01
   1.4107444e+02   1.9176058e+01   1.5436400e+01
   1.4109853e+02   1.9176058e+01   1.5436400e+01
   1.4112349e+02   1.9176058e+01   1.5436400e+01
   1.4114749e+02   1.9176058e+01   1.5436400e+01
   1.4117152e+02   1.9176058e+01   1.5436400e+01
   1.4119574e+02   1.9176058e+01   1.5436400e+01
   1.4122024e+02   1.9176058e+01   1.5436400e+01
   1.4124582e+02   1.9176058e+01   1.5436400e+01
   1.4127109e+02   1.9176058e+01   1.5436400e+01
   1.4129492e+02   1.9176058e+01   1.5436400e+01
   1.4131871e+02   1.9176058e+01   1.5436400e+01
   1.4134376e+02   1.9176058e+01   1.5436400e+01
   1.4136755e+02   1.9176058e+01   1.5436400e+01
   1.4139148e+02   1.9176058e+01   1.5436400e+01
   1.4141527e+02   1.9176058e+01   1.5436400e+01
   1.4144120e+02   1.9176058e+01   1.5436400e+01
   1.4146663e+02   1.9176058e+01   1.5436400e+01
   1.4149034e+02   1.9176058e+01   1.5436400e+01
   1.4151420e+02   1.9176058e+01   1.5436400e+01
   1.4153830e+02   1.9176058e+01   1.5436400e+01
   1.4156342e+02   1.9176058e+01   1.5436400e+01
   1.4158701e+02   1.9176058e+01   1.5436400e+01
   1.4161098e+02   1.9176058e+01   1.5436400e+01
   1.4163465e+02   1.9176058e+01   1.5436400e+01
   1.4165876e+02   1.9176058e+01   1.5436400e+01
   1.4168280e+02   1.9176058e+01   1.5436400e+01
   1.4170635e+02   1.9176058e+01   1.5436400e+01
   1.4172797e+02   1.9176058e+01   1.5436400e+01
   1.4174939e+02   1.9176058e+01   1.5436400e+01
   1.4177311e+02   1.9176058e+01   1.5436400e+01
   1.4179697e+02   1.9176058e+01   1.5436400e+01
   1.4182310e+02   1.9176058e+01   1.5436400e+01
   1.4184795e+02   1.9176058e+01   1.5436400e+01
   1.4187097e+02   1.9176058e+01   1.5436400e+01
   1.4189411e+02   1.9176058e+01   1.5436400e+01
   1.4191846e+02   1.9176058e+01   1.5436400e+01
   1.4194379e+02   1.9176058e+01   1.5436400e+01
   1.4196758e+02   1.9176058e+01   1.5436400e+01
   1.4199195e+02   1.9176058e+01   1.5436400e+01
   1.4201655e+02   1.9176058e+01   1.5436400e+01
   1.4204044e+02   1.9176058e+01   1.5436400e+01
   1.4206495e+02   1.9176058e+01   1.5436400e+01
   1.4208887e+02   1.9176058e+01   1.5436400e+01
   1.4211236e+02   1.9176058e+01   1.5436400e+01
   1.4213599e+02   1.9176058e+01   1.5436400e+01
   1.4215976e+02   1.9176058e+01   1.5436400e+01
   1.4218396e+02   1.9176058e+01   1.5436400e+01
   1.4220777e+02   1.9176058e+01   1.5436400e+01
   1.4223142e+02   1.9176058e+01   1.5436400e+01
   1.4225499e+02   1.9176058e+01   1.5436400e+01
   1.4227889e+02   1.9176058e+01   1.5436400e+01
   1.4230326e+02   1.9176058e+01   1.5436400e+01
   1.4232683e+02   1.9176058e+01   1.5436400e+01
   1.4235046e+02   1.9176058e+01   1.5436400e+01
   1.4237417e+02   1.9176058e+01   1.5436400e+01
   1.4239788e+02   1.9176058e+01   1.5436400e+01
   1.4242183e+02   1.9176058e+01   1.5436400e+01
   1.4244678e+02   1.9176058e+01   1.5436400e+01
   1.4247087e+02   1.9176058e+01   1.5436400e+01
   1.4249506e+02   1.9176058e+01   1.5436400e+01
   1.4251899e+02   1.9176058e+01   1.5436400e+01
   1.4254349e+02   1.9176058e+01   1.5436400e+01
   1.4256733e+02   1.9176058e+01   1.5436400e+01
   1.4259163e+02   1.9176058e+01   1.5436400e+01
   1.4261544e+02   1.9176058e+01   1.5436400e+01
   1.4263935e+02   1.9176058e+01   1.5436400e+01
   1.4266351e+02   1.9176058e+01   1.5436400e+01
   1.4268710e+02   1.9176058e+01   1.5436400e+01
   1.4271052e+02   1.9176058e+01   1.5436400e+01
   1.4273203e+02   1.9176058e+01   1.5436400e+01
   1.4275319e+02   1.9176058e+01   1.5436400e+01
   1.4277439e+02   1.9176058e+01   1.5436400e+01
   1.4279563e+02   1.9176058e+01   1.5436400e+01
   1.4281713e+02   1.9176058e+01   1.5436400e+01
   1.4283856e+02   1.9176058e+01   1.5436400e+01
   1.4286070e+02   1.9176058e+01   1.5436400e+01
   1.4288267e+02   1.9176058e+01   1.5436400e+01
   1.4290445e+02   1.9176058e+01   1.5436400e+01
   1.4292690e+02   1.9176058e+01   1.5436400e+01
   1.4295073e+02   1.9176058e+01   1.5436400e+01
   1.4297475e+02   1.9176058e+01   1.5436400e+01
   1.4300047e+02   1.9176058e+01   1.5436400e+01
   1.4302585e+02   1.9176058e+01   1.5436400e+01
   1.4304946e+02   1.9176058e+01   1.5436400e+01
   1.4307143e+02   1.9176058e+01   1.5436400e+01
   1.4309504e+02   1.9176058e+01   1.5436400e+01
   1.4311871e+02   1.9176058e+01   1.5436400e+01
   1.4314313e+02   1.9176058e+01   1.5436400e+01
   1.4316678e+02   1.9176058e+01   1.5436400e+01
   1.4319044e+02   1.9176058e+01   1.5436400e+01
   1.4321448e+02   1.9176058e+01   1.5436400e+01
   1.4323827e+02   1.9176058e+01   1.5436400e+01
   1.4326190e+02   1.9176058e+01   1.5436400e+01
   1.4328635e+02   1.9176058e+01   1.5436400e+01
   1.4330993e+02   1.9176058e+01   1.5436400e+01
   1.4333500e+02   1.9176058e+01   1.5436400e+01
   1.4336087e+02   1.9176058e+01   1.5436400e+01
   1.4338248e+02   1.9176058e+01   1.5436400e+01
   1.4340443e+02   1.9176058e+01   1.5436400e+01
   1.4342533e+02   1.9176058e+01   1.5436400e+01
   1.4344645e+02   1.9176058e+01   1.5436400e+01
   1.4346783e+02   1.9176058e+01   1.5436400e+01
   1.4349020e+02   1.9176058e+01   1.5436400e+01
   1.4351426e+02   1.9176058e+01   1.5436400e+01
   1.4353852e+02   1.9176058e+01   1.5436400e+01
   1.4356322e+02   1.9176058e+01   1.5436400e+01
   1.4358726e+02   1.9176058e+01   1.5436400e+01
   1.4361163e+02   1.9176058e+01   1.5436400e+01
   1.4363563e+02   1.9176058e+01   1.5436400e+01
   1.4365991e+02   1.9176058e+01   1.5436400e+01
   1.4368453e+02   1.9176058e+01   1.5436400e+01
   1.4370840e+02   1.9176058e+01   1.5436400e+01
   1.4372996e+02   1.9176058e+01   1.5436400e+01
   1.4375098e+02   1.9176058e+01   1.5436400e+01
   1.4377194e+02   1.9176058e+01   1.5436400e+01
   1.4379317e+02   1.9176058e+01   1.5436400e+01
   1.4381414e+02   1.9176058e+01   1.5436400e+01
   1.4383519e+02   1.9176058e+01   1.5436400e+01
   1.4385650e+02   1.9176058e+01   1.5436400e+01
   1.4387858e+02   1.9176058e+01   1.5436400e+01
   1.4390355e+02   1.9176058e+01   1.5436400e+01
   1.4392768e+02   1.9176058e+01   1.5436400e+01
   1.4395183e+02   1.9176058e+01   1.5436400e+01
   1.4397606e+02   1.9176058e+01   1.5436400e+01
   1.4400023e+02   1.9176058e+01   1.5436400e+01
   1.4402477e+02   1.9176058e+01   1.5436400e+01
   1.4404888e+02   1.9176058e+01   1.5436400e+01
   1.4407303e+02   1.9176058e+01   1.5436400e+01
   1.4409719e+02   1.9176058e+01   1.5436400e+01
   1.4412122e+02   1.9176058e+01   1.5436400e+01
   1.4414650e+02   1.9176058e+01   1.5436400e+01
   1.4417087e+02   1.9176058e+01   1.5436400e+01
   1.4419620e+02   1.9176058e+01   1.5436400e+01
   1.4422172e+02   1.9176058e+01   1.5436400e+01
   1.4424655e+02   1.9176058e+01   1.5436400e+01
   1.4427048e+02   1.9176058e+01   1.5436400e+01
   1.4429525e+02   1.9176058e+01   1.5436400e+01
   1.4431995e+02   1.9176058e+01   1.5436400e+01
   1.4434495e+02   1.9176058e+01   1.5436400e+01
   1.4436823e+02   1.9176058e+01   1.5436400e+01
   1.4438945e+02   1.9176058e+01   1.5436400e+01
   1.4441039e+02   1.9176058e+01   1.5436400e+01
   1.4443161e+02   1.9176058e+01   1.5436400e+01
   1.4445251e+02   1.9176058e+01   1.5436400e+01
   1.4447338e+02   1.9176058e+01   1.5436400e+01
   1.4449426e+02   1.9176058e+01   1.5436400e+01
   1.4451516e+02   1.9176058e+01   1.5436400e+01
   1.4453610e+02   1.9176058e+01   1.5436400e+01
   1.4455742e+02   1.9176058e+01   1.5436400e+01
   1.4457833e+02   1.9176058e+01   1.5436400e+01
   1.4460026e+02   1.9176058e+01   1.5436400e+01
   1.4462548e+02   1.9176058e+01   1.5436400e+01
   1.4464952e+02   1.9176058e+01   1.5436400e+01
   1.4467373e+02   1.9176058e+01   1.5436400e+01
   1.4469756e+02   1.9176058e+01   1.5436400e+01
   1.4472046e+02   1.9176058e+01   1.5436400e+01
   1.4474176e+02   1.9176058e+01   1.5436400e+01
   1.4476334e+02   1.9176058e+01   1.5436400e+01
   1.4478538e+02   1.9176058e+01   1.5436400e+01
   1.4480991e+02   1.9176058e+01   1.5436400e+01
   1.4483412e+02   1.9176058e+01   1.5436400e+01
   1.4485812e+02   1.9176058e+01   1.5436400e+01
   1.4488298e+02   1.9176058e+01   1.5436400e+01
   1.4490761e+02   1.9176058e+01   1.5436400e+01
   1.4493169e+02   1.9176058e+01   1.5436400e+01
   1.4495623e+02   1.9176058e+01   1.5436400e+01
   1.4498008e+02   1.9176058e+01   1.5436400e+01
   1.4500615e+02   1.9176058e+01   1.5436400e+01
   1.4503010e+02   1.9176058e+01   1.5436400e+01
   1.4505407e+02   1.9176058e+01   1.5436400e+01
   1.4507784e+02   1.9176058e+01   1.5436400e+01
   1.4510164e+02   1.9176058e+01   1.5436400e+01
   1.4512646e+02   1.9176058e+01   1.5436400e+01
   1.4515008e+02   1.9176058e+01   1.5436400e+01
   1.4517434e+02   1.9176058e+01   1.5436400e+01
   1.4519803e+02   1.9176058e+01   1.5436400e+01
   1.4522203e+02   1.9176058e+01   1.5436400e+01
   1.4524656e+02   1.9176058e+01   1.5436400e+01
   1.4527188e+02   1.9176058e+01   1.5436400e+01
   1.4529576e+02   1.9176058e+01   1.5436400e+01
   1.4531951e+02   1.9176058e+01   1.5436400e+01
   1.4534381e+02   1.9176058e+01   1.5436400e+01
   1.4536757e+02   1.9176058e+01   1.5436400e+01
   1.4539105e+02   1.9176058e+01   1.5436400e+01
   1.4541508e+02   1.9176058e+01   1.5436400e+01
   1.4543875e+02   1.9176058e+01   1.5436400e+01
   1.4546293e+02   1.9176058e+01   1.5436400e+01
   1.4548694e+02   1.9176058e+01   1.5436400e+01
   1.4551077e+02   1.9176058e+01   1.5436400e+01
   1.4553575e+02   1.9176058e+01   1.5436400e+01
   1.4555959e+02   1.9176058e+01   1.5436400e+01
   1.4558367e+02   1.9176058e+01   1.5436400e+01
   1.4560740e+02   1.9176058e+01   1.5436400e+01
   1.4563165e+02   1.9176058e+01   1.5436400e+01
   1.4565566e+02   1.9176058e+01   1.5436400e+01
   1.4567939e+02   1.9176058e+01   1.5436400e+01
   1.4570344e+02   1.9176058e+01   1.5436400e+01
   1.4572555e+02   1.9176058e+01   1.5436400e+01
   1.4574690e+02   1.9176058e+01   1.5436400e+01
   1.4576848e+02   1.9176058e+01   1.5436400e+01
   1.4579178e+02   1.9176058e+01   1.5436400e+01
   1.4581636e+02   1.9176058e+01   1.5436400e+01
   1.4584157e+02   1.9176058e+01   1.5436400e+01
   1.4586616e+02   1.9176058e+01   1.5436400e+01
   1.4589121e+02   1.9176058e+01   1.5436400e+01
   1.4591497e+02   1.9176058e+01   1.5436400e+01
   1.4593889e+02   1.9176058e+01   1.5436400e+01
   1.4596306e+02   1.9176058e+01   1.5436400e+01
   1.4598665e+02   1.9176058e+01   1.5436400e+01
   1.4601060e+02   1.9176058e+01   1.5436400e+01
   1.4603483e+02   1.9176058e+01   1.5436400e+01
   1.4605864e+02   1.9176058e+01   1.5436400e+01
   1.4608242e+02   1.9176058e+01   1.5436400e+01
   1.4610818e+02   1.9176058e+01   1.5436400e+01
   1.4613325e+02   1.9176058e+01   1.5436400e+01
   1.4615741e+02   1.9176058e+01   1.5436400e+01
   1.4618113e+02   1.9176058e+01   1.5436400e+01
   1.4620536e+02   1.9176058e+01   1.5436400e+01
   1.4622928e+02   1.9176058e+01   1.5436400e+01
   1.4625325e+02   1.9176058e+01   1.5436400e+01
   1.4627720e+02   1.9176058e+01   1.5436400e+01
   1.4630099e+02   1.9176058e+01   1.5436400e+01
   1.4632558e+02   1.9176058e+01   1.5436400e+01
   1.4634957e+02   1.9176058e+01   1.5436400e+01
   1.4637352e+02   1.9176058e+01   1.5436400e+01
   1.4639961e+02   1.9176058e+01   1.5436400e+01
   1.4642385e+02   1.9176058e+01   1.5436400e+01
   1.4644977e+02   1.9176058e+01   1.5436400e+01
   1.4647405e+02   1.9176058e+01   1.5436400e+01
   1.4649817e+02   1.9176058e+01   1.5436400e+01
   1.4652205e+02   1.9176058e+01   1.5436400e+01
   1.4654643e+02   1.9176058e+01   1.5436400e+01
   1.4657057e+02   1.9176058e+01   1.5436400e+01
   1.4659441e+02   1.9176058e+01   1.5436400e+01
   1.4661849e+02   1.9176058e+01   1.5436400e+01
   1.4664290e+02   1.9176058e+01   1.5436400e+01
   1.4666717e+02   1.9176058e+01   1.5436400e+01
   1.4669078e+02   1.9176058e+01   1.5436400e+01
   1.4671330e+02   1.9176058e+01   1.5436400e+01
   1.4673482e+02   1.9176058e+01   1.5436400e+01
   1.4675870e+02   1.9176058e+01   1.5436400e+01
   1.4678378e+02   1.9176058e+01   1.5436400e+01
   1.4680770e+02   1.9176058e+01   1.5436400e+01
   1.4683146e+02   1.9176058e+01   1.5436400e+01
   1.4685517e+02   1.9176058e+01   1.5436400e+01
   1.4687894e+02   1.9176058e+01   1.5436400e+01
   1.4690311e+02   1.9176058e+01   1.5436400e+01
   1.4692693e+02   1.9176058e+01   1.5436400e+01
   1.4695101e+02   1.9176058e+01   1.5436400e+01
   1.4697473e+02   1.9176058e+01   1.5436400e+01
   1.4699842e+02   1.9176058e+01   1.5436400e+01
   1.4702220e+02   1.9176058e+01   1.5436400e+01
   1.4704671e+02   1.9176058e+01   1.5436400e+01
   1.4707054e+02   1.9176058e+01   1.5436400e+01
   1.4709488e+02   1.9176058e+01   1.5436400e+01
   1.4711900e+02   1.9176058e+01   1.5436400e+01
   1.4714339e+02   1.9176058e+01   1.5436400e+01
   1.4716744e+02   1.9176058e+01   1.5436400e+01
   1.4719110e+02   1.9176058e+01   1.5436400e+01
   1.4721477e+02   1.9176058e+01   1.5436400e+01
   1.4723842e+02   1.9176058e+01   1.5436400e+01
   1.4726304e+02   1.9176058e+01   1.5436400e+01
   1.4728674e+02   1.9176058e+01   1.5436400e+01
   1.4731029e+02   1.9176058e+01   1.5436400e+01
   1.4733411e+02   1.9176058e+01   1.5436400e+01
   1.4735817e+02   1.9176058e+01   1.5436400e+01
   1.4738183e+02   1.9176058e+01   1.5436400e+01
   1.4740657e+02   1.9176058e+01   1.5436400e+01
   1.4743037e+02   1.9176058e+01   1.5436400e+01
   1.4745462e+02   1.9176058e+01   1.5436400e+01
   1.4747837e+02   1.9176058e+01   1.5436400e+01
   1.4750234e+02   1.9176058e+01   1.5436400e+01
   1.4752734e+02   1.9176058e+01   1.5436400e+01
   1.4755128e+02   1.9176058e+01   1.5436400e+01
   1.4757498e+02   1.9176058e+01   1.5436400e+01
   1.4759869e+02   1.9176058e+01   1.5436400e+01
   1.4762283e+02   1.9176058e+01   1.5436400e+01
   1.4764649e+02   1.9176058e+01   1.5436400e+01
   1.4767040e+02   1.9176058e+01   1.5436400e+01
   1.4769432e+02   1.9176058e+01   1.5436400e+01
   1.4771739e+02   1.9176058e+01   1.5436400e+01
   1.4773858e+02   1.9176058e+01   1.5436400e+01
   1.4775985e+02   1.9176058e+01   1.5436400e+01
   1.4778113e+02   1.9176058e+01   1.5436400e+01
   1.4780237e+02   1.9176058e+01   1.5436400e+01
   1.4782356e+02   1.9176058e+01   1.5436400e+01
   1.4784461e+02   1.9176058e+01   1.5436400e+01
   1.4786555e+02   1.9176058e+01   1.5436400e+01
   1.4788650e+02   1.9176058e+01   1.5436400e+01
   1.4790740e+02   1.9176058e+01   1.5436400e+01
   1.4792822e+02   1.9176058e+01   1.5436400e+01
   1.4794906e+02   1.9176058e+01   1.5436400e+01
   1.4797001e+02   1.9176058e+01   1.5436400e+01
   1.4799114e+02   1.9176058e+01   1.5436400e+01
   1.4801223e+02   1.9176058e+01   1.5436400e+01
   1.4803313e+02   1.9176058e+01   1.5436400e+01
   1.4805457e+02   1.9176058e+01   1.5436400e+01
   1.4807828e+02   1.9176058e+01   1.5436400e+01
   1.4810271e+02   1.9176058e+01   1.5436400e+01
   1.4812649e+02   1.9176058e+01   1.5436400e+01
   1.4815011e+02   1.9176058e+01   1.5436400e+01
   1.4817375e+02   1.9176058e+01   1.5436400e+01
   1.4819743e+02   1.9176058e+01   1.5436400e+01
   1.4822119e+02   1.9176058e+01   1.5436400e+01
   1.4824571e+02   1.9176058e+01   1.5436400e+01
   1.4826948e+02   1.9176058e+01   1.5436400e+01
   1.4829403e+02   1.9176058e+01   1.5436400e+01
   1.4831811e+02   1.9176058e+01   1.5436400e+01
   1.4834070e+02   1.9176058e+01   1.5436400e+01
   1.4836202e+02   1.9176058e+01   1.5436400e+01
   1.4838353e+02   1.9176058e+01   1.5436400e+01
   1.4840583e+02   1.9176058e+01   1.5436400e+01
   1.4842979e+02   1.9176058e+01   1.5436400e+01
   1.4845412e+02   1.9176058e+01   1.5436400e+01
   1.4847806e+02   1.9176058e+01   1.5436400e+01
   1.4850176e+02   1.9176058e+01   1.5436400e+01
   1.4852671e+02   1.9176058e+01   1.5436400e+01
   1.4855066e+02   1.9176058e+01   1.5436400e+01
   1.4857515e+02   1.9176058e+01   1.5436400e+01
   1.4859885e+02   1.9176058e+01   1.5436400e+01
   1.4862323e+02   1.9176058e+01   1.5436400e+01
   1.4864698e+02   1.9176058e+01   1.5436400e+01
   1.4867175e+02   1.9176058e+01   1.5436400e+01
   1.4870025e+02   1.9176058e+01   1.5436400e+01
   1.4872431e+02   1.9176058e+01   1.5436400e+01
   1.4874544e+02   1.9176058e+01   1.5436400e+01
   1.4876682e+02   1.9176058e+01   1.5436400e+01
   1.4879066e+02   1.9176058e+01   1.5436400e+01
   1.4881436e+02   1.9176058e+01   1.5436400e+01
   1.4883846e+02   1.9176058e+01   1.5436400e+01
   1.4886300e+02   1.9176058e+01   1.5436400e+01
   1.4888711e+02   1.9176058e+01   1.5436400e+01
   1.4891141e+02   1.9176058e+01   1.5436400e+01
   1.4893573e+02   1.9176058e+01   1.5436400e+01
   1.4895997e+02   1.9176058e+01   1.5436400e+01
   1.4898362e+02   1.9176058e+01   1.5436400e+01
   1.4900727e+02   1.9176058e+01   1.5436400e+01
   1.4903125e+02   1.9176058e+01   1.5436400e+01
   1.4905516e+02   1.9176058e+01   1.5436400e+01
   1.4907977e+02   1.9176058e+01   1.5436400e+01
   1.4910368e+02   1.9176058e+01   1.5436400e+01
   1.4912768e+02   1.9176058e+01   1.5436400e+01
   1.4915192e+02   1.9176058e+01   1.5436400e+01
   1.4917602e+02   1.9176058e+01   1.5436400e+01
   1.4919992e+02   1.9176058e+01   1.5436400e+01
   1.4922507e+02   1.9176058e+01   1.5436400e+01
   1.4924926e+02   1.9176058e+01   1.5436400e+01
   1.4927344e+02   1.9176058e+01   1.5436400e+01
   1.4929746e+02   1.9176058e+01   1.5436400e+01
   1.4932146e+02   1.9176058e+01   1.5436400e+01
   1.4934581e+02   1.9176058e+01   1.5436400e+01
   1.4936960e+02   1.9176058e+01   1.5436400e+01
   1.4939399e+02   1.9176058e+01   1.5436400e+01
   1.4941765e+02   1.9176058e+01   1.5436400e+01
   1.4944153e+02   1.9176058e+01   1.5436400e+01
   1.4946582e+02   1.9176058e+01   1.5436400e+01
   1.4948960e+02   1.9176058e+01   1.5436400e+01
   1.4951359e+02   1.9176058e+01   1.5436400e+01
   1.4953742e+02   1.9176058e+01   1.5436400e+01
   1.4956131e+02   1.9176058e+01   1.5436400e+01
   1.4958602e+02   1.9176058e+01   1.5436400e+01
   1.4961051e+02   1.9176058e+01   1.5436400e+01
   1.4963476e+02   1.9176058e+01   1.5436400e+01
   1.4965925e+02   1.9176058e+01   1.5436400e+01
   1.4968382e+02   1.9176058e+01   1.5436400e+01
   1.4970741e+02   1.9176058e+01   1.5436400e+01
   1.4972890e+02   1.9176058e+01   1.5436400e+01
   1.4975044e+02   1.9176058e+01   1.5436400e+01
   1.4977478e+02   1.9176058e+01   1.5436400e+01
   1.4979858e+02   1.9176058e+01   1.5436400e+01
   1.4982247e+02   1.9176058e+01   1.5436400e+01
   1.4984700e+02   1.9176058e+01   1.5436400e+01
   1.4987117e+02   1.9176058e+01   1.5436400e+01
   1.4989525e+02   1.9176058e+01   1.5436400e+01
   1.4991989e+02   1.9176058e+01   1.5436400e+01
   1.4994510e+02   1.9176058e+01   1.5436400e+01
   1.4996944e+02   1.9176058e+01   1.5436400e+01
   1.4999394e+02   1.9176058e+01   1.5436400e+01
   1.5001820e+02   1.9176058e+01   1.5436400e+01
   1.5004298e+02   1.9176058e+01   1.5436400e+01
   1.5006749e+02   1.9176058e+01   1.5436400e+01
   1.5009151e+02   1.9176058e+01   1.5436400e+01
   1.5011591e+02   1.9176058e+01   1.5436400e+01
   1.5013991e+02   1.9176058e+01   1.5436400e+01
   1.5016466e+02   1.9176058e+01   1.5436400e+01
   1.5018846e+02   1.9176058e+01   1.5436400e+01
   1.5021195e+02   1.9176058e+01   1.5436400e+01
   1.5023678e+02   1.9176058e+01   1.5436400e+01
   1.5026247e+02   1.9176058e+01   1.5436400e+01
   1.5028739e+02   1.9176058e+01   1.5436400e+01
   1.5031361e+02   1.9176058e+01   1.5436400e+01
   1.5034018e+02   1.9176058e+01   1.5436400e+01
   1.5036707e+02   1.9176058e+01   1.5436400e+01
   1.5039252e+02   1.9176058e+01   1.5436400e+01
   1.5041875e+02   1.9176058e+01   1.5436400e+01
   1.5044443e+02   1.9176058e+01   1.5436400e+01
   1.5046930e+02   1.9176058e+01   1.5436400e+01
   1.5049445e+02   1.9176058e+01   1.5436400e+01
   1.5052094e+02   1.9176058e+01   1.5436400e+01
   1.5054846e+02   1.9176058e+01   1.5436400e+01
   1.5057544e+02   1.9176058e+01   1.5436400e+01
   1.5060237e+02   1.9176058e+01   1.5436400e+01
   1.5062980e+02   1.9176058e+01   1.5436400e+01
   1.5065654e+02   1.9176058e+01   1.5436400e+01
   1.5068362e+02   1.9176058e+01   1.5436400e+01
   1.5070988e+02   1.9176058e+01   1.5436400e+01
   1.5073223e+02   1.9176058e+01   1.5436400e+01
   1.5075448e+02   1.9176058e+01   1.5436400e+01
   1.5077902e+02   1.9176058e+01   1.5436400e+01
   1.5080468e+02   1.9176058e+01   1.5436400e+01
   1.5083114e+02   1.9176058e+01   1.5436400e+01
   1.5085704e+02   1.9176058e+01   1.5436400e+01
   1.5088367e+02   1.9176058e+01   1.5436400e+01
   1.5091022e+02   1.9176058e+01   1.5436400e+01
   1.5093696e+02   1.9176058e+01   1.5436400e+01
   1.5096406e+02   1.9176058e+01   1.5436400e+01
   1.5098776e+02   1.9176058e+01   1.5436400e+01
   1.5101391e+02   1.9176058e+01   1.5436400e+01
   1.5104055e+02   1.9176058e+01   1.5436400e+01
   1.5106762e+02   1.9176058e+01   1.5436400e+01
   1.5109445e+02   1.9176058e+01   1.5436400e+01
   1.5112119e+02   1.9176058e+01   1.5436400e+01
   1.5114842e+02   1.9176058e+01   1.5436400e+01
   1.5117493e+02   1.9176058e+01   1.5436400e+01
   1.5120066e+02   1.9176058e+01   1.5436400e+01
   1.5122575e+02   1.9176058e+01   1.5436400e+01
   1.5125303e+02   1.9176058e+01   1.5436400e+01
   1.5127931e+02   1.9176058e+01   1.5436400e+01
   1.5130315e+02   1.9176058e+01   1.5436400e+01
   1.5132705e+02   1.9176058e+01   1.5436400e+01
   1.5135069e+02   1.9176058e+01   1.5436400e+01
   1.5137503e+02   1.9176058e+01   1.5436400e+01
   1.5139881e+02   1.9176058e+01   1.5436400e+01
   1.5142190e+02   1.9176058e+01   1.5436400e+01
   1.5144343e+02   1.9176058e+01   1.5436400e+01
   1.5146523e+02   1.9176058e+01   1.5436400e+01
   1.5148902e+02   1.9176058e+01   1.5436400e+01
   1.5151267e+02   1.9176058e+01   1.5436400e+01
   1.5153675e+02   1.9176058e+01   1.5436400e+01
   1.5156043e+02   1.9176058e+01   1.5436400e+01
   1.5158450e+02   1.9176058e+01   1.5436400e+01
   1.5160845e+02   1.9176058e+01   1.5436400e+01
   1.5163237e+02   1.9176058e+01   1.5436400e+01
   1.5165631e+02   1.9176058e+01   1.5436400e+01
   1.5168025e+02   1.9176058e+01   1.5436400e+01
   1.5170500e+02   1.9176058e+01   1.5436400e+01
   1.5172797e+02   1.9176058e+01   1.5436400e+01
   1.5175037e+02   1.9176058e+01   1.5436400e+01
   1.5177693e+02   1.9176058e+01   1.5436400e+01
   1.5180378e+02   1.9176058e+01   1.5436400e+01
   1.5183022e+02   1.9176058e+01   1.5436400e+01
   1.5185495e+02   1.9176058e+01   1.5436400e+01
   1.5187908e+02   1.9176058e+01   1.5436400e+01
   1.5190357e+02   1.9176058e+01   1.5436400e+01
   1.5192762e+02   1.9176058e+01   1.5436400e+01
   1.5195179e+02   1.9176058e+01   1.5436400e+01
   1.5197577e+02   1.9176058e+01   1.5436400e+01
   1.5199945e+02   1.9176058e+01   1.5436400e+01
   1.5202407e+02   1.9176058e+01   1.5436400e+01
   1.5204806e+02   1.9176058e+01   1.5436400e+01
   1.5207200e+02   1.9176058e+01   1.5436400e+01
   1.5209603e+02   1.9176058e+01   1.5436400e+01
   1.5212029e+02   1.9176058e+01   1.5436400e+01
   1.5214580e+02   1.9176058e+01   1.5436400e+01
   1.5217005e+02   1.9176058e+01   1.5436400e+01
   1.5219428e+02   1.9176058e+01   1.5436400e+01
   1.5221840e+02   1.9176058e+01   1.5436400e+01
   1.5224374e+02   1.9176058e+01   1.5436400e+01
   1.5226786e+02   1.9176058e+01   1.5436400e+01
   1.5229183e+02   1.9176058e+01   1.5436400e+01
   1.5231703e+02   1.9176058e+01   1.5436400e+01
   1.5234103e+02   1.9176058e+01   1.5436400e+01
   1.5236584e+02   1.9176058e+01   1.5436400e+01
   1.5239019e+02   1.9176058e+01   1.5436400e+01
   1.5241453e+02   1.9176058e+01   1.5436400e+01
   1.5243870e+02   1.9176058e+01   1.5436400e+01
   1.5246332e+02   1.9176058e+01   1.5436400e+01
   1.5248764e+02   1.9176058e+01   1.5436400e+01
   1.5251221e+02   1.9176058e+01   1.5436400e+01
   1.5253647e+02   1.9176058e+01   1.5436400e+01
   1.5256112e+02   1.9176058e+01   1.5436400e+01
   1.5258629e+02   1.9176058e+01   1.5436400e+01
   1.5261104e+02   1.9176058e+01   1.5436400e+01
   1.5263601e+02   1.9176058e+01   1.5436400e+01
   1.5266016e+02   1.9176058e+01   1.5436400e+01
   1.5268569e+02   1.9176058e+01   1.5436400e+01
   1.5271254e+02   1.9176058e+01   1.5436400e+01
   1.5273376e+02   1.9176058e+01   1.5436400e+01
   1.5275538e+02   1.9176058e+01   1.5436400e+01
   1.5277710e+02   1.9176058e+01   1.5436400e+01
   1.5280110e+02   1.9176058e+01   1.5436400e+01
   1.5282576e+02   1.9176058e+01   1.5436400e+01
   1.5285030e+02   1.9176058e+01   1.5436400e+01
   1.5287425e+02   1.9176058e+01   1.5436400e+01
   1.5289837e+02   1.9176058e+01   1.5436400e+01
   1.5292220e+02   1.9176058e+01   1.5436400e+01
   1.5294733e+02   1.9176058e+01   1.5436400e+01
   1.5297091e+02   1.9176058e+01   1.5436400e+01
   1.5299500e+02   1.9176058e+01   1.5436400e+01
   1.5301894e+02   1.9176058e+01   1.5436400e+01
   1.5304362e+02   1.9176058e+01   1.5436400e+01
   1.5306780e+02   1.9176058e+01   1.5436400e+01
   1.5309266e+02   1.9176058e+01   1.5436400e+01
   1.5311679e+02   1.9176058e+01   1.5436400e+01
   1.5314105e+02   1.9176058e+01   1.5436400e+01
   1.5316596e+02   1.9176058e+01   1.5436400e+01
   1.5319008e+02   1.9176058e+01   1.5436400e+01
   1.5321467e+02   1.9176058e+01   1.5436400e+01
   1.5323854e+02   1.9176058e+01   1.5436400e+01
   1.5326261e+02   1.9176058e+01   1.5436400e+01
   1.5328813e+02   1.9176058e+01   1.5436400e+01
   1.5331218e+02   1.9176058e+01   1.5436400e+01
   1.5333708e+02   1.9176058e+01   1.5436400e+01
   1.5336136e+02   1.9176058e+01   1.5436400e+01
   1.5338606e+02   1.9176058e+01   1.5436400e+01
   1.5341001e+02   1.9176058e+01   1.5436400e+01
   1.5343404e+02   1.9176058e+01   1.5436400e+01
   1.5345842e+02   1.9176058e+01   1.5436400e+01
   1.5348264e+02   1.9176058e+01   1.5436400e+01
   1.5350885e+02   1.9176058e+01   1.5436400e+01
   1.5353296e+02   1.9176058e+01   1.5436400e+01
   1.5355661e+02   1.9176058e+01   1.5436400e+01
   1.5358080e+02   1.9176058e+01   1.5436400e+01
   1.5360590e+02   1.9176058e+01   1.5436400e+01
   1.5362994e+02   1.9176058e+01   1.5436400e+01
   1.5365405e+02   1.9176058e+01   1.5436400e+01
   1.5367870e+02   1.9176058e+01   1.5436400e+01
   1.5370829e+02   1.9176058e+01   1.5436400e+01
   1.5373150e+02   1.9176058e+01   1.5436400e+01
   1.5375274e+02   1.9176058e+01   1.5436400e+01
   1.5377446e+02   1.9176058e+01   1.5436400e+01
   1.5379673e+02   1.9176058e+01   1.5436400e+01
   1.5382101e+02   1.9176058e+01   1.5436400e+01
   1.5384590e+02   1.9176058e+01   1.5436400e+01
   1.5386996e+02   1.9176058e+01   1.5436400e+01
   1.5389414e+02   1.9176058e+01   1.5436400e+01
   1.5391835e+02   1.9176058e+01   1.5436400e+01
   1.5394244e+02   1.9176058e+01   1.5436400e+01
   1.5396724e+02   1.9176058e+01   1.5436400e+01
   1.5399155e+02   1.9176058e+01   1.5436400e+01
   1.5401583e+02   1.9176058e+01   1.5436400e+01
   1.5403979e+02   1.9176058e+01   1.5436400e+01
   1.5406376e+02   1.9176058e+01   1.5436400e+01
   1.5408791e+02   1.9176058e+01   1.5436400e+01
   1.5411214e+02   1.9176058e+01   1.5436400e+01
   1.5413642e+02   1.9176058e+01   1.5436400e+01
   1.5416027e+02   1.9176058e+01   1.5436400e+01
   1.5418518e+02   1.9176058e+01   1.5436400e+01
   1.5420951e+02   1.9176058e+01   1.5436400e+01
   1.5423356e+02   1.9176058e+01   1.5436400e+01
   1.5425830e+02   1.9176058e+01   1.5436400e+01
   1.5428247e+02   1.9176058e+01   1.5436400e+01
   1.5430715e+02   1.9176058e+01   1.5436400e+01
   1.5433138e+02   1.9176058e+01   1.5436400e+01
   1.5435653e+02   1.9176058e+01   1.5436400e+01
   1.5438105e+02   1.9176058e+01   1.5436400e+01
   1.5440640e+02   1.9176058e+01   1.5436400e+01
   1.5443058e+02   1.9176058e+01   1.5436400e+01
   1.5445475e+02   1.9176058e+01   1.5436400e+01
   1.5447930e+02   1.9176058e+01   1.5436400e+01
   1.5450387e+02   1.9176058e+01   1.5436400e+01
   1.5452798e+02   1.9176058e+01   1.5436400e+01
   1.5455283e+02   1.9176058e+01   1.5436400e+01
   1.5457684e+02   1.9176058e+01   1.5436400e+01
   1.5460101e+02   1.9176058e+01   1.5436400e+01
   1.5462639e+02   1.9176058e+01   1.5436400e+01
   1.5465044e+02   1.9176058e+01   1.5436400e+01
   1.5467505e+02   1.9176058e+01   1.5436400e+01
   1.5469872e+02   1.9176058e+01   1.5436400e+01
   1.5472076e+02   1.9176058e+01   1.5436400e+01
   1.5474213e+02   1.9176058e+01   1.5436400e+01
   1.5476374e+02   1.9176058e+01   1.5436400e+01
   1.5478571e+02   1.9176058e+01   1.5436400e+01
   1.5480937e+02   1.9176058e+01   1.5436400e+01
   1.5483355e+02   1.9176058e+01   1.5436400e+01
   1.5485802e+02   1.9176058e+01   1.5436400e+01
   1.5488201e+02   1.9176058e+01   1.5436400e+01
   1.5490736e+02   1.9176058e+01   1.5436400e+01
   1.5493147e+02   1.9176058e+01   1.5436400e+01
   1.5495553e+02   1.9176058e+01   1.5436400e+01
   1.5498030e+02   1.9176058e+01   1.5436400e+01
   1.5500528e+02   1.9176058e+01   1.5436400e+01
   1.5502981e+02   1.9176058e+01   1.5436400e+01
   1.5505382e+02   1.9176058e+01   1.5436400e+01
   1.5507803e+02   1.9176058e+01   1.5436400e+01
   1.5510252e+02   1.9176058e+01   1.5436400e+01
   1.5512707e+02   1.9176058e+01   1.5436400e+01
   1.5515194e+02   1.9176058e+01   1.5436400e+01
   1.5517660e+02   1.9176058e+01   1.5436400e+01
   1.5520010e+02   1.9176058e+01   1.5436400e+01
   1.5522299e+02   1.9176058e+01   1.5436400e+01
   1.5524502e+02   1.9176058e+01   1.5436400e+01
   1.5526910e+02   1.9176058e+01   1.5436400e+01
   1.5529357e+02   1.9176058e+01   1.5436400e+01
   1.5531814e+02   1.9176058e+01   1.5436400e+01
   1.5534235e+02   1.9176058e+01   1.5436400e+01
   1.5536686e+02   1.9176058e+01   1.5436400e+01
   1.5539073e+02   1.9176058e+01   1.5436400e+01
   1.5541485e+02   1.9176058e+01   1.5436400e+01
   1.5543948e+02   1.9176058e+01   1.5436400e+01
   1.5546376e+02   1.9176058e+01   1.5436400e+01
   1.5548782e+02   1.9176058e+01   1.5436400e+01
   1.5551282e+02   1.9176058e+01   1.5436400e+01
   1.5553669e+02   1.9176058e+01   1.5436400e+01
   1.5556108e+02   1.9176058e+01   1.5436400e+01
   1.5558573e+02   1.9176058e+01   1.5436400e+01
   1.5560989e+02   1.9176058e+01   1.5436400e+01
   1.5563423e+02   1.9176058e+01   1.5436400e+01
   1.5565822e+02   1.9176058e+01   1.5436400e+01
   1.5568257e+02   1.9176058e+01   1.5436400e+01
   1.5570695e+02   1.9176058e+01   1.5436400e+01
   1.5572894e+02   1.9176058e+01   1.5436400e+01
   1.5575327e+02   1.9176058e+01   1.5436400e+01
   1.5577760e+02   1.9176058e+01   1.5436400e+01
   1.5580185e+02   1.9176058e+01   1.5436400e+01
   1.5582668e+02   1.9176058e+01   1.5436400e+01
   1.5585089e+02   1.9176058e+01   1.5436400e+01
   1.5587527e+02   1.9176058e+01   1.5436400e+01
   1.5589933e+02   1.9176058e+01   1.5436400e+01
   1.5592440e+02   1.9176058e+01   1.5436400e+01
   1.5594829e+02   1.9176058e+01   1.5436400e+01
   1.5597287e+02   1.9176058e+01   1.5436400e+01
   1.5599693e+02   1.9176058e+01   1.5436400e+01
   1.5602204e+02   1.9176058e+01   1.5436400e+01
   1.5604676e+02   1.9176058e+01   1.5436400e+01
   1.5607117e+02   1.9176058e+01   1.5436400e+01
   1.5609565e+02   1.9176058e+01   1.5436400e+01
   1.5611998e+02   1.9176058e+01   1.5436400e+01
   1.5614494e+02   1.9176058e+01   1.5436400e+01
   1.5616908e+02   1.9176058e+01   1.5436400e+01
   1.5619333e+02   1.9176058e+01   1.5436400e+01
   1.5621734e+02   1.9176058e+01   1.5436400e+01
   1.5624144e+02   1.9176058e+01   1.5436400e+01
   1.5626616e+02   1.9176058e+01   1.5436400e+01
   1.5629044e+02   1.9176058e+01   1.5436400e+01
   1.5631481e+02   1.9176058e+01   1.5436400e+01
   1.5633869e+02   1.9176058e+01   1.5436400e+01
   1.5636345e+02   1.9176058e+01   1.5436400e+01
   1.5638767e+02   1.9176058e+01   1.5436400e+01
   1.5641165e+02   1.9176058e+01   1.5436400e+01
   1.5643536e+02   1.9176058e+01   1.5436400e+01
   1.5645894e+02   1.9176058e+01   1.5436400e+01
   1.5648314e+02   1.9176058e+01   1.5436400e+01
   1.5650714e+02   1.9176058e+01   1.5436400e+01
   1.5653115e+02   1.9176058e+01   1.5436400e+01
   1.5655534e+02   1.9176058e+01   1.5436400e+01
   1.5657945e+02   1.9176058e+01   1.5436400e+01
   1.5660358e+02   1.9176058e+01   1.5436400e+01
   1.5662785e+02   1.9176058e+01   1.5436400e+01
   1.5665257e+02   1.9176058e+01   1.5436400e+01
   1.5667660e+02   1.9176058e+01   1.5436400e+01
   1.5670000e+02   1.9176058e+01   1.5436400e+01
   1.5672183e+02   1.9176058e+01   1.5436400e+01
   1.5674302e+02   1.9176058e+01   1.5436400e+01
   1.5676430e+02   1.9176058e+01   1.5436400e+01
   1.5678659e+02   1.9176058e+01   1.5436400e+01
   1.5681060e+02   1.9176058e+01   1.5436400e+01
   1.5683469e+02   1.9176058e+01   1.5436400e+01
   1.5685936e+02   1.9176058e+01   1.5436400e+01
   1.5688304e+02   1.9176058e+01   1.5436400e+01
   1.5690659e+02   1.9176058e+01   1.5436400e+01
   1.5693043e+02   1.9176058e+01   1.5436400e+01
   1.5695438e+02   1.9176058e+01   1.5436400e+01
   1.5697799e+02   1.9176058e+01   1.5436400e+01
   1.5700223e+02   1.9176058e+01   1.5436400e+01
   1.5702678e+02   1.9176058e+01   1.5436400e+01
   1.5705055e+02   1.9176058e+01   1.5436400e+01
   1.5707448e+02   1.9176058e+01   1.5436400e+01
   1.5709850e+02   1.9176058e+01   1.5436400e+01
   1.5712337e+02   1.9176058e+01   1.5436400e+01
   1.5714780e+02   1.9176058e+01   1.5436400e+01
   1.5717199e+02   1.9176058e+01   1.5436400e+01
   1.5719705e+02   1.9176058e+01   1.5436400e+01
   1.5722125e+02   1.9176058e+01   1.5436400e+01
   1.5724600e+02   1.9176058e+01   1.5436400e+01
   1.5727277e+02   1.9176058e+01   1.5436400e+01
   1.5729714e+02   1.9176058e+01   1.5436400e+01
   1.5732155e+02   1.9176058e+01   1.5436400e+01
   1.5734636e+02   1.9176058e+01   1.5436400e+01
   1.5737100e+02   1.9176058e+01   1.5436400e+01
   1.5739543e+02   1.9176058e+01   1.5436400e+01
   1.5742078e+02   1.9176058e+01   1.5436400e+01
   1.5744546e+02   1.9176058e+01   1.5436400e+01
   1.5746972e+02   1.9176058e+01   1.5436400e+01
   1.5749484e+02   1.9176058e+01   1.5436400e+01
   1.5751978e+02   1.9176058e+01   1.5436400e+01
   1.5754521e+02   1.9176058e+01   1.5436400e+01
   1.5756919e+02   1.9176058e+01   1.5436400e+01
   1.5759328e+02   1.9176058e+01   1.5436400e+01
   1.5761745e+02   1.9176058e+01   1.5436400e+01
   1.5764219e+02   1.9176058e+01   1.5436400e+01
   1.5766741e+02   1.9176058e+01   1.5436400e+01
   1.5769577e+02   1.9176058e+01   1.5436400e+01
   1.5772039e+02   1.9176058e+01   1.5436400e+01
   1.5774161e+02   1.9176058e+01   1.5436400e+01
   1.5776295e+02   1.9176058e+01   1.5436400e+01
   1.5778491e+02   1.9176058e+01   1.5436400e+01
   1.5780878e+02   1.9176058e+01   1.5436400e+01
   1.5783341e+02   1.9176058e+01   1.5436400e+01
   1.5785814e+02   1.9176058e+01   1.5436400e+01
   1.5788251e+02   1.9176058e+01   1.5436400e+01
   1.5790694e+02   1.9176058e+01   1.5436400e+01
   1.5793090e+02   1.9176058e+01   1.5436400e+01
   1.5795578e+02   1.9176058e+01   1.5436400e+01
   1.5797982e+02   1.9176058e+01   1.5436400e+01
   1.5800372e+02   1.9176058e+01   1.5436400e+01
   1.5802748e+02   1.9176058e+01   1.5436400e+01
   1.5805157e+02   1.9176058e+01   1.5436400e+01
   1.5807559e+02   1.9176058e+01   1.5436400e+01
   1.5809967e+02   1.9176058e+01   1.5436400e+01
   1.5812463e+02   1.9176058e+01   1.5436400e+01
   1.5814866e+02   1.9176058e+01   1.5436400e+01
   1.5817253e+02   1.9176058e+01   1.5436400e+01
   1.5819636e+02   1.9176058e+01   1.5436400e+01
   1.5822002e+02   1.9176058e+01   1.5436400e+01
   1.5824500e+02   1.9176058e+01   1.5436400e+01
   1.5826895e+02   1.9176058e+01   1.5436400e+01
   1.5829349e+02   1.9176058e+01   1.5436400e+01
   1.5831801e+02   1.9176058e+01   1.5436400e+01
   1.5834333e+02   1.9176058e+01   1.5436400e+01
   1.5836750e+02   1.9176058e+01   1.5436400e+01
   1.5839226e+02   1.9176058e+01   1.5436400e+01
   1.5841686e+02   1.9176058e+01   1.5436400e+01
   1.5844133e+02   1.9176058e+01   1.5436400e+01
   1.5846562e+02   1.9176058e+01   1.5436400e+01
   1.5849016e+02   1.9176058e+01   1.5436400e+01
   1.5851478e+02   1.9176058e+01   1.5436400e+01
   1.5853911e+02   1.9176058e+01   1.5436400e+01
   1.5856434e+02   1.9176058e+01   1.5436400e+01
   1.5858993e+02   1.9176058e+01   1.5436400e+01
   1.5861407e+02   1.9176058e+01   1.5436400e+01
   1.5863815e+02   1.9176058e+01   1.5436400e+01
   1.5866220e+02   1.9176058e+01   1.5436400e+01
   1.5868662e+02   1.9176058e+01   1.5436400e+01
   1.5871061e+02   1.9176058e+01   1.5436400e+01
   1.5873211e+02   1.9176058e+01   1.5436400e+01
   1.5875400e+02   1.9176058e+01   1.5436400e+01
   1.5877769e+02   1.9176058e+01   1.5436400e+01
   1.5880205e+02   1.9176058e+01   1.5436400e+01
   1.5882675e+02   1.9176058e+01   1.5436400e+01
   1.5885099e+02   1.9176058e+01   1.5436400e+01
   1.5887536e+02   1.9176058e+01   1.5436400e+01
   1.5889966e+02   1.9176058e+01   1.5436400e+01
   1.5892400e+02   1.9176058e+01   1.5436400e+01
   1.5894911e+02   1.9176058e+01   1.5436400e+01
   1.5897381e+02   1.9176058e+01   1.5436400e+01
   1.5899809e+02   1.9176058e+01   1.5436400e+01
   1.5902227e+02   1.9176058e+01   1.5436400e+01
   1.5904683e+02   1.9176058e+01   1.5436400e+01
   1.5907083e+02   1.9176058e+01   1.5436400e+01
   1.5909498e+02   1.9176058e+01   1.5436400e+01
   1.5911895e+02   1.9176058e+01   1.5436400e+01
   1.5914316e+02   1.9176058e+01   1.5436400e+01
   1.5916714e+02   1.9176058e+01   1.5436400e+01
   1.5919158e+02   1.9176058e+01   1.5436400e+01
   1.5921571e+02   1.9176058e+01   1.5436400e+01
   1.5923944e+02   1.9176058e+01   1.5436400e+01
   1.5926320e+02   1.9176058e+01   1.5436400e+01
   1.5928713e+02   1.9176058e+01   1.5436400e+01
   1.5931184e+02   1.9176058e+01   1.5436400e+01
   1.5933590e+02   1.9176058e+01   1.5436400e+01
   1.5935983e+02   1.9176058e+01   1.5436400e+01
   1.5938459e+02   1.9176058e+01   1.5436400e+01
   1.5940913e+02   1.9176058e+01   1.5436400e+01
   1.5943393e+02   1.9176058e+01   1.5436400e+01
   1.5945834e+02   1.9176058e+01   1.5436400e+01
   1.5948210e+02   1.9176058e+01   1.5436400e+01
   1.5950716e+02   1.9176058e+01   1.5436400e+01
   1.5953183e+02   1.9176058e+01   1.5436400e+01
   1.5955575e+02   1.9176058e+01   1.5436400e+01
   1.5958012e+02   1.9176058e+01   1.5436400e+01
   1.5960491e+02   1.9176058e+01   1.5436400e+01
   1.5963091e+02   1.9176058e+01   1.5436400e+01
   1.5965518e+02   1.9176058e+01   1.5436400e+01
   1.5967898e+02   1.9176058e+01   1.5436400e+01
   1.5970256e+02   1.9176058e+01   1.5436400e+01
   1.5972447e+02   1.9176058e+01   1.5436400e+01
   1.5974580e+02   1.9176058e+01   1.5436400e+01
   1.5976720e+02   1.9176058e+01   1.5436400e+01
   1.5979000e+02   1.9176058e+01   1.5436400e+01
   1.5981387e+02   1.9176058e+01   1.5436400e+01
   1.5983809e+02   1.9176058e+01   1.5436400e+01
   1.5986230e+02   1.9176058e+01   1.5436400e+01
   1.5988704e+02   1.9176058e+01   1.5436400e+01
   1.5991061e+02   1.9176058e+01   1.5436400e+01
   1.5993436e+02   1.9176058e+01   1.5436400e+01
   1.5995839e+02   1.9176058e+01   1.5436400e+01
   1.5998225e+02   1.9176058e+01   1.5436400e+01
   1.6000646e+02   1.9176058e+01   1.5436400e+01
   1.6003008e+02   1.9176058e+01   1.5436400e+01
   1.6005379e+02   1.9176058e+01   1.5436400e+01
   1.6007779e+02   1.9176058e+01   1.5436400e+01
   1.6010198e+02   1.9176058e+01   1.5436400e+01
   1.6012705e+02   1.9176058e+01   1.5436400e+01
   1.6015132e+02   1.9176058e+01   1.5436400e+01
   1.6017571e+02   1.9176058e+01   1.5436400e+01
   1.6020021e+02   1.9176058e+01   1.5436400e+01
   1.6022494e+02   1.9176058e+01   1.5436400e+01
   1.6025025e+02   1.9176058e+01   1.5436400e+01
   1.6027462e+02   1.9176058e+01   1.5436400e+01
   1.6029898e+02   1.9176058e+01   1.5436400e+01
   1.6032356e+02   1.9176058e+01   1.5436400e+01
   1.6034680e+02   1.9176058e+01   1.5436400e+01
   1.6036870e+02   1.9176058e+01   1.5436400e+01
   1.6039182e+02   1.9176058e+01   1.5436400e+01
   1.6041611e+02   1.9176058e+01   1.5436400e+01
   1.6044047e+02   1.9176058e+01   1.5436400e+01
   1.6046540e+02   1.9176058e+01   1.5436400e+01
   1.6048918e+02   1.9176058e+01   1.5436400e+01
   1.6051313e+02   1.9176058e+01   1.5436400e+01
   1.6053781e+02   1.9176058e+01   1.5436400e+01
   1.6056211e+02   1.9176058e+01   1.5436400e+01
   1.6058766e+02   1.9176058e+01   1.5436400e+01
   1.6061212e+02   1.9176058e+01   1.5436400e+01
   1.6063644e+02   1.9176058e+01   1.5436400e+01
   1.6066059e+02   1.9176058e+01   1.5436400e+01
   1.6068540e+02   1.9176058e+01   1.5436400e+01
   1.6070863e+02   1.9176058e+01   1.5436400e+01
   1.6072988e+02   1.9176058e+01   1.5436400e+01
   1.6075114e+02   1.9176058e+01   1.5436400e+01
   1.6077258e+02   1.9176058e+01   1.5436400e+01
   1.6079496e+02   1.9176058e+01   1.5436400e+01
   1.6081931e+02   1.9176058e+01   1.5436400e+01
   1.6084386e+02   1.9176058e+01   1.5436400e+01
   1.6086859e+02   1.9176058e+01   1.5436400e+01
   1.6089325e+02   1.9176058e+01   1.5436400e+01
   1.6091723e+02   1.9176058e+01   1.5436400e+01
   1.6094088e+02   1.9176058e+01   1.5436400e+01
   1.6096537e+02   1.9176058e+01   1.5436400e+01
   1.6098888e+02   1.9176058e+01   1.5436400e+01
   1.6101243e+02   1.9176058e+01   1.5436400e+01
   1.6103660e+02   1.9176058e+01   1.5436400e+01
   1.6106024e+02   1.9176058e+01   1.5436400e+01
   1.6108467e+02   1.9176058e+01   1.5436400e+01
   1.6110881e+02   1.9176058e+01   1.5436400e+01
   1.6113271e+02   1.9176058e+01   1.5436400e+01
   1.6115666e+02   1.9176058e+01   1.5436400e+01
   1.6118109e+02   1.9176058e+01   1.5436400e+01
   1.6120585e+02   1.9176058e+01   1.5436400e+01
   1.6123004e+02   1.9176058e+01   1.5436400e+01
   1.6125417e+02   1.9176058e+01   1.5436400e+01
   1.6127802e+02   1.9176058e+01   1.5436400e+01
   1.6130208e+02   1.9176058e+01   1.5436400e+01
   1.6132694e+02   1.9176058e+01   1.5436400e+01
   1.6135134e+02   1.9176058e+01   1.5436400e+01
   1.6137575e+02   1.9176058e+01   1.5436400e+01
   1.6140030e+02   1.9176058e+01   1.5436400e+01
   1.6142607e+02   1.9176058e+01   1.5436400e+01
   1.6145021e+02   1.9176058e+01   1.5436400e+01
   1.6147459e+02   1.9176058e+01   1.5436400e+01
   1.6149938e+02   1.9176058e+01   1.5436400e+01
   1.6152389e+02   1.9176058e+01   1.5436400e+01
   1.6154943e+02   1.9176058e+01   1.5436400e+01
   1.6157376e+02   1.9176058e+01   1.5436400e+01
   1.6159792e+02   1.9176058e+01   1.5436400e+01
   1.6162227e+02   1.9176058e+01   1.5436400e+01
   1.6164692e+02   1.9176058e+01   1.5436400e+01
   1.6167097e+02   1.9176058e+01   1.5436400e+01
   1.6169560e+02   1.9176058e+01   1.5436400e+01
   1.6171869e+02   1.9176058e+01   1.5436400e+01
   1.6174006e+02   1.9176058e+01   1.5436400e+01
   1.6176168e+02   1.9176058e+01   1.5436400e+01
   1.6178635e+02   1.9176058e+01   1.5436400e+01
   1.6181002e+02   1.9176058e+01   1.5436400e+01
   1.6183453e+02   1.9176058e+01   1.5436400e+01
   1.6185840e+02   1.9176058e+01   1.5436400e+01
   1.6188341e+02   1.9176058e+01   1.5436400e+01
   1.6190760e+02   1.9176058e+01   1.5436400e+01
   1.6193206e+02   1.9176058e+01   1.5436400e+01
   1.6195581e+02   1.9176058e+01   1.5436400e+01
   1.6197934e+02   1.9176058e+01   1.5436400e+01
   1.6200378e+02   1.9176058e+01   1.5436400e+01
   1.6202773e+02   1.9176058e+01   1.5436400e+01
   1.6205160e+02   1.9176058e+01   1.5436400e+01
   1.6207555e+02   1.9176058e+01   1.5436400e+01
   1.6209961e+02   1.9176058e+01   1.5436400e+01
   1.6212376e+02   1.9176058e+01   1.5436400e+01
   1.6214799e+02   1.9176058e+01   1.5436400e+01
   1.6217249e+02   1.9176058e+01   1.5436400e+01
   1.6219652e+02   1.9176058e+01   1.5436400e+01
   1.6222083e+02   1.9176058e+01   1.5436400e+01
   1.6224651e+02   1.9176058e+01   1.5436400e+01
   1.6227044e+02   1.9176058e+01   1.5436400e+01
   1.6229422e+02   1.9176058e+01   1.5436400e+01
   1.6231880e+02   1.9176058e+01   1.5436400e+01
   1.6234373e+02   1.9176058e+01   1.5436400e+01
   1.6236822e+02   1.9176058e+01   1.5436400e+01
   1.6239337e+02   1.9176058e+01   1.5436400e+01
   1.6241767e+02   1.9176058e+01   1.5436400e+01
   1.6244262e+02   1.9176058e+01   1.5436400e+01
   1.6246872e+02   1.9176058e+01   1.5436400e+01
   1.6249258e+02   1.9176058e+01   1.5436400e+01
   1.6251634e+02   1.9176058e+01   1.5436400e+01
   1.6254044e+02   1.9176058e+01   1.5436400e+01
   1.6256499e+02   1.9176058e+01   1.5436400e+01
   1.6258900e+02   1.9176058e+01   1.5436400e+01
   1.6261321e+02   1.9176058e+01   1.5436400e+01
   1.6263689e+02   1.9176058e+01   1.5436400e+01
   1.6266101e+02   1.9176058e+01   1.5436400e+01
   1.6268551e+02   1.9176058e+01   1.5436400e+01
   1.6270889e+02   1.9176058e+01   1.5436400e+01
   1.6273050e+02   1.9176058e+01   1.5436400e+01
   1.6275219e+02   1.9176058e+01   1.5436400e+01
   1.6277424e+02   1.9176058e+01   1.5436400e+01
   1.6279823e+02   1.9176058e+01   1.5436400e+01
   1.6282336e+02   1.9176058e+01   1.5436400e+01
   1.6284786e+02   1.9176058e+01   1.5436400e+01
   1.6287197e+02   1.9176058e+01   1.5436400e+01
   1.6289607e+02   1.9176058e+01   1.5436400e+01
   1.6292046e+02   1.9176058e+01   1.5436400e+01
   1.6294476e+02   1.9176058e+01   1.5436400e+01
   1.6296840e+02   1.9176058e+01   1.5436400e+01
   1.6299206e+02   1.9176058e+01   1.5436400e+01
   1.6301588e+02   1.9176058e+01   1.5436400e+01
   1.6303947e+02   1.9176058e+01   1.5436400e+01
   1.6306385e+02   1.9176058e+01   1.5436400e+01
   1.6308794e+02   1.9176058e+01   1.5436400e+01
   1.6311232e+02   1.9176058e+01   1.5436400e+01
   1.6313640e+02   1.9176058e+01   1.5436400e+01
   1.6316007e+02   1.9176058e+01   1.5436400e+01
   1.6318508e+02   1.9176058e+01   1.5436400e+01
   1.6320916e+02   1.9176058e+01   1.5436400e+01
   1.6323318e+02   1.9176058e+01   1.5436400e+01
   1.6325744e+02   1.9176058e+01   1.5436400e+01
   1.6328150e+02   1.9176058e+01   1.5436400e+01
   1.6330612e+02   1.9176058e+01   1.5436400e+01
   1.6333017e+02   1.9176058e+01   1.5436400e+01
   1.6335435e+02   1.9176058e+01   1.5436400e+01
   1.6337839e+02   1.9176058e+01   1.5436400e+01
   1.6340249e+02   1.9176058e+01   1.5436400e+01
   1.6342700e+02   1.9176058e+01   1.5436400e+01
   1.6345141e+02   1.9176058e+01   1.5436400e+01
   1.6347589e+02   1.9176058e+01   1.5436400e+01
   1.6350044e+02   1.9176058e+01   1.5436400e+01
   1.6352525e+02   1.9176058e+01   1.5436400e+01
   1.6355045e+02   1.9176058e+01   1.5436400e+01
   1.6357423e+02   1.9176058e+01   1.5436400e+01
   1.6359829e+02   1.9176058e+01   1.5436400e+01
   1.6362403e+02   1.9176058e+01   1.5436400e+01
   1.6364837e+02   1.9176058e+01   1.5436400e+01
   1.6367263e+02   1.9176058e+01   1.5436400e+01
   1.6369642e+02   1.9176058e+01   1.5436400e+01
   1.6371898e+02   1.9176058e+01   1.5436400e+01
   1.6374065e+02   1.9176058e+01   1.5436400e+01
   1.6376265e+02   1.9176058e+01   1.5436400e+01
   1.6378489e+02   1.9176058e+01   1.5436400e+01
   1.6380875e+02   1.9176058e+01   1.5436400e+01
   1.6383315e+02   1.9176058e+01   1.5436400e+01
   1.6385741e+02   1.9176058e+01   1.5436400e+01
   1.6388148e+02   1.9176058e+01   1.5436400e+01
   1.6390721e+02   1.9176058e+01   1.5436400e+01
   1.6393105e+02   1.9176058e+01   1.5436400e+01
   1.6395566e+02   1.9176058e+01   1.5436400e+01
   1.6397926e+02   1.9176058e+01   1.5436400e+01
   1.6400290e+02   1.9176058e+01   1.5436400e+01
   1.6402673e+02   1.9176058e+01   1.5436400e+01
   1.6405034e+02   1.9176058e+01   1.5436400e+01
   1.6407418e+02   1.9176058e+01   1.5436400e+01
   1.6409815e+02   1.9176058e+01   1.5436400e+01
   1.6412226e+02   1.9176058e+01   1.5436400e+01
   1.6414709e+02   1.9176058e+01   1.5436400e+01
   1.6417178e+02   1.9176058e+01   1.5436400e+01
   1.6419610e+02   1.9176058e+01   1.5436400e+01
   1.6422011e+02   1.9176058e+01   1.5436400e+01
   1.6424396e+02   1.9176058e+01   1.5436400e+01
   1.6426880e+02   1.9176058e+01   1.5436400e+01
   1.6429337e+02   1.9176058e+01   1.5436400e+01
   1.6431761e+02   1.9176058e+01   1.5436400e+01
   1.6434216e+02   1.9176058e+01   1.5436400e+01
   1.6436688e+02   1.9176058e+01   1.5436400e+01
   1.6439132e+02   1.9176058e+01   1.5436400e+01
   1.6441541e+02   1.9176058e+01   1.5436400e+01
   1.6443980e+02   1.9176058e+01   1.5436400e+01
   1.6446383e+02   1.9176058e+01   1.5436400e+01
   1.6448753e+02   1.9176058e+01   1.5436400e+01
   1.6451022e+02   1.9176058e+01   1.5436400e+01
   1.6453223e+02   1.9176058e+01   1.5436400e+01
   1.6455346e+02   1.9176058e+01   1.5436400e+01
   1.6457441e+02   1.9176058e+01   1.5436400e+01
   1.6459542e+02   1.9176058e+01   1.5436400e+01
   1.6461665e+02   1.9176058e+01   1.5436400e+01
   1.6463881e+02   1.9176058e+01   1.5436400e+01
   1.6466349e+02   1.9176058e+01   1.5436400e+01
   1.6468769e+02   1.9176058e+01   1.5436400e+01
   1.6471087e+02   1.9176058e+01   1.5436400e+01
   1.6473235e+02   1.9176058e+01   1.5436400e+01
   1.6475360e+02   1.9176058e+01   1.5436400e+01
   1.6477509e+02   1.9176058e+01   1.5436400e+01
   1.6479766e+02   1.9176058e+01   1.5436400e+01
   1.6482292e+02   1.9176058e+01   1.5436400e+01
   1.6484681e+02   1.9176058e+01   1.5436400e+01
   1.6487080e+02   1.9176058e+01   1.5436400e+01
   1.6489475e+02   1.9176058e+01   1.5436400e+01
   1.6491904e+02   1.9176058e+01   1.5436400e+01
   1.6494344e+02   1.9176058e+01   1.5436400e+01
   1.6496723e+02   1.9176058e+01   1.5436400e+01
   1.6499130e+02   1.9176058e+01   1.5436400e+01
   1.6501480e+02   1.9176058e+01   1.5436400e+01
   1.6504021e+02   1.9176058e+01   1.5436400e+01
   1.6506433e+02   1.9176058e+01   1.5436400e+01
   1.6508944e+02   1.9176058e+01   1.5436400e+01
   1.6511348e+02   1.9176058e+01   1.5436400e+01
   1.6513760e+02   1.9176058e+01   1.5436400e+01
   1.6516164e+02   1.9176058e+01   1.5436400e+01
   1.6518643e+02   1.9176058e+01   1.5436400e+01
   1.6521052e+02   1.9176058e+01   1.5436400e+01
   1.6523501e+02   1.9176058e+01   1.5436400e+01
   1.6525869e+02   1.9176058e+01   1.5436400e+01
   1.6528328e+02   1.9176058e+01   1.5436400e+01
   1.6530738e+02   1.9176058e+01   1.5436400e+01
   1.6533133e+02   1.9176058e+01   1.5436400e+01
   1.6535609e+02   1.9176058e+01   1.5436400e+01
   1.6538010e+02   1.9176058e+01   1.5436400e+01
   1.6540473e+02   1.9176058e+01   1.5436400e+01
   1.6542876e+02   1.9176058e+01   1.5436400e+01
   1.6545290e+02   1.9176058e+01   1.5436400e+01
   1.6547708e+02   1.9176058e+01   1.5436400e+01
   1.6550090e+02   1.9176058e+01   1.5436400e+01
   1.6552351e+02   1.9176058e+01   1.5436400e+01
   1.6554463e+02   1.9176058e+01   1.5436400e+01
   1.6556558e+02   1.9176058e+01   1.5436400e+01
   1.6558682e+02   1.9176058e+01   1.5436400e+01
   1.6560781e+02   1.9176058e+01   1.5436400e+01
   1.6562905e+02   1.9176058e+01   1.5436400e+01
   1.6565063e+02   1.9176058e+01   1.5436400e+01
   1.6567337e+02   1.9176058e+01   1.5436400e+01
   1.6569740e+02   1.9176058e+01   1.5436400e+01
   1.6572047e+02   1.9176058e+01   1.5436400e+01
   1.6574198e+02   1.9176058e+01   1.5436400e+01
   1.6576340e+02   1.9176058e+01   1.5436400e+01
   1.6578494e+02   1.9176058e+01   1.5436400e+01
   1.6580812e+02   1.9176058e+01   1.5436400e+01
   1.6583225e+02   1.9176058e+01   1.5436400e+01
   1.6585644e+02   1.9176058e+01   1.5436400e+01
   1.6588075e+02   1.9176058e+01   1.5436400e+01
   1.6590538e+02   1.9176058e+01   1.5436400e+01
   1.6592968e+02   1.9176058e+01   1.5436400e+01
   1.6595479e+02   1.9176058e+01   1.5436400e+01
   1.6597885e+02   1.9176058e+01   1.5436400e+01
   1.6600380e+02   1.9176058e+01   1.5436400e+01
   1.6602818e+02   1.9176058e+01   1.5436400e+01
   1.6605235e+02   1.9176058e+01   1.5436400e+01
   1.6607720e+02   1.9176058e+01   1.5436400e+01
   1.6610128e+02   1.9176058e+01   1.5436400e+01
   1.6612597e+02   1.9176058e+01   1.5436400e+01
   1.6615049e+02   1.9176058e+01   1.5436400e+01
   1.6617415e+02   1.9176058e+01   1.5436400e+01
   1.6619818e+02   1.9176058e+01   1.5436400e+01
   1.6622256e+02   1.9176058e+01   1.5436400e+01
   1.6624709e+02   1.9176058e+01   1.5436400e+01
   1.6627136e+02   1.9176058e+01   1.5436400e+01
   1.6629560e+02   1.9176058e+01   1.5436400e+01
   1.6631968e+02   1.9176058e+01   1.5436400e+01
   1.6634513e+02   1.9176058e+01   1.5436400e+01
   1.6636905e+02   1.9176058e+01   1.5436400e+01
   1.6639280e+02   1.9176058e+01   1.5436400e+01
   1.6641700e+02   1.9176058e+01   1.5436400e+01
   1.6644201e+02   1.9176058e+01   1.5436400e+01
   1.6646739e+02   1.9176058e+01   1.5436400e+01
   1.6649183e+02   1.9176058e+01   1.5436400e+01
   1.6651597e+02   1.9176058e+01   1.5436400e+01
   1.6654134e+02   1.9176058e+01   1.5436400e+01
   1.6656603e+02   1.9176058e+01   1.5436400e+01
   1.6659086e+02   1.9176058e+01   1.5436400e+01
   1.6661576e+02   1.9176058e+01   1.5436400e+01
   1.6663970e+02   1.9176058e+01   1.5436400e+01
   1.6666390e+02   1.9176058e+01   1.5436400e+01
   1.6668768e+02   1.9176058e+01   1.5436400e+01
   1.6671532e+02   1.9176058e+01   1.5436400e+01
   1.6673658e+02   1.9176058e+01   1.5436400e+01
   1.6675805e+02   1.9176058e+01   1.5436400e+01
   1.6677949e+02   1.9176058e+01   1.5436400e+01
   1.6680220e+02   1.9176058e+01   1.5436400e+01
   1.6682698e+02   1.9176058e+01   1.5436400e+01
   1.6685106e+02   1.9176058e+01   1.5436400e+01
   1.6687515e+02   1.9176058e+01   1.5436400e+01
   1.6689915e+02   1.9176058e+01   1.5436400e+01
   1.6692313e+02   1.9176058e+01   1.5436400e+01
   1.6694722e+02   1.9176058e+01   1.5436400e+01
   1.6697301e+02   1.9176058e+01   1.5436400e+01
   1.6699707e+02   1.9176058e+01   1.5436400e+01
   1.6702146e+02   1.9176058e+01   1.5436400e+01
   1.6704712e+02   1.9176058e+01   1.5436400e+01
   1.6707153e+02   1.9176058e+01   1.5436400e+01
   1.6709695e+02   1.9176058e+01   1.5436400e+01
   1.6712106e+02   1.9176058e+01   1.5436400e+01
   1.6714596e+02   1.9176058e+01   1.5436400e+01
   1.6717010e+02   1.9176058e+01   1.5436400e+01
   1.6719510e+02   1.9176058e+01   1.5436400e+01
   1.6721913e+02   1.9176058e+01   1.5436400e+01
   1.6724315e+02   1.9176058e+01   1.5436400e+01
   1.6726695e+02   1.9176058e+01   1.5436400e+01
   1.6729107e+02   1.9176058e+01   1.5436400e+01
   1.6731548e+02   1.9176058e+01   1.5436400e+01
   1.6733936e+02   1.9176058e+01   1.5436400e+01
   1.6736373e+02   1.9176058e+01   1.5436400e+01
   1.6738811e+02   1.9176058e+01   1.5436400e+01
   1.6741226e+02   1.9176058e+01   1.5436400e+01
   1.6743646e+02   1.9176058e+01   1.5436400e+01
   1.6746070e+02   1.9176058e+01   1.5436400e+01
   1.6748573e+02   1.9176058e+01   1.5436400e+01
   1.6751020e+02   1.9176058e+01   1.5436400e+01
   1.6753436e+02   1.9176058e+01   1.5436400e+01
   1.6755858e+02   1.9176058e+01   1.5436400e+01
   1.6758360e+02   1.9176058e+01   1.5436400e+01
   1.6760777e+02   1.9176058e+01   1.5436400e+01
   1.6763184e+02   1.9176058e+01   1.5436400e+01
   1.6765636e+02   1.9176058e+01   1.5436400e+01
   1.6768031e+02   1.9176058e+01   1.5436400e+01
   1.6770496e+02   1.9176058e+01   1.5436400e+01
   1.6772662e+02   1.9176058e+01   1.5436400e+01
   1.6774795e+02   1.9176058e+01   1.5436400e+01
   1.6776943e+02   1.9176058e+01   1.5436400e+01
   1.6779228e+02   1.9176058e+01   1.5436400e+01
   1.6781655e+02   1.9176058e+01   1.5436400e+01
   1.6784060e+02   1.9176058e+01   1.5436400e+01
   1.6786519e+02   1.9176058e+01   1.5436400e+01
   1.6788898e+02   1.9176058e+01   1.5436400e+01
   1.6791278e+02   1.9176058e+01   1.5436400e+01
   1.6793719e+02   1.9176058e+01   1.5436400e+01
   1.6796120e+02   1.9176058e+01   1.5436400e+01
   1.6798558e+02   1.9176058e+01   1.5436400e+01
   1.6800915e+02   1.9176058e+01   1.5436400e+01
   1.6803290e+02   1.9176058e+01   1.5436400e+01
   1.6805685e+02   1.9176058e+01   1.5436400e+01
   1.6808052e+02   1.9176058e+01   1.5436400e+01
   1.6810528e+02   1.9176058e+01   1.5436400e+01
   1.6812997e+02   1.9176058e+01   1.5436400e+01
   1.6815435e+02   1.9176058e+01   1.5436400e+01
   1.6817865e+02   1.9176058e+01   1.5436400e+01
   1.6820297e+02   1.9176058e+01   1.5436400e+01
   1.6822697e+02   1.9176058e+01   1.5436400e+01
   1.6825072e+02   1.9176058e+01   1.5436400e+01
   1.6827500e+02   1.9176058e+01   1.5436400e+01
   1.6829886e+02   1.9176058e+01   1.5436400e+01
   1.6832339e+02   1.9176058e+01   1.5436400e+01
   1.6834736e+02   1.9176058e+01   1.5436400e+01
   1.6837146e+02   1.9176058e+01   1.5436400e+01
   1.6839606e+02   1.9176058e+01   1.5436400e+01
   1.6841966e+02   1.9176058e+01   1.5436400e+01
   1.6844392e+02   1.9176058e+01   1.5436400e+01
   1.6846819e+02   1.9176058e+01   1.5436400e+01
   1.6849234e+02   1.9176058e+01   1.5436400e+01
   1.6851662e+02   1.9176058e+01   1.5436400e+01
   1.6854081e+02   1.9176058e+01   1.5436400e+01
   1.6856538e+02   1.9176058e+01   1.5436400e+01
   1.6858944e+02   1.9176058e+01   1.5436400e+01
   1.6861316e+02   1.9176058e+01   1.5436400e+01
   1.6863724e+02   1.9176058e+01   1.5436400e+01
   1.6866186e+02   1.9176058e+01   1.5436400e+01
   1.6868680e+02   1.9176058e+01   1.5436400e+01
   1.6871015e+02   1.9176058e+01   1.5436400e+01
   1.6873174e+02   1.9176058e+01   1.5436400e+01
   1.6875297e+02   1.9176058e+01   1.5436400e+01
   1.6877478e+02   1.9176058e+01   1.5436400e+01
   1.6879763e+02   1.9176058e+01   1.5436400e+01
   1.6882184e+02   1.9176058e+01   1.5436400e+01
   1.6884654e+02   1.9176058e+01   1.5436400e+01
   1.6887050e+02   1.9176058e+01   1.5436400e+01
   1.6889456e+02   1.9176058e+01   1.5436400e+01
   1.6891896e+02   1.9176058e+01   1.5436400e+01
   1.6894361e+02   1.9176058e+01   1.5436400e+01
   1.6896780e+02   1.9176058e+01   1.5436400e+01
   1.6899193e+02   1.9176058e+01   1.5436400e+01
   1.6901677e+02   1.9176058e+01   1.5436400e+01
   1.6904121e+02   1.9176058e+01   1.5436400e+01
   1.6906587e+02   1.9176058e+01   1.5436400e+01
   1.6909060e+02   1.9176058e+01   1.5436400e+01
   1.6911478e+02   1.9176058e+01   1.5436400e+01
   1.6913952e+02   1.9176058e+01   1.5436400e+01
   1.6916374e+02   1.9176058e+01   1.5436400e+01
   1.6918807e+02   1.9176058e+01   1.5436400e+01
   1.6921232e+02   1.9176058e+01   1.5436400e+01
   1.6923662e+02   1.9176058e+01   1.5436400e+01
   1.6926095e+02   1.9176058e+01   1.5436400e+01
   1.6928608e+02   1.9176058e+01   1.5436400e+01
   1.6931132e+02   1.9176058e+01   1.5436400e+01
   1.6933543e+02   1.9176058e+01   1.5436400e+01
   1.6935944e+02   1.9176058e+01   1.5436400e+01
   1.6938370e+02   1.9176058e+01   1.5436400e+01
   1.6940823e+02   1.9176058e+01   1.5436400e+01
   1.6943258e+02   1.9176058e+01   1.5436400e+01
   1.6945651e+02   1.9176058e+01   1.5436400e+01
   1.6948040e+02   1.9176058e+01   1.5436400e+01
   1.6950532e+02   1.9176058e+01   1.5436400e+01
   1.6952972e+02   1.9176058e+01   1.5436400e+01
   1.6955252e+02   1.9176058e+01   1.5436400e+01
   1.6957396e+02   1.9176058e+01   1.5436400e+01
   1.6959517e+02   1.9176058e+01   1.5436400e+01
   1.6961654e+02   1.9176058e+01   1.5436400e+01
   1.6964111e+02   1.9176058e+01   1.5436400e+01
   1.6966596e+02   1.9176058e+01   1.5436400e+01
   1.6968955e+02   1.9176058e+01   1.5436400e+01
   1.6971271e+02   1.9176058e+01   1.5436400e+01
   1.6973432e+02   1.9176058e+01   1.5436400e+01
   1.6975688e+02   1.9176058e+01   1.5436400e+01
   1.6978034e+02   1.9176058e+01   1.5436400e+01
   1.6980539e+02   1.9176058e+01   1.5436400e+01
   1.6982930e+02   1.9176058e+01   1.5436400e+01
   1.6985357e+02   1.9176058e+01   1.5436400e+01
   1.6987771e+02   1.9176058e+01   1.5436400e+01
   1.6990328e+02   1.9176058e+01   1.5436400e+01
   1.6992758e+02   1.9176058e+01   1.5436400e+01
   1.6995236e+02   1.9176058e+01   1.5436400e+01
   1.6997654e+02   1.9176058e+01   1.5436400e+01
   1.7000070e+02   1.9176058e+01   1.5436400e+01
   1.7002579e+02   1.9176058e+01   1.5436400e+01
   1.7004990e+02   1.9176058e+01   1.5436400e+01
   1.7007473e+02   1.9176058e+01   1.5436400e+01
   1.7009926e+02   1.9176058e+01   1.5436400e+01
   1.7012404e+02   1.9176058e+01   1.5436400e+01
   1.7014775e+02   1.9176058e+01   1.5436400e+01
   1.7017171e+02   1.9176058e+01   1.5436400e+01
   1.7019575e+02   1.9176058e+01   1.5436400e+01
   1.7021984e+02   1.9176058e+01   1.5436400e+01
   1.7024457e+02   1.9176058e+01   1.5436400e+01
   1.7026826e+02   1.9176058e+01   1.5436400e+01
   1.7029181e+02   1.9176058e+01   1.5436400e+01
   1.7031580e+02   1.9176058e+01   1.5436400e+01
   1.7033956e+02   1.9176058e+01   1.5436400e+01
   1.7036379e+02   1.9176058e+01   1.5436400e+01
   1.7038787e+02   1.9176058e+01   1.5436400e+01
   1.7041251e+02   1.9176058e+01   1.5436400e+01
   1.7043675e+02   1.9176058e+01   1.5436400e+01
   1.7046114e+02   1.9176058e+01   1.5436400e+01
   1.7048575e+02   1.9176058e+01   1.5436400e+01
   1.7050976e+02   1.9176058e+01   1.5436400e+01
   1.7053357e+02   1.9176058e+01   1.5436400e+01
   1.7055756e+02   1.9176058e+01   1.5436400e+01
   1.7058181e+02   1.9176058e+01   1.5436400e+01
   1.7060717e+02   1.9176058e+01   1.5436400e+01
   1.7063132e+02   1.9176058e+01   1.5436400e+01
   1.7065570e+02   1.9176058e+01   1.5436400e+01
   1.7067962e+02   1.9176058e+01   1.5436400e+01
   1.7070359e+02   1.9176058e+01   1.5436400e+01
   1.7072542e+02   1.9176058e+01   1.5436400e+01
   1.7074671e+02   1.9176058e+01   1.5436400e+01
   1.7076835e+02   1.9176058e+01   1.5436400e+01
   1.7079282e+02   1.9176058e+01   1.5436400e+01
   1.7081693e+02   1.9176058e+01   1.5436400e+01
   1.7084079e+02   1.9176058e+01   1.5436400e+01
   1.7086591e+02   1.9176058e+01   1.5436400e+01
   1.7089018e+02   1.9176058e+01   1.5436400e+01
   1.7091401e+02   1.9176058e+01   1.5436400e+01
   1.7093801e+02   1.9176058e+01   1.5436400e+01
   1.7096215e+02   1.9176058e+01   1.5436400e+01
   1.7098687e+02   1.9176058e+01   1.5436400e+01
   1.7101053e+02   1.9176058e+01   1.5436400e+01
   1.7103450e+02   1.9176058e+01   1.5436400e+01
   1.7105940e+02   1.9176058e+01   1.5436400e+01
   1.7108341e+02   1.9176058e+01   1.5436400e+01
   1.7110777e+02   1.9176058e+01   1.5436400e+01
   1.7113208e+02   1.9176058e+01   1.5436400e+01
   1.7115653e+02   1.9176058e+01   1.5436400e+01
   1.7118054e+02   1.9176058e+01   1.5436400e+01
   1.7120541e+02   1.9176058e+01   1.5436400e+01
   1.7122978e+02   1.9176058e+01   1.5436400e+01
   1.7125409e+02   1.9176058e+01   1.5436400e+01
   1.7127838e+02   1.9176058e+01   1.5436400e+01
   1.7130337e+02   1.9176058e+01   1.5436400e+01
   1.7132764e+02   1.9176058e+01   1.5436400e+01
   1.7135149e+02   1.9176058e+01   1.5436400e+01
   1.7137558e+02   1.9176058e+01   1.5436400e+01
   1.7139980e+02   1.9176058e+01   1.5436400e+01
   1.7142450e+02   1.9176058e+01   1.5436400e+01
   1.7144852e+02   1.9176058e+01   1.5436400e+01
   1.7147289e+02   1.9176058e+01   1.5436400e+01
   1.7149683e+02   1.9176058e+01   1.5436400e+01
   1.7152092e+02   1.9176058e+01   1.5436400e+01
   1.7154567e+02   1.9176058e+01   1.5436400e+01
   1.7156956e+02   1.9176058e+01   1.5436400e+01
   1.7159357e+02   1.9176058e+01   1.5436400e+01
   1.7161814e+02   1.9176058e+01   1.5436400e+01
   1.7164260e+02   1.9176058e+01   1.5436400e+01
   1.7166866e+02   1.9176058e+01   1.5436400e+01
   1.7169221e+02   1.9176058e+01   1.5436400e+01
   1.7171481e+02   1.9176058e+01   1.5436400e+01
   1.7173636e+02   1.9176058e+01   1.5436400e+01
   1.7175774e+02   1.9176058e+01   1.5436400e+01
   1.7177971e+02   1.9176058e+01   1.5436400e+01
   1.7180468e+02   1.9176058e+01   1.5436400e+01
   1.7182895e+02   1.9176058e+01   1.5436400e+01
   1.7185301e+02   1.9176058e+01   1.5436400e+01
   1.7187799e+02   1.9176058e+01   1.5436400e+01
   1.7190207e+02   1.9176058e+01   1.5436400e+01
   1.7192649e+02   1.9176058e+01   1.5436400e+01
   1.7195077e+02   1.9176058e+01   1.5436400e+01
   1.7197515e+02   1.9176058e+01   1.5436400e+01
   1.7199942e+02   1.9176058e+01   1.5436400e+01
   1.7202346e+02   1.9176058e+01   1.5436400e+01
   1.7204796e+02   1.9176058e+01   1.5436400e+01
   1.7207257e+02   1.9176058e+01   1.5436400e+01
   1.7209686e+02   1.9176058e+01   1.5436400e+01
   1.7212172e+02   1.9176058e+01   1.5436400e+01
   1.7214693e+02   1.9176058e+01   1.5436400e+01
   1.7217093e+02   1.9176058e+01   1.5436400e+01
   1.7219530e+02   1.9176058e+01   1.5436400e+01
   1.7221932e+02   1.9176058e+01   1.5436400e+01
   1.7224313e+02   1.9176058e+01   1.5436400e+01
   1.7226735e+02   1.9176058e+01   1.5436400e+01
   1.7229147e+02   1.9176058e+01   1.5436400e+01
   1.7231562e+02   1.9176058e+01   1.5436400e+01
   1.7233984e+02   1.9176058e+01   1.5436400e+01
   1.7236163e+02   1.9176058e+01   1.5436400e+01
   1.7238406e+02   1.9176058e+01   1.5436400e+01
   1.7240770e+02   1.9176058e+01   1.5436400e+01
   1.7243155e+02   1.9176058e+01   1.5436400e+01
   1.7245558e+02   1.9176058e+01   1.5436400e+01
   1.7247963e+02   1.9176058e+01   1.5436400e+01
   1.7250379e+02   1.9176058e+01   1.5436400e+01
   1.7252768e+02   1.9176058e+01   1.5436400e+01
   1.7255186e+02   1.9176058e+01   1.5436400e+01
   1.7257625e+02   1.9176058e+01   1.5436400e+01
   1.7260096e+02   1.9176058e+01   1.5436400e+01
   1.7262580e+02   1.9176058e+01   1.5436400e+01
   1.7265000e+02   1.9176058e+01   1.5436400e+01
   1.7267404e+02   1.9176058e+01   1.5436400e+01
   1.7269755e+02   1.9176058e+01   1.5436400e+01
   1.7272011e+02   1.9176058e+01   1.5436400e+01
   1.7274133e+02   1.9176058e+01   1.5436400e+01
   1.7276252e+02   1.9176058e+01   1.5436400e+01
   1.7278399e+02   1.9176058e+01   1.5436400e+01
   1.7280668e+02   1.9176058e+01   1.5436400e+01
   1.7283074e+02   1.9176058e+01   1.5436400e+01
   1.7285509e+02   1.9176058e+01   1.5436400e+01
   1.7287926e+02   1.9176058e+01   1.5436400e+01
   1.7290329e+02   1.9176058e+01   1.5436400e+01
   1.7292729e+02   1.9176058e+01   1.5436400e+01
   1.7295163e+02   1.9176058e+01   1.5436400e+01
   1.7297615e+02   1.9176058e+01   1.5436400e+01
   1.7300075e+02   1.9176058e+01   1.5436400e+01
   1.7302564e+02   1.9176058e+01   1.5436400e+01
   1.7305014e+02   1.9176058e+01   1.5436400e+01
   1.7307509e+02   1.9176058e+01   1.5436400e+01
   1.7309913e+02   1.9176058e+01   1.5436400e+01
   1.7312396e+02   1.9176058e+01   1.5436400e+01
   1.7314892e+02   1.9176058e+01   1.5436400e+01
   1.7317355e+02   1.9176058e+01   1.5436400e+01
   1.7319765e+02   1.9176058e+01   1.5436400e+01
   1.7322190e+02   1.9176058e+01   1.5436400e+01
   1.7324671e+02   1.9176058e+01   1.5436400e+01
   1.7327141e+02   1.9176058e+01   1.5436400e+01
   1.7329556e+02   1.9176058e+01   1.5436400e+01
   1.7332048e+02   1.9176058e+01   1.5436400e+01
   1.7334617e+02   1.9176058e+01   1.5436400e+01
   1.7336987e+02   1.9176058e+01   1.5436400e+01
   1.7339425e+02   1.9176058e+01   1.5436400e+01
   1.7341856e+02   1.9176058e+01   1.5436400e+01
   1.7344460e+02   1.9176058e+01   1.5436400e+01
   1.7346883e+02   1.9176058e+01   1.5436400e+01
   1.7349281e+02   1.9176058e+01   1.5436400e+01
   1.7351658e+02   1.9176058e+01   1.5436400e+01
   1.7354129e+02   1.9176058e+01   1.5436400e+01
   1.7356633e+02   1.9176058e+01   1.5436400e+01
   1.7359245e+02   1.9176058e+01   1.5436400e+01
   1.7361619e+02   1.9176058e+01   1.5436400e+01
   1.7364103e+02   1.9176058e+01   1.5436400e+01
   1.7366544e+02   1.9176058e+01   1.5436400e+01
   1.7368995e+02   1.9176058e+01   1.5436400e+01
   1.7371302e+02   1.9176058e+01   1.5436400e+01
   1.7373452e+02   1.9176058e+01   1.5436400e+01
   1.7375572e+02   1.9176058e+01   1.5436400e+01
   1.7377737e+02   1.9176058e+01   1.5436400e+01
   1.7379979e+02   1.9176058e+01   1.5436400e+01
   1.7382397e+02   1.9176058e+01   1.5436400e+01
   1.7384746e+02   1.9176058e+01   1.5436400e+01
   1.7387112e+02   1.9176058e+01   1.5436400e+01
   1.7389535e+02   1.9176058e+01   1.5436400e+01
   1.7391891e+02   1.9176058e+01   1.5436400e+01
   1.7394337e+02   1.9176058e+01   1.5436400e+01
   1.7396701e+02   1.9176058e+01   1.5436400e+01
   1.7399126e+02   1.9176058e+01   1.5436400e+01
   1.7401620e+02   1.9176058e+01   1.5436400e+01
   1.7404065e+02   1.9176058e+01   1.5436400e+01
   1.7406552e+02   1.9176058e+01   1.5436400e+01
   1.7408981e+02   1.9176058e+01   1.5436400e+01
   1.7411583e+02   1.9176058e+01   1.5436400e+01
   1.7414007e+02   1.9176058e+01   1.5436400e+01
   1.7416492e+02   1.9176058e+01   1.5436400e+01
   1.7418889e+02   1.9176058e+01   1.5436400e+01
   1.7421330e+02   1.9176058e+01   1.5436400e+01
   1.7423775e+02   1.9176058e+01   1.5436400e+01
   1.7426193e+02   1.9176058e+01   1.5436400e+01
   1.7428664e+02   1.9176058e+01   1.5436400e+01
   1.7431065e+02   1.9176058e+01   1.5436400e+01
   1.7433491e+02   1.9176058e+01   1.5436400e+01
   1.7435892e+02   1.9176058e+01   1.5436400e+01
   1.7438310e+02   1.9176058e+01   1.5436400e+01
   1.7440750e+02   1.9176058e+01   1.5436400e+01
   1.7443180e+02   1.9176058e+01   1.5436400e+01
   1.7445615e+02   1.9176058e+01   1.5436400e+01
   1.7447984e+02   1.9176058e+01   1.5436400e+01
   1.7450518e+02   1.9176058e+01   1.5436400e+01
   1.7452945e+02   1.9176058e+01   1.5436400e+01
   1.7455550e+02   1.9176058e+01   1.5436400e+01
   1.7458001e+02   1.9176058e+01   1.5436400e+01
   1.7460504e+02   1.9176058e+01   1.5436400e+01
   1.7462856e+02   1.9176058e+01   1.5436400e+01
   1.7465280e+02   1.9176058e+01   1.5436400e+01
   1.7467667e+02   1.9176058e+01   1.5436400e+01
   1.7470050e+02   1.9176058e+01   1.5436400e+01
   1.7472302e+02   1.9176058e+01   1.5436400e+01
   1.7474428e+02   1.9176058e+01   1.5436400e+01
   1.7476621e+02   1.9176058e+01   1.5436400e+01
   1.7479108e+02   1.9176058e+01   1.5436400e+01
   1.7481554e+02   1.9176058e+01   1.5436400e+01
   1.7483941e+02   1.9176058e+01   1.5436400e+01
   1.7486334e+02   1.9176058e+01   1.5436400e+01
   1.7488746e+02   1.9176058e+01   1.5436400e+01
   1.7491185e+02   1.9176058e+01   1.5436400e+01
   1.7493574e+02   1.9176058e+01   1.5436400e+01
   1.7495984e+02   1.9176058e+01   1.5436400e+01
   1.7498387e+02   1.9176058e+01   1.5436400e+01
   1.7500852e+02   1.9176058e+01   1.5436400e+01
   1.7503265e+02   1.9176058e+01   1.5436400e+01
   1.7505678e+02   1.9176058e+01   1.5436400e+01
   1.7508109e+02   1.9176058e+01   1.5436400e+01
   1.7510889e+02   1.9176058e+01   1.5436400e+01
   1.7513172e+02   1.9176058e+01   1.5436400e+01
   1.7515369e+02   1.9176058e+01   1.5436400e+01
   1.7517539e+02   1.9176058e+01   1.5436400e+01
   1.7519920e+02   1.9176058e+01   1.5436400e+01
   1.7522327e+02   1.9176058e+01   1.5436400e+01
   1.7524824e+02   1.9176058e+01   1.5436400e+01
   1.7527237e+02   1.9176058e+01   1.5436400e+01
   1.7529642e+02   1.9176058e+01   1.5436400e+01
   1.7532157e+02   1.9176058e+01   1.5436400e+01
   1.7534568e+02   1.9176058e+01   1.5436400e+01
   1.7536733e+02   1.9176058e+01   1.5436400e+01
   1.7538910e+02   1.9176058e+01   1.5436400e+01
   1.7541047e+02   1.9176058e+01   1.5436400e+01
   1.7543505e+02   1.9176058e+01   1.5436400e+01
   1.7545871e+02   1.9176058e+01   1.5436400e+01
   1.7548339e+02   1.9176058e+01   1.5436400e+01
   1.7550746e+02   1.9176058e+01   1.5436400e+01
   1.7553109e+02   1.9176058e+01   1.5436400e+01
   1.7555563e+02   1.9176058e+01   1.5436400e+01
   1.7557978e+02   1.9176058e+01   1.5436400e+01
   1.7560335e+02   1.9176058e+01   1.5436400e+01
   1.7562710e+02   1.9176058e+01   1.5436400e+01
   1.7565088e+02   1.9176058e+01   1.5436400e+01
   1.7567464e+02   1.9176058e+01   1.5436400e+01
   1.7569888e+02   1.9176058e+01   1.5436400e+01
   1.7572090e+02   1.9176058e+01   1.5436400e+01
   1.7574248e+02   1.9176058e+01   1.5436400e+01
   1.7576487e+02   1.9176058e+01   1.5436400e+01
   1.7578887e+02   1.9176058e+01   1.5436400e+01
   1.7581301e+02   1.9176058e+01   1.5436400e+01
   1.7583700e+02   1.9176058e+01   1.5436400e+01
   1.7586121e+02   1.9176058e+01   1.5436400e+01
   1.7588633e+02   1.9176058e+01   1.5436400e+01
   1.7591031e+02   1.9176058e+01   1.5436400e+01
   1.7593416e+02   1.9176058e+01   1.5436400e+01
   1.7595863e+02   1.9176058e+01   1.5436400e+01
   1.7598366e+02   1.9176058e+01   1.5436400e+01
   1.7600734e+02   1.9176058e+01   1.5436400e+01
   1.7603131e+02   1.9176058e+01   1.5436400e+01
   1.7605499e+02   1.9176058e+01   1.5436400e+01
   1.7607913e+02   1.9176058e+01   1.5436400e+01
   1.7610311e+02   1.9176058e+01   1.5436400e+01
   1.7612683e+02   1.9176058e+01   1.5436400e+01
   1.7615125e+02   1.9176058e+01   1.5436400e+01
   1.7617491e+02   1.9176058e+01   1.5436400e+01
   1.7619921e+02   1.9176058e+01   1.5436400e+01
   1.7622310e+02   1.9176058e+01   1.5436400e+01
   1.7624729e+02   1.9176058e+01   1.5436400e+01
   1.7627129e+02   1.9176058e+01   1.5436400e+01
   1.7629572e+02   1.9176058e+01   1.5436400e+01
   1.7631980e+02   1.9176058e+01   1.5436400e+01
   1.7634472e+02   1.9176058e+01   1.5436400e+01
   1.7636847e+02   1.9176058e+01   1.5436400e+01
   1.7639233e+02   1.9176058e+01   1.5436400e+01
   1.7641664e+02   1.9176058e+01   1.5436400e+01
   1.7643962e+02   1.9176058e+01   1.5436400e+01
   1.7646255e+02   1.9176058e+01   1.5436400e+01
   1.7648678e+02   1.9176058e+01   1.5436400e+01
   1.7651054e+02   1.9176058e+01   1.5436400e+01
   1.7653448e+02   1.9176058e+01   1.5436400e+01
   1.7655830e+02   1.9176058e+01   1.5436400e+01
   1.7658207e+02   1.9176058e+01   1.5436400e+01
   1.7660626e+02   1.9176058e+01   1.5436400e+01
   1.7663030e+02   1.9176058e+01   1.5436400e+01
   1.7665539e+02   1.9176058e+01   1.5436400e+01
   1.7667934e+02   1.9176058e+01   1.5436400e+01
   1.7670356e+02   1.9176058e+01   1.5436400e+01
   1.7672540e+02   1.9176058e+01   1.5436400e+01
   1.7674671e+02   1.9176058e+01   1.5436400e+01
   1.7676830e+02   1.9176058e+01   1.5436400e+01
   1.7679114e+02   1.9176058e+01   1.5436400e+01
   1.7681583e+02   1.9176058e+01   1.5436400e+01
   1.7684060e+02   1.9176058e+01   1.5436400e+01
   1.7686566e+02   1.9176058e+01   1.5436400e+01
   1.7688964e+02   1.9176058e+01   1.5436400e+01
   1.7691425e+02   1.9176058e+01   1.5436400e+01
   1.7693812e+02   1.9176058e+01   1.5436400e+01
   1.7696184e+02   1.9176058e+01   1.5436400e+01
   1.7698671e+02   1.9176058e+01   1.5436400e+01
   1.7701103e+02   1.9176058e+01   1.5436400e+01
   1.7703526e+02   1.9176058e+01   1.5436400e+01
   1.7705946e+02   1.9176058e+01   1.5436400e+01
   1.7708368e+02   1.9176058e+01   1.5436400e+01
   1.7710803e+02   1.9176058e+01   1.5436400e+01
   1.7713473e+02   1.9176058e+01   1.5436400e+01
   1.7715908e+02   1.9176058e+01   1.5436400e+01
   1.7718416e+02   1.9176058e+01   1.5436400e+01
   1.7720893e+02   1.9176058e+01   1.5436400e+01
   1.7723342e+02   1.9176058e+01   1.5436400e+01
   1.7725709e+02   1.9176058e+01   1.5436400e+01
   1.7728185e+02   1.9176058e+01   1.5436400e+01
   1.7730671e+02   1.9176058e+01   1.5436400e+01
   1.7733131e+02   1.9176058e+01   1.5436400e+01
   1.7735612e+02   1.9176058e+01   1.5436400e+01
   1.7738010e+02   1.9176058e+01   1.5436400e+01
   1.7740506e+02   1.9176058e+01   1.5436400e+01
   1.7742763e+02   1.9176058e+01   1.5436400e+01
   1.7744937e+02   1.9176058e+01   1.5436400e+01
   1.7747115e+02   1.9176058e+01   1.5436400e+01
   1.7749376e+02   1.9176058e+01   1.5436400e+01
   1.7751567e+02   1.9176058e+01   1.5436400e+01
   1.7753761e+02   1.9176058e+01   1.5436400e+01
   1.7756014e+02   1.9176058e+01   1.5436400e+01
   1.7758291e+02   1.9176058e+01   1.5436400e+01
   1.7760731e+02   1.9176058e+01   1.5436400e+01
   1.7763154e+02   1.9176058e+01   1.5436400e+01
   1.7765419e+02   1.9176058e+01   1.5436400e+01
   1.7767646e+02   1.9176058e+01   1.5436400e+01
   1.7769848e+02   1.9176058e+01   1.5436400e+01
   1.7772050e+02   1.9176058e+01   1.5436400e+01
   1.7774216e+02   1.9176058e+01   1.5436400e+01
   1.7776432e+02   1.9176058e+01   1.5436400e+01
   1.7778672e+02   1.9176058e+01   1.5436400e+01
   1.7781127e+02   1.9176058e+01   1.5436400e+01
   1.7783462e+02   1.9176058e+01   1.5436400e+01
   1.7785933e+02   1.9176058e+01   1.5436400e+01
   1.7788353e+02   1.9176058e+01   1.5436400e+01
   1.7790708e+02   1.9176058e+01   1.5436400e+01
   1.7793093e+02   1.9176058e+01   1.5436400e+01
   1.7795485e+02   1.9176058e+01   1.5436400e+01
   1.7797856e+02   1.9176058e+01   1.5436400e+01
   1.7800340e+02   1.9176058e+01   1.5436400e+01
   1.7802771e+02   1.9176058e+01   1.5436400e+01
   1.7805146e+02   1.9176058e+01   1.5436400e+01
   1.7807611e+02   1.9176058e+01   1.5436400e+01
   1.7810032e+02   1.9176058e+01   1.5436400e+01
   1.7812526e+02   1.9176058e+01   1.5436400e+01
   1.7815054e+02   1.9176058e+01   1.5436400e+01
   1.7817478e+02   1.9176058e+01   1.5436400e+01
   1.7819894e+02   1.9176058e+01   1.5436400e+01
   1.7822366e+02   1.9176058e+01   1.5436400e+01
   1.7824841e+02   1.9176058e+01   1.5436400e+01
   1.7827283e+02   1.9176058e+01   1.5436400e+01
   1.7829713e+02   1.9176058e+01   1.5436400e+01
   1.7832142e+02   1.9176058e+01   1.5436400e+01
   1.7834624e+02   1.9176058e+01   1.5436400e+01
   1.7836977e+02   1.9176058e+01   1.5436400e+01
   1.7839416e+02   1.9176058e+01   1.5436400e+01
   1.7841817e+02   1.9176058e+01   1.5436400e+01
   1.7844219e+02   1.9176058e+01   1.5436400e+01
   1.7846693e+02   1.9176058e+01   1.5436400e+01
   1.7849067e+02   1.9176058e+01   1.5436400e+01
   1.7851505e+02   1.9176058e+01   1.5436400e+01
   1.7853883e+02   1.9176058e+01   1.5436400e+01
   1.7856312e+02   1.9176058e+01   1.5436400e+01
   1.7858697e+02   1.9176058e+01   1.5436400e+01
   1.7861134e+02   1.9176058e+01   1.5436400e+01
   1.7863568e+02   1.9176058e+01   1.5436400e+01
   1.7866009e+02   1.9176058e+01   1.5436400e+01
   1.7868453e+02   1.9176058e+01   1.5436400e+01
   1.7870797e+02   1.9176058e+01   1.5436400e+01
   1.7872979e+02   1.9176058e+01   1.5436400e+01
   1.7875099e+02   1.9176058e+01   1.5436400e+01
   1.7877243e+02   1.9176058e+01   1.5436400e+01
   1.7879490e+02   1.9176058e+01   1.5436400e+01
   1.7881904e+02   1.9176058e+01   1.5436400e+01
   1.7884315e+02   1.9176058e+01   1.5436400e+01
   1.7886682e+02   1.9176058e+01   1.5436400e+01
   1.7889140e+02   1.9176058e+01   1.5436400e+01
   1.7891497e+02   1.9176058e+01   1.5436400e+01
   1.7893852e+02   1.9176058e+01   1.5436400e+01
   1.7896248e+02   1.9176058e+01   1.5436400e+01
   1.7898669e+02   1.9176058e+01   1.5436400e+01
   1.7901132e+02   1.9176058e+01   1.5436400e+01
   1.7903554e+02   1.9176058e+01   1.5436400e+01
   1.7905941e+02   1.9176058e+01   1.5436400e+01
   1.7908394e+02   1.9176058e+01   1.5436400e+01
   1.7910776e+02   1.9176058e+01   1.5436400e+01
   1.7913185e+02   1.9176058e+01   1.5436400e+01
   1.7915591e+02   1.9176058e+01   1.5436400e+01
   1.7917994e+02   1.9176058e+01   1.5436400e+01
   1.7920452e+02   1.9176058e+01   1.5436400e+01
   1.7922864e+02   1.9176058e+01   1.5436400e+01
   1.7925316e+02   1.9176058e+01   1.5436400e+01
   1.7927932e+02   1.9176058e+01   1.5436400e+01
   1.7930387e+02   1.9176058e+01   1.5436400e+01
   1.7932808e+02   1.9176058e+01   1.5436400e+01
   1.7935471e+02   1.9176058e+01   1.5436400e+01
   1.7937881e+02   1.9176058e+01   1.5436400e+01
   1.7940497e+02   1.9176058e+01   1.5436400e+01
   1.7942924e+02   1.9176058e+01   1.5436400e+01
   1.7945380e+02   1.9176058e+01   1.5436400e+01
   1.7947752e+02   1.9176058e+01   1.5436400e+01
   1.7950139e+02   1.9176058e+01   1.5436400e+01
   1.7952618e+02   1.9176058e+01   1.5436400e+01
   1.7955047e+02   1.9176058e+01   1.5436400e+01
   1.7957235e+02   1.9176058e+01   1.5436400e+01
   1.7959380e+02   1.9176058e+01   1.5436400e+01
   1.7961538e+02   1.9176058e+01   1.5436400e+01
   1.7963798e+02   1.9176058e+01   1.5436400e+01
   1.7966262e+02   1.9176058e+01   1.5436400e+01
   1.7968581e+02   1.9176058e+01   1.5436400e+01
   1.7970905e+02   1.9176058e+01   1.5436400e+01
   1.7973026e+02   1.9176058e+01   1.5436400e+01
   1.7975147e+02   1.9176058e+01   1.5436400e+01
   1.7977384e+02   1.9176058e+01   1.5436400e+01
   1.7979647e+02   1.9176058e+01   1.5436400e+01
   1.7982057e+02   1.9176058e+01   1.5436400e+01
   1.7984606e+02   1.9176058e+01   1.5436400e+01
   1.7986978e+02   1.9176058e+01   1.5436400e+01
   1.7989335e+02   1.9176058e+01   1.5436400e+01
   1.7991783e+02   1.9176058e+01   1.5436400e+01
   1.7994143e+02   1.9176058e+01   1.5436400e+01
   1.7996577e+02   1.9176058e+01   1.5436400e+01
   1.7999011e+02   1.9176058e+01   1.5436400e+01
   1.8001391e+02   1.9176058e+01   1.5436400e+01
   1.8003804e+02   1.9176058e+01   1.5436400e+01
   1.8006240e+02   1.9176058e+01   1.5436400e+01
   1.8008716e+02   1.9176058e+01   1.5436400e+01
   1.8011141e+02   1.9176058e+01   1.5436400e+01
   1.8013567e+02   1.9176058e+01   1.5436400e+01
   1.8015970e+02   1.9176058e+01   1.5436400e+01
   1.8018437e+02   1.9176058e+01   1.5436400e+01
   1.8020835e+02   1.9176058e+01   1.5436400e+01
   1.8023203e+02   1.9176058e+01   1.5436400e+01
   1.8025576e+02   1.9176058e+01   1.5436400e+01
   1.8027974e+02   1.9176058e+01   1.5436400e+01
   1.8030380e+02   1.9176058e+01   1.5436400e+01
   1.8032780e+02   1.9176058e+01   1.5436400e+01
   1.8035185e+02   1.9176058e+01   1.5436400e+01
   1.8037599e+02   1.9176058e+01   1.5436400e+01
   1.8039959e+02   1.9176058e+01   1.5436400e+01
   1.8042226e+02   1.9176058e+01   1.5436400e+01
   1.8044486e+02   1.9176058e+01   1.5436400e+01
   1.8046859e+02   1.9176058e+01   1.5436400e+01
   1.8049239e+02   1.9176058e+01   1.5436400e+01
   1.8051657e+02   1.9176058e+01   1.5436400e+01
   1.8054101e+02   1.9176058e+01   1.5436400e+01
   1.8056518e+02   1.9176058e+01   1.5436400e+01
   1.8058889e+02   1.9176058e+01   1.5436400e+01
   1.8061321e+02   1.9176058e+01   1.5436400e+01
   1.8063755e+02   1.9176058e+01   1.5436400e+01
   1.8066218e+02   1.9176058e+01   1.5436400e+01
   1.8068706e+02   1.9176058e+01   1.5436400e+01
   1.8071508e+02   1.9176058e+01   1.5436400e+01
   1.8073650e+02   1.9176058e+01   1.5436400e+01
   1.8075794e+02   1.9176058e+01   1.5436400e+01
   1.8077955e+02   1.9176058e+01   1.5436400e+01
   1.8080218e+02   1.9176058e+01   1.5436400e+01
   1.8082690e+02   1.9176058e+01   1.5436400e+01
   1.8085178e+02   1.9176058e+01   1.5436400e+01
   1.8087562e+02   1.9176058e+01   1.5436400e+01
   1.8090043e+02   1.9176058e+01   1.5436400e+01
   1.8092730e+02   1.9176058e+01   1.5436400e+01
   1.8095152e+02   1.9176058e+01   1.5436400e+01
   1.8097656e+02   1.9176058e+01   1.5436400e+01
   1.8100074e+02   1.9176058e+01   1.5436400e+01
   1.8102541e+02   1.9176058e+01   1.5436400e+01
   1.8104971e+02   1.9176058e+01   1.5436400e+01
   1.8107594e+02   1.9176058e+01   1.5436400e+01
   1.8109994e+02   1.9176058e+01   1.5436400e+01
   1.8112384e+02   1.9176058e+01   1.5436400e+01
   1.8114845e+02   1.9176058e+01   1.5436400e+01
   1.8117231e+02   1.9176058e+01   1.5436400e+01
   1.8119600e+02   1.9176058e+01   1.5436400e+01
   1.8121994e+02   1.9176058e+01   1.5436400e+01
   1.8124461e+02   1.9176058e+01   1.5436400e+01
   1.8126869e+02   1.9176058e+01   1.5436400e+01
   1.8129288e+02   1.9176058e+01   1.5436400e+01
   1.8131697e+02   1.9176058e+01   1.5436400e+01
   1.8134101e+02   1.9176058e+01   1.5436400e+01
   1.8136618e+02   1.9176058e+01   1.5436400e+01
   1.8139023e+02   1.9176058e+01   1.5436400e+01
   1.8141468e+02   1.9176058e+01   1.5436400e+01
   1.8143891e+02   1.9176058e+01   1.5436400e+01
   1.8146367e+02   1.9176058e+01   1.5436400e+01
   1.8148768e+02   1.9176058e+01   1.5436400e+01
   1.8151234e+02   1.9176058e+01   1.5436400e+01
   1.8153664e+02   1.9176058e+01   1.5436400e+01
   1.8156102e+02   1.9176058e+01   1.5436400e+01
   1.8158535e+02   1.9176058e+01   1.5436400e+01
   1.8160982e+02   1.9176058e+01   1.5436400e+01
   1.8163399e+02   1.9176058e+01   1.5436400e+01
   1.8165937e+02   1.9176058e+01   1.5436400e+01
   1.8168402e+02   1.9176058e+01   1.5436400e+01
   1.8171146e+02   1.9176058e+01   1.5436400e+01
   1.8173300e+02   1.9176058e+01   1.5436400e+01
   1.8175450e+02   1.9176058e+01   1.5436400e+01
   1.8177611e+02   1.9176058e+01   1.5436400e+01
   1.8179882e+02   1.9176058e+01   1.5436400e+01
   1.8182381e+02   1.9176058e+01   1.5436400e+01
   1.8184795e+02   1.9176058e+01   1.5436400e+01
   1.8187207e+02   1.9176058e+01   1.5436400e+01
   1.8189654e+02   1.9176058e+01   1.5436400e+01
   1.8192070e+02   1.9176058e+01   1.5436400e+01
   1.8194491e+02   1.9176058e+01   1.5436400e+01
   1.8196913e+02   1.9176058e+01   1.5436400e+01
   1.8199340e+02   1.9176058e+01   1.5436400e+01
   1.8201760e+02   1.9176058e+01   1.5436400e+01
   1.8204181e+02   1.9176058e+01   1.5436400e+01
   1.8206744e+02   1.9176058e+01   1.5436400e+01
   1.8209176e+02   1.9176058e+01   1.5436400e+01
   1.8211640e+02   1.9176058e+01   1.5436400e+01
   1.8214076e+02   1.9176058e+01   1.5436400e+01
   1.8216561e+02   1.9176058e+01   1.5436400e+01
   1.8219015e+02   1.9176058e+01   1.5436400e+01
   1.8221412e+02   1.9176058e+01   1.5436400e+01
   1.8223810e+02   1.9176058e+01   1.5436400e+01
   1.8226273e+02   1.9176058e+01   1.5436400e+01
   1.8228712e+02   1.9176058e+01   1.5436400e+01
   1.8231121e+02   1.9176058e+01   1.5436400e+01
   1.8233620e+02   1.9176058e+01   1.5436400e+01
   1.8236033e+02   1.9176058e+01   1.5436400e+01
   1.8238517e+02   1.9176058e+01   1.5436400e+01
   1.8240979e+02   1.9176058e+01   1.5436400e+01
   1.8243414e+02   1.9176058e+01   1.5436400e+01
   1.8245820e+02   1.9176058e+01   1.5436400e+01
   1.8248250e+02   1.9176058e+01   1.5436400e+01
   1.8250777e+02   1.9176058e+01   1.5436400e+01
   1.8253169e+02   1.9176058e+01   1.5436400e+01
   1.8255586e+02   1.9176058e+01   1.5436400e+01
   1.8257962e+02   1.9176058e+01   1.5436400e+01
   1.8260407e+02   1.9176058e+01   1.5436400e+01
   1.8262788e+02   1.9176058e+01   1.5436400e+01
   1.8265247e+02   1.9176058e+01   1.5436400e+01
   1.8267623e+02   1.9176058e+01   1.5436400e+01
   1.8269956e+02   1.9176058e+01   1.5436400e+01
   1.8272147e+02   1.9176058e+01   1.5436400e+01
   1.8274273e+02   1.9176058e+01   1.5436400e+01
   1.8276406e+02   1.9176058e+01   1.5436400e+01
   1.8278619e+02   1.9176058e+01   1.5436400e+01
   1.8281053e+02   1.9176058e+01   1.5436400e+01
   1.8283513e+02   1.9176058e+01   1.5436400e+01
   1.8285912e+02   1.9176058e+01   1.5436400e+01
   1.8288350e+02   1.9176058e+01   1.5436400e+01
   1.8290772e+02   1.9176058e+01   1.5436400e+01
   1.8293174e+02   1.9176058e+01   1.5436400e+01
   1.8295615e+02   1.9176058e+01   1.5436400e+01
   1.8298033e+02   1.9176058e+01   1.5436400e+01
   1.8300561e+02   1.9176058e+01   1.5436400e+01
   1.8302952e+02   1.9176058e+01   1.5436400e+01
   1.8305341e+02   1.9176058e+01   1.5436400e+01
   1.8307758e+02   1.9176058e+01   1.5436400e+01
   1.8310113e+02   1.9176058e+01   1.5436400e+01
   1.8312531e+02   1.9176058e+01   1.5436400e+01
   1.8314899e+02   1.9176058e+01   1.5436400e+01
   1.8317348e+02   1.9176058e+01   1.5436400e+01
   1.8319781e+02   1.9176058e+01   1.5436400e+01
   1.8322172e+02   1.9176058e+01   1.5436400e+01
   1.8324745e+02   1.9176058e+01   1.5436400e+01
   1.8327172e+02   1.9176058e+01   1.5436400e+01
   1.8329642e+02   1.9176058e+01   1.5436400e+01
   1.8332051e+02   1.9176058e+01   1.5436400e+01
   1.8334588e+02   1.9176058e+01   1.5436400e+01
   1.8337041e+02   1.9176058e+01   1.5436400e+01
   1.8339514e+02   1.9176058e+01   1.5436400e+01
   1.8341936e+02   1.9176058e+01   1.5436400e+01
   1.8344497e+02   1.9176058e+01   1.5436400e+01
   1.8346914e+02   1.9176058e+01   1.5436400e+01
   1.8349460e+02   1.9176058e+01   1.5436400e+01
   1.8351888e+02   1.9176058e+01   1.5436400e+01
   1.8354338e+02   1.9176058e+01   1.5436400e+01
   1.8356759e+02   1.9176058e+01   1.5436400e+01
   1.8359214e+02   1.9176058e+01   1.5436400e+01
   1.8361630e+02   1.9176058e+01   1.5436400e+01
   1.8364053e+02   1.9176058e+01   1.5436400e+01
   1.8366541e+02   1.9176058e+01   1.5436400e+01
   1.8368970e+02   1.9176058e+01   1.5436400e+01
   1.8371291e+02   1.9176058e+01   1.5436400e+01
   1.8373456e+02   1.9176058e+01   1.5436400e+01
   1.8375577e+02   1.9176058e+01   1.5436400e+01
   1.8377745e+02   1.9176058e+01   1.5436400e+01
   1.8380018e+02   1.9176058e+01   1.5436400e+01
   1.8382481e+02   1.9176058e+01   1.5436400e+01
   1.8384869e+02   1.9176058e+01   1.5436400e+01
   1.8387308e+02   1.9176058e+01   1.5436400e+01
   1.8389688e+02   1.9176058e+01   1.5436400e+01
   1.8392083e+02   1.9176058e+01   1.5436400e+01
   1.8394555e+02   1.9176058e+01   1.5436400e+01
   1.8396948e+02   1.9176058e+01   1.5436400e+01
   1.8399393e+02   1.9176058e+01   1.5436400e+01
   1.8401801e+02   1.9176058e+01   1.5436400e+01
   1.8404389e+02   1.9176058e+01   1.5436400e+01
   1.8406813e+02   1.9176058e+01   1.5436400e+01
   1.8409292e+02   1.9176058e+01   1.5436400e+01
   1.8411710e+02   1.9176058e+01   1.5436400e+01
   1.8414196e+02   1.9176058e+01   1.5436400e+01
   1.8416668e+02   1.9176058e+01   1.5436400e+01
   1.8419173e+02   1.9176058e+01   1.5436400e+01
   1.8421579e+02   1.9176058e+01   1.5436400e+01
   1.8423948e+02   1.9176058e+01   1.5436400e+01
   1.8426448e+02   1.9176058e+01   1.5436400e+01
   1.8428880e+02   1.9176058e+01   1.5436400e+01
   1.8431271e+02   1.9176058e+01   1.5436400e+01
   1.8433663e+02   1.9176058e+01   1.5436400e+01
   1.8435841e+02   1.9176058e+01   1.5436400e+01
   1.8438043e+02   1.9176058e+01   1.5436400e+01
   1.8440484e+02   1.9176058e+01   1.5436400e+01
   1.8442881e+02   1.9176058e+01   1.5436400e+01
   1.8445335e+02   1.9176058e+01   1.5436400e+01
   1.8447734e+02   1.9176058e+01   1.5436400e+01
   1.8450134e+02   1.9176058e+01   1.5436400e+01
   1.8452560e+02   1.9176058e+01   1.5436400e+01
   1.8454914e+02   1.9176058e+01   1.5436400e+01
   1.8457275e+02   1.9176058e+01   1.5436400e+01
   1.8459657e+02   1.9176058e+01   1.5436400e+01
   1.8462055e+02   1.9176058e+01   1.5436400e+01
   1.8464480e+02   1.9176058e+01   1.5436400e+01
   1.8466842e+02   1.9176058e+01   1.5436400e+01
   1.8469215e+02   1.9176058e+01   1.5436400e+01
   1.8471536e+02   1.9176058e+01   1.5436400e+01
   1.8473662e+02   1.9176058e+01   1.5436400e+01
   1.8475788e+02   1.9176058e+01   1.5436400e+01
   1.8477960e+02   1.9176058e+01   1.5436400e+01
   1.8480322e+02   1.9176058e+01   1.5436400e+01
   1.8482730e+02   1.9176058e+01   1.5436400e+01
   1.8485136e+02   1.9176058e+01   1.5436400e+01
   1.8487548e+02   1.9176058e+01   1.5436400e+01
   1.8489970e+02   1.9176058e+01   1.5436400e+01
   1.8492349e+02   1.9176058e+01   1.5436400e+01
   1.8494895e+02   1.9176058e+01   1.5436400e+01
   1.8497279e+02   1.9176058e+01   1.5436400e+01
   1.8499644e+02   1.9176058e+01   1.5436400e+01
   1.8502048e+02   1.9176058e+01   1.5436400e+01
   1.8504473e+02   1.9176058e+01   1.5436400e+01
   1.8506866e+02   1.9176058e+01   1.5436400e+01
   1.8509316e+02   1.9176058e+01   1.5436400e+01
   1.8511715e+02   1.9176058e+01   1.5436400e+01
   1.8514120e+02   1.9176058e+01   1.5436400e+01
   1.8516635e+02   1.9176058e+01   1.5436400e+01
   1.8519032e+02   1.9176058e+01   1.5436400e+01
   1.8521400e+02   1.9176058e+01   1.5436400e+01
   1.8523565e+02   1.9176058e+01   1.5436400e+01
   1.8525743e+02   1.9176058e+01   1.5436400e+01
   1.8528102e+02   1.9176058e+01   1.5436400e+01
   1.8530582e+02   1.9176058e+01   1.5436400e+01
   1.8533015e+02   1.9176058e+01   1.5436400e+01
   1.8535443e+02   1.9176058e+01   1.5436400e+01
   1.8537990e+02   1.9176058e+01   1.5436400e+01
   1.8540467e+02   1.9176058e+01   1.5436400e+01
   1.8542882e+02   1.9176058e+01   1.5436400e+01
   1.8545341e+02   1.9176058e+01   1.5436400e+01
   1.8547759e+02   1.9176058e+01   1.5436400e+01
   1.8550201e+02   1.9176058e+01   1.5436400e+01
   1.8552699e+02   1.9176058e+01   1.5436400e+01
   1.8555132e+02   1.9176058e+01   1.5436400e+01
   1.8557582e+02   1.9176058e+01   1.5436400e+01
   1.8559983e+02   1.9176058e+01   1.5436400e+01
   1.8562429e+02   1.9176058e+01   1.5436400e+01
   1.8564828e+02   1.9176058e+01   1.5436400e+01
   1.8567250e+02   1.9176058e+01   1.5436400e+01
   1.8569631e+02   1.9176058e+01   1.5436400e+01
   1.8571875e+02   1.9176058e+01   1.5436400e+01
   1.8574019e+02   1.9176058e+01   1.5436400e+01
   1.8576142e+02   1.9176058e+01   1.5436400e+01
   1.8578310e+02   1.9176058e+01   1.5436400e+01
   1.8580660e+02   1.9176058e+01   1.5436400e+01
   1.8583254e+02   1.9176058e+01   1.5436400e+01
   1.8585668e+02   1.9176058e+01   1.5436400e+01
   1.8588115e+02   1.9176058e+01   1.5436400e+01
   1.8590568e+02   1.9176058e+01   1.5436400e+01
   1.8592970e+02   1.9176058e+01   1.5436400e+01
   1.8595377e+02   1.9176058e+01   1.5436400e+01
   1.8597915e+02   1.9176058e+01   1.5436400e+01
   1.8600352e+02   1.9176058e+01   1.5436400e+01
   1.8602840e+02   1.9176058e+01   1.5436400e+01
   1.8605215e+02   1.9176058e+01   1.5436400e+01
   1.8607619e+02   1.9176058e+01   1.5436400e+01
   1.8610045e+02   1.9176058e+01   1.5436400e+01
   1.8612558e+02   1.9176058e+01   1.5436400e+01
   1.8614922e+02   1.9176058e+01   1.5436400e+01
   1.8617342e+02   1.9176058e+01   1.5436400e+01
   1.8619711e+02   1.9176058e+01   1.5436400e+01
   1.8622129e+02   1.9176058e+01   1.5436400e+01
   1.8624583e+02   1.9176058e+01   1.5436400e+01
   1.8626997e+02   1.9176058e+01   1.5436400e+01
   1.8629420e+02   1.9176058e+01   1.5436400e+01
   1.8631871e+02   1.9176058e+01   1.5436400e+01
   1.8634314e+02   1.9176058e+01   1.5436400e+01
   1.8636788e+02   1.9176058e+01   1.5436400e+01
   1.8639194e+02   1.9176058e+01   1.5436400e+01
   1.8641641e+02   1.9176058e+01   1.5436400e+01
   1.8644038e+02   1.9176058e+01   1.5436400e+01
   1.8646564e+02   1.9176058e+01   1.5436400e+01
   1.8649041e+02   1.9176058e+01   1.5436400e+01
   1.8651442e+02   1.9176058e+01   1.5436400e+01
   1.8653859e+02   1.9176058e+01   1.5436400e+01
   1.8656302e+02   1.9176058e+01   1.5436400e+01
   1.8658713e+02   1.9176058e+01   1.5436400e+01
   1.8661139e+02   1.9176058e+01   1.5436400e+01
   1.8663535e+02   1.9176058e+01   1.5436400e+01
   1.8665941e+02   1.9176058e+01   1.5436400e+01
   1.8668335e+02   1.9176058e+01   1.5436400e+01
   1.8670699e+02   1.9176058e+01   1.5436400e+01
   1.8672859e+02   1.9176058e+01   1.5436400e+01
   1.8675026e+02   1.9176058e+01   1.5436400e+01
   1.8677170e+02   1.9176058e+01   1.5436400e+01
   1.8679411e+02   1.9176058e+01   1.5436400e+01
   1.8681811e+02   1.9176058e+01   1.5436400e+01
   1.8684214e+02   1.9176058e+01   1.5436400e+01
   1.8686634e+02   1.9176058e+01   1.5436400e+01
   1.8688985e+02   1.9176058e+01   1.5436400e+01
   1.8691359e+02   1.9176058e+01   1.5436400e+01
   1.8693721e+02   1.9176058e+01   1.5436400e+01
   1.8696087e+02   1.9176058e+01   1.5436400e+01
   1.8698529e+02   1.9176058e+01   1.5436400e+01
   1.8700918e+02   1.9176058e+01   1.5436400e+01
   1.8703310e+02   1.9176058e+01   1.5436400e+01
   1.8705719e+02   1.9176058e+01   1.5436400e+01
   1.8708128e+02   1.9176058e+01   1.5436400e+01
   1.8710631e+02   1.9176058e+01   1.5436400e+01
   1.8713047e+02   1.9176058e+01   1.5436400e+01
   1.8715486e+02   1.9176058e+01   1.5436400e+01
   1.8717905e+02   1.9176058e+01   1.5436400e+01
   1.8720327e+02   1.9176058e+01   1.5436400e+01
   1.8722732e+02   1.9176058e+01   1.5436400e+01
   1.8725127e+02   1.9176058e+01   1.5436400e+01
   1.8727556e+02   1.9176058e+01   1.5436400e+01
   1.8729997e+02   1.9176058e+01   1.5436400e+01
   1.8732474e+02   1.9176058e+01   1.5436400e+01
   1.8734847e+02   1.9176058e+01   1.5436400e+01
   1.8737333e+02   1.9176058e+01   1.5436400e+01
   1.8739781e+02   1.9176058e+01   1.5436400e+01
   1.8742177e+02   1.9176058e+01   1.5436400e+01
   1.8744629e+02   1.9176058e+01   1.5436400e+01
   1.8747043e+02   1.9176058e+01   1.5436400e+01
   1.8749448e+02   1.9176058e+01   1.5436400e+01
   1.8751894e+02   1.9176058e+01   1.5436400e+01
   1.8754317e+02   1.9176058e+01   1.5436400e+01
   1.8756711e+02   1.9176058e+01   1.5436400e+01
   1.8759151e+02   1.9176058e+01   1.5436400e+01
   1.8761555e+02   1.9176058e+01   1.5436400e+01
   1.8763986e+02   1.9176058e+01   1.5436400e+01
   1.8766469e+02   1.9176058e+01   1.5436400e+01
   1.8768843e+02   1.9176058e+01   1.5436400e+01
   1.8771199e+02   1.9176058e+01   1.5436400e+01
   1.8773330e+02   1.9176058e+01   1.5436400e+01
   1.8775453e+02   1.9176058e+01   1.5436400e+01
   1.8777602e+02   1.9176058e+01   1.5436400e+01
   1.8779895e+02   1.9176058e+01   1.5436400e+01
   1.8782312e+02   1.9176058e+01   1.5436400e+01
   1.8784741e+02   1.9176058e+01   1.5436400e+01
   1.8787202e+02   1.9176058e+01   1.5436400e+01
   1.8789649e+02   1.9176058e+01   1.5436400e+01
   1.8792221e+02   1.9176058e+01   1.5436400e+01
   1.8794846e+02   1.9176058e+01   1.5436400e+01
   1.8797261e+02   1.9176058e+01   1.5436400e+01
   1.8799625e+02   1.9176058e+01   1.5436400e+01
   1.8802020e+02   1.9176058e+01   1.5436400e+01
   1.8804509e+02   1.9176058e+01   1.5436400e+01
   1.8806923e+02   1.9176058e+01   1.5436400e+01
   1.8809393e+02   1.9176058e+01   1.5436400e+01
   1.8811830e+02   1.9176058e+01   1.5436400e+01
   1.8814310e+02   1.9176058e+01   1.5436400e+01
   1.8816749e+02   1.9176058e+01   1.5436400e+01
   1.8819159e+02   1.9176058e+01   1.5436400e+01
   1.8821546e+02   1.9176058e+01   1.5436400e+01
   1.8823948e+02   1.9176058e+01   1.5436400e+01
   1.8826396e+02   1.9176058e+01   1.5436400e+01
   1.8828809e+02   1.9176058e+01   1.5436400e+01
   1.8831294e+02   1.9176058e+01   1.5436400e+01
   1.8833760e+02   1.9176058e+01   1.5436400e+01
   1.8836215e+02   1.9176058e+01   1.5436400e+01
   1.8838708e+02   1.9176058e+01   1.5436400e+01
   1.8841093e+02   1.9176058e+01   1.5436400e+01
   1.8843500e+02   1.9176058e+01   1.5436400e+01
   1.8845933e+02   1.9176058e+01   1.5436400e+01
   1.8848444e+02   1.9176058e+01   1.5436400e+01
   1.8850899e+02   1.9176058e+01   1.5436400e+01
   1.8853314e+02   1.9176058e+01   1.5436400e+01
   1.8855759e+02   1.9176058e+01   1.5436400e+01
   1.8858177e+02   1.9176058e+01   1.5436400e+01
   1.8860702e+02   1.9176058e+01   1.5436400e+01
   1.8863150e+02   1.9176058e+01   1.5436400e+01
   1.8865553e+02   1.9176058e+01   1.5436400e+01
   1.8867923e+02   1.9176058e+01   1.5436400e+01
   1.8870303e+02   1.9176058e+01   1.5436400e+01
   1.8872527e+02   1.9176058e+01   1.5436400e+01
   1.8874671e+02   1.9176058e+01   1.5436400e+01
   1.8876854e+02   1.9176058e+01   1.5436400e+01
   1.8879220e+02   1.9176058e+01   1.5436400e+01
   1.8881627e+02   1.9176058e+01   1.5436400e+01
   1.8884116e+02   1.9176058e+01   1.5436400e+01
   1.8886536e+02   1.9176058e+01   1.5436400e+01
   1.8888946e+02   1.9176058e+01   1.5436400e+01
   1.8891354e+02   1.9176058e+01   1.5436400e+01
   1.8893807e+02   1.9176058e+01   1.5436400e+01
   1.8896245e+02   1.9176058e+01   1.5436400e+01
   1.8898723e+02   1.9176058e+01   1.5436400e+01
   1.8901085e+02   1.9176058e+01   1.5436400e+01
   1.8903498e+02   1.9176058e+01   1.5436400e+01
   1.8905907e+02   1.9176058e+01   1.5436400e+01
   1.8908381e+02   1.9176058e+01   1.5436400e+01
   1.8910831e+02   1.9176058e+01   1.5436400e+01
   1.8913282e+02   1.9176058e+01   1.5436400e+01
   1.8915655e+02   1.9176058e+01   1.5436400e+01
   1.8918031e+02   1.9176058e+01   1.5436400e+01
   1.8920467e+02   1.9176058e+01   1.5436400e+01
   1.8922855e+02   1.9176058e+01   1.5436400e+01
   1.8925226e+02   1.9176058e+01   1.5436400e+01
   1.8927611e+02   1.9176058e+01   1.5436400e+01
   1.8930045e+02   1.9176058e+01   1.5436400e+01
   1.8932511e+02   1.9176058e+01   1.5436400e+01
   1.8934917e+02   1.9176058e+01   1.5436400e+01
   1.8937353e+02   1.9176058e+01   1.5436400e+01
   1.8939754e+02   1.9176058e+01   1.5436400e+01
   1.8942180e+02   1.9176058e+01   1.5436400e+01
   1.8944709e+02   1.9176058e+01   1.5436400e+01
   1.8947149e+02   1.9176058e+01   1.5436400e+01
   1.8949626e+02   1.9176058e+01   1.5436400e+01
   1.8952066e+02   1.9176058e+01   1.5436400e+01
   1.8954649e+02   1.9176058e+01   1.5436400e+01
   1.8957029e+02   1.9176058e+01   1.5436400e+01
   1.8959447e+02   1.9176058e+01   1.5436400e+01
   1.8961850e+02   1.9176058e+01   1.5436400e+01
   1.8964314e+02   1.9176058e+01   1.5436400e+01
   1.8966748e+02   1.9176058e+01   1.5436400e+01
   1.8969185e+02   1.9176058e+01   1.5436400e+01
   1.8971468e+02   1.9176058e+01   1.5436400e+01
   1.8973613e+02   1.9176058e+01   1.5436400e+01
   1.8975769e+02   1.9176058e+01   1.5436400e+01
   1.8977934e+02   1.9176058e+01   1.5436400e+01
   1.8980216e+02   1.9176058e+01   1.5436400e+01
   1.8982750e+02   1.9176058e+01   1.5436400e+01
   1.8985129e+02   1.9176058e+01   1.5436400e+01
   1.8987488e+02   1.9176058e+01   1.5436400e+01
   1.8989930e+02   1.9176058e+01   1.5436400e+01
   1.8992406e+02   1.9176058e+01   1.5436400e+01
   1.8994768e+02   1.9176058e+01   1.5436400e+01
   1.8997143e+02   1.9176058e+01   1.5436400e+01
   1.8999483e+02   1.9176058e+01   1.5436400e+01
   1.9001883e+02   1.9176058e+01   1.5436400e+01
   1.9004249e+02   1.9176058e+01   1.5436400e+01
   1.9006702e+02   1.9176058e+01   1.5436400e+01
   1.9009158e+02   1.9176058e+01   1.5436400e+01
   1.9011558e+02   1.9176058e+01   1.5436400e+01
   1.9013978e+02   1.9176058e+01   1.5436400e+01
   1.9016464e+02   1.9176058e+01   1.5436400e+01
   1.9018854e+02   1.9176058e+01   1.5436400e+01
   1.9021244e+02   1.9176058e+01   1.5436400e+01
   1.9023639e+02   1.9176058e+01   1.5436400e+01
   1.9026004e+02   1.9176058e+01   1.5436400e+01
   1.9028471e+02   1.9176058e+01   1.5436400e+01
   1.9030873e+02   1.9176058e+01   1.5436400e+01
   1.9033277e+02   1.9176058e+01   1.5436400e+01
   1.9035690e+02   1.9176058e+01   1.5436400e+01
   1.9038093e+02   1.9176058e+01   1.5436400e+01
   1.9040577e+02   1.9176058e+01   1.5436400e+01
   1.9042981e+02   1.9176058e+01   1.5436400e+01
   1.9045368e+02   1.9176058e+01   1.5436400e+01
   1.9047743e+02   1.9176058e+01   1.5436400e+01
   1.9050157e+02   1.9176058e+01   1.5436400e+01
   1.9052634e+02   1.9176058e+01   1.5436400e+01
   1.9055036e+02   1.9176058e+01   1.5436400e+01
   1.9057471e+02   1.9176058e+01   1.5436400e+01
   1.9059906e+02   1.9176058e+01   1.5436400e+01
   1.9062403e+02   1.9176058e+01   1.5436400e+01
   1.9064809e+02   1.9176058e+01   1.5436400e+01
   1.9067211e+02   1.9176058e+01   1.5436400e+01
   1.9069625e+02   1.9176058e+01   1.5436400e+01
   1.9071907e+02   1.9176058e+01   1.5436400e+01
   1.9074047e+02   1.9176058e+01   1.5436400e+01
   1.9076192e+02   1.9176058e+01   1.5436400e+01
   1.9078441e+02   1.9176058e+01   1.5436400e+01
   1.9080805e+02   1.9176058e+01   1.5436400e+01
   1.9083265e+02   1.9176058e+01   1.5436400e+01
   1.9085709e+02   1.9176058e+01   1.5436400e+01
   1.9088121e+02   1.9176058e+01   1.5436400e+01
   1.9090597e+02   1.9176058e+01   1.5436400e+01
   1.9093023e+02   1.9176058e+01   1.5436400e+01
   1.9095480e+02   1.9176058e+01   1.5436400e+01
   1.9097887e+02   1.9176058e+01   1.5436400e+01
   1.9100332e+02   1.9176058e+01   1.5436400e+01
   1.9102728e+02   1.9176058e+01   1.5436400e+01
   1.9105138e+02   1.9176058e+01   1.5436400e+01
   1.9107553e+02   1.9176058e+01   1.5436400e+01
   1.9109957e+02   1.9176058e+01   1.5436400e+01
   1.9112476e+02   1.9176058e+01   1.5436400e+01
   1.9114886e+02   1.9176058e+01   1.5436400e+01
   1.9117267e+02   1.9176058e+01   1.5436400e+01
   1.9119668e+02   1.9176058e+01   1.5436400e+01
   1.9122082e+02   1.9176058e+01   1.5436400e+01
   1.9124568e+02   1.9176058e+01   1.5436400e+01
   1.9127000e+02   1.9176058e+01   1.5436400e+01
   1.9129422e+02   1.9176058e+01   1.5436400e+01
   1.9131844e+02   1.9176058e+01   1.5436400e+01
   1.9134349e+02   1.9176058e+01   1.5436400e+01
   1.9136772e+02   1.9176058e+01   1.5436400e+01
   1.9139238e+02   1.9176058e+01   1.5436400e+01
   1.9141647e+02   1.9176058e+01   1.5436400e+01
   1.9144068e+02   1.9176058e+01   1.5436400e+01
   1.9146554e+02   1.9176058e+01   1.5436400e+01
   1.9148956e+02   1.9176058e+01   1.5436400e+01
   1.9151346e+02   1.9176058e+01   1.5436400e+01
   1.9153734e+02   1.9176058e+01   1.5436400e+01
   1.9156141e+02   1.9176058e+01   1.5436400e+01
   1.9158609e+02   1.9176058e+01   1.5436400e+01
   1.9161063e+02   1.9176058e+01   1.5436400e+01
   1.9163493e+02   1.9176058e+01   1.5436400e+01
   1.9165897e+02   1.9176058e+01   1.5436400e+01
   1.9168360e+02   1.9176058e+01   1.5436400e+01
   1.9170694e+02   1.9176058e+01   1.5436400e+01
   1.9172859e+02   1.9176058e+01   1.5436400e+01
   1.9174994e+02   1.9176058e+01   1.5436400e+01
   1.9177245e+02   1.9176058e+01   1.5436400e+01
   1.9179582e+02   1.9176058e+01   1.5436400e+01
   1.9181994e+02   1.9176058e+01   1.5436400e+01
   1.9184493e+02   1.9176058e+01   1.5436400e+01
   1.9186905e+02   1.9176058e+01   1.5436400e+01
   1.9189383e+02   1.9176058e+01   1.5436400e+01
   1.9191814e+02   1.9176058e+01   1.5436400e+01
   1.9194334e+02   1.9176058e+01   1.5436400e+01
   1.9196747e+02   1.9176058e+01   1.5436400e+01
   1.9199131e+02   1.9176058e+01   1.5436400e+01
   1.9201551e+02   1.9176058e+01   1.5436400e+01
   1.9203953e+02   1.9176058e+01   1.5436400e+01
   1.9206363e+02   1.9176058e+01   1.5436400e+01
   1.9208831e+02   1.9176058e+01   1.5436400e+01
   1.9211286e+02   1.9176058e+01   1.5436400e+01
   1.9213711e+02   1.9176058e+01   1.5436400e+01
   1.9216127e+02   1.9176058e+01   1.5436400e+01
   1.9218625e+02   1.9176058e+01   1.5436400e+01
   1.9221059e+02   1.9176058e+01   1.5436400e+01
   1.9223453e+02   1.9176058e+01   1.5436400e+01
   1.9225851e+02   1.9176058e+01   1.5436400e+01
   1.9228253e+02   1.9176058e+01   1.5436400e+01
   1.9230728e+02   1.9176058e+01   1.5436400e+01
   1.9233141e+02   1.9176058e+01   1.5436400e+01
   1.9235580e+02   1.9176058e+01   1.5436400e+01
   1.9237954e+02   1.9176058e+01   1.5436400e+01
   1.9240311e+02   1.9176058e+01   1.5436400e+01
   1.9242739e+02   1.9176058e+01   1.5436400e+01
   1.9245142e+02   1.9176058e+01   1.5436400e+01
   1.9247610e+02   1.9176058e+01   1.5436400e+01
   1.9250052e+02   1.9176058e+01   1.5436400e+01
   1.9252535e+02   1.9176058e+01   1.5436400e+01
   1.9254954e+02   1.9176058e+01   1.5436400e+01
   1.9257393e+02   1.9176058e+01   1.5436400e+01
   1.9259807e+02   1.9176058e+01   1.5436400e+01
   1.9262231e+02   1.9176058e+01   1.5436400e+01
   1.9264732e+02   1.9176058e+01   1.5436400e+01
   1.9267155e+02   1.9176058e+01   1.5436400e+01
   1.9269528e+02   1.9176058e+01   1.5436400e+01
   1.9271869e+02   1.9176058e+01   1.5436400e+01
   1.9274046e+02   1.9176058e+01   1.5436400e+01
   1.9276170e+02   1.9176058e+01   1.5436400e+01
   1.9278344e+02   1.9176058e+01   1.5436400e+01
   1.9280662e+02   1.9176058e+01   1.5436400e+01
   1.9283088e+02   1.9176058e+01   1.5436400e+01
   1.9285576e+02   1.9176058e+01   1.5436400e+01
   1.9287993e+02   1.9176058e+01   1.5436400e+01
   1.9290520e+02   1.9176058e+01   1.5436400e+01
   1.9292916e+02   1.9176058e+01   1.5436400e+01
   1.9295386e+02   1.9176058e+01   1.5436400e+01
   1.9297798e+02   1.9176058e+01   1.5436400e+01
   1.9300236e+02   1.9176058e+01   1.5436400e+01
   1.9302759e+02   1.9176058e+01   1.5436400e+01
   1.9305168e+02   1.9176058e+01   1.5436400e+01
   1.9307566e+02   1.9176058e+01   1.5436400e+01
   1.9309963e+02   1.9176058e+01   1.5436400e+01
   1.9312446e+02   1.9176058e+01   1.5436400e+01
   1.9314840e+02   1.9176058e+01   1.5436400e+01
   1.9317263e+02   1.9176058e+01   1.5436400e+01
   1.9319669e+02   1.9176058e+01   1.5436400e+01
   1.9322087e+02   1.9176058e+01   1.5436400e+01
   1.9324562e+02   1.9176058e+01   1.5436400e+01
   1.9326991e+02   1.9176058e+01   1.5436400e+01
   1.9329497e+02   1.9176058e+01   1.5436400e+01
   1.9331916e+02   1.9176058e+01   1.5436400e+01
   1.9334363e+02   1.9176058e+01   1.5436400e+01
   1.9336772e+02   1.9176058e+01   1.5436400e+01
   1.9339180e+02   1.9176058e+01   1.5436400e+01
   1.9341548e+02   1.9176058e+01   1.5436400e+01
   1.9343970e+02   1.9176058e+01   1.5436400e+01
   1.9346404e+02   1.9176058e+01   1.5436400e+01
   1.9348778e+02   1.9176058e+01   1.5436400e+01
   1.9351176e+02   1.9176058e+01   1.5436400e+01
   1.9353558e+02   1.9176058e+01   1.5436400e+01
   1.9355968e+02   1.9176058e+01   1.5436400e+01
   1.9358456e+02   1.9176058e+01   1.5436400e+01
   1.9360870e+02   1.9176058e+01   1.5436400e+01
   1.9363265e+02   1.9176058e+01   1.5436400e+01
   1.9365658e+02   1.9176058e+01   1.5436400e+01
   1.9368079e+02   1.9176058e+01   1.5436400e+01
   1.9370465e+02   1.9176058e+01   1.5436400e+01
   1.9372647e+02   1.9176058e+01   1.5436400e+01
   1.9374768e+02   1.9176058e+01   1.5436400e+01
   1.9376895e+02   1.9176058e+01   1.5436400e+01
   1.9379112e+02   1.9176058e+01   1.5436400e+01
   1.9381576e+02   1.9176058e+01   1.5436400e+01
   1.9383960e+02   1.9176058e+01   1.5436400e+01
   1.9386411e+02   1.9176058e+01   1.5436400e+01
   1.9388808e+02   1.9176058e+01   1.5436400e+01
   1.9391179e+02   1.9176058e+01   1.5436400e+01
   1.9393592e+02   1.9176058e+01   1.5436400e+01
   1.9396014e+02   1.9176058e+01   1.5436400e+01
   1.9398487e+02   1.9176058e+01   1.5436400e+01
   1.9400884e+02   1.9176058e+01   1.5436400e+01
   1.9403303e+02   1.9176058e+01   1.5436400e+01
   1.9405718e+02   1.9176058e+01   1.5436400e+01
   1.9408094e+02   1.9176058e+01   1.5436400e+01
   1.9410613e+02   1.9176058e+01   1.5436400e+01
   1.9413038e+02   1.9176058e+01   1.5436400e+01
   1.9415448e+02   1.9176058e+01   1.5436400e+01
   1.9417855e+02   1.9176058e+01   1.5436400e+01
   1.9420257e+02   1.9176058e+01   1.5436400e+01
   1.9422762e+02   1.9176058e+01   1.5436400e+01
   1.9425183e+02   1.9176058e+01   1.5436400e+01
   1.9427590e+02   1.9176058e+01   1.5436400e+01
   1.9429983e+02   1.9176058e+01   1.5436400e+01
   1.9432443e+02   1.9176058e+01   1.5436400e+01
   1.9434839e+02   1.9176058e+01   1.5436400e+01
   1.9437237e+02   1.9176058e+01   1.5436400e+01
   1.9439612e+02   1.9176058e+01   1.5436400e+01
   1.9442010e+02   1.9176058e+01   1.5436400e+01
   1.9444466e+02   1.9176058e+01   1.5436400e+01
   1.9446888e+02   1.9176058e+01   1.5436400e+01
   1.9449288e+02   1.9176058e+01   1.5436400e+01
   1.9451700e+02   1.9176058e+01   1.5436400e+01
   1.9454104e+02   1.9176058e+01   1.5436400e+01
   1.9456628e+02   1.9176058e+01   1.5436400e+01
   1.9459006e+02   1.9176058e+01   1.5436400e+01
   1.9461368e+02   1.9176058e+01   1.5436400e+01
   1.9463777e+02   1.9176058e+01   1.5436400e+01
   1.9466143e+02   1.9176058e+01   1.5436400e+01
   1.9468544e+02   1.9176058e+01   1.5436400e+01
   1.9470742e+02   1.9176058e+01   1.5436400e+01
   1.9472872e+02   1.9176058e+01   1.5436400e+01
   1.9475024e+02   1.9176058e+01   1.5436400e+01
   1.9477449e+02   1.9176058e+01   1.5436400e+01
   1.9479883e+02   1.9176058e+01   1.5436400e+01
   1.9482368e+02   1.9176058e+01   1.5436400e+01
   1.9484764e+02   1.9176058e+01   1.5436400e+01
   1.9487201e+02   1.9176058e+01   1.5436400e+01
   1.9489612e+02   1.9176058e+01   1.5436400e+01
   1.9492012e+02   1.9176058e+01   1.5436400e+01
   1.9494558e+02   1.9176058e+01   1.5436400e+01
   1.9496925e+02   1.9176058e+01   1.5436400e+01
   1.9499365e+02   1.9176058e+01   1.5436400e+01
   1.9501757e+02   1.9176058e+01   1.5436400e+01
   1.9504202e+02   1.9176058e+01   1.5436400e+01
   1.9506675e+02   1.9176058e+01   1.5436400e+01
   1.9509126e+02   1.9176058e+01   1.5436400e+01
   1.9511544e+02   1.9176058e+01   1.5436400e+01
   1.9513974e+02   1.9176058e+01   1.5436400e+01
   1.9516557e+02   1.9176058e+01   1.5436400e+01
   1.9519015e+02   1.9176058e+01   1.5436400e+01
   1.9521567e+02   1.9176058e+01   1.5436400e+01
   1.9523982e+02   1.9176058e+01   1.5436400e+01
   1.9526455e+02   1.9176058e+01   1.5436400e+01
   1.9528930e+02   1.9176058e+01   1.5436400e+01
   1.9531335e+02   1.9176058e+01   1.5436400e+01
   1.9533732e+02   1.9176058e+01   1.5436400e+01
   1.9536362e+02   1.9176058e+01   1.5436400e+01
   1.9538734e+02   1.9176058e+01   1.5436400e+01
   1.9541149e+02   1.9176058e+01   1.5436400e+01
   1.9543537e+02   1.9176058e+01   1.5436400e+01
   1.9545942e+02   1.9176058e+01   1.5436400e+01
   1.9548374e+02   1.9176058e+01   1.5436400e+01
   1.9550764e+02   1.9176058e+01   1.5436400e+01
   1.9553181e+02   1.9176058e+01   1.5436400e+01
   1.9555608e+02   1.9176058e+01   1.5436400e+01
   1.9557988e+02   1.9176058e+01   1.5436400e+01
   1.9560486e+02   1.9176058e+01   1.5436400e+01
   1.9562888e+02   1.9176058e+01   1.5436400e+01
   1.9565301e+02   1.9176058e+01   1.5436400e+01
   1.9567721e+02   1.9176058e+01   1.5436400e+01
   1.9570145e+02   1.9176058e+01   1.5436400e+01
   1.9572431e+02   1.9176058e+01   1.5436400e+01
   1.9574802e+02   1.9176058e+01   1.5436400e+01
   1.9577189e+02   1.9176058e+01   1.5436400e+01
   1.9579559e+02   1.9176058e+01   1.5436400e+01
   1.9581976e+02   1.9176058e+01   1.5436400e+01
   1.9584443e+02   1.9176058e+01   1.5436400e+01
   1.9586851e+02   1.9176058e+01   1.5436400e+01
   1.9589308e+02   1.9176058e+01   1.5436400e+01
   1.9591717e+02   1.9176058e+01   1.5436400e+01
   1.9594156e+02   1.9176058e+01   1.5436400e+01
   1.9596629e+02   1.9176058e+01   1.5436400e+01
   1.9599077e+02   1.9176058e+01   1.5436400e+01
   1.9601459e+02   1.9176058e+01   1.5436400e+01
   1.9603856e+02   1.9176058e+01   1.5436400e+01
   1.9606254e+02   1.9176058e+01   1.5436400e+01
   1.9608698e+02   1.9176058e+01   1.5436400e+01
   1.9611087e+02   1.9176058e+01   1.5436400e+01
   1.9613504e+02   1.9176058e+01   1.5436400e+01
   1.9615911e+02   1.9176058e+01   1.5436400e+01
   1.9618314e+02   1.9176058e+01   1.5436400e+01
   1.9620717e+02   1.9176058e+01   1.5436400e+01
   1.9623106e+02   1.9176058e+01   1.5436400e+01
   1.9625470e+02   1.9176058e+01   1.5436400e+01
   1.9627863e+02   1.9176058e+01   1.5436400e+01
   1.9630348e+02   1.9176058e+01   1.5436400e+01
   1.9632770e+02   1.9176058e+01   1.5436400e+01
   1.9635181e+02   1.9176058e+01   1.5436400e+01
   1.9637613e+02   1.9176058e+01   1.5436400e+01
   1.9640029e+02   1.9176058e+01   1.5436400e+01
   1.9642481e+02   1.9176058e+01   1.5436400e+01
   1.9644869e+02   1.9176058e+01   1.5436400e+01
   1.9647255e+02   1.9176058e+01   1.5436400e+01
   1.9649676e+02   1.9176058e+01   1.5436400e+01
   1.9652076e+02   1.9176058e+01   1.5436400e+01
   1.9654568e+02   1.9176058e+01   1.5436400e+01
   1.9656967e+02   1.9176058e+01   1.5436400e+01
   1.9659396e+02   1.9176058e+01   1.5436400e+01
   1.9661830e+02   1.9176058e+01   1.5436400e+01
   1.9664368e+02   1.9176058e+01   1.5436400e+01
   1.9666862e+02   1.9176058e+01   1.5436400e+01
   1.9669262e+02   1.9176058e+01   1.5436400e+01
   1.9671564e+02   1.9176058e+01   1.5436400e+01
   1.9673697e+02   1.9176058e+01   1.5436400e+01
   1.9675811e+02   1.9176058e+01   1.5436400e+01
   1.9677964e+02   1.9176058e+01   1.5436400e+01
   1.9680313e+02   1.9176058e+01   1.5436400e+01
   1.9682733e+02   1.9176058e+01   1.5436400e+01
   1.9685109e+02   1.9176058e+01   1.5436400e+01
   1.9687499e+02   1.9176058e+01   1.5436400e+01
   1.9689863e+02   1.9176058e+01   1.5436400e+01
   1.9692245e+02   1.9176058e+01   1.5436400e+01
   1.9694666e+02   1.9176058e+01   1.5436400e+01
   1.9697038e+02   1.9176058e+01   1.5436400e+01
   1.9699400e+02   1.9176058e+01   1.5436400e+01
   1.9701793e+02   1.9176058e+01   1.5436400e+01
   1.9704178e+02   1.9176058e+01   1.5436400e+01
   1.9706680e+02   1.9176058e+01   1.5436400e+01
   1.9709145e+02   1.9176058e+01   1.5436400e+01
   1.9711558e+02   1.9176058e+01   1.5436400e+01
   1.9713979e+02   1.9176058e+01   1.5436400e+01
   1.9716343e+02   1.9176058e+01   1.5436400e+01
   1.9718701e+02   1.9176058e+01   1.5436400e+01
   1.9721074e+02   1.9176058e+01   1.5436400e+01
   1.9723617e+02   1.9176058e+01   1.5436400e+01
   1.9726043e+02   1.9176058e+01   1.5436400e+01
   1.9728575e+02   1.9176058e+01   1.5436400e+01
   1.9731013e+02   1.9176058e+01   1.5436400e+01
   1.9733429e+02   1.9176058e+01   1.5436400e+01
   1.9735886e+02   1.9176058e+01   1.5436400e+01
   1.9738355e+02   1.9176058e+01   1.5436400e+01
   1.9740807e+02   1.9176058e+01   1.5436400e+01
   1.9743209e+02   1.9176058e+01   1.5436400e+01
   1.9745651e+02   1.9176058e+01   1.5436400e+01
   1.9748066e+02   1.9176058e+01   1.5436400e+01
   1.9750628e+02   1.9176058e+01   1.5436400e+01
   1.9753025e+02   1.9176058e+01   1.5436400e+01
   1.9755466e+02   1.9176058e+01   1.5436400e+01
   1.9757840e+02   1.9176058e+01   1.5436400e+01
   1.9760244e+02   1.9176058e+01   1.5436400e+01
   1.9762736e+02   1.9176058e+01   1.5436400e+01
   1.9765170e+02   1.9176058e+01   1.5436400e+01
   1.9767566e+02   1.9176058e+01   1.5436400e+01
   1.9769934e+02   1.9176058e+01   1.5436400e+01
   1.9772189e+02   1.9176058e+01   1.5436400e+01
   1.9774314e+02   1.9176058e+01   1.5436400e+01
   1.9776451e+02   1.9176058e+01   1.5436400e+01
   1.9778647e+02   1.9176058e+01   1.5436400e+01
   1.9781042e+02   1.9176058e+01   1.5436400e+01
   1.9783493e+02   1.9176058e+01   1.5436400e+01
   1.9785951e+02   1.9176058e+01   1.5436400e+01
   1.9788392e+02   1.9176058e+01   1.5436400e+01
   1.9790803e+02   1.9176058e+01   1.5436400e+01
   1.9793185e+02   1.9176058e+01   1.5436400e+01
   1.9795612e+02   1.9176058e+01   1.5436400e+01
   1.9798016e+02   1.9176058e+01   1.5436400e+01
   1.9800523e+02   1.9176058e+01   1.5436400e+01
   1.9802922e+02   1.9176058e+01   1.5436400e+01
   1.9805397e+02   1.9176058e+01   1.5436400e+01
   1.9807800e+02   1.9176058e+01   1.5436400e+01
   1.9810246e+02   1.9176058e+01   1.5436400e+01
   1.9812724e+02   1.9176058e+01   1.5436400e+01
   1.9815145e+02   1.9176058e+01   1.5436400e+01
   1.9817583e+02   1.9176058e+01   1.5436400e+01
   1.9819984e+02   1.9176058e+01   1.5436400e+01
   1.9822487e+02   1.9176058e+01   1.5436400e+01
   1.9824858e+02   1.9176058e+01   1.5436400e+01
   1.9827304e+02   1.9176058e+01   1.5436400e+01
   1.9829701e+02   1.9176058e+01   1.5436400e+01
   1.9832104e+02   1.9176058e+01   1.5436400e+01
   1.9834590e+02   1.9176058e+01   1.5436400e+01
   1.9837018e+02   1.9176058e+01   1.5436400e+01
   1.9839436e+02   1.9176058e+01   1.5436400e+01
   1.9841882e+02   1.9176058e+01   1.5436400e+01
   1.9844325e+02   1.9176058e+01   1.5436400e+01
   1.9846724e+02   1.9176058e+01   1.5436400e+01
   1.9849125e+02   1.9176058e+01   1.5436400e+01
   1.9851545e+02   1.9176058e+01   1.5436400e+01
   1.9853949e+02   1.9176058e+01   1.5436400e+01
   1.9856411e+02   1.9176058e+01   1.5436400e+01
   1.9858999e+02   1.9176058e+01   1.5436400e+01
   1.9861365e+02   1.9176058e+01   1.5436400e+01
   1.9863797e+02   1.9176058e+01   1.5436400e+01
   1.9866183e+02   1.9176058e+01   1.5436400e+01
   1.9868637e+02   1.9176058e+01   1.5436400e+01
   1.9870989e+02   1.9176058e+01   1.5436400e+01
   1.9873137e+02   1.9176058e+01   1.5436400e+01
   1.9875262e+02   1.9176058e+01   1.5436400e+01
   1.9877406e+02   1.9176058e+01   1.5436400e+01
   1.9879636e+02   1.9176058e+01   1.5436400e+01
   1.9882051e+02   1.9176058e+01   1.5436400e+01
   1.9884509e+02   1.9176058e+01   1.5436400e+01
   1.9886915e+02   1.9176058e+01   1.5436400e+01
   1.9889327e+02   1.9176058e+01   1.5436400e+01
   1.9891736e+02   1.9176058e+01   1.5436400e+01
   1.9894140e+02   1.9176058e+01   1.5436400e+01
   1.9896633e+02   1.9176058e+01   1.5436400e+01
   1.9899036e+02   1.9176058e+01   1.5436400e+01
   1.9901407e+02   1.9176058e+01   1.5436400e+01
   1.9903810e+02   1.9176058e+01   1.5436400e+01
   1.9906246e+02   1.9176058e+01   1.5436400e+01
   1.9908780e+02   1.9176058e+01   1.5436400e+01
   1.9911214e+02   1.9176058e+01   1.5436400e+01
   1.9913612e+02   1.9176058e+01   1.5436400e+01
   1.9916015e+02   1.9176058e+01   1.5436400e+01
   1.9918450e+02   1.9176058e+01   1.5436400e+01
   1.9920856e+02   1.9176058e+01   1.5436400e+01
   1.9923334e+02   1.9176058e+01   1.5436400e+01
   1.9925741e+02   1.9176058e+01   1.5436400e+01
   1.9928163e+02   1.9176058e+01   1.5436400e+01
   1.9930624e+02   1.9176058e+01   1.5436400e+01
   1.9933031e+02   1.9176058e+01   1.5436400e+01
   1.9935426e+02   1.9176058e+01   1.5436400e+01
   1.9937834e+02   1.9176058e+01   1.5436400e+01
   1.9940241e+02   1.9176058e+01   1.5436400e+01
   1.9942795e+02   1.9176058e+01   1.5436400e+01
   1.9945182e+02   1.9176058e+01   1.5436400e+01
   1.9947578e+02   1.9176058e+01   1.5436400e+01
   1.9950043e+02   1.9176058e+01   1.5436400e+01
   1.9952524e+02   1.9176058e+01   1.5436400e+01
   1.9954886e+02   1.9176058e+01   1.5436400e+01
   1.9957262e+02   1.9176058e+01   1.5436400e+01
   1.9959651e+02   1.9176058e+01   1.5436400e+01
   1.9962039e+02   1.9176058e+01   1.5436400e+01
   1.9964544e+02   1.9176058e+01   1.5436400e+01
   1.9966981e+02   1.9176058e+01   1.5436400e+01
   1.9969364e+02   1.9176058e+01   1.5436400e+01
   1.9971564e+02   1.9176058e+01   1.5436400e+01
   1.9973692e+02   1.9176058e+01   1.5436400e+01
   1.9975844e+02   1.9176058e+01   1.5436400e+01
   1.9978048e+02   1.9176058e+01   1.5436400e+01
   1.9980511e+02   1.9176058e+01   1.5436400e+01
   1.9982907e+02   1.9176058e+01   1.5436400e+01
   1.9985344e+02   1.9176058e+01   1.5436400e+01
   1.9987754e+02   1.9176058e+01   1.5436400e+01
   1.9990191e+02   1.9176058e+01   1.5436400e+01
   1.9992680e+02   1.9176058e+01   1.5436400e+01


==> data/Velocity_Traj.dat <==
   0.0000000e+00  -3.9202934e-03  -3.0225562e-03  -2.2685913e-02   2.2118336e-02
   2.4797872e-02  -3.9202934e-03  -3.0225562e-03  -2.2685913e-02   2.2118336e-02
   4.8887946e-02  -9.7554028e-03  -9.9538546e-03  -2.1701222e-02  -1.4195963e-02
   7.3363074e-02  -9.7554028e-03  -9.9538546e-03  -2.1701222e-02  -1.4195963e-02
   9.8050206e-02  -9.1690505e-03   2.6024273e-02  -8.7538980e-02   1.6491250e+00
   1.2293573e-01  -9.1690505e-03   2.6024273e-02  -8.7538980e-02   1.6491250e+00
   1.4757243e-01  -6.9419206e-03   1.2761852e-01  -1.4759515e-01   4.2325258e+00
   1.7181205e-01  -6.9419206e-03   1.2761852e-01  -1.4759515e-01   4.2325258e+00
   1.9645834e-01   6.7145839e-02   2.8654099e-01  -1.9536088e-01   6.0977414e+00
   2.2048553e-01   6.7145839e-02   2.8654099e-01  -1.9536088e-01   6.0977414e+00
   2.4531682e-01   1.7115197e-01   3.5408437e-01  -2.0355637e-01   6.8792102e+00
   2.6910792e-01   1.7115197e-01   3.5408437e-01  -2.0355637e-01   6.8792102e+00
   2.9347901e-01   2.6340625e-01   3.7384275e-01  -2.1208636e-01   7.4624002e+00
   3.1807577e-01   2.6340625e-01   3.7384275e-01  -2.1208636e-01   7.4624002e+00
   3.4183209e-01   2.6294994e-01   4.0653828e-01  -1.8154553e-01   7.3322783e+00
   3.6363644e-01   2.6294994e-01   4.0653828e-01  -1.8154553e-01   7.3322783e+00
   3.8520428e-01   2.3814809e-01   4.6560222e-01  -1.5193994e-01   4.7912530e+00
   4.0742460e-01   2.3814809e-01   4.6560222e-01  -1.5193994e-01   4.7912530e+00
   4.3174857e-01   1.6985786e-01   5.5904955e-01  -1.6935480e-01   2.1029794e+00
   4.5582826e-01   1.6985786e-01   5.5904955e-01  -1.6935480e-01   2.1029794e+00
   4.8009546e-01   7.2732441e-02   6.5964520e-01  -2.2464307e-01  -2.7348770e-02
   5.0495352e-01   7.2732441e-02   6.5964520e-01  -2.2464307e-01  -2.7348770e-02
   5.2899080e-01  -4.3063421e-02   7.0940065e-01  -2.5851101e-01  -1.8233592e+00
   5.5413317e-01  -4.3063421e-02   7.0940065e-01  -2.5851101e-01  -1.8233592e+00
   5.7843878e-01  -4.3063421e-02   7.0940065e-01  -2.5851101e-01  -1.8233592e+00
   6.0331994e-01  -4.3063421e-02   7.0940065e-01  -2.5851101e-01  -1.8233592e+00
   6.2727599e-01  -1.5229662e-01   7.2166616e-01  -2.8701007e-01  -2.9741376e+00
   6.5169293e-01  -2.5277615e-01   7.0244223e-01  -2.8501734e-01  -3.1491617e+00
   6.7566735e-01  -3.1453738e-01   6.8069226e-01  -2.5896689e-01  -3.3825803e+00
   6.9921655e-01  -3.1453738e-01   6.8069226e-01  -2.5896689e-01  -3.3825803e+00
   7.2134110e-01  -3.1453738e-01   6.8069226e-01  -2.5896689e-01  -3.3825803e+00
   7.4250205e-01  -3.4087935e-01   6.7625022e-01  -2.2268641e-01  -2.7395052e+00
   7.6381460e-01  -3.4087935e-01   6.7625022e-01  -2.2268641e-01  -2.7395052e+00
   7.8546892e-01  -3.6806020e-01   6.7229426e-01  -2.1206327e-01   2.0326243e-01
   8.0875380e-01  -3.6806020e-01   6.7229426e-01  -2.1206327e-01   2.0326243e-01
   8.3293530e-01  -3.6806020e-01   6.7229426e-01  -2.1206327e-01   2.0326243e-01
   8.5663201e-01  -3.9956632e-01   6.8209678e-01  -2.0530717e-01   1.8194958e-01
   8.8062853e-01  -4.3905833e-01   6.7894548e-01  -1.9297375e-01   1.2563844e+00
   9.0483438e-01  -4.3905833e-01   6.7894548e-01  -1.9297375e-01   1.2563844e+00
   9.2855891e-01  -4.3905833e-01   6.7894548e-01  -1.9297375e-01   1.2563844e+00
   9.5225304e-01  -4.8741192e-01   6.8241322e-01  -1.6611007e-01   1.3536912e+00
   9.7580822e-01  -5.0526047e-01   6.6975445e-01  -1.3551961e-01   9.3313119e-01
   9.9952206e-01  -5.0526047e-01   6.6975445e-01  -1.3551961e-01   9.3313119e-01
   1.0230534e+00  -5.0526047e-01   6.6975445e-01  -1.3551961e-01   9.3313119e-01
   1.0466257e+00  -5.4263520e-01   6.5637910e-01  -1.0477862e-01   8.2658383e-01
   1.0704285e+00  -5.4263520e-01   6.5637910e-01  -1.0477862e-01   8.2658383e-01
   1.0940161e+00  -5.6848967e-01   6.3684911e-01  -8.0371045e-02  -1.0885362e-02
   1.1175062e+00  -5.6848967e-01   6.3684911e-01  -8.0371045e-02  -1.0885362e-02
   1.1414347e+00  -5.9181941e-01   6.2608868e-01  -5.1242527e-02   5.1323407e-02
   1.1662379e+00  -5.9181941e-01   6.2608868e-01  -5.1242527e-02   5.1323407e-02
   1.1908255e+00  -6.0566503e-01   6.1145270e-01  -1.5312752e-02  -1.9790558e-01
   1.2149176e+00  -6.0566503e-01   6.1145270e-01  -1.5312752e-02  -1.9790558e-01
   1.2389844e+00  -6.1269706e-01   5.8922851e-01   1.6986491e-02  -2.9318721e-01
   1.2633144e+00  -6.1269706e-01   5.8922851e-01   1.6986491e-02  -2.9318721e-01
   1.2874727e+00  -6.0216266e-01   5.6927538e-01   3.4281384e-02  -3.1194137e-01
   1.3114389e+00  -6.0216266e-01   5.6927538e-01   3.4281384e-02  -3.1194137e-01
   1.3359113e+00  -6.0216266e-01   5.6927538e-01   3.4281384e-02  -3.1194137e-01
   1.3613238e+00  -6.0369575e-01   5.4439932e-01   3.3227131e-02  -1.5051626e-01
   1.3860469e+00  -6.0369575e-01   5.4439932e-01   3.3227131e-02  -1.5051626e-01
   1.4110208e+00  -5.8747166e-01   5.1463258e-01   1.9052511e-02  -1.4298916e-01
   1.4353630e+00  -5.7002604e-01   4.9237883e-01   1.6354335e-03   4.6081950e-02
   1.4590558e+00  -5.7002604e-01   4.9237883e-01   1.6354335e-03   4.6081950e-02
   1.4836090e+00  -5.5565536e-01   4.7851032e-01  -1.6065894e-02   5.2747881e-02
   1.5074387e+00  -5.5565536e-01   4.7851032e-01  -1.6065894e-02   5.2747881e-02
   1.5313174e+00  -5.4769146e-01   4.6441719e-01  -1.0438047e-02   1.2060348e-01
   1.5564170e+00  -5.4769146e-01   4.6441719e-01  -1.0438047e-02   1.2060348e-01
   1.5806122e+00  -5.2724767e-01   4.3714988e-01   1.7015409e-02   1.2060348e-01
   1.6052440e+00  -5.2724767e-01   4.3714988e-01   1.7015409e-02   1.2060348e-01
   1.6294065e+00  -5.0644678e-01   4.1039652e-01   3.5141140e-02   6.8957964e-02
   1.6533842e+00  -5.0644678e-01   4.1039652e-01   3.5141140e-02   6.8957964e-02
   1.6772037e+00  -4.8335800e-01   3.8246524e-01   2.3838898e-02  -3.1486550e-02
   1.7007356e+00  -4.8335800e-01   3.8246524e-01   2.3838898e-02  -3.1486550e-02
   1.7229787e+00  -4.8335800e-01   3.8246524e-01   2.3838898e-02  -3.1486550e-02
   1.7443727e+00  -4.4721994e-01   3.5631350e-01   1.7421724e-02  -1.3753130e-01
   1.7658159e+00  -4.4721994e-01   3.5631350e-01   1.7421724e-02  -1.3753130e-01
   1.7881737e+00  -4.2280215e-01   3.3347905e-01  -2.7634259e-03  -2.1329673e-01
   1.8123162e+00  -4.2280215e-01   3.3347905e-01  -2.7634259e-03  -2.1329673e-01
   1.8366698e+00  -3.9238223e-01   3.0506891e-01  -3.7578251e-03  -2.9008333e-01
   1.8610341e+00  -3.9238223e-01   3.0506891e-01  -3.7578251e-03  -2.9008333e-01
   1.8862377e+00  -3.6062729e-01   2.7384359e-01  -2.8393634e-03  -2.2874279e-01
   1.9104753e+00  -3.6062729e-01   2.7384359e-01  -2.8393634e-03  -2.2874279e-01
   1.9349737e+00  -3.3177701e-01   2.3704050e-01   1.4602107e-02  -1.2396736e-01
   1.9591647e+00  -3.3177701e-01   2.3704050e-01   1.4602107e-02  -1.2396736e-01
   1.9837049e+00  -2.9709807e-01   2.0557268e-01   3.3503413e-02  -1.0998883e-01
   2.0079955e+00  -2.9709807e-01   2.0557268e-01   3.3503413e-02  -1.0998883e-01
   2.0322629e+00  -2.9709807e-01   2.0557268e-01   3.3503413e-02  -1.0998883e-01
   2.0571740e+00  -2.7721980e-01   1.7738226e-01   1.7349070e-02   7.5946638e-02
   2.0814466e+00  -2.5631726e-01   1.4870331e-01   5.5268854e-03   6.2527311e-02
   2.1068680e+00  -2.5631726e-01   1.4870331e-01   5.5268854e-03   6.2527311e-02
   2.1313060e+00  -2.4165773e-01   1.1711628e-01  -2.5676081e-03   1.3417291e-01
   2.1554620e+00  -2.4165773e-01   1.1711628e-01  -2.5676081e-03   1.3417291e-01
   2.1795195e+00  -2.3470426e-01   8.2724780e-02  -4.0960978e-03  -6.1822261e-02
   2.2036571e+00  -2.3470426e-01   8.2724780e-02  -4.0960978e-03  -6.1822261e-02
   2.2276812e+00  -2.3470426e-01   8.2724780e-02  -4.0960978e-03  -6.1822261e-02
   2.2517974e+00  -2.1847163e-01   6.3888930e-02   9.6168593e-03   3.9121700e-02
   2.2760199e+00  -2.1847163e-01   6.3888930e-02   9.6168593e-03   3.9121700e-02
   2.3008171e+00  -2.1254957e-01   4.4756360e-02   2.0456359e-02   1.6745732e-01
   2.3256759e+00  -2.1254957e-01   4.4756360e-02   2.0456359e-02   1.6745732e-01
   2.3500365e+00  -2.1101901e-01   1.0950067e-02   2.0528439e-02   6.8146139e-02
   2.3749279e+00  -2.1101901e-01   1.0950067e-02   2.0528439e-02   6.8146139e-02
   2.3997365e+00  -1.9805716e-01  -1.3184581e-02   1.9411135e-02   1.9937447e-01
   2.4244397e+00  -1.9805716e-01  -1.3184581e-02   1.9411135e-02   1.9937447e-01
   2.4482639e+00  -1.9813934e-01  -2.6430890e-02  -4.0367781e-03   1.7957602e-01
   2.4723746e+00  -1.9813934e-01  -2.6430890e-02  -4.0367781e-03   1.7957602e-01
   2.4971004e+00  -1.9016112e-01  -3.5021011e-02  -6.7375130e-03   6.0699818e-02
   2.5214587e+00  -1.9016112e-01  -3.5021011e-02  -6.7375130e-03   6.0699818e-02
   2.5463591e+00  -1.9309643e-01  -4.0504806e-02  -1.2880451e-02  -8.2599614e-02
   2.5705814e+00  -1.9309643e-01  -4.0504806e-02  -1.2880451e-02  -8.2599614e-02
   2.5942313e+00  -1.9370244e-01  -5.4856289e-02   2.4893309e-03  -4.8370933e-02
   2.6179964e+00  -1.9370244e-01  -5.4856289e-02   2.4893309e-03  -4.8370933e-02
   2.6422169e+00  -1.9083044e-01  -7.4506454e-02   2.1182422e-02   6.7182076e-02
   2.6668109e+00  -1.9083044e-01  -7.4506454e-02   2.1182422e-02   6.7182076e-02
   2.6906548e+00  -1.9251484e-01  -8.3658539e-02   2.9726312e-02  -9.8494818e-02
   2.7134390e+00  -1.9251484e-01  -8.3658539e-02   2.9726312e-02  -9.8494818e-02
   2.7362067e+00  -1.8775275e-01  -1.0494562e-01   2.4815818e-02  -1.1975490e-01
   2.7585749e+00  -1.8775275e-01  -1.0494562e-01   2.4815818e-02  -1.1975490e-01
   2.7809516e+00  -1.9331111e-01  -1.1022958e-01   2.6008443e-03   8.1644713e-02
   2.8055058e+00  -1.9331111e-01  -1.1022958e-01   2.6008443e-03   8.1644713e-02
   2.8294495e+00  -1.9402000e-01  -1.2435880e-01  -1.1372323e-02  -6.5841445e-02
   2.8535275e+00  -1.9402000e-01  -1.2435880e-01  -1.1372323e-02  -6.5841445e-02
   2.8778963e+00  -1.8752836e-01  -1.3507539e-01  -9.9473251e-03  -5.7814553e-02
   2.9019361e+00  -1.8752836e-01  -1.3507539e-01  -9.9473251e-03  -5.7814553e-02
   2.9268231e+00  -1.8752836e-01  -1.3507539e-01  -9.9473251e-03  -5.7814553e-02
   2.9519115e+00  -1.6887002e-01  -1.4877090e-01   1.7774384e-02  -3.1249682e-02
   2.9764474e+00  -1.6887002e-01  -1.4877090e-01   1.7774384e-02  -3.1249682e-02
   3.0011614e+00  -1.5814757e-01  -1.5567377e-01   3.4116734e-02   1.2273312e-01
   3.0261802e+00  -1.5814757e-01  -1.5567377e-01   3.4116734e-02   1.2273312e-01
   3.0503001e+00  -1.5064578e-01  -1.5612018e-01   1.6441550e-02  -8.1881354e-04
   3.0747134e+00  -1.5064578e-01  -1.5612018e-01   1.6441550e-02  -8.1881354e-04
   3.0996873e+00  -1.2089804e-01  -1.5498206e-01  -1.7749730e-03  -1.2046389e-01
   3.1245987e+00  -1.2089804e-01  -1.5498206e-01  -1.7749730e-03  -1.2046389e-01
   3.1490631e+00  -9.5857330e-02  -1.4828475e-01  -2.8833669e-02   1.4032409e-01
   3.1731267e+00  -9.5857330e-02  -1.4828475e-01  -2.8833669e-02   1.4032409e-01
   3.1971732e+00  -8.2393795e-02  -1.6015427e-01  -1.3125314e-02  -1.8978334e-01
   3.2221493e+00  -8.2393795e-02  -1.6015427e-01  -1.3125314e-02  -1.8978334e-01
   3.2470010e+00  -6.2633112e-02  -1.6576830e-01   1.2486521e-02  -4.2785863e-02
   3.2714116e+00  -6.2633112e-02  -1.6576830e-01   1.2486521e-02  -4.2785863e-02
   3.2954792e+00  -3.9744899e-02  -1.6783009e-01   2.8263820e-02  -8.5584342e-02
   3.3198136e+00  -3.9744899e-02  -1.6783009e-01   2.8263820e-02  -8.5584342e-02
   3.3453678e+00  -1.0518740e-02  -1.7822385e-01   4.1869033e-02  -4.4660975e-02
   3.3692739e+00  -1.0518740e-02  -1.7822385e-01   4.1869033e-02  -4.4660975e-02
   3.3928964e+00   6.1931582e-03  -1.8188424e-01   1.5023107e-02  -1.6781998e-01
   3.4171553e+00   6.1931582e-03  -1.8188424e-01   1.5023107e-02  -1.6781998e-01
   3.4408317e+00   2.3122286e-02  -1.8997444e-01   2.3691696e-03  -9.4550674e-02
   3.4650140e+00   2.3122286e-02  -1.8997444e-01   2.3691696e-03  -9.4550674e-02
   3.4887785e+00   3.4033060e-02  -1.8601432e-01  -2.0269696e-02  -2.2618036e-03
   3.5131764e+00   3.4033060e-02  -1.8601432e-01  -2.0269696e-02  -2.2618036e-03
   3.5380071e+00   4.5062888e-02  -1.7779297e-01  -1.9741333e-03   3.2711396e-02
   3.5623248e+00   4.5062888e-02  -1.7779297e-01  -1.9741333e-03   3.2711396e-02
   3.5874175e+00   5.6144245e-02  -1.7604552e-01   6.2978896e-04   3.2711396e-02
   3.6118933e+00   5.6144245e-02  -1.7604552e-01   6.2978896e-04   3.2711396e-02
   3.6362335e+00   5.3520676e-02  -1.6989784e-01   1.1295028e-02   1.9984626e-01
   3.6605242e+00   5.3520676e-02  -1.6989784e-01   1.1295028e-02   1.9984626e-01
   3.6853711e+00   4.2681590e-02  -1.7440595e-01   1.8708143e-02   1.5487801e-01
   3.7093143e+00   4.2681590e-02  -1.7440595e-01   1.8708143e-02   1.5487801e-01
   3.7306404e+00   4.2681590e-02  -1.7440595e-01   1.8708143e-02   1.5487801e-01
   3.7522551e+00   2.9555930e-02  -1.7708094e-01   4.7309925e-03   3.4892857e-03
   3.7736273e+00   2.9555930e-02  -1.7708094e-01   4.7309925e-03   3.4892857e-03
   3.7964226e+00   2.1128943e-02  -1.6995147e-01  -3.0526740e-03  -5.9940087e-02
   3.8201672e+00   2.1128943e-02  -1.6995147e-01  -3.0526740e-03  -5.9940087e-02
   3.8437788e+00  -1.0509829e-02  -1.6521414e-01  -2.9486241e-03   7.3717748e-02
   3.8677392e+00  -1.0509829e-02  -1.6521414e-01  -2.9486241e-03   7.3717748e-02
   3.8917838e+00  -2.7907277e-02  -1.5830375e-01   7.0354445e-03  -4.9856621e-02
   3.9157619e+00  -2.7907277e-02  -1.5830375e-01   7.0354445e-03  -4.9856621e-02
   3.9399735e+00  -4.5449384e-02  -1.5769020e-01   2.6528586e-03  -2.4344441e-02
   3.9640476e+00  -4.5449384e-02  -1.5769020e-01   2.6528586e-03  -2.4344441e-02
   3.9881084e+00  -8.0754578e-02  -1.5308963e-01   1.2493084e-02   3.3088348e-02
   4.0120874e+00  -8.0754578e-02  -1.5308963e-01   1.2493084e-02   3.3088348e-02
   4.0362064e+00  -1.0071105e-01  -1.5030168e-01   1.6782662e-02   3.7346730e-02
   4.0603834e+00  -1.0071105e-01  -1.5030168e-01   1.6782662e-02   3.7346730e-02
   4.0855733e+00  -1.2301049e-01  -1.3068819e-01   5.3334832e-03  -9.2247053e-02
   4.1096534e+00  -1.2301049e-01  -1.3068819e-01   5.3334832e-03  -9.2247053e-02
   4.1340137e+00  -1.4369480e-01  -1.0492165e-01  -6.2984396e-03  -7.1626020e-02
   4.1581470e+00  -1.4369480e-01  -1.0492165e-01  -6.2984396e-03  -7.1626020e-02
   4.1825289e+00  -1.5138568e-01  -9.6582226e-02   1.2927412e-03  -1.4231648e-03
   4.2074417e+00  -1.5138568e-01  -9.6582226e-02   1.2927412e-03  -1.4231648e-03
   4.2315415e+00  -1.5720722e-01  -9.3549453e-02  -5.8001028e-03  -4.0985929e-02
   4.2556525e+00  -1.5720722e-01  -9.3549453e-02  -5.8001028e-03  -4.0985929e-02
   4.2798724e+00  -1.5828072e-01  -8.9447260e-02   9.1723613e-03   7.2525746e-03
   4.3046567e+00  -1.5828072e-01  -8.9447260e-02   9.1723613e-03   7.2525746e-03
   4.3286537e+00  -1.5828072e-01  -8.9447260e-02   9.1723613e-03   7.2525746e-03
   4.3531183e+00  -1.5872256e-01  -8.6931154e-02   2.3006432e-02   7.7166472e-02
   4.3770425e+00  -1.5605921e-01  -8.4887393e-02   9.9376813e-03   1.8046696e-01
   4.4011501e+00  -1.5605921e-01  -8.4887393e-02   9.9376813e-03   1.8046696e-01
   4.4258679e+00  -1.5605921e-01  -8.4887393e-02   9.9376813e-03   1.8046696e-01
   4.4499007e+00  -1.5582164e-01  -8.0660827e-02   1.6512893e-02   5.7403192e-02
   4.4754276e+00  -1.5428506e-01  -8.0075979e-02   4.8307125e-03   7.3000719e-03
   4.4997029e+00  -1.5428506e-01  -8.0075979e-02   4.8307125e-03   7.3000719e-03
   4.5259821e+00  -1.5428506e-01  -8.0075979e-02   4.8307125e-03   7.3000719e-03
   4.5495747e+00  -1.4420661e-01  -7.1691975e-02   6.9650845e-03  -5.4500118e-02
   4.5735755e+00  -1.4420661e-01  -7.1691975e-02   6.9650845e-03  -5.4500118e-02
   4.5992657e+00  -1.3727066e-01  -6.0166508e-02  -4.1070478e-03   2.0873960e-02
   4.6256612e+00  -1.3727066e-01  -6.0166508e-02  -4.1070478e-03   2.0873960e-02
   4.6503326e+00  -1.2154181e-01  -6.5688163e-02  -1.5113945e-03  -1.0672823e-02
   4.6744665e+00  -1.2154181e-01  -6.5688163e-02  -1.5113945e-03  -1.0672823e-02
   4.6987749e+00  -1.1911399e-01  -6.0292970e-02   2.7219197e-03  -8.7534809e-02
   4.7211927e+00  -1.1911399e-01  -6.0292970e-02   2.7219197e-03  -8.7534809e-02
   4.7425087e+00  -1.0635453e-01  -5.8623932e-02   1.1760591e-03  -7.2368987e-03
   4.7638491e+00  -1.0635453e-01  -5.8623932e-02   1.1760591e-03  -7.2368987e-03
   4.7857025e+00  -9.1208510e-02  -4.4836022e-02   5.4728391e-04   1.2706308e-01
   4.8094707e+00  -9.1208510e-02  -4.4836022e-02   5.4728391e-04   1.2706308e-01
   4.8335216e+00  -6.8909049e-02  -4.0659998e-02   6.2570134e-03   8.7273849e-02
   4.8571331e+00  -6.8909049e-02  -4.0659998e-02   6.2570134e-03   8.7273849e-02
   4.8811451e+00  -5.4065175e-02  -3.2229953e-02  -3.5977152e-03  -2.0199318e-01
   4.9058813e+00  -5.4065175e-02  -3.2229953e-02  -3.5977152e-03  -2.0199318e-01
   4.9303349e+00  -4.5315731e-02  -2.7274970e-02  -1.0254604e-03   8.7564578e-03
   4.9546533e+00  -4.5315731e-02  -2.7274970e-02  -1.0254604e-03   8.7564578e-03
   4.9786669e+00  -3.5195298e-02  -2.9165788e-02  -7.6287976e-03  -7.8692511e-02
   5.0037781e+00  -3.5195298e-02  -2.9165788e-02  -7.6287976e-03  -7.8692511e-02
   5.0279227e+00  -3.5195298e-02  -2.9165788e-02  -7.6287976e-03  -7.8692511e-02
   5.0526098e+00  -2.8186608e-02  -3.4767602e-02   8.3780661e-03  -6.6875546e-04
   5.0774397e+00  -2.8186608e-02  -3.4767602e-02   8.3780661e-03  -6.6875546e-04
   5.1028347e+00  -2.4020856e-02  -3.1193651e-02   8.3528794e-03   6.4268877e-03
   5.1274549e+00  -2.6908211e-02  -2.8145630e-02   7.6113809e-03   8.5354624e-02
   5.1515120e+00  -2.6908211e-02  -2.8145630e-02   7.6113809e-03   8.5354624e-02
   5.1763047e+00  -2.6908211e-02  -2.8145630e-02   7.6113809e-03   8.5354624e-02
   5.1999801e+00  -2.6394026e-02  -3.7783183e-02  -4.2599533e-04   1.0450744e-01
   5.2215652e+00  -2.6394026e-02  -3.7783183e-02  -4.2599533e-04   1.0450744e-01
   5.2430656e+00  -2.2823805e-02  -3.4400642e-02  -6.4513208e-03  -1.5254718e-02
   5.2648866e+00  -2.2823805e-02  -3.4400642e-02  -6.4513208e-03  -1.5254718e-02
   5.2881927e+00  -2.8075384e-02  -4.9078334e-02  -9.6851233e-03   6.2218763e-02
   5.3119510e+00  -2.8075384e-02  -4.9078334e-02  -9.6851233e-03   6.2218763e-02
   5.3359273e+00  -4.2322949e-02  -5.6839641e-02   1.0458115e-03   5.8884737e-02
   5.3605495e+00  -4.2322949e-02  -5.6839641e-02   1.0458115e-03   5.8884737e-02
   5.3857080e+00  -5.1239125e-02  -6.0059093e-02  -1.2190809e-03  -1.3989238e-01
   5.4096753e+00  -5.1239125e-02  -6.0059093e-02  -1.2190809e-03  -1.3989238e-01
   5.4339545e+00  -5.0689206e-02  -6.2691346e-02  -4.2663713e-04   3.3119326e-02
   5.4577771e+00  -5.0689206e-02  -6.2691346e-02  -4.2663713e-04   3.3119326e-02
   5.4819729e+00  -6.0844090e-02  -5.4271072e-02  -4.1048978e-03  -9.0767907e-02
   5.5066221e+00  -6.0844090e-02  -5.4271072e-02  -4.1048978e-03  -9.0767907e-02
   5.5305207e+00  -7.1457312e-02  -5.7829879e-02   2.6934147e-03   3.5411529e-02
   5.5550249e+00  -7.1457312e-02  -5.7829879e-02   2.6934147e-03   3.5411529e-02
   5.5786484e+00  -7.1457312e-02  -5.7829879e-02   2.6934147e-03   3.5411529e-02
   5.6032687e+00  -8.5528590e-02  -6.6595301e-02  -7.4410057e-03  -1.4019144e-02
   5.6281326e+00  -8.5528590e-02  -6.6595301e-02  -7.4410057e-03  -1.4019144e-02
   5.6527621e+00  -9.1586053e-02  -6.6336274e-02   1.2090974e-03   9.0591805e-02
   5.6770957e+00  -9.1586053e-02  -6.6336274e-02   1.2090974e-03   9.0591805e-02
   5.7012283e+00  -1.0685392e-01  -6.6228293e-02  -1.3118942e-02   3.6833637e-02
   5.7233992e+00  -1.0685392e-01  -6.6228293e-02  -1.3118942e-02   3.6833637e-02
   5.7448321e+00  -1.1981679e-01  -6.4033359e-02  -5.3247786e-03   2.5649187e-02
   5.7662507e+00  -1.1981679e-01  -6.4033359e-02  -5.3247786e-03   2.5649187e-02
   5.7882782e+00  -1.2582581e-01  -6.4873323e-02   3.6404096e-03   4.0975701e-02
   5.8118527e+00  -1.2582581e-01  -6.4873323e-02   3.6404096e-03   4.0975701e-02
   5.8358381e+00  -1.2735729e-01  -4.7510304e-02  -2.4821311e-03   2.1129432e-01
   5.8598724e+00  -1.2735729e-01  -4.7510304e-02  -2.4821311e-03   2.1129432e-01
   5.8840578e+00  -1.2610123e-01  -3.5938732e-02   1.1875546e-03   9.3639309e-02
   5.9077985e+00  -1.2610123e-01  -3.5938732e-02   1.1875546e-03   9.3639309e-02
   5.9322406e+00  -1.3180014e-01  -1.8698860e-02  -4.5484127e-03   4.8462081e-02
   5.9567734e+00  -1.3180014e-01  -1.8698860e-02  -4.5484127e-03   4.8462081e-02
   5.9808461e+00  -1.3065772e-01  -1.2518689e-02   1.8258649e-03   1.2369952e-01
   6.0058624e+00  -1.3065772e-01  -1.2518689e-02   1.8258649e-03   1.2369952e-01
   6.0298475e+00  -1.4290284e-01  -7.1117664e-03   6.3858082e-05  -1.7349978e-02
   6.0539008e+00  -1.4290284e-01  -7.1117664e-03   6.3858082e-05  -1.7349978e-02
   6.0778572e+00  -1.3325037e-01   3.7550053e-03  -8.2631473e-04  -1.9357903e-01
   6.1020326e+00  -1.3325037e-01   3.7550053e-03  -8.2631473e-04  -1.9357903e-01
   6.1267386e+00  -1.3325037e-01   3.7550053e-03  -8.2631473e-04  -1.9357903e-01
   6.1523648e+00  -1.2740748e-01   8.3483150e-03  -3.8459210e-03  -1.6643267e-01
   6.1761861e+00  -1.3197477e-01   1.5784528e-02   4.3677367e-04   4.3266791e-02
   6.2006676e+00  -1.3197477e-01   1.5784528e-02   4.3677367e-04   4.3266791e-02
   6.2255677e+00  -1.3197477e-01   1.5784528e-02   4.3677367e-04   4.3266791e-02
   6.2497729e+00  -1.3099216e-01   2.2537464e-02  -1.0840616e-02  -1.2975089e-01
   6.2749730e+00  -1.2794672e-01   2.5705533e-02  -2.0651065e-03  -7.1319541e-02
   6.2994353e+00  -1.2794672e-01   2.5705533e-02  -2.0651065e-03  -7.1319541e-02
   6.3237912e+00  -1.2794672e-01   2.5705533e-02  -2.0651065e-03  -7.1319541e-02
   6.3483434e+00  -1.3178191e-01   2.7956171e-02  -6.9743483e-03   4.0473771e-02
   6.3723451e+00  -1.3178191e-01   2.7956171e-02  -6.9743483e-03   4.0473771e-02
   6.3971820e+00  -1.2386099e-01   3.5979137e-02  -8.6417589e-03   5.9351764e-02
   6.4214618e+00  -1.2386099e-01   3.5979137e-02  -8.6417589e-03   5.9351764e-02
   6.4461948e+00  -1.1787950e-01   5.1405031e-02  -2.1781638e-04  -1.7603175e-02
   6.4704567e+00  -1.1787950e-01   5.1405031e-02  -2.1781638e-04  -1.7603175e-02
   6.4945912e+00  -1.0639667e-01   6.8871520e-02  -1.1504262e-03  -4.5683462e-02
   6.5189220e+00  -1.0639667e-01   6.8871520e-02  -1.1504262e-03  -4.5683462e-02
   6.5436472e+00  -9.4701365e-02   7.9866379e-02   3.1997278e-04   9.8906268e-02
   6.5674831e+00  -9.4701365e-02   7.9866379e-02   3.1997278e-04   9.8906268e-02
   6.5916554e+00  -9.0475075e-02   8.0855109e-02   8.1839267e-04   9.7276981e-02
   6.6163434e+00  -9.0475075e-02   8.0855109e-02   8.1839267e-04   9.7276981e-02
   6.6405177e+00  -7.4846402e-02   9.0348378e-02   5.1132655e-03  -5.0415928e-02
   6.6652226e+00  -7.4846402e-02   9.0348378e-02   5.1132655e-03  -5.0415928e-02
   6.6889363e+00  -6.7508221e-02   8.1798181e-02   5.3973566e-04   2.9488894e-02
   6.7122008e+00  -6.7508221e-02   8.1798181e-02   5.3973566e-04   2.9488894e-02
   6.7335520e+00  -5.1853888e-02   7.7751428e-02  -1.3112455e-02  -3.5500304e-03
   6.7550609e+00  -5.1853888e-02   7.7751428e-02  -1.3112455e-02  -3.5500304e-03
   6.7769403e+00  -4.3483064e-02   7.3743112e-02  -7.0761773e-03  -1.1472860e-01
   6.8008934e+00  -4.3483064e-02   7.3743112e-02  -7.0761773e-03  -1.1472860e-01
   6.8257217e+00  -4.3483064e-02   7.3743112e-02  -7.0761773e-03  -1.1472860e-01
   6.8497751e+00  -4.5760684e-02   8.0461353e-02  -7.8962576e-03  -9.1259982e-02
   6.8742545e+00  -4.5760684e-02   8.0461353e-02  -7.8962576e-03  -9.1259982e-02
   6.8989068e+00  -3.4027450e-02   7.5255036e-02   2.1988770e-03  -8.3013606e-02
   6.9235134e+00  -3.4027450e-02   7.5255036e-02   2.1988770e-03  -8.3013606e-02
   6.9477908e+00  -3.7808597e-02   6.7171045e-02   8.1826262e-03  -1.1419578e-01
   6.9718703e+00  -3.7808597e-02   6.7171045e-02   8.1826262e-03  -1.1419578e-01
   6.9961826e+00  -3.9204739e-02   6.5854572e-02   2.8314968e-03  -2.4676969e-02
   7.0203313e+00  -3.9204739e-02   6.5854572e-02   2.8314968e-03  -2.4676969e-02
   7.0451682e+00  -3.8979422e-02   5.2470949e-02  -1.1556042e-02   3.1059032e-02
   7.0688317e+00  -3.8979422e-02   5.2470949e-02  -1.1556042e-02   3.1059032e-02
   7.0929022e+00  -3.7865061e-02   6.0863350e-02  -1.1774464e-02   2.2153561e-02
   7.1174505e+00  -3.7865061e-02   6.0863350e-02  -1.1774464e-02   2.2153561e-02
   7.1414988e+00  -2.4561541e-02   6.3939385e-02  -7.2092363e-03   3.9366504e-02
   7.1664067e+00  -2.4561541e-02   6.3939385e-02  -7.2092363e-03   3.9366504e-02
   7.1906874e+00  -2.6939252e-02   5.9692983e-02  -4.6189683e-03  -3.3798189e-02
   7.2149991e+00  -2.6939252e-02   5.9692983e-02  -4.6189683e-03  -3.3798189e-02
   7.2398162e+00  -2.6096165e-02   5.3402398e-02  -2.0715699e-03   7.3357055e-02
   7.2647837e+00  -2.6096165e-02   5.3402398e-02  -2.0715699e-03   7.3357055e-02
   7.2888323e+00  -2.0534171e-02   4.7020815e-02  -1.8391811e-03  -1.2451023e-01
   7.3129459e+00  -2.0534171e-02   4.7020815e-02  -1.8391811e-03  -1.2451023e-01
   7.3369431e+00  -2.1368541e-02   4.7596149e-02  -8.6917179e-03   6.2928998e-02
   7.3613247e+00  -2.1368541e-02   4.7596149e-02  -8.6917179e-03   6.2928998e-02
   7.3860736e+00  -9.9091427e-03   4.6335924e-02  -6.4273044e-03   2.4169273e-02
   7.4100257e+00  -9.9091427e-03   4.6335924e-02  -6.4273044e-03   2.4169273e-02
   7.4341282e+00  -9.9091427e-03   4.6335924e-02  -6.4273044e-03   2.4169273e-02
   7.4586376e+00  -1.5276525e-02   5.0442860e-02  -8.0107264e-03   9.9823831e-02
   7.4829148e+00  -8.6586196e-03   5.3923879e-02  -9.5370747e-03   3.7215149e-02
   7.5068436e+00  -8.6586196e-03   5.3923879e-02  -9.5370747e-03   3.7215149e-02
   7.5306220e+00  -8.6586196e-03   5.3923879e-02  -9.5370747e-03   3.7215149e-02
   7.5556937e+00  -3.4100972e-03   5.3637397e-02  -1.0091842e-02   6.1576064e-02
   7.5797841e+00  -1.0649406e-02   6.0672626e-02  -1.0998539e-02   7.3806539e-02
   7.6045867e+00  -1.0649406e-02   6.0672626e-02  -1.0998539e-02   7.3806539e-02
   7.6286416e+00  -1.0649406e-02   6.0672626e-02  -1.0998539e-02   7.3806539e-02
   7.6531295e+00  -4.1707866e-03   4.5007739e-02  -2.5411401e-04  -5.2064539e-02
   7.6772610e+00  -1.0480224e-02   3.4775630e-02   2.7281542e-03  -1.2527264e-01
   7.7006647e+00  -1.0480224e-02   3.4775630e-02   2.7281542e-03  -1.2527264e-01
   7.7229745e+00  -1.0480224e-02   3.4775630e-02   2.7281542e-03  -1.2527264e-01
   7.7443036e+00   6.9101539e-04   3.5994060e-02  -1.1004342e-03   8.8188100e-02
   7.7657107e+00   6.9101539e-04   3.5994060e-02  -1.1004342e-03   8.8188100e-02
   7.7882768e+00   9.7352574e-03   2.4028379e-02  -7.5931661e-03   6.6332119e-02
   7.8130003e+00   9.7352574e-03   2.4028379e-02  -7.5931661e-03   6.6332119e-02
   7.8371605e+00  -4.5606433e-03   2.7483467e-02  -1.4316574e-02   6.6332119e-02
   7.8610838e+00  -4.5606433e-03   2.7483467e-02  -1.4316574e-02   6.6332119e-02
   7.8857732e+00  -1.2182858e-02   1.8406410e-02  -3.6920789e-03   1.4677495e-01
   7.9095673e+00  -1.2182858e-02   1.8406410e-02  -3.6920789e-03   1.4677495e-01
   7.9341709e+00  -1.5722575e-02   1.0066096e-02   4.0670531e-04   1.3327755e-01
   7.9579558e+00  -1.5722575e-02   1.0066096e-02   4.0670531e-04   1.3327755e-01
   7.9818410e+00  -2.3318136e-02  -3.3599988e-04  -2.7536761e-04   2.0922456e-01
   8.0065819e+00  -2.3318136e-02  -3.3599988e-04  -2.7536761e-04   2.0922456e-01
   8.0306974e+00  -2.3318136e-02  -3.3599988e-04  -2.7536761e-04   2.0922456e-01
   8.0558805e+00  -3.1358972e-02  -8.2444120e-03   3.9783893e-03  -5.2729240e-02
   8.0798877e+00  -3.9714515e-02  -1.7488496e-02  -1.5465165e-02  -1.5450878e-02
   8.1039406e+00  -3.9714515e-02  -1.7488496e-02  -1.5465165e-02  -1.5450878e-02
   8.1278598e+00  -3.9714515e-02  -1.7488496e-02  -1.5465165e-02  -1.5450878e-02
   8.1526800e+00  -4.7630753e-02  -6.7085507e-03  -8.4961001e-03   6.7606571e-03
   8.1762717e+00  -6.2548362e-02   3.4491902e-03  -3.7569162e-03  -6.9481366e-02
   8.1998015e+00  -6.2548362e-02   3.4491902e-03  -3.7569162e-03  -6.9481366e-02
   8.2241772e+00  -6.2548362e-02   3.4491902e-03  -3.7569162e-03  -6.9481366e-02
   8.2483771e+00  -5.2592948e-02   7.2312159e-03  -3.9271680e-03   2.3570735e-02
   8.2724271e+00  -5.2592948e-02   7.2312159e-03  -3.9271680e-03   2.3570735e-02
   8.2973288e+00  -5.4323848e-02   6.1783781e-03   8.2942732e-03  -1.4324811e-01
   8.3212602e+00  -5.4323848e-02   6.1783781e-03   8.2942732e-03  -1.4324811e-01
   8.3463895e+00  -5.2364793e-02   1.0411500e-02  -5.6016548e-03  -6.5655786e-02
   8.3704636e+00  -5.2364793e-02   1.0411500e-02  -5.6016548e-03  -6.5655786e-02
   8.3945094e+00  -4.3411601e-02   1.9678010e-02  -2.4527344e-03  -7.5776387e-02
   8.4185635e+00  -4.3411601e-02   1.9678010e-02  -2.4527344e-03  -7.5776387e-02
   8.4426168e+00  -4.2008448e-02   2.8699469e-02  -1.0784032e-02  -2.1211604e-01
   8.4677402e+00  -4.2008448e-02   2.8699469e-02  -1.0784032e-02  -2.1211604e-01
   8.4914900e+00  -3.9298676e-02   3.5151795e-02  -1.8764529e-02  -3.1125311e-02
   8.5158192e+00  -3.9298676e-02   3.5151795e-02  -1.8764529e-02  -3.1125311e-02
   8.5400909e+00  -4.2372372e-02   3.7131317e-02  -9.6946051e-03   2.4498481e-02
   8.5652965e+00  -4.2372372e-02   3.7131317e-02  -9.6946051e-03   2.4498481e-02
   8.5892846e+00  -4.0691551e-02   2.5187030e-02   7.9557591e-05   3.4299284e-02
   8.6130637e+00  -4.0691551e-02   2.5187030e-02   7.9557591e-05   3.4299284e-02
   8.6371781e+00  -3.7424818e-02   2.1333814e-02   2.1288959e-02   8.6862309e-03
   8.6615281e+00  -3.7424818e-02   2.1333814e-02   2.1288959e-02   8.6862309e-03
   8.6864635e+00  -3.6682911e-02   1.6945180e-02   1.3431309e-02   1.3650952e-01
   8.7097046e+00  -3.6682911e-02   1.6945180e-02   1.3431309e-02   1.3650952e-01
   8.7312447e+00  -3.1523630e-02   2.1574166e-02  -1.6392363e-02   1.5882132e-01
   8.7524496e+00  -3.1523630e-02   2.1574166e-02  -1.6392363e-02   1.5882132e-01
   8.7739698e+00  -3.1523630e-02   2.1574166e-02  -1.6392363e-02   1.5882132e-01
   8.7965353e+00  -2.5669813e-02   1.2577475e-02  -1.5693676e-02  -1.6486105e-01
   8.8209268e+00  -2.5669813e-02   1.2577475e-02  -1.5693676e-02  -1.6486105e-01
   8.8454743e+00  -2.3731265e-02   1.3773161e-02  -2.9720701e-02  -6.8667299e-02
   8.8692352e+00  -2.3731265e-02   1.3773161e-02  -2.9720701e-02  -6.8667299e-02
   8.8928947e+00  -1.7642083e-02   1.2778832e-02  -9.3724672e-03   3.2202902e-02
   8.9164157e+00  -1.7642083e-02   1.2778832e-02  -9.3724672e-03   3.2202902e-02
   8.9399916e+00   3.1685757e-03   7.4581243e-03   5.7242047e-03   3.4993657e-02
   8.9642577e+00   3.1685757e-03   7.4581243e-03   5.7242047e-03   3.4993657e-02
   8.9880337e+00   1.3264287e-02  -2.2522053e-03   1.6213750e-02   1.3808550e-02
   9.0120774e+00   1.3264287e-02  -2.2522053e-03   1.6213750e-02   1.3808550e-02
   9.0367169e+00   3.4665968e-02  -1.6221758e-02   1.0701833e-02   9.6044603e-02
   9.0611326e+00   3.4665968e-02  -1.6221758e-02   1.0701833e-02   9.6044603e-02
   9.0866057e+00   4.0762719e-02  -2.6021188e-02  -1.0526709e-02   3.3221563e-02
   9.1108500e+00   4.0762719e-02  -2.6021188e-02  -1.0526709e-02   3.3221563e-02
   9.1358588e+00   5.4423906e-02  -3.3454098e-02  -8.9863762e-03   2.9344502e-02
   9.1598250e+00   5.4423906e-02  -3.3454098e-02  -8.9863762e-03   2.9344502e-02
   9.1851054e+00   5.5960082e-02  -3.9755154e-02  -2.5319362e-02  -8.9662152e-02
   9.2093282e+00   5.5960082e-02  -3.9755154e-02  -2.5319362e-02  -8.9662152e-02
   9.2352586e+00   6.5970734e-02  -4.4304527e-02  -1.8871088e-02   1.3287113e-01
   9.2595086e+00   6.5970734e-02  -4.4304527e-02  -1.8871088e-02   1.3287113e-01
   9.2838552e+00   7.8902639e-02  -5.5292908e-02  -5.2428916e-03   8.5886352e-02
   9.3078019e+00   7.8902639e-02  -5.5292908e-02  -5.2428916e-03   8.5886352e-02
   9.3318164e+00   8.2080491e-02  -6.5758467e-02   2.2671269e-02   9.9524643e-02
   9.3556708e+00   8.2080491e-02  -6.5758467e-02   2.2671269e-02   9.9524643e-02
   9.3794815e+00   8.4877700e-02  -7.1216330e-02   1.9425321e-02   1.0450296e-01
   9.4041602e+00   8.4877700e-02  -7.1216330e-02   1.9425321e-02   1.0450296e-01
   9.4283885e+00   8.4877700e-02  -7.1216330e-02   1.9425321e-02   1.0450296e-01
   9.4531910e+00   9.3111917e-02  -6.8498753e-02  -1.0022331e-02   8.2926036e-02
   9.4779964e+00   8.8823572e-02  -6.9934018e-02  -1.9332416e-02   3.8534847e-02
   9.5025750e+00   8.8823572e-02  -6.9934018e-02  -1.9332416e-02   3.8534847e-02
   9.5273139e+00   8.8823572e-02  -6.9934018e-02  -1.9332416e-02   3.8534847e-02
   9.5522053e+00   9.1280326e-02  -7.2523676e-02  -3.0271752e-02   7.3401671e-03
   9.5772167e+00   9.1484979e-02  -8.3125360e-02  -1.1121305e-02   5.7652373e-02
   9.6016715e+00   9.1484979e-02  -8.3125360e-02  -1.1121305e-02   5.7652373e-02
   9.6269420e+00   9.1484979e-02  -8.3125360e-02  -1.1121305e-02   5.7652373e-02
   9.6528521e+00   8.8857740e-02  -8.6093619e-02   3.8531800e-03  -1.4162033e-01
   9.6770199e+00   8.8793956e-02  -7.9980478e-02   4.9671624e-03  -8.1802162e-02
   9.7007857e+00   8.8793956e-02  -7.9980478e-02   4.9671624e-03  -8.1802162e-02
   9.7232652e+00   8.8793956e-02  -7.9980478e-02   4.9671624e-03  -8.1802162e-02
   9.7447235e+00   7.7860110e-02  -7.5594932e-02   1.5198191e-02  -5.9967534e-02
   9.7661906e+00   7.7860110e-02  -7.5594932e-02   1.5198191e-02  -5.9967534e-02
   9.7884545e+00   6.7268319e-02  -5.7544574e-02  -6.5000886e-03  -3.4502355e-02
   9.8131295e+00   6.7268319e-02  -5.7544574e-02  -6.5000886e-03  -3.4502355e-02
   9.8371513e+00   6.7906477e-02  -4.3575853e-02  -1.3338667e-02  -1.0774826e-01
   9.8615590e+00   6.7906477e-02  -4.3575853e-02  -1.3338667e-02  -1.0774826e-01
   9.8863519e+00   5.4076977e-02  -2.0733532e-02  -2.5171814e-02   2.8576558e-02
   9.9103364e+00   5.4076977e-02  -2.0733532e-02  -2.5171814e-02   2.8576558e-02
   9.9349957e+00   5.4076977e-02  -2.0733532e-02  -2.5171814e-02   2.8576558e-02
   9.9601251e+00   5.1456757e-02  -4.2965743e-03  -8.3175655e-03  -1.1943548e-02
   9.9851577e+00   5.4727614e-02   4.5724749e-03   3.4878317e-03  -2.8977710e-02
   1.0008901e+01   5.4727614e-02   4.5724749e-03   3.4878317e-03  -2.8977710e-02
   1.0032925e+01   4.7998827e-02   3.0443644e-02   8.8715041e-03  -1.2251701e-02
   1.0056699e+01   4.7998827e-02   3.0443644e-02   8.8715041e-03  -1.2251701e-02
   1.0081049e+01   4.7023438e-02   5.0080493e-02   1.2322028e-02   8.3896161e-02
   1.0105350e+01   4.7023438e-02   5.0080493e-02   1.2322028e-02   8.3896161e-02
   1.0130011e+01   5.6912325e-02   5.2164022e-02   1.7050871e-03   2.2815870e-02
   1.0154819e+01   5.6912325e-02   5.2164022e-02   1.7050871e-03   2.2815870e-02
   1.0178661e+01   4.5307420e-02   6.8225577e-02  -1.2759753e-02   9.8110064e-03
   1.0204039e+01   4.5307420e-02   6.8225577e-02  -1.2759753e-02   9.8110064e-03
   1.0228251e+01   5.1156532e-02   7.8741938e-02  -1.5971215e-02  -3.7810568e-02
   1.0252639e+01   5.1156532e-02   7.8741938e-02  -1.5971215e-02  -3.7810568e-02
   1.0276719e+01   5.1156532e-02   7.8741938e-02  -1.5971215e-02  -3.7810568e-02
   1.0300893e+01   5.1230766e-02   9.7773679e-02  -1.2402793e-02   1.0391428e-01
   1.0326121e+01   5.1230766e-02   9.7773679e-02  -1.2402793e-02   1.0391428e-01
   1.0350132e+01   5.5701904e-02   1.0652563e-01  -4.3457090e-05  -1.2542997e-01
   1.0374489e+01   5.5701904e-02   1.0652563e-01  -4.3457090e-05  -1.2542997e-01
   1.0399276e+01   5.1524982e-02   1.1082690e-01   1.4023436e-02   4.8306647e-03
   1.0424773e+01   5.1524982e-02   1.1082690e-01   1.4023436e-02   4.8306647e-03
   1.0449066e+01   3.7287444e-02   1.2109272e-01   8.4397756e-03  -4.9892203e-02
   1.0474030e+01   3.7287444e-02   1.2109272e-01   8.4397756e-03  -4.9892203e-02
   1.0498330e+01   4.5985293e-02   1.2823337e-01  -9.4854127e-04  -2.3284976e-02
   1.0523309e+01   4.5985293e-02   1.2823337e-01  -9.4854127e-04  -2.3284976e-02
   1.0548556e+01   3.6382094e-02   1.4518674e-01  -2.1854686e-02  -9.0846060e-03
   1.0572795e+01   3.6382094e-02   1.4518674e-01  -2.1854686e-02  -9.0846060e-03
   1.0597373e+01   3.8429927e-02   1.5273298e-01  -2.0530831e-02   1.4459383e-02
   1.0621462e+01   3.8429927e-02   1.5273298e-01  -2.0530831e-02   1.4459383e-02
   1.0646497e+01   5.3811625e-02   1.4848134e-01  -1.6001141e-02   3.8902444e-02
   1.0670187e+01   5.3811625e-02   1.4848134e-01  -1.6001141e-02   3.8902444e-02
   1.0693658e+01   5.2885219e-02   1.4468850e-01   9.5751351e-03  -1.5193635e-03
   1.0716028e+01   5.2885219e-02   1.4468850e-01   9.5751351e-03  -1.5193635e-03
   1.0737344e+01   6.0136247e-02   1.5105361e-01   2.4585139e-03   6.8592000e-02
   1.0758640e+01   6.0136247e-02   1.5105361e-01   2.4585139e-03   6.8592000e-02
   1.0780379e+01   6.5357409e-02   1.5197113e-01   1.2048416e-02   1.1461583e-01
   1.0803609e+01   6.5357409e-02   1.5197113e-01   1.2048416e-02   1.1461583e-01
   1.0827682e+01   6.7784160e-02   1.5635255e-01  -5.9926827e-03   2.0356014e-02
   1.0851458e+01   6.7784160e-02   1.5635255e-01  -5.9926827e-03   2.0356014e-02
   1.0875319e+01   6.7784160e-02   1.5635255e-01  -5.9926827e-03   2.0356014e-02
   1.0900190e+01   6.6615805e-02   1.4415553e-01  -9.9172713e-03   6.8430851e-02
   1.0925290e+01   6.6615805e-02   1.4415553e-01  -9.9172713e-03   6.8430851e-02
   1.0949832e+01   7.6268516e-02   1.2878565e-01  -1.6932368e-02   1.1775757e-01
   1.0973731e+01   6.6527769e-02   1.2314100e-01  -1.0547907e-02   8.3690317e-03
   1.0997796e+01   6.6527769e-02   1.2314100e-01  -1.0547907e-02   8.3690317e-03
   1.1021938e+01   6.6527769e-02   1.2314100e-01  -1.0547907e-02   8.3690317e-03
   1.1047452e+01   5.7422251e-02   1.1234023e-01   1.8353402e-03   7.5289141e-03
   1.1073591e+01   5.3659733e-02   1.0306690e-01   1.7013191e-03   2.3497681e-02
   1.1097718e+01   5.3659733e-02   1.0306690e-01   1.7013191e-03   2.3497681e-02
   1.1123129e+01   5.3659733e-02   1.0306690e-01   1.7013191e-03   2.3497681e-02
   1.1147333e+01   4.7686223e-02   9.0598300e-02   3.0325013e-03  -1.3430995e-01
   1.1171517e+01   4.7686223e-02   9.0598300e-02   3.0325013e-03  -1.3430995e-01
   1.1196726e+01   4.0915754e-02   7.6015525e-02  -2.7345782e-03  -2.3921285e-01
   1.1220917e+01   4.0915754e-02   7.6015525e-02  -2.7345782e-03  -2.3921285e-01
   1.1246209e+01   4.2613626e-02   6.5280065e-02   5.2901250e-03  -3.1189257e-01
   1.1271392e+01   4.2613626e-02   6.5280065e-02   5.2901250e-03  -3.1189257e-01
   1.1295288e+01   3.5164792e-02   5.1247105e-02   3.4532447e-03   2.9237677e-02
   1.1319583e+01   3.5164792e-02   5.1247105e-02   3.4532447e-03   2.9237677e-02
   1.1344117e+01   3.6923740e-02   4.6243232e-02  -7.7827186e-03  -1.5017726e-01
   1.1368016e+01   3.6923740e-02   4.6243232e-02  -7.7827186e-03  -1.5017726e-01
   1.1392309e+01   3.5817564e-02   3.1709317e-02  -5.6418572e-03   2.8559420e-02
   1.1416630e+01   3.5817564e-02   3.1709317e-02  -5.6418572e-03   2.8559420e-02
   1.1440681e+01   3.2124318e-02   1.9120840e-02  -3.6716224e-03   1.0900393e-02
   1.1465391e+01   3.2124318e-02   1.9120840e-02  -3.6716224e-03   1.0900393e-02
   1.1489395e+01   2.3143208e-02   1.3543956e-02   5.4506154e-04   2.9937384e-02
   1.1514084e+01   2.3143208e-02   1.3543956e-02   5.4506154e-04   2.9937384e-02
   1.1538105e+01   3.0214623e-02   1.3858718e-02   1.0083064e-02   1.1873505e-03
   1.1563356e+01   3.0214623e-02   1.3858718e-02   1.0083064e-02   1.1873505e-03
   1.1587647e+01   4.7032304e-02   1.3993455e-02   6.7061847e-03  -5.2734339e-02
   1.1611666e+01   4.7032304e-02   1.3993455e-02   6.7061847e-03  -5.2734339e-02
   1.1636335e+01   4.2113908e-02   1.4773770e-02  -7.8743026e-03   2.2391617e-02
   1.1660558e+01   4.2113908e-02   1.4773770e-02  -7.8743026e-03   2.2391617e-02
   1.1687245e+01   5.1807933e-02   1.8070685e-02  -1.1041334e-02   2.9705056e-02
   1.1710501e+01   5.1807933e-02   1.8070685e-02  -1.1041334e-02   2.9705056e-02
   1.1731971e+01   6.5222085e-02   2.6399057e-02  -2.4576408e-03   5.3457028e-03
   1.1753152e+01   6.5222085e-02   2.6399057e-02  -2.4576408e-03   5.3457028e-03
   1.1774702e+01   6.5222085e-02   2.6399057e-02  -2.4576408e-03   5.3457028e-03
   1.1798669e+01   8.1344448e-02   2.7927162e-02   4.4163326e-03   1.8339211e-02
   1.1823487e+01   8.1344448e-02   2.7927162e-02   4.4163326e-03   1.8339211e-02
   1.1848728e+01   9.1626987e-02   3.5434891e-02   3.1079438e-03  -6.8950625e-02
   1.1872749e+01   9.1626987e-02   3.5434891e-02   3.1079438e-03  -6.8950625e-02
   1.1896855e+01   1.0139791e-01   4.3881211e-02   3.3837047e-03   1.0505783e-01
   1.1920537e+01   1.0139791e-01   4.3881211e-02   3.3837047e-03   1.0505783e-01
   1.1945158e+01   1.1102969e-01   4.1233417e-02  -7.3222881e-03  -9.3402593e-03
   1.1968734e+01   1.1102969e-01   4.1233417e-02  -7.3222881e-03  -9.3402593e-03
   1.1992550e+01   1.1857875e-01   3.6584292e-02  -1.5747108e-02   1.2376174e-02
   1.2016646e+01   1.1857875e-01   3.6584292e-02  -1.5747108e-02   1.2376174e-02
   1.2040324e+01   1.1776621e-01   3.7420869e-02  -8.9152213e-03  -4.5771125e-02
   1.2064798e+01   1.1776621e-01   3.7420869e-02  -8.9152213e-03  -4.5771125e-02
   1.2088485e+01   1.1115199e-01   3.5045192e-02   1.9999689e-03   1.4586381e-01
   1.2112522e+01   1.1115199e-01   3.5045192e-02   1.9999689e-03   1.4586381e-01
   1.2136573e+01   1.1268192e-01   4.1925937e-02   2.2956126e-03   1.0667474e-01
   1.2160576e+01   1.1268192e-01   4.1925937e-02   2.2956126e-03   1.0667474e-01
   1.2185781e+01   1.0728357e-01   4.8474908e-02  -1.8599309e-03   1.5863070e-01
   1.2210101e+01   1.0728357e-01   4.8474908e-02  -1.8599309e-03   1.5863070e-01
   1.2234681e+01   1.0795951e-01   5.2978039e-02   9.4360148e-04   3.0168751e-02
   1.2259320e+01   1.0795951e-01   5.2978039e-02   9.4360148e-04   3.0168751e-02
   1.2283585e+01   1.0439433e-01   4.8840679e-02   5.0324248e-03   1.6699928e-01
   1.2307667e+01   1.0439433e-01   4.8840679e-02   5.0324248e-03   1.6699928e-01
   1.2331818e+01   1.0439433e-01   4.8840679e-02   5.0324248e-03   1.6699928e-01
   1.2356895e+01   8.7949447e-02   5.4065034e-02   4.7559100e-03  -8.3191152e-02
   1.2381186e+01   9.5012456e-02   6.4259097e-02   7.6987934e-03  -1.1938199e-02
   1.2405888e+01   9.5012456e-02   6.4259097e-02   7.6987934e-03  -1.1938199e-02
   1.2430181e+01   9.6134424e-02   5.1171269e-02   2.4005433e-03  -2.8239057e-02
   1.2454197e+01   9.6134424e-02   5.1171269e-02   2.4005433e-03  -2.8239057e-02
   1.2478537e+01   9.9537760e-02   3.9966993e-02   8.4458962e-03   3.7545788e-02
   1.2502509e+01   9.9537760e-02   3.9966993e-02   8.4458962e-03   3.7545788e-02
   1.2526834e+01   9.7726561e-02   3.6977381e-02  -7.7244453e-03   1.4660324e-02
   1.2551117e+01   9.7726561e-02   3.6977381e-02  -7.7244453e-03   1.4660324e-02
   1.2575290e+01   9.4068430e-02   3.3824429e-02   1.3552320e-03  -4.5868448e-02
   1.2600407e+01   9.4068430e-02   3.3824429e-02   1.3552320e-03  -4.5868448e-02
   1.2625219e+01   9.4068430e-02   3.3824429e-02   1.3552320e-03  -4.5868448e-02
   1.2650119e+01   9.3500413e-02   3.2647986e-02  -8.7133283e-03  -4.7479766e-02
   1.2674539e+01   9.3500413e-02   3.2647986e-02  -8.7133283e-03  -4.7479766e-02
   1.2699045e+01   8.8596001e-02   2.9882723e-02   1.5016488e-02  -1.1010585e-01
   1.2721548e+01   8.8596001e-02   2.9882723e-02   1.5016488e-02  -1.1010585e-01
   1.2743073e+01   8.4663555e-02   2.6795965e-02   7.9001775e-03  -1.7146228e-01
   1.2764406e+01   8.4663555e-02   2.6795965e-02   7.9001775e-03  -1.7146228e-01
   1.2786695e+01   8.6213574e-02   2.3647355e-02   6.4118770e-03  -2.8059653e-02
   1.2810826e+01   8.6213574e-02   2.3647355e-02   6.4118770e-03  -2.8059653e-02
   1.2834903e+01   8.4774919e-02   2.8666014e-02   3.2393758e-03  -3.0313735e-02
   1.2859253e+01   8.4774919e-02   2.8666014e-02   3.2393758e-03  -3.0313735e-02
   1.2883633e+01   9.6437328e-02   2.7340982e-02  -2.6615569e-03   1.5903067e-02
   1.2907574e+01   9.6437328e-02   2.7340982e-02  -2.6615569e-03   1.5903067e-02
   1.2931476e+01   8.5490897e-02   2.2975054e-02  -4.1297954e-03   4.8538673e-02
   1.2955719e+01   8.5490897e-02   2.2975054e-02  -4.1297954e-03   4.8538673e-02
   1.2979596e+01   8.4988922e-02   2.1675710e-02   4.4834122e-04   1.3362884e-01
   1.3003371e+01   8.4988922e-02   2.1675710e-02   4.4834122e-04   1.3362884e-01
   1.3028342e+01   8.4988922e-02   2.1675710e-02   4.4834122e-04   1.3362884e-01
   1.3054150e+01   8.3811022e-02   1.2345552e-02   7.4847424e-03   2.9416751e-02
   1.3077841e+01   8.7278843e-02   1.3646924e-02   1.1174447e-02   7.4238902e-02
   1.3102011e+01   8.7278843e-02   1.3646924e-02   1.1174447e-02   7.4238902e-02
   1.3126823e+01   8.7278843e-02   1.3646924e-02   1.1174447e-02   7.4238902e-02
   1.3150819e+01   8.2216732e-02   1.8769998e-02   3.6859051e-03  -5.3495969e-02
   1.3175034e+01   8.2216732e-02   1.8769998e-02   3.6859051e-03  -5.3495969e-02
   1.3201086e+01   8.1112698e-02   1.5365607e-02   5.1202122e-03  -4.2384905e-02
   1.3226200e+01   8.1112698e-02   1.5365607e-02   5.1202122e-03  -4.2384905e-02
   1.3250874e+01   7.4453533e-02   2.2586070e-02  -9.7467825e-03  -7.1272385e-02
   1.3274830e+01   7.4453533e-02   2.2586070e-02  -9.7467825e-03  -7.1272385e-02
   1.3299513e+01   6.2216688e-02   2.2992965e-02  -1.0717683e-02   2.4780470e-03
   1.3324194e+01   6.2216688e-02   2.2992965e-02  -1.0717683e-02   2.4780470e-03
   1.3348193e+01   5.1746506e-02   2.7512765e-02  -1.8133182e-03  -1.2341642e-02
   1.3372271e+01   5.1746506e-02   2.7512765e-02  -1.8133182e-03  -1.2341642e-02
   1.3396355e+01   4.6407267e-02   2.4164656e-02   3.1511490e-03  -1.1154810e-01
   1.3420346e+01   4.6407267e-02   2.4164656e-02   3.1511490e-03  -1.1154810e-01
   1.3444928e+01   3.6610138e-02   2.2480840e-02   1.2153099e-02  -1.1102558e-01
   1.3469097e+01   3.6610138e-02   2.2480840e-02   1.2153099e-02  -1.1102558e-01
   1.3493142e+01   2.8896060e-02   1.3123179e-02   7.4381642e-03  -1.6605417e-01
   1.3518403e+01   2.8896060e-02   1.3123179e-02   7.4381642e-03  -1.6605417e-01
   1.3543165e+01   1.6812574e-02   9.2994031e-03   1.0686608e-03  -2.1168025e-01
   1.3567983e+01   1.6812574e-02   9.2994031e-03   1.0686608e-03  -2.1168025e-01
   1.3595119e+01   5.6536584e-03  -8.1286682e-03  -4.6081999e-03  -2.1168025e-01
   1.3619369e+01   5.6536584e-03  -8.1286682e-03  -4.6081999e-03  -2.1168025e-01
   1.3644014e+01  -9.9434890e-03  -1.8850191e-02  -9.0516033e-03  -8.2182429e-03
   1.3668126e+01  -9.9434890e-03  -1.8850191e-02  -9.0516033e-03  -8.2182429e-03
   1.3692044e+01  -1.9325534e-02  -2.6212005e-02  -1.4679751e-02   1.3497198e-01
   1.3715721e+01  -1.9325534e-02  -2.6212005e-02  -1.4679751e-02   1.3497198e-01
   1.3736953e+01  -2.3220964e-02  -3.3148203e-02  -5.1473076e-03   1.8841940e-02
   1.3758165e+01  -2.3220964e-02  -3.3148203e-02  -5.1473076e-03   1.8841940e-02
   1.3779767e+01  -3.3534043e-02  -4.7929216e-02  -3.1216926e-04   7.5059406e-02
   1.3803756e+01  -3.3534043e-02  -4.7929216e-02  -3.1216926e-04   7.5059406e-02
   1.3827535e+01  -3.3534043e-02  -4.7929216e-02  -3.1216926e-04   7.5059406e-02
   1.3853443e+01  -3.7833598e-02  -5.0041694e-02   5.5178354e-04  -4.8240802e-02
   1.3879118e+01  -4.7829904e-02  -5.5842336e-02   5.1690228e-03  -5.3775077e-02
   1.3903762e+01  -4.7829904e-02  -5.5842336e-02   5.1690228e-03  -5.3775077e-02
   1.3928206e+01  -4.7829904e-02  -5.5842336e-02   5.1690228e-03  -5.3775077e-02
   1.3953017e+01  -5.0297525e-02  -5.9623659e-02  -2.5688757e-03  -1.4873439e-01
   1.3977371e+01  -5.2121066e-02  -5.9628826e-02   5.1924458e-04   1.2710807e-03
   1.4001775e+01  -5.2121066e-02  -5.9628826e-02   5.1924458e-04   1.2710807e-03
   1.4027019e+01  -4.8731212e-02  -5.0260913e-02  -1.9684745e-02  -1.3290318e-01
   1.4051166e+01  -4.8731212e-02  -5.0260913e-02  -1.9684745e-02  -1.3290318e-01
   1.4076311e+01  -2.8369274e-02  -4.7960117e-02  -1.5266124e-02   1.1678984e-01
   1.4100330e+01  -2.8369274e-02  -4.7960117e-02  -1.5266124e-02   1.1678984e-01
   1.4126169e+01  -2.8369274e-02  -4.7960117e-02  -1.5266124e-02   1.1678984e-01
   1.4151081e+01  -2.3518242e-02  -4.6324559e-02  -4.4781654e-03  -1.6978631e-02
   1.4175419e+01  -1.6720301e-02  -4.2881317e-02   9.7596468e-03   8.7634326e-02
   1.4199343e+01  -1.6720301e-02  -4.2881317e-02   9.7596468e-03   8.7634326e-02
   1.4223606e+01  -1.6720301e-02  -4.2881317e-02   9.7596468e-03   8.7634326e-02
   1.4248420e+01  -6.6008405e-03  -3.9553795e-02   2.2109631e-02   5.0849316e-02
   1.4272754e+01  -6.6008405e-03  -3.9553795e-02   2.2109631e-02   5.0849316e-02
   1.4296825e+01   7.0530926e-03  -3.1507719e-02   3.4981819e-03   1.6080871e-02
   1.4321432e+01   7.0530926e-03  -3.1507719e-02   3.4981819e-03   1.6080871e-02
   1.4346490e+01   1.4598880e-02  -3.4652993e-02  -1.3029952e-02   1.1880256e-01
   1.4370979e+01   1.4598880e-02  -3.4652993e-02  -1.3029952e-02   1.1880256e-01
   1.4396114e+01   3.2189954e-02  -3.6378656e-02  -2.7941816e-02  -6.8666270e-02
   1.4419756e+01   3.2189954e-02  -3.6378656e-02  -2.7941816e-02  -6.8666270e-02
   1.4445253e+01   2.6399044e-02  -3.2039285e-02  -1.9607808e-02   1.3842628e-01
   1.4469559e+01   2.6399044e-02  -3.2039285e-02  -1.9607808e-02   1.3842628e-01
   1.4493738e+01   2.2572877e-02  -2.9807439e-02   1.7147999e-03   8.8287325e-02
   1.4518036e+01   2.2572877e-02  -2.9807439e-02   1.7147999e-03   8.8287325e-02
   1.4542236e+01   2.2696838e-02  -2.5312982e-02   8.6802756e-03   8.5241937e-03
   1.4566594e+01   2.2696838e-02  -2.5312982e-02   8.6802756e-03   8.5241937e-03
   1.4590489e+01   2.0035036e-02  -2.6552318e-02   1.6231084e-02  -4.1976095e-03
   1.4615162e+01   2.0035036e-02  -2.6552318e-02   1.6231084e-02  -4.1976095e-03
   1.4638759e+01   1.8160045e-02  -1.7714482e-02   3.9114631e-03  -9.2832117e-02
   1.4662906e+01   1.8160045e-02  -1.7714482e-02   3.9114631e-03  -9.2832117e-02
   1.4687221e+01   1.9024054e-02  -2.0147378e-02  -6.7879171e-03  -4.5755998e-02
   1.4713962e+01   1.9024054e-02  -2.0147378e-02  -6.7879171e-03  -4.5755998e-02
   1.4735345e+01   2.7263643e-02  -1.2383270e-02  -6.0629724e-03  -1.7982579e-01
   1.4756842e+01   2.7263643e-02  -1.2383270e-02  -6.0629724e-03  -1.7982579e-01
   1.4778197e+01   3.9879050e-02  -2.3138294e-02   5.3653200e-03  -2.6685078e-02
   1.4800481e+01   3.9879050e-02  -2.3138294e-02   5.3653200e-03  -2.6685078e-02
   1.4824995e+01   3.9879050e-02  -2.3138294e-02   5.3653200e-03  -2.6685078e-02
   1.4849606e+01   4.1543987e-02  -2.9376302e-02  -5.0281351e-03   4.3387068e-02
   1.4873685e+01   4.1543987e-02  -2.9376302e-02  -5.0281351e-03   4.3387068e-02
   1.4898973e+01   4.3536995e-02  -2.9098542e-02   1.2144386e-02  -6.2734607e-02
   1.4923657e+01   4.3536995e-02  -2.9098542e-02   1.2144386e-02  -6.2734607e-02
   1.4948247e+01   4.7516800e-02  -3.3212677e-02   3.6976177e-03  -1.9408502e-02
   1.4972682e+01   4.7516800e-02  -3.3212677e-02   3.6976177e-03  -1.9408502e-02
   1.4997164e+01   5.7104334e-02  -3.0871080e-02  -5.1007308e-03  -6.4608756e-02
   1.5021229e+01   5.7104334e-02  -3.0871080e-02  -5.1007308e-03  -6.4608756e-02
   1.5045909e+01   6.6754825e-02  -3.7499327e-02  -2.4171517e-04  -3.0001601e-02
   1.5069899e+01   6.6754825e-02  -3.7499327e-02  -2.4171517e-04  -3.0001601e-02
   1.5094366e+01   6.0660414e-02  -2.6155228e-02  -5.8415462e-03  -5.8747318e-02
   1.5118825e+01   6.0660414e-02  -2.6155228e-02  -5.8415462e-03  -5.8747318e-02
   1.5143565e+01   6.1434869e-02  -2.8979678e-02   2.6277127e-03  -3.9293093e-02
   1.5167721e+01   6.1434869e-02  -2.8979678e-02   2.6277127e-03  -3.9293093e-02
   1.5191899e+01   5.3358987e-02  -2.0121085e-02   1.3102132e-03   7.8790763e-02
   1.5215892e+01   5.3358987e-02  -2.0121085e-02   1.3102132e-03   7.8790763e-02
   1.5240101e+01   5.5488247e-02  -2.4415245e-02  -8.9146389e-04   1.1411392e-01
   1.5264727e+01   5.5488247e-02  -2.4415245e-02  -8.9146389e-04   1.1411392e-01
   1.5288406e+01   4.1834660e-02  -3.3850502e-02  -1.2582332e-03   5.2999344e-02
   1.5312473e+01   4.1834660e-02  -3.3850502e-02  -1.2582332e-03   5.2999344e-02
   1.5336802e+01   3.9887864e-02  -3.6415353e-02  -7.5070799e-04   3.7110441e-02
   1.5361126e+01   3.9887864e-02  -3.6415353e-02  -7.5070799e-04   3.7110441e-02
   1.5386296e+01   2.9610459e-02  -3.9981563e-02  -1.7019804e-03   4.5616074e-03
   1.5411523e+01   2.9610459e-02  -3.9981563e-02  -1.7019804e-03   4.5616074e-03
   1.5435591e+01   2.4741098e-02  -4.7346272e-02  -4.9131326e-03  -7.9753339e-02
   1.5459664e+01   2.4741098e-02  -4.7346272e-02  -4.9131326e-03  -7.9753339e-02
   1.5484330e+01   4.6679974e-03  -5.1664591e-02   2.2156492e-03   7.7658898e-03
   1.5508720e+01   4.6679974e-03  -5.1664591e-02   2.2156492e-03   7.7658898e-03
   1.5532533e+01  -1.3132352e-02  -4.8075058e-02   2.8017776e-03  -4.6431749e-02
   1.5556846e+01  -1.3132352e-02  -4.8075058e-02   2.8017776e-03  -4.6431749e-02
   1.5580978e+01  -1.9484388e-02  -4.1081671e-02   4.6702623e-03  -4.6431749e-02
   1.5605891e+01  -1.9484388e-02  -4.1081671e-02   4.6702623e-03  -4.6431749e-02
   1.5630190e+01  -3.3720713e-02  -3.0717058e-02  -1.5291081e-02   9.8103101e-03
   1.5654651e+01  -3.3720713e-02  -3.0717058e-02  -1.5291081e-02   9.8103101e-03
   1.5678953e+01  -4.4826277e-02  -2.2447569e-02  -5.6884629e-03   1.4973003e-01
   1.5707915e+01  -4.4826277e-02  -2.2447569e-02  -5.6884629e-03   1.4973003e-01
   1.5731022e+01  -6.1028719e-02  -8.1069870e-03  -1.7679133e-03  -1.3498536e-02
   1.5752269e+01  -6.1028719e-02  -8.1069870e-03  -1.7679133e-03  -1.3498536e-02
   1.5773794e+01  -6.1028719e-02  -8.1069870e-03  -1.7679133e-03  -1.3498536e-02
   1.5796543e+01  -6.7296728e-02  -8.2109701e-03   9.7484170e-03  -2.6378368e-02
   1.5820215e+01  -6.7296728e-02  -8.2109701e-03   9.7484170e-03  -2.6378368e-02
   1.5844780e+01  -7.0987530e-02  -1.5757799e-02   6.2813917e-03  -5.1678025e-02
   1.5868732e+01  -7.0987530e-02  -1.5757799e-02   6.2813917e-03  -5.1678025e-02
   1.5892465e+01  -6.8733998e-02  -1.4953781e-02   1.5236640e-02  -4.4619821e-02
   1.5916576e+01  -6.8733998e-02  -1.4953781e-02   1.5236640e-02  -4.4619821e-02
   1.5940709e+01  -6.3783258e-02  -1.0405012e-02  -2.9482273e-04  -5.5307304e-02
   1.5965469e+01  -6.3783258e-02  -1.0405012e-02  -2.9482273e-04  -5.5307304e-02
   1.5989601e+01  -5.9857007e-02  -5.0550471e-03  -9.2905741e-03  -8.6911424e-02
   1.6013367e+01  -5.9857007e-02  -5.0550471e-03  -9.2905741e-03  -8.6911424e-02
   1.6037541e+01  -4.9466234e-02  -1.7887354e-03  -8.8560116e-03   9.2674494e-02
   1.6061629e+01  -4.9466234e-02  -1.7887354e-03  -8.8560116e-03   9.2674494e-02
   1.6086380e+01  -4.5991015e-02  -7.7369884e-03  -1.7570064e-03  -1.3606185e-01
   1.6110464e+01  -4.5991015e-02  -7.7369884e-03  -1.7570064e-03  -1.3606185e-01
   1.6134268e+01  -4.7933925e-02  -2.0299461e-03  -5.4267845e-03  -1.0672900e-01
   1.6158969e+01  -4.7933925e-02  -2.0299461e-03  -5.4267845e-03  -1.0672900e-01
   1.6183706e+01  -3.9722655e-02   1.0158969e-02   6.3297506e-03  -2.2208955e-01
   1.6207652e+01  -3.9722655e-02   1.0158969e-02   6.3297506e-03  -2.2208955e-01
   1.6232493e+01  -2.9132992e-02   1.1052459e-02   1.6960088e-03  -7.9474004e-02
   1.6256414e+01  -2.9132992e-02   1.1052459e-02   1.6960088e-03  -7.9474004e-02
   1.6280633e+01  -3.0297503e-02   1.9112436e-02   5.5715971e-04  -1.2712361e-01
   1.6305711e+01  -3.0297503e-02   1.9112436e-02   5.5715971e-04  -1.2712361e-01
   1.6329419e+01  -2.8201789e-02   2.6181273e-02  -5.0089876e-03  -9.2125650e-02
   1.6351491e+01  -2.8201789e-02   2.6181273e-02  -5.0089876e-03  -9.2125650e-02
   1.6373395e+01  -2.8201789e-02   2.6181273e-02  -5.0089876e-03  -9.2125650e-02
   1.6395568e+01  -2.2139996e-02   3.5687607e-02  -7.0320629e-03   1.3723404e-01
   1.6419261e+01  -2.2139996e-02   3.5687607e-02  -7.0320629e-03   1.3723404e-01
   1.6444430e+01  -1.7104648e-02   4.3158945e-02  -7.3476830e-03   6.1272781e-02
   1.6468473e+01  -1.7104648e-02   4.3158945e-02  -7.3476830e-03   6.1272781e-02
   1.6492221e+01  -1.5879078e-02   3.7318464e-02   7.8949064e-04   2.7229673e-02
   1.6517263e+01  -1.5879078e-02   3.7318464e-02   7.8949064e-04   2.7229673e-02
   1.6541383e+01  -1.7315362e-02   4.8984520e-02   1.8704932e-03   8.0601951e-02
   1.6566208e+01  -1.7315362e-02   4.8984520e-02   1.8704932e-03   8.0601951e-02
   1.6590237e+01  -1.6210204e-02   6.4039804e-02   1.0961229e-03  -6.0473050e-02
   1.6614756e+01  -1.6210204e-02   6.4039804e-02   1.0961229e-03  -6.0473050e-02
   1.6639124e+01  -7.1149822e-03   6.9545031e-02  -1.7287972e-03   7.9414402e-02
   1.6664311e+01  -7.1149822e-03   6.9545031e-02  -1.7287972e-03   7.9414402e-02
   1.6688260e+01  -8.2369829e-03   8.5432425e-02  -1.2580795e-02  -4.2230427e-02
   1.6712234e+01  -8.2369829e-03   8.5432425e-02  -1.2580795e-02  -4.2230427e-02
   1.6733798e+01  -8.2369829e-03   8.5432425e-02  -1.2580795e-02  -4.2230427e-02
   1.6755343e+01  -2.0928582e-02   9.4900392e-02  -4.9219471e-03   1.2008779e-01
   1.6776889e+01  -2.8536182e-02   9.3069583e-02  -6.6075227e-03   1.0413694e-01
   1.6800041e+01  -2.8536182e-02   9.3069583e-02  -6.6075227e-03   1.0413694e-01
   1.6825714e+01  -4.1186906e-02   9.4927013e-02  -2.0318967e-03   1.7343587e-01
   1.6849604e+01  -4.1186906e-02   9.4927013e-02  -2.0318967e-03   1.7343587e-01
   1.6873976e+01  -4.1186906e-02   9.4927013e-02  -2.0318967e-03   1.7343587e-01
   1.6898991e+01  -4.9163636e-02   9.2603929e-02   9.0040211e-03  -1.2540852e-03
   1.6923705e+01  -4.9163636e-02   9.2603929e-02   9.0040211e-03  -1.2540852e-03
   1.6947871e+01  -6.0581025e-02   8.7785281e-02  -2.6530132e-03  -3.2345203e-02
   1.6972246e+01  -6.0581025e-02   8.7785281e-02  -2.6530132e-03  -3.2345203e-02
   1.6997093e+01  -6.5685935e-02   9.3077831e-02  -2.8009279e-05   2.2861501e-02
   1.7023778e+01  -6.5685935e-02   9.3077831e-02  -2.8009279e-05   2.2861501e-02
   1.7048230e+01  -8.3626993e-02   9.4691291e-02  -1.4688272e-02  -3.2979299e-03
   1.7073448e+01  -8.3626993e-02   9.4691291e-02  -1.4688272e-02  -3.2979299e-03
   1.7098123e+01  -8.1729017e-02   8.1893764e-02  -1.2981556e-02  -4.6676249e-02
   1.7122466e+01  -8.1729017e-02   8.1893764e-02  -1.2981556e-02  -4.6676249e-02
   1.7147273e+01  -8.9347728e-02   7.2158284e-02  -8.1690233e-03   1.6716894e-01
   1.7171231e+01  -8.9347728e-02   7.2158284e-02  -8.1690233e-03   1.6716894e-01
   1.7195937e+01  -9.6883543e-02   6.9534801e-02  -7.3609408e-03   8.9955682e-02
   1.7219944e+01  -9.6883543e-02   6.9534801e-02  -7.3609408e-03   8.9955682e-02
   1.7244909e+01  -8.2548626e-02   7.0432909e-02   2.3898813e-03   1.2075471e-01
   1.7268939e+01  -8.2548626e-02   7.0432909e-02   2.3898813e-03   1.2075471e-01
   1.7292873e+01  -8.0551438e-02   7.1179584e-02  -2.8531121e-03   9.1524804e-02
   1.7317325e+01  -8.0551438e-02   7.1179584e-02  -2.8531121e-03   9.1524804e-02
   1.7341338e+01  -6.7974314e-02   7.0038781e-02   1.0147090e-02   3.9976157e-02
   1.7366052e+01  -6.7974314e-02   7.0038781e-02   1.0147090e-02   3.9976157e-02
   1.7390195e+01  -6.1233427e-02   6.5554857e-02  -5.7679000e-03   1.8163162e-02
   1.7414397e+01  -6.1233427e-02   6.5554857e-02  -5.7679000e-03   1.8163162e-02
   1.7438591e+01  -5.9744999e-02   6.4684115e-02  -8.7041140e-04  -1.9669523e-01
   1.7463153e+01  -5.9744999e-02   6.4684115e-02  -8.7041140e-04  -1.9669523e-01
   1.7487314e+01  -4.4831142e-02   7.6514184e-02  -7.0920559e-03  -1.1358189e-01
   1.7510973e+01  -4.4831142e-02   7.6514184e-02  -7.0920559e-03  -1.1358189e-01
   1.7534633e+01  -2.4329834e-02   8.0549449e-02  -1.0094953e-02  -1.0342321e-02
   1.7559018e+01  -2.4329834e-02   8.0549449e-02  -1.0094953e-02  -1.0342321e-02
   1.7584017e+01  -1.9551666e-02   7.4577995e-02   5.6614378e-03  -1.0342321e-02
   1.7607943e+01  -1.9551666e-02   7.4577995e-02   5.6614378e-03  -1.0342321e-02
   1.7632386e+01  -1.7211684e-04   6.8790324e-02   1.9080136e-03  -8.9198807e-05
   1.7656372e+01  -1.7211684e-04   6.8790324e-02   1.9080136e-03  -8.9198807e-05
   1.7680627e+01   1.1270463e-02   6.8170145e-02   2.0878690e-03  -9.5816570e-02
   1.7704737e+01   1.1270463e-02   6.8170145e-02   2.0878690e-03  -9.5816570e-02
   1.7726643e+01   1.1270463e-02   6.8170145e-02   2.0878690e-03  -9.5816570e-02
   1.7747945e+01   1.2447958e-02   6.5999515e-02  -3.7349055e-03  -8.3999222e-02
   1.7769321e+01   1.2447958e-02   6.5999515e-02  -3.7349055e-03  -8.3999222e-02
   1.7792097e+01   2.2032648e-02   5.2781750e-02   4.1216081e-03  -1.1290779e-01
   1.7816325e+01   2.2032648e-02   5.2781750e-02   4.1216081e-03  -1.1290779e-01
   1.7841014e+01   1.9124182e-02   3.8368240e-02  -1.7553072e-03  -5.5591510e-02
   1.7865401e+01   1.9124182e-02   3.8368240e-02  -1.7553072e-03  -5.5591510e-02
   1.7889057e+01   2.0706795e-02   3.6860064e-02   1.5216948e-03   1.5134708e-02
   1.7912638e+01   2.0706795e-02   3.6860064e-02   1.5216948e-03   1.5134708e-02
   1.7936366e+01   1.9833859e-02   3.0876704e-02  -2.4438079e-03  -2.6631347e-02
   1.7960348e+01   1.9833859e-02   3.0876704e-02  -2.4438079e-03  -2.6631347e-02
   1.7985215e+01   6.5126065e-03   3.8981102e-02  -2.7905386e-03   5.6748635e-02
   1.8008837e+01   6.5126065e-03   3.8981102e-02  -2.7905386e-03   5.6748635e-02
   1.8032915e+01   1.1395687e-03   3.5527620e-02  -7.2951550e-03   5.4839009e-02
   1.8057122e+01   1.1395687e-03   3.5527620e-02  -7.2951550e-03   5.4839009e-02
   1.8080929e+01  -1.7626282e-02   3.6505111e-02  -2.6772323e-03  -5.4767152e-02
   1.8105307e+01  -1.7626282e-02   3.6505111e-02  -2.6772323e-03  -5.4767152e-02
   1.8129877e+01  -1.7626282e-02   3.6505111e-02  -2.6772323e-03  -5.4767152e-02
   1.8154233e+01  -1.7626282e-02   3.6505111e-02  -2.6772323e-03  -5.4767152e-02
   1.8178364e+01  -1.8137386e-02   2.2361547e-02   1.1181196e-02  -1.2403732e-01
   1.8202375e+01  -2.2720629e-02   1.5722029e-02   4.5072204e-03  -7.8952169e-02
   1.8226767e+01  -2.2720629e-02   1.5722029e-02   4.5072204e-03  -7.8952169e-02
   1.8250505e+01  -1.7661115e-02   9.5495209e-03   1.5926814e-02  -5.4681514e-02
   1.8274684e+01  -1.7661115e-02   9.5495209e-03   1.5926814e-02  -5.4681514e-02
   1.8298762e+01  -2.2160670e-02   9.7160349e-03  -4.1632270e-03  -9.2353391e-02
   1.8323119e+01  -2.2160670e-02   9.7160349e-03  -4.1632270e-03  -9.2353391e-02
   1.8347170e+01  -1.4867412e-02   4.5845970e-03  -7.2657126e-03   5.8394522e-03
   1.8371307e+01  -1.4867412e-02   4.5845970e-03  -7.2657126e-03   5.8394522e-03
   1.8395793e+01  -6.5122037e-03   2.6317581e-04  -1.2431388e-02   1.8361540e-01
   1.8419785e+01  -6.5122037e-03   2.6317581e-04  -1.2431388e-02   1.8361540e-01
   1.8443842e+01  -1.3091824e-02  -2.5444704e-03  -6.6043870e-03   1.8887967e-01
   1.8467935e+01  -1.3091824e-02  -2.5444704e-03  -6.6043870e-03   1.8887967e-01
   1.8491963e+01  -6.1179912e-03   3.7772831e-04  -1.3012124e-02  -3.9516666e-02
   1.8516833e+01  -6.1179912e-03   3.7772831e-04  -1.3012124e-02  -3.9516666e-02
   1.8540856e+01  -1.4343102e-02   6.0046590e-03  -4.4099856e-03   1.5209774e-01
   1.8566289e+01  -1.4343102e-02   6.0046590e-03  -4.4099856e-03   1.5209774e-01
   1.8589987e+01  -1.4343102e-02   6.0046590e-03  -4.4099856e-03   1.5209774e-01
   1.8613648e+01  -1.4343102e-02   6.0046590e-03  -4.4099856e-03   1.5209774e-01
   1.8637054e+01  -1.4801574e-02   1.0911795e-02   5.1503051e-03   5.8274699e-02
   1.8659366e+01  -2.1833016e-02   1.2678678e-02  -7.1965754e-03   1.3378721e-01
   1.8683577e+01  -3.3642035e-02   1.8767495e-02  -1.0103812e-02   1.2030169e-01
   1.8707412e+01  -3.3642035e-02   1.8767495e-02  -1.0103812e-02   1.2030169e-01
   1.8728959e+01  -3.3642035e-02   1.8767495e-02  -1.0103812e-02   1.2030169e-01
   1.8750647e+01  -4.3363847e-02   1.7606128e-02  -1.5896682e-02   3.8219993e-01
   1.8774642e+01  -4.2188432e-02   2.1726729e-02  -7.3472080e-03   1.3176677e-01
   1.8799020e+01  -4.2188432e-02   2.1726729e-02  -7.3472080e-03   1.3176677e-01
   1.8823365e+01  -4.2188432e-02   2.1726729e-02  -7.3472080e-03   1.3176677e-01
   1.8847643e+01  -4.3345477e-02   1.8165370e-02   2.8435511e-03   1.4915631e-01
   1.8871703e+01  -4.3345477e-02   1.8165370e-02   2.8435511e-03   1.4915631e-01
   1.8896801e+01  -4.9556565e-02   2.7318163e-02  -2.4258699e-03  -7.4129218e-02
   1.8920855e+01  -4.9556565e-02   2.7318163e-02  -2.4258699e-03  -7.4129218e-02
   1.8945641e+01  -4.9597792e-02   3.4080423e-02  -3.0529380e-03   8.8206843e-03
   1.8969802e+01  -4.9597792e-02   3.4080423e-02  -3.0529380e-03   8.8206843e-03
   1.8993848e+01  -4.7659595e-02   4.2225767e-02  -1.3602551e-02  -2.2623563e-01
   1.9017877e+01  -4.7659595e-02   4.2225767e-02  -1.3602551e-02  -2.2623563e-01
   1.9041831e+01  -5.2096751e-02   5.6175485e-02  -1.5770948e-02  -1.2316845e-01
   1.9066692e+01  -5.2096751e-02   5.6175485e-02  -1.5770948e-02  -1.2316845e-01
   1.9090914e+01  -5.2555997e-02   5.7956107e-02  -7.0110201e-03  -3.5553599e-03
   1.9115257e+01  -5.2555997e-02   5.7956107e-02  -7.0110201e-03  -3.5553599e-03
   1.9139433e+01  -5.9844304e-02   6.0688842e-02  -6.1122207e-03   5.5341205e-04
   1.9163513e+01  -5.9844304e-02   6.0688842e-02  -6.1122207e-03   5.5341205e-04
   1.9187567e+01  -4.6953011e-02   4.7144655e-02  -3.4275916e-03  -3.5862538e-02
   1.9212149e+01  -4.6953011e-02   4.7144655e-02  -3.4275916e-03  -3.5862538e-02
   1.9236745e+01  -5.0794132e-02   4.5874011e-02   3.5642383e-03  -1.0972161e-01
   1.9260912e+01  -5.0794132e-02   4.5874011e-02   3.5642383e-03  -1.0972161e-01
   1.9285968e+01  -5.7520598e-02   3.5248127e-02   6.0910536e-03  -1.2600602e-01
   1.9310030e+01  -5.7520598e-02   3.5248127e-02   6.0910536e-03  -1.2600602e-01
   1.9334510e+01  -6.5610379e-02   3.5835326e-02  -4.4038133e-03  -1.1493076e-01
   1.9358611e+01  -6.5610379e-02   3.5835326e-02  -4.4038133e-03  -1.1493076e-01
   1.9383407e+01  -6.1402049e-02   2.7768565e-02  -4.2980434e-03  -1.4407891e-01
   1.9407431e+01  -6.1402049e-02   2.7768565e-02  -4.2980434e-03  -1.4407891e-01
   1.9431574e+01  -5.6197692e-02   6.0327700e-03  -1.1010122e-02   7.0438313e-02
   1.9455778e+01  -5.6197692e-02   6.0327700e-03  -1.1010122e-02   7.0438313e-02
   1.9479833e+01  -5.2462131e-02  -1.0838065e-02  -4.8386031e-03  -4.5947649e-02
   1.9504583e+01  -5.2462131e-02  -1.0838065e-02  -4.8386031e-03  -4.5947649e-02
   1.9528754e+01  -4.7689479e-02  -1.7132601e-02  -4.9415329e-03  -2.8735836e-02
   1.9553367e+01  -4.7689479e-02  -1.7132601e-02  -4.9415329e-03  -2.8735836e-02
   1.9577719e+01  -4.8692070e-02  -1.2323845e-02  -1.4499459e-02  -2.8735836e-02
   1.9601893e+01  -4.8692070e-02  -1.2323845e-02  -1.4499459e-02  -2.8735836e-02
   1.9626773e+01  -4.8692070e-02  -1.2323845e-02  -1.4499459e-02  -2.8735836e-02
   1.9651663e+01  -3.8388513e-02  -1.2194009e-02  -1.2798827e-02  -1.0549181e-01
   1.9675716e+01  -3.8388513e-02  -1.2194009e-02  -1.2798827e-02  -1.0549181e-01
   1.9699677e+01  -3.8429495e-02  -1.6036570e-02   9.9481421e-04  -1.8673156e-01
   1.9721802e+01  -3.8429495e-02  -1.6036570e-02   9.9481421e-04  -1.8673156e-01
   1.9743451e+01  -4.1475400e-02  -7.2251703e-03  -2.8200382e-03  -1.9205565e-01
   1.9767240e+01  -4.1475400e-02  -7.2251703e-03  -2.8200382e-03  -1.9205565e-01
   1.9791271e+01  -3.5680920e-02   7.8541698e-04   4.5723957e-03   2.5644751e-02
   1.9815599e+01  -3.5680920e-02   7.8541698e-04   4.5723957e-03   2.5644751e-02
   1.9839275e+01  -2.0942474e-02   6.9533885e-03  -4.4828843e-04   2.5444388e-02
   1.9863476e+01  -2.0942474e-02   6.9533885e-03  -4.4828843e-04   2.5444388e-02
   1.9887788e+01  -2.1985170e-02   5.8830031e-03  -6.7448611e-03   5.6505854e-03
   1.9911753e+01  -2.1985170e-02   5.8830031e-03  -6.7448611e-03   5.6505854e-03
   1.9935884e+01  -2.0827303e-02   2.2708260e-02  -1.0756738e-02   1.6955269e-01
   1.9959815e+01  -2.0827303e-02   2.2708260e-02  -1.0756738e-02   1.6955269e-01
   1.9983776e+01  -8.0393320e-03   4.5297790e-02  -1.3001630e-03   1.9436896e-01
   2.0007780e+01  -8.0393320e-03   4.5297790e-02  -1.3001630e-03   1.9436896e-01
   2.0031740e+01   4.8739947e-03   5.5121589e-02  -5.5498411e-03   1.1439447e-01
   2.0055812e+01   4.8739947e-03   5.5121589e-02  -5.5498411e-03   1.1439447e-01
   2.0079979e+01   1.5708199e-02   6.5326855e-02  -3.8883160e-03   8.0540733e-02
   2.0103912e+01   1.5708199e-02   6.5326855e-02  -3.8883160e-03   8.0540733e-02
   2.0128458e+01   2.1570392e-02   8.1378266e-02   6.6402853e-03   1.0519806e-01
   2.0152750e+01   2.1570392e-02   8.1378266e-02   6.6402853e-03   1.0519806e-01
   2.0178195e+01   4.0832490e-02   9.1739297e-02  -8.3921012e-05   7.4366840e-02
   2.0202825e+01   4.0832490e-02   9.1739297e-02  -8.3921012e-05   7.4366840e-02
   2.0227833e+01   4.0832490e-02   9.1739297e-02  -8.3921012e-05   7.4366840e-02
   2.0251872e+01   3.9080191e-02   1.0321116e-01  -5.7573989e-03   2.2855721e-03
   2.0276063e+01   4.7727082e-02   1.2181307e-01  -1.0998235e-02  -4.5726706e-02
   2.0300068e+01   4.7727082e-02   1.2181307e-01  -1.0998235e-02  -4.5726706e-02
   2.0324640e+01   4.7727082e-02   1.2181307e-01  -1.0998235e-02  -4.5726706e-02
   2.0349897e+01   4.3100785e-02   1.3640608e-01  -1.4593407e-02   1.6688630e-01
   2.0374015e+01   4.3100785e-02   1.3640608e-01  -1.4593407e-02   1.6688630e-01
   2.0398922e+01   4.8153300e-02   1.5633841e-01  -1.1962933e-02  -1.8846230e-02
   2.0423752e+01   4.8153300e-02   1.5633841e-01  -1.1962933e-02  -1.8846230e-02
   2.0447715e+01   4.7264788e-02   1.6367999e-01  -4.9310690e-04   2.3580999e-02
   2.0472263e+01   4.7264788e-02   1.6367999e-01  -4.9310690e-04   2.3580999e-02
   2.0496787e+01   4.8679184e-02   1.6418713e-01  -5.0279399e-04  -2.0071816e-01
   2.0520926e+01   4.8679184e-02   1.6418713e-01  -5.0279399e-04  -2.0071816e-01
   2.0545740e+01   5.3375322e-02   1.7116834e-01   5.8937096e-03   2.1689864e-02
   2.0569557e+01   5.3375322e-02   1.7116834e-01   5.8937096e-03   2.1689864e-02
   2.0593763e+01   5.2725382e-02   1.7301589e-01   7.8155840e-04  -1.4834074e-01
   2.0618690e+01   5.2725382e-02   1.7301589e-01   7.8155840e-04  -1.4834074e-01
   2.0643239e+01   5.6139242e-02   1.8039782e-01  -1.3980647e-02  -1.2862356e-01
   2.0668288e+01   5.6139242e-02   1.8039782e-01  -1.3980647e-02  -1.2862356e-01
   2.0697321e+01   5.8165941e-02   1.8505023e-01  -1.7594561e-02   1.5789253e-02
   2.0722669e+01   5.8165941e-02   1.8505023e-01  -1.7594561e-02   1.5789253e-02
   2.0743981e+01   6.6201374e-02   1.8522422e-01  -2.7311100e-03   1.6650294e-02
   2.0765557e+01   6.6201374e-02   1.8522422e-01  -2.7311100e-03   1.6650294e-02
   2.0787835e+01   7.0942022e-02   1.8153293e-01  -3.9703869e-03   7.3776481e-02
   2.0812048e+01   7.0942022e-02   1.8153293e-01  -3.9703869e-03   7.3776481e-02
   2.0836018e+01   6.9685303e-02   1.7692001e-01   4.1632322e-03  -8.4977106e-02
   2.0859907e+01   6.9685303e-02   1.7692001e-01   4.1632322e-03  -8.4977106e-02
   2.0884986e+01   6.6751808e-02   1.7609654e-01   9.0898750e-03  -2.7034388e-02
   2.0908797e+01   6.6751808e-02   1.7609654e-01   9.0898750e-03  -2.7034388e-02
   2.0932854e+01   5.1428791e-02   1.8279937e-01  -2.8889400e-03   4.9774700e-02
   2.0956861e+01   5.1428791e-02   1.8279937e-01  -2.8889400e-03   4.9774700e-02
   2.0980907e+01   5.4009628e-02   1.7620760e-01  -4.6792412e-03   1.3171500e-03
   2.1005644e+01   5.4009628e-02   1.7620760e-01  -4.6792412e-03   1.3171500e-03
   2.1029894e+01   3.9242990e-02   1.5939122e-01  -6.3938107e-03   8.5564946e-02
   2.1054113e+01   3.9242990e-02   1.5939122e-01  -6.3938107e-03   8.5564946e-02
   2.1078423e+01   3.6131170e-02   1.3934912e-01  -3.7329408e-04   5.4745581e-02
   2.1103118e+01   3.6131170e-02   1.3934912e-01  -3.7329408e-04   5.4745581e-02
   2.1127156e+01   3.6131170e-02   1.3934912e-01  -3.7329408e-04   5.4745581e-02
   2.1151414e+01   6.3553262e-03   1.1426088e-01   2.3075435e-03   1.6073517e-02
   2.1177367e+01  -8.2149217e-03   9.7553998e-02  -1.3120348e-02  -2.1781381e-02
   2.1201558e+01  -8.2149217e-03   9.7553998e-02  -1.3120348e-02  -2.1781381e-02
   2.1226437e+01  -8.2149217e-03   9.7553998e-02  -1.3120348e-02  -2.1781381e-02
   2.1250523e+01  -2.7118746e-02   7.7385426e-02  -9.7077368e-03   3.9638346e-02
   2.1275427e+01  -3.9735276e-02   6.2936135e-02   1.6649428e-05   2.8153299e-02
   2.1299621e+01  -3.9735276e-02   6.2936135e-02   1.6649428e-05   2.8153299e-02
   2.1324596e+01  -3.9735276e-02   6.2936135e-02   1.6649428e-05   2.8153299e-02
   2.1351375e+01  -4.5542415e-02   5.0743815e-02   1.1348278e-02   9.2987795e-03
   2.1375472e+01  -5.8286622e-02   4.5188256e-02   3.2197504e-04   4.1096659e-02
   2.1400344e+01  -5.8286622e-02   4.5188256e-02   3.2197504e-04   4.1096659e-02
   2.1425333e+01  -5.8286622e-02   4.5188256e-02   3.2197504e-04   4.1096659e-02
   2.1449147e+01  -6.5651685e-02   3.4917060e-02  -1.7313711e-02   3.5141617e-02
   2.1473323e+01  -6.5651685e-02   3.4917060e-02  -1.7313711e-02   3.5141617e-02
   2.1498140e+01  -7.2039604e-02   2.3216156e-02  -3.2462921e-02   7.1014978e-02
   2.1522033e+01  -7.2039604e-02   2.3216156e-02  -3.2462921e-02   7.1014978e-02
   2.1547151e+01  -7.6223753e-02   5.9876218e-03  -1.9832335e-02   5.7707527e-02
   2.1571243e+01  -7.6223753e-02   5.9876218e-03  -1.9832335e-02   5.7707527e-02
   2.1596309e+01  -7.8964390e-02  -7.4690199e-03  -8.7641608e-03   5.7707527e-02
   2.1620707e+01  -7.8964390e-02  -7.4690199e-03  -8.7641608e-03   5.7707527e-02
   2.1645437e+01  -7.4062526e-02  -1.3105856e-02   7.6573198e-03   1.4954260e-02
   2.1669292e+01  -7.4062526e-02  -1.3105856e-02   7.6573198e-03   1.4954260e-02
   2.1692912e+01  -6.6410862e-02  -1.3149623e-02  -5.7259910e-03   8.5566559e-03
   2.1716300e+01  -6.6410862e-02  -1.3149623e-02  -5.7259910e-03   8.5566559e-03
   2.1737864e+01  -5.0843727e-02  -2.3416676e-02  -1.5829120e-02   8.9958334e-02
   2.1760889e+01  -5.0843727e-02  -2.3416676e-02  -1.5829120e-02   8.9958334e-02
   2.1785481e+01  -3.1655423e-02  -3.7933808e-02  -1.5327815e-02   8.4956560e-04
   2.1809382e+01  -3.1655423e-02  -3.7933808e-02  -1.5327815e-02   8.4956560e-04
   2.1833222e+01  -1.9356783e-02  -4.3523401e-02  -1.1066082e-02  -1.6167006e-01
   2.1857176e+01  -1.9356783e-02  -4.3523401e-02  -1.1066082e-02  -1.6167006e-01
   2.1881321e+01  -4.3758936e-03  -3.9297123e-02  -1.0898149e-02  -1.3340753e-01
   2.1906082e+01  -4.3758936e-03  -3.9297123e-02  -1.0898149e-02  -1.3340753e-01
   2.1929755e+01   1.5208093e-02  -2.6527813e-02  -2.0843407e-02   2.1959922e-02
   2.1953649e+01   1.5208093e-02  -2.6527813e-02  -2.0843407e-02   2.1959922e-02
   2.1977560e+01   2.9794104e-02  -1.8580850e-02  -2.1041188e-02  -7.8159425e-02
   2.2001449e+01   2.9794104e-02  -1.8580850e-02  -2.1041188e-02  -7.8159425e-02
   2.2026392e+01   2.9794104e-02  -1.8580850e-02  -2.1041188e-02  -7.8159425e-02
   2.2050958e+01   3.9942972e-02  -8.9630857e-03  -9.2260987e-03  -1.6546198e-01
   2.2075412e+01   3.9942972e-02  -8.9630857e-03  -9.2260987e-03  -1.6546198e-01
   2.2100007e+01   4.7717348e-02   1.3971559e-03   1.9168245e-03  -7.5327190e-02
   2.2124096e+01   4.7717348e-02   1.3971559e-03   1.9168245e-03  -7.5327190e-02
   2.2148476e+01   5.2003659e-02   7.7637485e-03  -7.0688543e-03   1.1459317e-01
   2.2172603e+01   5.2003659e-02   7.7637485e-03  -7.0688543e-03   1.1459317e-01
   2.2197415e+01   5.7980523e-02   1.3016222e-02  -6.1064202e-04  -3.8816113e-02
   2.2221544e+01   5.7980523e-02   1.3016222e-02  -6.1064202e-04  -3.8816113e-02
   2.2246543e+01   5.8818709e-02   2.6911188e-02  -1.8455118e-02   7.1134059e-02
   2.2270646e+01   5.8818709e-02   2.6911188e-02  -1.8455118e-02   7.1134059e-02
   2.2294879e+01   6.4872019e-02   5.1225197e-02  -2.7223958e-02   9.3539260e-02
   2.2319019e+01   6.4872019e-02   5.1225197e-02  -2.7223958e-02   9.3539260e-02
   2.2344031e+01   7.8330025e-02   6.6827714e-02  -2.2509225e-02   1.2451523e-01
   2.2368324e+01   7.8330025e-02   6.6827714e-02  -2.2509225e-02   1.2451523e-01
   2.2392657e+01   7.6679550e-02   8.6527742e-02  -5.1950212e-03  -1.1658168e-01
   2.2419644e+01   7.6679550e-02   8.6527742e-02  -5.1950212e-03  -1.1658168e-01
   2.2444422e+01   7.5885631e-02   1.0160246e-01   3.7292726e-03  -1.1511077e-01
   2.2468443e+01   7.5885631e-02   1.0160246e-01   3.7292726e-03  -1.1511077e-01
   2.2492457e+01   7.2994798e-02   1.1692945e-01   9.9740429e-03   7.9274503e-02
   2.2516466e+01   7.2994798e-02   1.1692945e-01   9.9740429e-03   7.9274503e-02
   2.2540883e+01   7.6379865e-02   1.3493030e-01  -9.3840118e-03  -1.0345445e-01
   2.2565821e+01   7.6379865e-02   1.3493030e-01  -9.3840118e-03  -1.0345445e-01
   2.2589817e+01   6.3655145e-02   1.4606652e-01  -2.3953060e-02  -1.4738347e-02
   2.2613919e+01   6.3655145e-02   1.4606652e-01  -2.3953060e-02  -1.4738347e-02
   2.2638108e+01   5.4200832e-02   1.6576464e-01  -2.2361649e-02   3.7793186e-02
   2.2663283e+01   5.4200832e-02   1.6576464e-01  -2.2361649e-02   3.7793186e-02
   2.2686995e+01   5.0805785e-02   1.6990533e-01  -1.6299389e-02   1.5335310e-02
   2.2710341e+01   5.0805785e-02   1.6990533e-01  -1.6299389e-02   1.5335310e-02
   2.2731775e+01   5.0805785e-02   1.6990533e-01  -1.6299389e-02   1.5335310e-02
   2.2753406e+01   4.0751930e-02   1.7119841e-01   3.4285670e-03   5.4774018e-02
   2.2774963e+01   2.9643035e-02   1.7483604e-01   1.9271520e-03  -1.2928367e-01
   2.2797661e+01   2.9643035e-02   1.7483604e-01   1.9271520e-03  -1.2928367e-01
   2.2821416e+01   2.9643035e-02   1.7483604e-01   1.9271520e-03  -1.2928367e-01
   2.2845865e+01   1.7428085e-02   1.6918558e-01  -6.4006113e-03   1.3531682e-01
   2.2869894e+01   1.7428085e-02   1.6918558e-01  -6.4006113e-03   1.3531682e-01
   2.2893458e+01   3.5494682e-03   1.7043896e-01  -3.7970874e-03  -5.7153431e-02
   2.2917031e+01   3.5494682e-03   1.7043896e-01  -3.7970874e-03  -5.7153431e-02
   2.2940704e+01   5.7957117e-03   1.7169923e-01  -7.0575345e-03   1.4454435e-02
   2.2964808e+01   5.7957117e-03   1.7169923e-01  -7.0575345e-03   1.4454435e-02
   2.2988401e+01   6.1133751e-03   1.7421412e-01  -1.5050137e-02   1.1012945e-01
   2.3012223e+01   6.1133751e-03   1.7421412e-01  -1.5050137e-02   1.1012945e-01
   2.3036351e+01   6.1133751e-03   1.7421412e-01  -1.5050137e-02   1.1012945e-01
   2.3059979e+01   6.7862161e-03   1.6617058e-01  -2.4818832e-02   1.1879435e-01
   2.3083719e+01   6.7862161e-03   1.6617058e-01  -2.4818832e-02   1.1879435e-01
   2.3108187e+01  -1.0570532e-02   1.6080925e-01  -1.5534936e-02   7.4194679e-02
   2.3132523e+01  -6.2600598e-03   1.5579496e-01  -1.3908646e-02   2.5997948e-02
   2.3156832e+01  -6.2600598e-03   1.5579496e-01  -1.3908646e-02   2.5997948e-02
   2.3180985e+01  -1.0688421e-02   1.5270467e-01  -1.5233443e-02   5.5223393e-02
   2.3206047e+01  -1.0688421e-02   1.5270467e-01  -1.5233443e-02   5.5223393e-02
   2.3229980e+01  -1.0688421e-02   1.5270467e-01  -1.5233443e-02   5.5223393e-02
   2.3254248e+01  -7.5530615e-03   1.5522407e-01  -1.0910364e-02  -5.1728220e-02
   2.3278542e+01  -1.1614153e-02   1.5347941e-01  -1.4166994e-02  -1.6793436e-02
   2.3303109e+01  -1.1614153e-02   1.5347941e-01  -1.4166994e-02  -1.6793436e-02
   2.3327381e+01  -1.1614153e-02   1.5347941e-01  -1.4166994e-02  -1.6793436e-02
   2.3352246e+01  -1.0695505e-02   1.5539819e-01  -6.2777973e-03   4.5239099e-03
   2.3376175e+01  -1.0695505e-02   1.5539819e-01  -6.2777973e-03   4.5239099e-03
   2.3399814e+01  -9.2261694e-03   1.5676521e-01  -2.0297015e-02   1.1516970e-01
   2.3424648e+01  -9.2261694e-03   1.5676521e-01  -2.0297015e-02   1.1516970e-01
   2.3449278e+01  -9.1429893e-03   1.5362261e-01  -1.2609906e-02  -1.3789322e-01
   2.3474009e+01  -9.1429893e-03   1.5362261e-01  -1.2609906e-02  -1.3789322e-01
   2.3498635e+01  -3.6718501e-03   1.3875428e-01  -6.4783981e-03   1.9309383e-02
   2.3523516e+01  -3.6718501e-03   1.3875428e-01  -6.4783981e-03   1.9309383e-02
   2.3548181e+01  -7.0049707e-03   1.2790313e-01  -6.0461471e-03  -6.4308580e-02
   2.3572366e+01  -7.0049707e-03   1.2790313e-01  -6.0461471e-03  -6.4308580e-02
   2.3597604e+01  -3.6115849e-03   1.2257504e-01  -1.4148623e-02  -6.4308580e-02
   2.3621729e+01  -3.6115849e-03   1.2257504e-01  -1.4148623e-02  -6.4308580e-02
   2.3646886e+01  -9.4340026e-04   1.1991008e-01  -1.1207732e-02  -1.2636220e-01
   2.3671210e+01  -9.4340026e-04   1.1991008e-01  -1.1207732e-02  -1.2636220e-01
   2.3695000e+01  -2.8656817e-03   1.1428072e-01  -1.6481899e-02   7.9097761e-02
   2.3717407e+01  -2.8656817e-03   1.1428072e-01  -1.6481899e-02   7.9097761e-02
   2.3738784e+01  -7.3628821e-03   1.0697658e-01  -3.6530700e-03   1.1877802e-01
   2.3760316e+01  -7.3628821e-03   1.0697658e-01  -3.6530700e-03   1.1877802e-01
   2.3785054e+01  -1.9328145e-02   1.0054011e-01  -7.1270228e-04  -5.0101292e-02
   2.3808775e+01  -1.9328145e-02   1.0054011e-01  -7.1270228e-04  -5.0101292e-02
   2.3832889e+01  -2.3698950e-02   8.6687237e-02  -1.3828196e-03  -7.9722728e-02
   2.3856592e+01  -2.3698950e-02   8.6687237e-02  -1.3828196e-03  -7.9722728e-02
   2.3880373e+01  -2.3698950e-02   8.6687237e-02  -1.3828196e-03  -7.9722728e-02
   2.3905666e+01  -2.2688901e-02   7.0330158e-02  -1.4042021e-02  -4.2319682e-02
   2.3929804e+01  -2.2688901e-02   7.0330158e-02  -1.4042021e-02  -4.2319682e-02
   2.3954835e+01  -3.1036638e-02   6.3975684e-02  -1.6305247e-02  -5.9101662e-02
   2.3978960e+01  -3.1036638e-02   6.3975684e-02  -1.6305247e-02  -5.9101662e-02
   2.4003780e+01  -3.7391268e-02   5.3282242e-02  -1.9365985e-02  -2.0998742e-01
   2.4027458e+01  -3.7391268e-02   5.3282242e-02  -1.9365985e-02  -2.0998742e-01
   2.4052011e+01  -3.7410744e-02   4.6934232e-02  -2.2917265e-02  -2.3022138e-01
   2.4077325e+01  -3.8009137e-02   2.7943620e-02  -9.9864788e-03  -3.1153053e-02
   2.4101449e+01  -3.8009137e-02   2.7943620e-02  -9.9864788e-03  -3.1153053e-02
   2.4126752e+01  -3.8009137e-02   2.7943620e-02  -9.9864788e-03  -3.1153053e-02
   2.4151926e+01  -3.5003949e-02   1.7149247e-02  -6.8615642e-03  -5.1797392e-02
   2.4176157e+01  -3.8962010e-02   1.8676516e-02  -1.5556461e-02  -3.7452327e-03
   2.4201974e+01  -3.8962010e-02   1.8676516e-02  -1.5556461e-02  -3.7452327e-03
   2.4226853e+01  -3.8962010e-02   1.8676516e-02  -1.5556461e-02  -3.7452327e-03
   2.4251794e+01  -3.5383239e-02   9.7957207e-03  -3.3104832e-03   2.5904761e-02
   2.4276880e+01  -3.4271330e-02   1.4059409e-02  -1.0966238e-02   1.3262748e-01
   2.4300996e+01  -3.4271330e-02   1.4059409e-02  -1.0966238e-02   1.3262748e-01
   2.4326548e+01  -3.4271330e-02   1.4059409e-02  -1.0966238e-02   1.3262748e-01
   2.4350899e+01  -3.7187088e-02   1.7890899e-02  -1.7756548e-02   3.0214352e-02
   2.4375105e+01  -3.7187088e-02   1.7890899e-02  -1.7756548e-02   3.0214352e-02
   2.4399797e+01  -4.2997848e-02   1.7378001e-02  -1.3456685e-02  -5.0565286e-02
   2.4423720e+01  -4.2997848e-02   1.7378001e-02  -1.3456685e-02  -5.0565286e-02
   2.4447381e+01  -4.3905947e-02   1.5390606e-02  -6.1420579e-03   8.8308464e-02
   2.4471652e+01  -4.3905947e-02   1.5390606e-02  -6.1420579e-03   8.8308464e-02
   2.4496166e+01  -4.8036288e-02   1.2402668e-02  -4.5205299e-03   9.3896792e-02
   2.4520420e+01  -4.8036288e-02   1.2402668e-02  -4.5205299e-03   9.3896792e-02
   2.4544987e+01  -5.0474357e-02  -4.3269701e-04  -1.1961109e-02   1.2638046e-01
   2.4569160e+01  -5.0474357e-02  -4.3269701e-04  -1.1961109e-02   1.2638046e-01
   2.4593490e+01  -4.6528347e-02  -7.9953074e-03  -1.0656751e-02   5.7710788e-02
   2.4617934e+01  -4.6528347e-02  -7.9953074e-03  -1.0656751e-02   5.7710788e-02
   2.4643577e+01  -3.9991584e-02   2.6125698e-03  -1.4974170e-02   8.7935746e-02
   2.4667860e+01  -3.9991584e-02   2.6125698e-03  -1.4974170e-02   8.7935746e-02
   2.4692171e+01  -4.9963973e-02   9.5766466e-03  -1.0187401e-02   7.3358942e-02
   2.4714856e+01  -4.9963973e-02   9.5766466e-03  -1.0187401e-02   7.3358942e-02
   2.4736437e+01  -4.2059597e-02   1.8198239e-02  -2.3426875e-02  -9.0676024e-02
   2.4757730e+01  -4.2059597e-02   1.8198239e-02  -2.3426875e-02  -9.0676024e-02
   2.4779676e+01  -2.8717674e-02   1.9437931e-02  -1.1719189e-02  -6.4418614e-02
   2.4803342e+01  -2.8717674e-02   1.9437931e-02  -1.1719189e-02  -6.4418614e-02
   2.4827728e+01  -2.8717674e-02   1.9437931e-02  -1.1719189e-02  -6.4418614e-02
   2.4852443e+01  -1.9998902e-02   2.3532761e-02  -1.3541916e-04  -9.3850923e-02
   2.4876148e+01  -1.8703289e-02   3.5335600e-02  -8.7632192e-03   4.5788934e-02
   2.4900168e+01  -1.8703289e-02   3.5335600e-02  -8.7632192e-03   4.5788934e-02
   2.4924883e+01  -1.8703289e-02   3.5335600e-02  -8.7632192e-03   4.5788934e-02
   2.4948587e+01  -9.7299879e-03   4.2737905e-02  -1.3251012e-02  -8.7145246e-03
   2.4972668e+01  -9.7299879e-03   4.2737905e-02  -1.3251012e-02  -8.7145246e-03
   2.4996264e+01  -6.4217281e-03   4.3203201e-02  -4.8264563e-03   1.7183684e-01
   2.5019920e+01  -6.4217281e-03   4.3203201e-02  -4.8264563e-03   1.7183684e-01
   2.5044104e+01  -9.4167171e-03   3.4733627e-02  -2.0315884e-02  -2.1639635e-02
   2.5067661e+01  -9.4167171e-03   3.4733627e-02  -2.0315884e-02  -2.1639635e-02
   2.5091587e+01  -9.8337540e-03   3.0013962e-02  -2.4125459e-02   8.4519273e-02
   2.5115703e+01  -9.8337540e-03   3.0013962e-02  -2.4125459e-02   8.4519273e-02
   2.5139708e+01  -1.3157684e-02   1.4735228e-02  -6.6130320e-03  -1.8683120e-02
   2.5164134e+01  -1.3157684e-02   1.4735228e-02  -6.6130320e-03  -1.8683120e-02
   2.5188478e+01  -1.8997809e-02   2.6601127e-03   1.7299303e-03  -5.0332362e-02
   2.5212389e+01  -1.8997809e-02   2.6601127e-03   1.7299303e-03  -5.0332362e-02
   2.5236381e+01  -1.8334681e-02  -6.7908475e-03  -2.5260672e-03  -1.4295807e-01
   2.5260215e+01  -1.8334681e-02  -6.7908475e-03  -2.5260672e-03  -1.4295807e-01
   2.5284889e+01  -2.1563614e-02  -1.0763806e-02  -2.6554805e-03   4.8228004e-02
   2.5309717e+01  -2.1563614e-02  -1.0763806e-02  -2.6554805e-03   4.8228004e-02
   2.5333980e+01  -2.8618833e-02  -2.3001591e-02  -8.2454477e-03   9.8182447e-03
   2.5359437e+01  -2.8618833e-02  -2.3001591e-02  -8.2454477e-03   9.8182447e-03
   2.5383287e+01  -3.4459494e-02  -4.1178219e-02  -2.1708919e-02  -4.1619648e-03
   2.5407887e+01  -3.4459494e-02  -4.1178219e-02  -2.1708919e-02  -4.1619648e-03
   2.5431681e+01  -4.5502003e-02  -5.1009942e-02  -2.2481147e-02  -1.2121837e-01
   2.5455547e+01  -4.5502003e-02  -5.1009942e-02  -2.2481147e-02  -1.2121837e-01
   2.5479779e+01  -4.1339912e-02  -6.6129878e-02  -7.8316340e-03  -1.0814806e-01
   2.5503913e+01  -4.1339912e-02  -6.6129878e-02  -7.8316340e-03  -1.0814806e-01
   2.5527585e+01  -4.1339912e-02  -6.6129878e-02  -7.8316340e-03  -1.0814806e-01
   2.5551502e+01  -4.1339912e-02  -6.6129878e-02  -7.8316340e-03  -1.0814806e-01
   2.5576881e+01  -5.5340335e-02  -7.7691361e-02  -8.2757594e-03  -2.6294264e-02
   2.5601049e+01  -5.5340335e-02  -7.7691361e-02  -8.2757594e-03  -2.6294264e-02
   2.5626504e+01  -5.5340335e-02  -7.7691361e-02  -8.2757594e-03  -2.6294264e-02
   2.5650657e+01  -5.8830768e-02  -9.3253002e-02  -1.9828344e-03  -3.3234274e-02
   2.5674864e+01  -5.7329606e-02  -9.4084814e-02  -1.3957043e-02   7.6643967e-02
   2.5698397e+01  -5.7329606e-02  -9.4084814e-02  -1.3957043e-02   7.6643967e-02
   2.5720685e+01  -5.7329606e-02  -9.4084814e-02  -1.3957043e-02   7.6643967e-02
   2.5742087e+01  -6.0188234e-02  -9.4741046e-02  -1.7404445e-02  -7.7669835e-02
   2.5763345e+01  -6.0188234e-02  -9.4741046e-02  -1.7404445e-02  -7.7669835e-02
   2.5784754e+01  -4.5096964e-02  -9.8003894e-02  -1.3307088e-02   1.7270317e-02
   2.5807554e+01  -4.5096964e-02  -9.8003894e-02  -1.3307088e-02   1.7270317e-02
   2.5831439e+01  -3.8375821e-02  -1.0030677e-01  -7.1166917e-03   2.0332148e-02
   2.5855159e+01  -3.8375821e-02  -1.0030677e-01  -7.1166917e-03   2.0332148e-02
   2.5878836e+01  -2.9708317e-02  -9.7931258e-02  -1.3846098e-02   1.3340490e-01
   2.5903795e+01  -2.9708317e-02  -9.7931258e-02  -1.3846098e-02   1.3340490e-01
   2.5927755e+01  -2.9708317e-02  -9.7931258e-02  -1.3846098e-02   1.3340490e-01
   2.5952939e+01  -2.3506947e-02  -9.5346913e-02  -7.3377956e-03   7.4670432e-02
   2.5978747e+01  -1.0564078e-02  -9.3680345e-02   4.5238016e-03  -5.3699689e-02
   2.6003560e+01  -1.0564078e-02  -9.3680345e-02   4.5238016e-03  -5.3699689e-02
   2.6027447e+01  -1.1086778e-02  -8.6790137e-02  -8.7065464e-03   8.3432168e-02
   2.6052083e+01  -1.1086778e-02  -8.6790137e-02  -8.7065464e-03   8.3432168e-02
   2.6078920e+01  -1.1497102e-02  -8.7244391e-02  -1.0092409e-02   3.6964239e-02
   2.6103263e+01  -1.1497102e-02  -8.7244391e-02  -1.0092409e-02   3.6964239e-02
   2.6127439e+01  -1.1497102e-02  -8.7244391e-02  -1.0092409e-02   3.6964239e-02
   2.6152401e+01  -6.7006308e-03  -8.9609973e-02  -1.6520122e-02  -1.1977070e-02
   2.6176686e+01  -5.9580626e-03  -9.4869599e-02  -2.3041926e-02  -8.4785316e-02
   2.6200941e+01  -5.9580626e-03  -9.4869599e-02  -2.3041926e-02  -8.4785316e-02
   2.6225592e+01  -5.9580626e-03  -9.4869599e-02  -2.3041926e-02  -8.4785316e-02
   2.6250159e+01  -1.1678374e-02  -8.6573467e-02  -1.3152464e-02   4.0673734e-02
   2.6274412e+01  -1.1678374e-02  -8.6573467e-02  -1.3152464e-02   4.0673734e-02
   2.6299392e+01  -1.8050961e-02  -8.2574189e-02   6.4484309e-04  -1.9549827e-03
   2.6323989e+01  -1.8050961e-02  -8.2574189e-02   6.4484309e-04  -1.9549827e-03
   2.6348245e+01  -2.5736727e-02  -7.4788764e-02  -2.7503544e-03  -9.1265481e-02
   2.6372253e+01  -2.5736727e-02  -7.4788764e-02  -2.7503544e-03  -9.1265481e-02
   2.6397429e+01  -2.8261790e-02  -8.1931204e-02  -3.0149533e-03   6.9977751e-02
   2.6421632e+01  -2.8261790e-02  -8.1931204e-02  -3.0149533e-03   6.9977751e-02
   2.6446303e+01  -3.2134645e-02  -7.6644465e-02  -1.6928652e-03   8.8854017e-02
   2.6470161e+01  -3.2134645e-02  -7.6644465e-02  -1.6928652e-03   8.8854017e-02
   2.6494656e+01  -2.6716908e-02  -7.4641220e-02  -1.7022800e-02   1.1251951e-01
   2.6518830e+01  -2.6716908e-02  -7.4641220e-02  -1.7022800e-02   1.1251951e-01
   2.6543081e+01  -2.8109489e-02  -6.0128715e-02  -2.8060518e-02   1.4050207e-01
   2.6566962e+01  -2.8109489e-02  -6.0128715e-02  -2.8060518e-02   1.4050207e-01
   2.6591087e+01  -3.2520570e-02  -4.7202691e-02  -1.5599089e-02   9.7954492e-02
   2.6615353e+01  -3.2520570e-02  -4.7202691e-02  -1.5599089e-02   9.7954492e-02
   2.6639072e+01  -3.4222901e-02  -3.8468242e-02  -1.5633754e-02   7.6852973e-02
   2.6663557e+01  -3.4222901e-02  -3.8468242e-02  -1.5633754e-02   7.6852973e-02
   2.6687131e+01  -4.6545856e-02  -2.6280707e-02  -4.0101218e-03   5.5544310e-02
   2.6710324e+01  -4.6545856e-02  -2.6280707e-02  -4.0101218e-03   5.5544310e-02
   2.6731856e+01  -4.0018987e-02  -6.1935000e-03   6.0949358e-03  -5.2579016e-02
   2.6753363e+01  -4.0018987e-02  -6.1935000e-03   6.0949358e-03  -5.2579016e-02
   2.6774963e+01  -4.3940533e-02   2.1015226e-03  -1.0638506e-02   4.5633929e-03
   2.6798309e+01  -4.3940533e-02   2.1015226e-03  -1.0638506e-02   4.5633929e-03
   2.6822716e+01  -4.3940533e-02   2.1015226e-03  -1.0638506e-02   4.5633929e-03
   2.6847402e+01  -4.8775662e-02   1.5635725e-02  -9.8957093e-03  -1.5790615e-01
   2.6871348e+01  -4.8775662e-02   1.5635725e-02  -9.8957093e-03  -1.5790615e-01
   2.6895407e+01  -3.8266890e-02   1.7435437e-02  -1.5364783e-02   3.9239875e-02
   2.6919388e+01  -3.8266890e-02   1.7435437e-02  -1.5364783e-02   3.9239875e-02
   2.6943417e+01  -5.0331675e-02   2.3301184e-02  -1.4853049e-02   3.9239875e-02
   2.6967643e+01  -5.0331675e-02   2.3301184e-02  -1.4853049e-02   3.9239875e-02
   2.6991781e+01  -4.3979742e-02   4.3551423e-02  -1.2598627e-02  -2.7453609e-02
   2.7015940e+01  -4.3979742e-02   4.3551423e-02  -1.2598627e-02  -2.7453609e-02
   2.7039931e+01  -3.4317423e-02   5.0012730e-02  -1.0402133e-02  -1.2409591e-01
   2.7064193e+01  -3.4317423e-02   5.0012730e-02  -1.0402133e-02  -1.2409591e-01
   2.7087800e+01  -2.9844508e-02   6.4368933e-02  -1.0249287e-02  -4.5705275e-02
   2.7111547e+01  -2.9844508e-02   6.4368933e-02  -1.0249287e-02  -4.5705275e-02
   2.7136055e+01  -1.9410323e-02   8.4069580e-02  -1.2037476e-02  -4.9554904e-02
   2.7160409e+01  -1.9410323e-02   8.4069580e-02  -1.2037476e-02  -4.9554904e-02
   2.7185109e+01  -8.5285157e-03   9.8018363e-02  -1.9681262e-02  -7.4321396e-02
   2.7209086e+01  -8.5285157e-03   9.8018363e-02  -1.9681262e-02  -7.4321396e-02
   2.7233083e+01   6.0771883e-04   1.0818908e-01  -1.3987284e-02   2.7030261e-02
   2.7256991e+01   6.0771883e-04   1.0818908e-01  -1.3987284e-02   2.7030261e-02
   2.7280775e+01   1.5011900e-02   1.2454884e-01  -1.4095439e-02   1.1289498e-01
   2.7305514e+01   1.5011900e-02   1.2454884e-01  -1.4095439e-02   1.1289498e-01
   2.7329888e+01   2.0321438e-02   1.3434802e-01  -1.8570846e-02   4.1737215e-02
   2.7354140e+01   2.0321438e-02   1.3434802e-01  -1.8570846e-02   4.1737215e-02
   2.7378543e+01   2.0321438e-02   1.3434802e-01  -1.8570846e-02   4.1737215e-02
   2.7403805e+01   2.9821629e-02   1.4191160e-01  -1.3161085e-02  -1.9246379e-02
   2.7427958e+01   4.7256708e-02   1.4147274e-01  -1.2237449e-02  -5.9931909e-03
   2.7451778e+01   4.7256708e-02   1.4147274e-01  -1.2237449e-02  -5.9931909e-03
   2.7475942e+01   4.7256708e-02   1.4147274e-01  -1.2237449e-02  -5.9931909e-03
   2.7500104e+01   5.2541621e-02   1.3092029e-01  -9.1963522e-03  -2.4316573e-02
   2.7524915e+01   5.2541621e-02   1.3092029e-01  -9.1963522e-03  -2.4316573e-02
   2.7548866e+01   5.1206160e-02   1.3192035e-01  -8.8826772e-03  -1.9650465e-01
   2.7572898e+01   5.1206160e-02   1.3192035e-01  -8.8826772e-03  -1.9650465e-01
   2.7597455e+01   5.5436913e-02   1.3909754e-01  -8.3208159e-03  -1.9650465e-01
   2.7621501e+01   5.5436913e-02   1.3909754e-01  -8.3208159e-03  -1.9650465e-01
   2.7646469e+01   6.3876167e-02   1.3909085e-01  -1.0448629e-02  -1.8681543e-02
   2.7670433e+01   6.3876167e-02   1.3909085e-01  -1.0448629e-02  -1.8681543e-02
   2.7695225e+01   6.9301449e-02   1.3212860e-01  -1.5939767e-02   1.1235003e-01
   2.7717694e+01   6.9301449e-02   1.3212860e-01  -1.5939767e-02   1.1235003e-01
   2.7739137e+01   6.0038913e-02   1.2373760e-01  -1.4597479e-02  -2.6297597e-02
   2.7760459e+01   6.0038913e-02   1.2373760e-01  -1.4597479e-02  -2.6297597e-02
   2.7783014e+01   6.7606755e-02   1.1296809e-01  -4.5219013e-03  -5.4498221e-02
   2.7806833e+01   6.7606755e-02   1.1296809e-01  -4.5219013e-03  -5.4498221e-02
   2.7832195e+01   5.9115268e-02   1.0056843e-01  -1.2863605e-02   6.4839277e-02
   2.7856135e+01   5.9115268e-02   1.0056843e-01  -1.2863605e-02   6.4839277e-02
   2.7881148e+01   5.9115268e-02   1.0056843e-01  -1.2863605e-02   6.4839277e-02
   2.7905782e+01   4.4130221e-02   7.2655275e-02  -1.8077845e-02  -6.5238563e-02
   2.7931106e+01   3.0428715e-02   5.7526171e-02  -1.1013331e-02   1.3484797e-02
   2.7954658e+01   3.0428715e-02   5.7526171e-02  -1.1013331e-02   1.3484797e-02
   2.7978928e+01   2.3995804e-02   3.3593934e-02  -1.3218562e-02   2.9636772e-02
   2.8002757e+01   2.3995804e-02   3.3593934e-02  -1.3218562e-02   2.9636772e-02
   2.8026374e+01   2.3995804e-02   3.3593934e-02  -1.3218562e-02   2.9636772e-02
   2.8049945e+01   8.3124544e-03   1.1930158e-02  -8.7005431e-03   1.7277015e-01
   2.8073654e+01   8.3124544e-03   1.1930158e-02  -8.7005431e-03   1.7277015e-01
   2.8098568e+01  -2.2441291e-03  -3.0894962e-03  -8.5752178e-03   1.1159283e-01
   2.8123448e+01  -2.2441291e-03  -3.0894962e-03  -8.5752178e-03   1.1159283e-01
   2.8147671e+01  -2.5097050e-02  -8.1539163e-03  -8.8792127e-03   1.3229441e-01
   2.8171514e+01  -2.5097050e-02  -8.1539163e-03  -8.8792127e-03   1.3229441e-01
   2.8196440e+01  -3.7498627e-02  -1.8090239e-02  -7.4443421e-03   4.6267107e-02
   2.8220226e+01  -3.7498627e-02  -1.8090239e-02  -7.4443421e-03   4.6267107e-02
   2.8244711e+01  -6.4073846e-02  -2.9153407e-02  -1.7104456e-02  -1.4947182e-01
   2.8268377e+01  -6.4073846e-02  -2.9153407e-02  -1.7104456e-02  -1.4947182e-01
   2.8292549e+01  -6.8485513e-02  -3.7784003e-02  -7.7331257e-03  -1.8236251e-01
   2.8316612e+01  -6.8485513e-02  -3.7784003e-02  -7.7331257e-03  -1.8236251e-01
   2.8339493e+01  -7.0084572e-02  -5.4983038e-02  -8.5073616e-03  -4.7774917e-02
   2.8360950e+01  -7.0084572e-02  -5.4983038e-02  -8.5073616e-03  -4.7774917e-02
   2.8382781e+01  -9.5003292e-02  -6.1549067e-02  -1.6356714e-02  -5.4078397e-02
   2.8405582e+01  -9.5003292e-02  -6.1549067e-02  -1.6356714e-02  -5.4078397e-02
   2.8429610e+01  -1.0610152e-01  -6.8287231e-02  -2.3257034e-03   3.9401612e-02
   2.8453680e+01  -1.0610152e-01  -6.8287231e-02  -2.3257034e-03   3.9401612e-02
   2.8478241e+01  -1.2306796e-01  -8.5350715e-02  -8.1064866e-04   4.8955494e-02
   2.8502218e+01  -1.2306796e-01  -8.5350715e-02  -8.1064866e-04   4.8955494e-02
   2.8527491e+01  -1.2306796e-01  -8.5350715e-02  -8.1064866e-04   4.8955494e-02
   2.8552320e+01  -1.2886718e-01  -1.0856659e-01  -4.5096623e-03  -8.6314007e-03
   2.8576487e+01  -1.4621162e-01  -1.1182601e-01  -1.8549258e-02   9.1725172e-02
   2.8601227e+01  -1.4621162e-01  -1.1182601e-01  -1.8549258e-02   9.1725172e-02
   2.8626612e+01  -1.4621162e-01  -1.1182601e-01  -1.8549258e-02   9.1725172e-02
   2.8650647e+01  -1.5020806e-01  -1.1666715e-01  -1.4777807e-02  -8.0612343e-02
   2.8674628e+01  -1.5020806e-01  -1.1666715e-01  -1.4777807e-02  -8.0612343e-02
   2.8698099e+01  -1.5252179e-01  -1.3041569e-01  -7.2533754e-03   1.6961773e-02
   2.8720986e+01  -1.5252179e-01  -1.3041569e-01  -7.2533754e-03   1.6961773e-02
   2.8744273e+01  -1.3902037e-01  -1.3626216e-01  -5.1308740e-03  -7.0910126e-02
   2.8767174e+01  -1.3902037e-01  -1.3626216e-01  -5.1308740e-03  -7.0910126e-02
   2.8791494e+01  -1.3285770e-01  -1.3802490e-01  -3.3267695e-03  -2.2665899e-02
   2.8815706e+01  -1.3285770e-01  -1.3802490e-01  -3.3267695e-03  -2.2665899e-02
   2.8839265e+01  -1.2441039e-01  -1.2510282e-01  -9.1815358e-03   7.6509833e-02
   2.8863063e+01  -1.2441039e-01  -1.2510282e-01  -9.1815358e-03   7.6509833e-02
   2.8886685e+01  -1.0141078e-01  -1.2018047e-01  -9.1990158e-03  -2.8810384e-02
   2.8911365e+01  -1.0141078e-01  -1.2018047e-01  -9.1990158e-03  -2.8810384e-02
   2.8934968e+01  -7.1750164e-02  -1.1273803e-01  -1.3405220e-02  -8.5749974e-02
   2.8959054e+01  -7.1750164e-02  -1.1273803e-01  -1.3405220e-02  -8.5749974e-02
   2.8982982e+01  -4.3125644e-02  -1.0437425e-01  -1.0798325e-02  -1.3433823e-01
   2.9006977e+01  -4.3125644e-02  -1.0437425e-01  -1.0798325e-02  -1.3433823e-01
   2.9030929e+01  -1.6283505e-02  -8.9588746e-02  -8.6430041e-03  -8.5878323e-02
   2.9054610e+01  -1.6283505e-02  -8.9588746e-02  -8.6430041e-03  -8.5878323e-02
   2.9078552e+01   9.8803584e-03  -7.4979752e-02  -1.5771886e-02  -7.6442016e-02
   2.9103317e+01   9.8803584e-03  -7.4979752e-02  -1.5771886e-02  -7.6442016e-02
   2.9128649e+01   9.8803584e-03  -7.4979752e-02  -1.5771886e-02  -7.6442016e-02
   2.9153042e+01   4.3965288e-02  -5.6509629e-02  -8.1668710e-03  -1.3215239e-01
   2.9177270e+01   7.4246563e-02  -4.2101502e-02  -1.0180051e-03   7.0000465e-03
   2.9201494e+01   7.4246563e-02  -4.2101502e-02  -1.0180051e-03   7.0000465e-03
   2.9226417e+01   1.0272155e-01  -2.6246792e-02   5.7123322e-03  -1.0822476e-03
   2.9250864e+01   1.0272155e-01  -2.6246792e-02   5.7123322e-03  -1.0822476e-03
   2.9275780e+01   1.0272155e-01  -2.6246792e-02   5.7123322e-03  -1.0822476e-03
   2.9300341e+01   1.2991184e-01  -1.2900953e-02   3.4264170e-03   1.1420005e-01
   2.9326259e+01   1.2991184e-01  -1.2900953e-02   3.4264170e-03   1.1420005e-01
   2.9350629e+01   1.5480286e-01  -2.6023942e-03  -2.1402191e-02  -3.6389846e-03
   2.9374701e+01   1.5480286e-01  -2.6023942e-03  -2.1402191e-02  -3.6389846e-03
   2.9399670e+01   1.6977644e-01   3.8958904e-03  -2.3895657e-02   1.4758203e-02
   2.9424396e+01   1.6977644e-01   3.8958904e-03  -2.3895657e-02   1.4758203e-02
   2.9449019e+01   1.8767464e-01   1.4197819e-02  -1.7933585e-02   4.9327820e-02
   2.9474029e+01   1.9334222e-01   2.1571163e-02  -1.4238410e-03   4.6430383e-02
   2.9498104e+01   1.9334222e-01   2.1571163e-02  -1.4238410e-03   4.6430383e-02
   2.9523359e+01   1.9334222e-01   2.1571163e-02  -1.4238410e-03   4.6430383e-02
   2.9547715e+01   1.9080868e-01   3.0370340e-02   1.0141197e-02   7.0244413e-02
   2.9571855e+01   1.9080868e-01   3.0370340e-02   1.0141197e-02   7.0244413e-02
   2.9595766e+01   1.8787384e-01   3.6227882e-02  -2.5449824e-03   1.7475679e-01
   2.9619400e+01   1.8787384e-01   3.6227882e-02  -2.5449824e-03   1.7475679e-01
   2.9643737e+01   1.7361739e-01   3.5283733e-02  -1.1033757e-02   1.8160169e-01
   2.9667664e+01   1.7361739e-01   3.5283733e-02  -1.1033757e-02   1.8160169e-01
   2.9692068e+01   1.6123560e-01   3.5151005e-02  -1.4296270e-02   1.8816322e-02
   2.9715297e+01   1.6123560e-01   3.5151005e-02  -1.4296270e-02   1.8816322e-02
   2.9736682e+01   1.4055088e-01   3.4471091e-02  -7.4765342e-03   6.3909239e-02
   2.9758784e+01   1.4055088e-01   3.4471091e-02  -7.4765342e-03   6.3909239e-02
   2.9780792e+01   1.2186006e-01   3.0692337e-02  -1.5801301e-02  -9.5108516e-02
   2.9804905e+01   1.2186006e-01   3.0692337e-02  -1.5801301e-02  -9.5108516e-02
   2.9828881e+01   9.4299637e-02   1.9167354e-02   5.6482949e-03  -6.9800785e-02
   2.9853152e+01   9.4299637e-02   1.9167354e-02   5.6482949e-03  -6.9800785e-02
   2.9877018e+01   7.6025985e-02   1.1756312e-02   1.3953895e-02  -1.4069254e-01
   2.9901152e+01   7.6025985e-02   1.1756312e-02   1.3953895e-02  -1.4069254e-01
   2.9925957e+01   6.2591374e-02   7.9522682e-03  -4.9130316e-04   2.7857466e-02
   2.9949911e+01   6.2591374e-02   7.9522682e-03  -4.9130316e-04   2.7857466e-02
   2.9973905e+01   6.2591374e-02   7.9522682e-03  -4.9130316e-04   2.7857466e-02
   2.9998420e+01   4.6116117e-02   1.1014403e-04  -7.1718730e-03   8.3410777e-02
   3.0022361e+01   4.6116117e-02   1.1014403e-04  -7.1718730e-03   8.3410777e-02
   3.0046481e+01   2.4500446e-02  -4.4473344e-03  -2.1330189e-02   1.2617060e-01
   3.0070342e+01   2.4500446e-02  -4.4473344e-03  -2.1330189e-02   1.2617060e-01
   3.0094302e+01   1.3110296e-02  -4.7815096e-04  -1.4960793e-02   4.7075940e-02
   3.0118302e+01   1.3110296e-02  -4.7815096e-04  -1.4960793e-02   4.7075940e-02
   3.0142605e+01  -3.0579113e-03  -4.7535785e-03  -4.2361119e-03   7.7171205e-02
   3.0167342e+01  -3.0579113e-03  -4.7535785e-03  -4.2361119e-03   7.7171205e-02
   3.0191341e+01  -1.2601216e-03  -1.4424758e-02   4.8593752e-04  -4.3340486e-02
   3.0215359e+01  -1.2601216e-03  -1.4424758e-02   4.8593752e-04  -4.3340486e-02
   3.0239437e+01  -1.9754838e-02  -2.1563184e-02   6.9971113e-03  -1.2121280e-01
   3.0263685e+01  -1.9754838e-02  -2.1563184e-02   6.9971113e-03  -1.2121280e-01
   3.0287427e+01  -1.7944636e-02  -2.3669749e-02   3.0314224e-03  -1.4864503e-01
   3.0311371e+01  -1.7944636e-02  -2.3669749e-02   3.0314224e-03  -1.4864503e-01
   3.0335330e+01  -2.9704444e-02  -3.3226762e-02   2.8664749e-03  -4.5195468e-02
   3.0359463e+01  -2.9704444e-02  -3.3226762e-02   2.8664749e-03  -4.5195468e-02
   3.0383466e+01  -3.2840002e-02  -3.2550063e-02  -8.5724229e-03  -1.4727261e-01
   3.0407466e+01  -3.2840002e-02  -3.2550063e-02  -8.5724229e-03  -1.4727261e-01
   3.0431586e+01  -3.3659559e-02  -3.0130789e-02  -2.0143798e-02  -1.2521279e-01
   3.0455166e+01  -3.3659559e-02  -3.0130789e-02  -2.0143798e-02  -1.2521279e-01
   3.0478994e+01  -3.3659559e-02  -3.0130789e-02  -2.0143798e-02  -1.2521279e-01
   3.0504123e+01  -3.6732629e-02  -2.3389261e-02  -8.5283518e-03  -7.8308733e-02
   3.0528352e+01  -3.0956315e-02  -1.4289228e-02  -2.0570308e-03  -9.2449602e-02
   3.0552916e+01  -3.0956315e-02  -1.4289228e-02  -2.0570308e-03  -9.2449602e-02
   3.0577250e+01  -1.8850829e-02  -7.9742749e-04   3.2571109e-03  -1.4632028e-01
   3.0601230e+01  -1.8850829e-02  -7.9742749e-04   3.2571109e-03  -1.4632028e-01
   3.0626297e+01  -1.0407814e-02   1.2926980e-02   1.4644923e-03  -8.2670130e-03
   3.0650355e+01  -1.0407814e-02   1.2926980e-02   1.4644923e-03  -8.2670130e-03
   3.0674813e+01  -1.0407814e-02   1.2926980e-02   1.4644923e-03  -8.2670130e-03
   3.0704680e+01   3.4743175e-03   2.1419995e-02   4.4415155e-03  -6.4055959e-03
   3.0728360e+01   5.2902293e-03   3.0302243e-02  -1.5836945e-02   1.0252177e-01
   3.0749644e+01   5.2902293e-03   3.0302243e-02  -1.5836945e-02   1.0252177e-01
   3.0771017e+01   5.2902293e-03   3.0302243e-02  -1.5836945e-02   1.0252177e-01
   3.0793312e+01   7.9835448e-03   3.1598259e-02  -1.9404230e-03   6.7393806e-02
   3.0817364e+01   7.9835448e-03   3.1598259e-02  -1.9404230e-03   6.7393806e-02
   3.0842192e+01   1.8440155e-02   4.1827317e-02   7.0177494e-03   1.6283000e-01
   3.0867861e+01   1.8440155e-02   4.1827317e-02   7.0177494e-03   1.6283000e-01
   3.0892123e+01   3.0484568e-02   3.8682029e-02   6.9912244e-03   1.9662285e-01
   3.0917133e+01   3.0484568e-02   3.8682029e-02   6.9912244e-03   1.9662285e-01
   3.0941251e+01   1.8671688e-02   3.8056973e-02  -9.4004329e-03   3.9715002e-02
   3.0966228e+01   1.8671688e-02   3.8056973e-02  -9.4004329e-03   3.9715002e-02
   3.0990458e+01   2.1803360e-02   3.6894646e-02  -9.3978234e-03   1.4652341e-01
   3.1014728e+01   2.1803360e-02   3.6894646e-02  -9.3978234e-03   1.4652341e-01
   3.1039498e+01   1.9714866e-02   2.5922570e-02  -1.4835523e-02  -7.0469223e-03
   3.1063470e+01   1.9714866e-02   2.5922570e-02  -1.4835523e-02  -7.0469223e-03
   3.1087569e+01   1.8478395e-02   2.9159820e-02  -4.4076610e-03  -4.5159719e-03
   3.1111805e+01   1.8478395e-02   2.9159820e-02  -4.4076610e-03  -4.5159719e-03
   3.1136233e+01   1.6398430e-02   2.7859811e-02   5.3568110e-03   6.5848661e-03
   3.1160754e+01   1.6398430e-02   2.7859811e-02   5.3568110e-03   6.5848661e-03
   3.1185213e+01   1.6567824e-02   3.1655818e-02   7.5676483e-03  -1.0244129e-02
   3.1209302e+01   1.6567824e-02   3.1655818e-02   7.5676483e-03  -1.0244129e-02
   3.1233410e+01   2.3644820e-02   1.8576264e-02  -3.8947535e-03   8.8035755e-02
   3.1257161e+01   2.3644820e-02   1.8576264e-02  -3.8947535e-03   8.8035755e-02
   3.1280800e+01   1.6051341e-02   9.5078470e-03  -1.5906708e-02  -1.8728047e-02
   3.1305478e+01   1.6051341e-02   9.5078470e-03  -1.5906708e-02  -1.8728047e-02
   3.1329602e+01   1.6051341e-02   9.5078470e-03  -1.5906708e-02  -1.8728047e-02
   3.1355089e+01   2.4960807e-02  -2.1727523e-03  -1.3512593e-02  -5.8526115e-03
   3.1379508e+01   1.8924652e-02  -2.3133736e-03  -2.1306630e-03   5.6699669e-02
   3.1403881e+01   1.8924652e-02  -2.3133736e-03  -2.1306630e-03   5.6699669e-02
   3.1427785e+01   1.3098336e-02  -2.8736780e-03  -1.7067743e-03   2.5243963e-02
   3.1452003e+01   1.3098336e-02  -2.8736780e-03  -1.7067743e-03   2.5243963e-02
   3.1476411e+01   2.0608917e-02  -7.3392498e-03  -2.0563891e-03  -1.7696352e-02
   3.1500723e+01   2.0608917e-02  -7.3392498e-03  -2.0563891e-03  -1.7696352e-02
   3.1526289e+01   2.4687048e-02  -5.8556050e-03  -1.0805232e-02   1.0855523e-01
   3.1550010e+01   2.4687048e-02  -5.8556050e-03  -1.0805232e-02   1.0855523e-01
   3.1575176e+01   2.4687048e-02  -5.8556050e-03  -1.0805232e-02   1.0855523e-01
   3.1599831e+01   3.1421088e-02  -4.7473391e-03  -1.4187742e-02   1.0855523e-01
   3.1626457e+01   3.0807910e-02   1.7716843e-03  -1.9851271e-02   1.3913137e-01
   3.1650437e+01   3.0807910e-02   1.7716843e-03  -1.9851271e-02   1.3913137e-01
   3.1675536e+01   3.9459612e-02  -7.9295076e-03  -3.0609865e-03  -1.1322251e-01
   3.1704711e+01   3.9459612e-02  -7.9295076e-03  -3.0609865e-03  -1.1322251e-01
   3.1728477e+01   3.8940698e-02  -7.7711889e-03   6.0577751e-03   2.2947709e-02
   3.1749716e+01   3.8940698e-02  -7.7711889e-03   6.0577751e-03   2.2947709e-02
   3.1771092e+01   3.8940698e-02  -7.7711889e-03   6.0577751e-03   2.2947709e-02
   3.1793470e+01   4.6582289e-02   9.1609429e-04   7.0607191e-04  -1.0243651e-01
   3.1817327e+01   4.6582289e-02   9.1609429e-04   7.0607191e-04  -1.0243651e-01
   3.1841625e+01   5.5057716e-02  -5.1808003e-03  -1.7151231e-02  -4.3471101e-02
   3.1866511e+01   5.5057716e-02  -5.1808003e-03  -1.7151231e-02  -4.3471101e-02
   3.1890529e+01   5.9594560e-02  -3.0031265e-04  -1.7495163e-02  -5.5734967e-02
   3.1914900e+01   5.9594560e-02  -3.0031265e-04  -1.7495163e-02  -5.5734967e-02
   3.1939111e+01   6.5303095e-02  -8.5495999e-03  -8.2906643e-03  -1.0021487e-02
   3.1963623e+01   6.5303095e-02  -8.5495999e-03  -8.2906643e-03  -1.0021487e-02
   3.1987511e+01   6.7298993e-02  -1.8507339e-02  -3.0175147e-03  -1.1940560e-02
   3.2011951e+01   6.7298993e-02  -1.8507339e-02  -3.0175147e-03  -1.1940560e-02
   3.2036463e+01   6.3069582e-02  -2.1575982e-02  -2.8431639e-03  -4.8669134e-02
   3.2060619e+01   6.3069582e-02  -2.1575982e-02  -2.8431639e-03  -4.8669134e-02
   3.2085346e+01   6.6031717e-02  -2.4795236e-02   5.7430286e-03  -6.1253033e-02
   3.2110023e+01   6.6031717e-02  -2.4795236e-02   5.7430286e-03  -6.1253033e-02
   3.2133979e+01   6.7959286e-02  -3.7452471e-02  -1.3810421e-02  -6.1253033e-02
   3.2158060e+01   6.7959286e-02  -3.7452471e-02  -1.3810421e-02  -6.1253033e-02
   3.2182620e+01   6.9326945e-02  -3.4158777e-02  -1.9986732e-02  -7.5438492e-02
   3.2206670e+01   6.9326945e-02  -3.4158777e-02  -1.9986732e-02  -7.5438492e-02
   3.2230377e+01   7.7423990e-02  -3.6601931e-02  -1.5480891e-02  -7.9727777e-03
   3.2254857e+01   7.7423990e-02  -3.6601931e-02  -1.5480891e-02  -7.9727777e-03
   3.2278891e+01   7.8991540e-02  -4.4593148e-02  -1.3270156e-02  -3.1444468e-02
   3.2303652e+01   7.8991540e-02  -4.4593148e-02  -1.3270156e-02  -3.1444468e-02
   3.2328462e+01   7.8991540e-02  -4.4593148e-02  -1.3270156e-02  -3.1444468e-02
   3.2352793e+01   9.4995975e-02  -5.2007761e-02   9.2282012e-04   7.7198848e-02
   3.2376877e+01   9.1031194e-02  -4.9002584e-02  -2.4106698e-03  -3.4937570e-03
   3.2400757e+01   9.1031194e-02  -4.9002584e-02  -2.4106698e-03  -3.4937570e-03
   3.2425690e+01   9.1031194e-02  -4.9002584e-02  -2.4106698e-03  -3.4937570e-03
   3.2450292e+01   1.0834926e-01  -4.4305552e-02   1.1577614e-02   2.0535772e-02
   3.2474891e+01   1.0834926e-01  -4.4305552e-02   1.1577614e-02   2.0535772e-02
   3.2499012e+01   1.1326449e-01  -4.0134702e-02  -6.5211123e-03  -1.5228977e-01
   3.2523799e+01   1.1326449e-01  -4.0134702e-02  -6.5211123e-03  -1.5228977e-01
   3.2548967e+01   1.1886457e-01  -3.3904135e-02  -1.6456582e-02  -9.7630439e-02
   3.2572848e+01   1.1627138e-01  -3.7425511e-02  -2.7720138e-02  -1.3024668e-01
   3.2596704e+01   1.1627138e-01  -3.7425511e-02  -2.7720138e-02  -1.3024668e-01
   3.2620591e+01   1.1627138e-01  -3.7425511e-02  -2.7720138e-02  -1.3024668e-01
   3.2645259e+01   1.1212142e-01  -4.3645717e-02  -2.1686250e-02  -1.6309267e-01
   3.2669057e+01   1.1212142e-01  -4.3645717e-02  -2.1686250e-02  -1.6309267e-01
   3.2693145e+01   1.0572916e-01  -4.5996524e-02  -7.9310797e-03  -2.5684792e-02
   3.2716430e+01   1.0572916e-01  -4.5996524e-02  -7.9310797e-03  -2.5684792e-02
   3.2737780e+01   9.6898519e-02  -3.7190944e-02  -1.2915313e-03  -2.5089136e-02
   3.2759060e+01   9.6898519e-02  -3.7190944e-02  -1.2915313e-03  -2.5089136e-02
   3.2781162e+01   9.6898519e-02  -3.7190944e-02  -1.2915313e-03  -2.5089136e-02
   3.2806232e+01   9.4631955e-02  -3.8407270e-02   4.8802993e-03   1.0207262e-01
   3.2830169e+01   7.7988073e-02  -3.9922774e-02   3.4666255e-03   1.2534143e-02
   3.2854084e+01   7.7988073e-02  -3.9922774e-02   3.4666255e-03   1.2534143e-02
   3.2877930e+01   6.5013766e-02  -2.9108308e-02  -5.5984468e-03   7.7235983e-02
   3.2901752e+01   6.5013766e-02  -2.9108308e-02  -5.5984468e-03   7.7235983e-02
   3.2926298e+01   5.1137336e-02  -2.1784445e-02  -2.3690484e-02   8.0072383e-02
   3.2950181e+01   5.1137336e-02  -2.1784445e-02  -2.3690484e-02   8.0072383e-02
   3.2973855e+01   5.1137336e-02  -2.1784445e-02  -2.3690484e-02   8.0072383e-02
   3.2998262e+01   3.5591085e-02  -1.7512137e-02  -1.6524574e-03   5.4487290e-02
   3.3022148e+01   3.5591085e-02  -1.7512137e-02  -1.6524574e-03   5.4487290e-02
   3.3046559e+01   1.5027196e-02  -1.1531386e-02   4.2669713e-03   5.8796735e-02
   3.3070071e+01   1.5027196e-02  -1.1531386e-02   4.2669713e-03   5.8796735e-02
   3.3093924e+01  -1.5018011e-03  -6.5369704e-03  -2.3691065e-03   6.5617948e-02
   3.3117866e+01  -1.5018011e-03  -6.5369704e-03  -2.3691065e-03   6.5617948e-02
   3.3141482e+01  -1.2862451e-02  -1.4758144e-03  -9.2052137e-03   1.2604909e-01
   3.3166303e+01  -1.2862451e-02  -1.4758144e-03  -9.2052137e-03   1.2604909e-01
   3.3190648e+01  -2.9339992e-02   9.9006798e-03  -1.5659099e-02   1.0256473e-01
   3.3215108e+01  -2.9339992e-02   9.9006798e-03  -1.5659099e-02   1.0256473e-01
   3.3241148e+01  -4.1153044e-02   1.3175266e-02  -1.2577790e-02  -3.4548633e-02
   3.3265941e+01  -4.1153044e-02   1.3175266e-02  -1.2577790e-02  -3.4548633e-02
   3.3290085e+01  -6.0449999e-02   1.5924631e-02  -8.9242784e-03  -1.3955511e-01
   3.3314524e+01  -6.0449999e-02   1.5924631e-02  -8.9242784e-03  -1.3955511e-01
   3.3338731e+01  -6.5423407e-02   2.0969458e-02   2.6428753e-03  -9.0510774e-02
   3.3364098e+01  -6.5423407e-02   2.0969458e-02   2.6428753e-03  -9.0510774e-02
   3.3387858e+01  -6.2525034e-02   1.9718625e-02  -7.9003052e-04  -1.2632341e-01
   3.3411615e+01  -6.2525034e-02   1.9718625e-02  -7.9003052e-04  -1.2632341e-01
   3.3435536e+01  -6.2895089e-02   3.2179657e-02  -4.2421353e-04  -7.7395595e-02
   3.3459279e+01  -6.2895089e-02   3.2179657e-02  -4.2421353e-04  -7.7395595e-02
   3.3483151e+01  -6.1579362e-02   6.0060129e-02  -1.6946603e-02  -1.1697887e-01
   3.3507285e+01  -6.1579362e-02   6.0060129e-02  -1.6946603e-02  -1.1697887e-01
   3.3530966e+01  -5.7650946e-02   6.4737357e-02  -1.5955733e-02   9.0668448e-02
   3.3555515e+01  -5.7650946e-02   6.4737357e-02  -1.5955733e-02   9.0668448e-02
   3.3579565e+01  -5.6892309e-02   5.7350352e-02  -1.2489028e-02   9.0668448e-02
   3.3603529e+01  -5.6892309e-02   5.7350352e-02  -1.2489028e-02   9.0668448e-02
   3.3628007e+01  -5.6892309e-02   5.7350352e-02  -1.2489028e-02   9.0668448e-02
   3.3652198e+01  -4.3496013e-02   5.1094066e-02   8.5799675e-03  -3.3410726e-02
   3.3676766e+01  -4.2119212e-02   6.0427573e-02  -3.6589112e-03  -4.8249101e-02
   3.3705879e+01  -4.2119212e-02   6.0427573e-02  -3.6589112e-03  -4.8249101e-02
   3.3729258e+01  -2.3697848e-02   5.8789652e-02   5.9360517e-03  -6.0498897e-02
   3.3751090e+01  -2.3697848e-02   5.8789652e-02   5.9360517e-03  -6.0498897e-02
   3.3775575e+01  -2.5411271e-02   6.1744511e-02   1.0753716e-02  -2.5851379e-02
   3.3799588e+01  -2.5411271e-02   6.1744511e-02   1.0753716e-02  -2.5851379e-02
   3.3823723e+01  -2.5411271e-02   6.1744511e-02   1.0753716e-02  -2.5851379e-02
   3.3847894e+01  -1.5404237e-02   7.2280057e-02  -1.0892573e-02  -8.1997336e-03
   3.3872027e+01  -1.5404237e-02   7.2280057e-02  -1.0892573e-02  -8.1997336e-03
   3.3896294e+01  -6.1314241e-03   7.6902829e-02  -1.0041645e-02  -7.8936167e-03
   3.3920504e+01  -6.1314241e-03   7.6902829e-02  -1.0041645e-02  -7.8936167e-03
   3.3945427e+01  -8.8203298e-03   8.4407486e-02  -1.2099467e-02   5.9699702e-02
   3.3969451e+01  -8.8203298e-03   8.4407486e-02  -1.2099467e-02   5.9699702e-02
   3.3993468e+01  -3.5506885e-03   9.5726438e-02  -8.3756046e-03  -3.5584214e-02
   3.4017685e+01  -3.5506885e-03   9.5726438e-02  -8.3756046e-03  -3.5584214e-02
   3.4041449e+01   5.6868447e-03   1.0764480e-01  -3.4135787e-03   1.2137698e-01
   3.4066059e+01   5.6868447e-03   1.0764480e-01  -3.4135787e-03   1.2137698e-01
   3.4090162e+01   2.3822160e-02   1.1858355e-01   5.1644524e-03  -3.4659061e-02
   3.4114404e+01   2.3822160e-02   1.1858355e-01   5.1644524e-03  -3.4659061e-02
   3.4138468e+01   2.8490424e-02   1.2211550e-01   1.3715525e-03   4.9610154e-02
   3.4163342e+01   2.8490424e-02   1.2211550e-01   1.3715525e-03   4.9610154e-02
   3.4187494e+01   2.8460881e-02   1.2866180e-01  -5.6825713e-03   3.2288260e-02
   3.4211661e+01   2.8460881e-02   1.2866180e-01  -5.6825713e-03   3.2288260e-02
   3.4236210e+01   3.9750330e-02   1.1925630e-01  -6.5115737e-03   3.2288260e-02
   3.4260494e+01   3.9750330e-02   1.1925630e-01  -6.5115737e-03   3.2288260e-02
   3.4285074e+01   4.0649552e-02   1.1501700e-01  -9.1534611e-03   1.1826939e-01
   3.4309053e+01   4.0649552e-02   1.1501700e-01  -9.1534611e-03   1.1826939e-01
   3.4333109e+01   4.2929724e-02   1.1322132e-01  -2.5196245e-03   2.2259249e-01
   3.4357234e+01   4.2929724e-02   1.1322132e-01  -2.5196245e-03   2.2259249e-01
   3.4381417e+01   4.4449840e-02   1.0245349e-01  -1.8224804e-05   2.3168594e-01
   3.4406730e+01   4.4449840e-02   1.0245349e-01  -1.8224804e-05   2.3168594e-01
   3.4431510e+01   4.2178378e-02   9.5169939e-02  -5.0470019e-03   7.7260050e-02
   3.4455563e+01   4.2178378e-02   9.5169939e-02  -5.0470019e-03   7.7260050e-02
   3.4479802e+01   3.6685579e-02   9.6067585e-02   3.5269238e-04  -6.4930290e-02
   3.4504614e+01   3.6685579e-02   9.6067585e-02   3.5269238e-04  -6.4930290e-02
   3.4528980e+01   3.6685579e-02   9.6067585e-02   3.5269238e-04  -6.4930290e-02
   3.4554148e+01   2.7499236e-02   9.6942693e-02  -7.9304883e-03  -2.0018099e-02
   3.4578158e+01   2.7499236e-02   9.6942693e-02  -7.9304883e-03  -2.0018099e-02
   3.4602572e+01   2.7499236e-02   9.6942693e-02  -7.9304883e-03  -2.0018099e-02
   3.4627911e+01   3.2303438e-02   8.7628581e-02  -1.7043682e-02  -4.6347936e-02
   3.4652004e+01   3.8950969e-02   7.8181691e-02  -4.6828645e-03  -1.2991479e-01
   3.4675954e+01   3.8950969e-02   7.8181691e-02  -4.6828645e-03  -1.2991479e-01
   3.4699748e+01   3.7027840e-02   6.0403217e-02  -8.3434070e-03  -1.9949992e-02
   3.4721332e+01   3.7027840e-02   6.0403217e-02  -8.3434070e-03  -1.9949992e-02
   3.4742530e+01   5.2068677e-02   4.8979275e-02  -1.5139431e-03  -1.4956632e-01
   3.4763726e+01   5.2068677e-02   4.8979275e-02  -1.5139431e-03  -1.4956632e-01
   3.4785609e+01   5.6780007e-02   5.0794993e-02   1.0635223e-02  -1.6371060e-01
   3.4809825e+01   5.6780007e-02   5.0794993e-02   1.0635223e-02  -1.6371060e-01
   3.4834089e+01   6.9766216e-02   5.0039914e-02   4.6921452e-03  -2.3628976e-01
   3.4858418e+01   6.9766216e-02   5.0039914e-02   4.6921452e-03  -2.3628976e-01
   3.4882416e+01   7.7094078e-02   3.9425272e-02  -9.5049292e-03  -1.3290365e-01
   3.4907147e+01   7.7094078e-02   3.9425272e-02  -9.5049292e-03  -1.3290365e-01
   3.4931243e+01   7.7094078e-02   3.9425272e-02  -9.5049292e-03  -1.3290365e-01
   3.4955173e+01   7.8776516e-02   3.0036304e-02  -5.2096235e-04  -6.4329709e-02
   3.4979514e+01   7.8776516e-02   3.0036304e-02  -5.2096235e-04  -6.4329709e-02
   3.5005061e+01   8.0308564e-02   2.4984673e-02   1.3093429e-04  -1.2068993e-01
   3.5028910e+01   8.0308564e-02   2.4984673e-02   1.3093429e-04  -1.2068993e-01
   3.5054041e+01   8.2892068e-02   2.7008114e-02   8.5156260e-04  -1.2068993e-01
   3.5078557e+01   8.2868993e-02   2.5871500e-02   2.9183277e-03  -2.2744246e-02
   3.5103271e+01   8.2868993e-02   2.5871500e-02   2.9183277e-03  -2.2744246e-02
   3.5127935e+01   8.2868993e-02   2.5871500e-02   2.9183277e-03  -2.2744246e-02
   3.5152383e+01   6.7543671e-02   2.1685082e-02  -1.4124358e-02   1.8144470e-03
   3.5176544e+01   6.7543671e-02   2.1685082e-02  -1.4124358e-02   1.8144470e-03
   3.5203030e+01   4.9430564e-02   1.5976917e-02  -8.1985854e-03   6.4402353e-02
   3.5225248e+01   4.9430564e-02   1.5976917e-02  -8.1985854e-03   6.4402353e-02
   3.5246888e+01   4.4021964e-02   1.0518001e-02  -5.1308274e-03  -8.4592806e-03
   3.5269899e+01   4.4021964e-02   1.0518001e-02  -5.1308274e-03  -8.4592806e-03
   3.5294591e+01   2.8158508e-02  -2.9666997e-03   1.0843113e-02   5.6940311e-02
   3.5318831e+01   2.8158508e-02  -2.9666997e-03   1.0843113e-02   5.6940311e-02
   3.5343797e+01   1.3669994e-02  -1.3913212e-02   1.1146886e-02  -6.1779829e-02
   3.5367798e+01   1.3669994e-02  -1.3913212e-02   1.1146886e-02  -6.1779829e-02
   3.5391924e+01  -7.1318117e-03  -2.1224091e-02  -4.4291620e-03   2.9439946e-02
   3.5416540e+01  -7.1318117e-03  -2.1224091e-02  -4.4291620e-03   2.9439946e-02
   3.5440859e+01  -2.1397138e-02  -3.5451967e-02  -1.1121475e-02   5.6134785e-02
   3.5466054e+01  -2.1397138e-02  -3.5451967e-02  -1.1121475e-02   5.6134785e-02
   3.5490248e+01  -4.0948682e-02  -4.3031536e-02  -1.4663267e-02   4.9913332e-02
   3.5514476e+01  -4.0948682e-02  -4.3031536e-02  -1.4663267e-02   4.9913332e-02
   3.5539285e+01  -5.7564173e-02  -5.4553561e-02  -1.0242353e-02   1.6046784e-01
   3.5564570e+01  -5.7564173e-02  -5.4553561e-02  -1.0242353e-02   1.6046784e-01
   3.5588152e+01  -7.6526769e-02  -6.0468711e-02   2.3380574e-04   1.3634972e-01
   3.5611747e+01  -7.6526769e-02  -6.0468711e-02   2.3380574e-04   1.3634972e-01
   3.5635650e+01  -9.1782667e-02  -7.3054090e-02   1.0012710e-02   3.0794666e-02
   3.5659934e+01  -9.1782667e-02  -7.3054090e-02   1.0012710e-02   3.0794666e-02
   3.5684513e+01  -9.9336550e-02  -7.8937851e-02   4.2997729e-03  -5.3634630e-03
   3.5707811e+01  -9.9336550e-02  -7.8937851e-02   4.2997729e-03  -5.3634630e-03
   3.5729718e+01  -1.0597453e-01  -8.4085159e-02   9.8281661e-03   2.1320777e-01
   3.5750980e+01  -1.0597453e-01  -8.4085159e-02   9.8281661e-03   2.1320777e-01
   3.5772758e+01  -1.0597453e-01  -8.4085159e-02   9.8281661e-03   2.1320777e-01
   3.5797172e+01  -1.0990869e-01  -8.1777111e-02   6.8509937e-03   1.4073135e-01
   3.5821782e+01  -1.0990869e-01  -8.1777111e-02   6.8509937e-03   1.4073135e-01
   3.5848915e+01  -1.2228109e-01  -7.2180063e-02  -6.1443644e-03   8.0824369e-02
   3.5872700e+01  -1.2228109e-01  -7.2180063e-02  -6.1443644e-03   8.0824369e-02
   3.5896814e+01  -1.1702266e-01  -7.3229700e-02  -6.7482190e-04   1.0707067e-01
   3.5921589e+01  -1.1702266e-01  -7.3229700e-02  -6.7482190e-04   1.0707067e-01
   3.5946240e+01  -1.0787129e-01  -7.6466098e-02   7.0070662e-03   1.4322357e-01
   3.5970414e+01  -1.0787129e-01  -7.6466098e-02   7.0070662e-03   1.4322357e-01
   3.5995379e+01  -1.0992847e-01  -8.2357243e-02   5.2773287e-03   2.2738095e-02
   3.6019648e+01  -1.0992847e-01  -8.2357243e-02   5.2773287e-03   2.2738095e-02
   3.6043396e+01  -1.0621744e-01  -8.1046522e-02   1.0658104e-02  -1.4053668e-01
   3.6067431e+01  -1.0621744e-01  -8.1046522e-02   1.0658104e-02  -1.4053668e-01
   3.6091818e+01  -1.0832867e-01  -8.4637702e-02   4.2290268e-03  -9.0787734e-02
   3.6116138e+01  -1.0832867e-01  -8.4637702e-02   4.2290268e-03  -9.0787734e-02
   3.6139830e+01  -1.0540123e-01  -7.8894161e-02   6.8878341e-03  -1.4574337e-01
   3.6164456e+01  -1.0540123e-01  -7.8894161e-02   6.8878341e-03  -1.4574337e-01
   3.6188525e+01  -1.0710581e-01  -7.5607724e-02  -3.3974445e-03  -5.3823726e-02
   3.6214464e+01  -1.0710581e-01  -7.5607724e-02  -3.3974445e-03  -5.3823726e-02
   3.6238208e+01  -1.0009194e-01  -6.4181536e-02  -1.3675756e-02  -1.6307711e-02
   3.6261908e+01  -1.0009194e-01  -6.4181536e-02  -1.3675756e-02  -1.6307711e-02
   3.6286651e+01  -9.5948704e-02  -6.4042762e-02   1.8160131e-04   2.0955099e-02
   3.6310885e+01  -9.5948704e-02  -6.4042762e-02   1.8160131e-04   2.0955099e-02
   3.6335058e+01  -9.6280396e-02  -5.7878699e-02   8.8764448e-03   4.1416997e-02
   3.6358972e+01  -9.6280396e-02  -5.7878699e-02   8.8764448e-03   4.1416997e-02
   3.6383695e+01  -7.8211933e-02  -3.6667038e-02   4.1145347e-03  -6.8651569e-03
   3.6407496e+01  -7.8211933e-02  -3.6667038e-02   4.1145347e-03  -6.8651569e-03
   3.6431472e+01  -7.1531005e-02  -2.7468687e-02  -1.0534213e-03  -6.9922501e-02
   3.6455487e+01  -7.1531005e-02  -2.7468687e-02  -1.0534213e-03  -6.9922501e-02
   3.6479389e+01  -7.5364456e-02  -1.1668172e-02  -9.9599257e-04   2.6910484e-02
   3.6503705e+01  -7.5364456e-02  -1.1668172e-02  -9.9599257e-04   2.6910484e-02
   3.6527734e+01  -7.5364456e-02  -1.1668172e-02  -9.9599257e-04   2.6910484e-02
   3.6553021e+01  -5.2496899e-02  -5.5635152e-03   6.6406345e-03  -7.2604359e-02
   3.6576701e+01  -3.9120138e-02  -9.9198958e-03   7.2912541e-03   5.5864546e-02
   3.6601203e+01  -3.9120138e-02  -9.9198958e-03   7.2912541e-03   5.5864546e-02
   3.6626479e+01  -3.5981018e-02  -7.1451082e-03   6.9646309e-03  -3.2734728e-02
   3.6650414e+01  -3.5981018e-02  -7.1451082e-03   6.9646309e-03  -3.2734728e-02
   3.6674647e+01  -3.5981018e-02  -7.1451082e-03   6.9646309e-03  -3.2734728e-02
   3.6698406e+01  -1.8562386e-02  -1.0581726e-02   1.0779764e-02  -1.7846161e-03
   3.6720817e+01  -1.8562386e-02  -1.0581726e-02   1.0779764e-02  -1.7846161e-03
   3.6742098e+01  -1.3238778e-02  -1.1662399e-02   8.6005090e-04  -4.2915238e-02
   3.6763359e+01  -1.3238778e-02  -1.1662399e-02   8.6005090e-04  -4.2915238e-02
   3.6785265e+01  -1.4957135e-02  -1.0067767e-02   3.0153776e-03  -1.4933204e-01
   3.6808806e+01  -1.4957135e-02  -1.0067767e-02   3.0153776e-03  -1.4933204e-01
   3.6832733e+01  -1.7069964e-02   2.7243636e-04  -8.6545693e-03  -1.2819441e-01
   3.6856765e+01  -1.7069964e-02   2.7243636e-04  -8.6545693e-03  -1.2819441e-01
   3.6881005e+01  -3.9449092e-03   3.2574898e-03  -8.5977670e-03  -7.1839309e-02
   3.6905757e+01  -3.9449092e-03   3.2574898e-03  -8.5977670e-03  -7.1839309e-02
   3.6929973e+01  -3.9449092e-03   3.2574898e-03  -8.5977670e-03  -7.1839309e-02
   3.6954565e+01  -1.1598463e-02   7.3731621e-03  -9.3935374e-03   5.2259136e-03
   3.6978491e+01  -5.1381970e-03   1.5854560e-03  -1.6043471e-03   2.7437727e-02
   3.7003124e+01  -5.1381970e-03   1.5854560e-03  -1.6043471e-03   2.7437727e-02
   3.7027088e+01  -5.1381970e-03   1.5854560e-03  -1.6043471e-03   2.7437727e-02
   3.7051581e+01  -1.1282162e-02  -1.3620733e-02   9.1058183e-03  -1.1486421e-01
   3.7075798e+01  -2.0141121e-02  -1.4866055e-02   2.5313287e-03   1.4832688e-01
   3.7099891e+01  -2.0141121e-02  -1.4866055e-02   2.5313287e-03   1.4832688e-01
   3.7124758e+01  -2.0141121e-02  -1.4866055e-02   2.5313287e-03   1.4832688e-01
   3.7148814e+01  -2.1946726e-02  -1.0238061e-02   6.8122740e-03  -5.7677691e-02
   3.7173172e+01  -2.1946726e-02  -1.0238061e-02   6.8122740e-03  -5.7677691e-02
   3.7197880e+01  -2.9209299e-02  -7.4171647e-03  -9.1231093e-03  -5.1894400e-03
   3.7221976e+01  -2.9209299e-02  -7.4171647e-03  -9.1231093e-03  -5.1894400e-03
   3.7247310e+01  -3.3699665e-02  -1.1815543e-02  -9.4572036e-03  -5.1894400e-03
   3.7271413e+01  -3.3699665e-02  -1.1815543e-02  -9.4572036e-03  -5.1894400e-03
   3.7295774e+01  -4.2948451e-02  -1.1329221e-02  -2.6393505e-03   1.2279615e-02
   3.7320765e+01  -4.2948451e-02  -1.1329221e-02  -2.6393505e-03   1.2279615e-02
   3.7345989e+01  -5.5657133e-02  -1.3536372e-04  -4.7592246e-03   1.8058441e-01
   3.7369983e+01  -5.5657133e-02  -1.3536372e-04  -4.7592246e-03   1.8058441e-01
   3.7394558e+01  -6.9339566e-02   1.3018698e-02   4.6905465e-03   9.6047147e-02
   3.7419648e+01  -6.9339566e-02   1.3018698e-02   4.6905465e-03   9.6047147e-02
   3.7444695e+01  -7.7914082e-02   2.9033877e-02   3.6742596e-03   1.3087080e-01
   3.7470620e+01  -7.7914082e-02   2.9033877e-02   3.6742596e-03   1.3087080e-01
   3.7495771e+01  -9.6371770e-02   4.3544628e-02  -7.7751321e-03   7.3142948e-02
   3.7521558e+01  -9.6371770e-02   4.3544628e-02  -7.7751321e-03   7.3142948e-02
   3.7545906e+01  -1.0383411e-01   5.9867684e-02  -9.9934184e-04  -3.3251033e-02
   3.7569733e+01  -1.0383411e-01   5.9867684e-02  -9.9934184e-04  -3.3251033e-02
   3.7593771e+01  -9.7749352e-02   7.2240464e-02  -9.0823835e-03  -3.3251033e-02
   3.7618205e+01  -9.7749352e-02   7.2240464e-02  -9.0823835e-03  -3.3251033e-02
   3.7642177e+01  -1.0631149e-01   7.1508572e-02   5.1769582e-03  -1.0670125e-01
   3.7667298e+01  -1.0631149e-01   7.1508572e-02   5.1769582e-03  -1.0670125e-01
   3.7691268e+01  -1.1809116e-01   7.3339805e-02   3.4483615e-04  -5.6728108e-02
   3.7714731e+01  -1.1809116e-01   7.3339805e-02   3.4483615e-04  -5.6728108e-02
   3.7736121e+01  -1.1843494e-01   8.3402462e-02  -3.2523263e-03   7.2334721e-03
   3.7757367e+01  -1.1843494e-01   8.3402462e-02  -3.2523263e-03   7.2334721e-03
   3.7778831e+01  -1.1980439e-01   8.0044091e-02  -1.7574162e-04   8.8668759e-02
   3.7801421e+01  -1.1980439e-01   8.0044091e-02  -1.7574162e-04   8.8668759e-02
   3.7826118e+01  -1.1980439e-01   8.0044091e-02  -1.7574162e-04   8.8668759e-02
   3.7851132e+01  -1.2788485e-01   8.8126145e-02  -2.3714795e-03   1.3130082e-01
   3.7875789e+01  -1.3211367e-01   9.3252435e-02   4.2939172e-03   1.0551059e-01
   3.7899840e+01  -1.3211367e-01   9.3252435e-02   4.2939172e-03   1.0551059e-01
   3.7924533e+01  -1.3211367e-01   9.3252435e-02   4.2939172e-03   1.0551059e-01
   3.7948642e+01  -1.3685116e-01   8.7163150e-02  -7.7291979e-03  -2.3150690e-02
   3.7973152e+01  -1.3685116e-01   8.7163150e-02  -7.7291979e-03  -2.3150690e-02
   3.7997159e+01  -1.3943551e-01   8.1952088e-02   5.3762048e-03  -2.1045127e-01
   3.8021183e+01  -1.3943551e-01   8.1952088e-02   5.3762048e-03  -2.1045127e-01
   3.8046333e+01  -1.3219078e-01   8.4895305e-02  -6.6524022e-03  -9.1777484e-02
   3.8070463e+01  -1.3219078e-01   8.4895305e-02  -6.6524022e-03  -9.1777484e-02
   3.8094499e+01  -1.2882411e-01   7.9563536e-02   1.4925252e-03   1.0763467e-01
   3.8118982e+01  -1.2882411e-01   7.9563536e-02   1.4925252e-03   1.0763467e-01
   3.8143316e+01  -1.2921971e-01   8.8605091e-02   4.4457298e-03  -2.3092237e-02
   3.8167569e+01  -1.2921971e-01   8.8605091e-02   4.4457298e-03  -2.3092237e-02
   3.8191433e+01  -1.1816292e-01   8.5470550e-02  -4.9689109e-04  -2.5647310e-02
   3.8215682e+01  -1.1816292e-01   8.5470550e-02  -4.9689109e-04  -2.5647310e-02
   3.8239767e+01  -1.1145626e-01   8.1227973e-02  -1.1954615e-03  -9.5111503e-02
   3.8263463e+01  -1.1145626e-01   8.1227973e-02  -1.1954615e-03  -9.5111503e-02
   3.8287356e+01  -9.3592480e-02   7.0089698e-02  -3.0564526e-03  -5.3779025e-02
   3.8311937e+01  -9.3592480e-02   7.0089698e-02  -3.0564526e-03  -5.3779025e-02
   3.8335940e+01  -8.7079890e-02   6.4360805e-02  -6.6664177e-03  -1.6041563e-01
   3.8360296e+01  -8.7079890e-02   6.4360805e-02  -6.6664177e-03  -1.6041563e-01
   3.8385024e+01  -8.9463264e-02   5.2304670e-02  -1.0923274e-03  -1.5925967e-01
   3.8408786e+01  -8.9463264e-02   5.2304670e-02  -1.0923274e-03  -1.5925967e-01
   3.8432916e+01  -7.6543108e-02   4.6370719e-02  -1.3282837e-04  -9.1597792e-03
   3.8457001e+01  -7.6543108e-02   4.6370719e-02  -1.3282837e-04  -9.1597792e-03
   3.8481205e+01  -6.9516502e-02   3.3176206e-02  -7.0471666e-05   3.8014929e-02
   3.8505927e+01  -6.9516502e-02   3.3176206e-02  -7.0471666e-05   3.8014929e-02
   3.8529910e+01  -7.1843520e-02   2.8844247e-02  -8.7889815e-03  -6.9377152e-03
   3.8554361e+01  -7.1843520e-02   2.8844247e-02  -8.7889815e-03  -6.9377152e-03
   3.8578607e+01  -7.1843520e-02   2.8844247e-02  -8.7889815e-03  -6.9377152e-03
   3.8603890e+01  -6.9081925e-02   1.9903395e-02  -8.6116168e-04   5.7465605e-02
   3.8628007e+01  -7.3909536e-02   6.6336533e-03  -1.8240120e-03   5.3236070e-02
   3.8651748e+01  -7.3909536e-02   6.6336533e-03  -1.8240120e-03   5.3236070e-02
   3.8675785e+01  -7.3909536e-02   6.6336533e-03  -1.8240120e-03   5.3236070e-02
   3.8700128e+01  -7.7408381e-02   4.2890717e-04  -1.9173968e-03   1.4857888e-01
   3.8722119e+01  -7.7408381e-02   4.2890717e-04  -1.9173968e-03   1.4857888e-01
   3.8743506e+01  -7.6902494e-02  -8.7509686e-03   3.6710815e-03  -7.6286394e-02
   3.8764991e+01  -7.6902494e-02  -8.7509686e-03   3.6710815e-03  -7.6286394e-02
   3.8786933e+01  -7.9415590e-02  -9.4417660e-03  -3.6272276e-03   1.6281612e-01
   3.8810790e+01  -7.9415590e-02  -9.4417660e-03  -3.6272276e-03   1.6281612e-01
   3.8835019e+01  -7.4667349e-02  -9.5872739e-03   8.2263453e-03  -2.2330652e-02
   3.8859399e+01  -7.4667349e-02  -9.5872739e-03   8.2263453e-03  -2.2330652e-02
   3.8883527e+01  -7.2203323e-02  -1.2820526e-02  -5.6678718e-03   5.8015676e-02
   3.8907469e+01  -7.2203323e-02  -1.2820526e-02  -5.6678718e-03   5.8015676e-02
   3.8931715e+01  -6.4292915e-02  -2.6641946e-02  -5.6372699e-03  -1.0022130e-03
   3.8955716e+01  -6.4292915e-02  -2.6641946e-02  -5.6372699e-03  -1.0022130e-03
   3.8979697e+01  -7.2104983e-02  -3.2916408e-02  -1.7523758e-02   9.9014824e-02
   3.9004064e+01  -7.2104983e-02  -3.2916408e-02  -1.7523758e-02   9.9014824e-02
   3.9028065e+01  -7.2104983e-02  -3.2916408e-02  -1.7523758e-02   9.9014824e-02
   3.9051887e+01  -7.1979210e-02  -3.3413533e-02   1.0275396e-03  -7.8952524e-02
   3.9075776e+01  -7.3155642e-02  -3.1501051e-02   9.9062603e-03  -1.8239817e-02
   3.9099793e+01  -7.3155642e-02  -3.1501051e-02   9.9062603e-03  -1.8239817e-02
   3.9124384e+01  -7.3155642e-02  -3.1501051e-02   9.9062603e-03  -1.8239817e-02
   3.9148907e+01  -7.3302671e-02  -2.4356574e-02   1.7140230e-02   1.9426824e-03
   3.9173069e+01  -7.3302671e-02  -2.4356574e-02   1.7140230e-02   1.9426824e-03
   3.9197558e+01  -7.3854208e-02  -1.4791266e-02   1.5759232e-03  -9.9382751e-02
   3.9221585e+01  -7.3854208e-02  -1.4791266e-02   1.5759232e-03  -9.9382751e-02
   3.9246504e+01  -7.3348694e-02  -9.6052689e-03  -1.4328918e-02  -7.0654257e-02
   3.9270767e+01  -7.3348694e-02  -9.6052689e-03  -1.4328918e-02  -7.0654257e-02
   3.9295068e+01  -7.6109126e-02  -9.4692856e-03  -1.3078553e-02   1.6099083e-02
   3.9319128e+01  -7.6109126e-02  -9.4692856e-03  -1.3078553e-02   1.6099083e-02
   3.9344391e+01  -7.9983264e-02  -1.2449159e-02  -9.4030611e-03   3.1382072e-02
   3.9368174e+01  -7.9983264e-02  -1.2449159e-02  -9.4030611e-03   3.1382072e-02
   3.9391861e+01  -8.0338180e-02  -9.0331128e-03  -4.8685400e-03  -2.5177917e-02
   3.9415824e+01  -8.0338180e-02  -9.0331128e-03  -4.8685400e-03  -2.5177917e-02
   3.9439801e+01  -7.3446080e-02  -4.5839516e-03   1.3812581e-02  -4.1622145e-03
   3.9463786e+01  -7.3446080e-02  -4.5839516e-03   1.3812581e-02  -4.1622145e-03
   3.9487536e+01  -7.5096630e-02  -8.8086566e-03   8.2239015e-03   4.2690155e-02
   3.9511653e+01  -7.5096630e-02  -8.8086566e-03   8.2239015e-03   4.2690155e-02
   3.9535684e+01  -7.0888259e-02  -1.6426813e-02  -7.7712610e-03  -1.2018639e-01
   3.9559619e+01  -7.0888259e-02  -1.6426813e-02  -7.7712610e-03  -1.2018639e-01
   3.9584992e+01  -8.0736868e-02  -1.8064966e-02  -1.6307531e-02  -1.2018639e-01
   3.9609469e+01  -8.0736868e-02  -1.8064966e-02  -1.6307531e-02  -1.2018639e-01
   3.9633911e+01  -8.8216104e-02  -1.5006539e-02  -1.2921720e-02   6.9283940e-02
   3.9657885e+01  -8.8216104e-02  -1.5006539e-02  -1.2921720e-02   6.9283940e-02
   3.9681966e+01  -8.8956073e-02  -8.5893879e-03  -1.1485392e-02   6.1632031e-02
   3.9706197e+01  -8.8956073e-02  -8.5893879e-03  -1.1485392e-02   6.1632031e-02
   3.9727845e+01  -8.8956073e-02  -8.5893879e-03  -1.1485392e-02   6.1632031e-02
   3.9749677e+01  -8.5462645e-02  -2.9926775e-03   6.3666091e-03  -5.6253967e-02
   3.9773714e+01  -8.5462645e-02  -2.9926775e-03   6.3666091e-03  -5.6253967e-02
   3.9798341e+01  -9.2392974e-02   3.9394973e-03   2.3712156e-02  -3.0150321e-02
   3.9822429e+01  -9.2392974e-02   3.9394973e-03   2.3712156e-02  -3.0150321e-02
   3.9846604e+01  -8.9000069e-02   1.7443957e-02   1.2616878e-02  -7.8863957e-02
   3.9870340e+01  -8.9000069e-02   1.7443957e-02   1.2616878e-02  -7.8863957e-02
   3.9895021e+01  -8.3710060e-02   2.8780486e-02  -2.8651694e-03   5.2500281e-02
   3.9919023e+01  -8.3710060e-02   2.8780486e-02  -2.8651694e-03   5.2500281e-02
   3.9943322e+01  -8.2955509e-02   2.6648676e-02  -1.6447086e-02  -1.3448974e-01
   3.9966927e+01  -8.2955509e-02   2.6648676e-02  -1.6447086e-02  -1.3448974e-01
   3.9990861e+01  -7.0649266e-02   2.5717471e-02  -6.0805427e-03   2.8762587e-02
   4.0014641e+01  -7.0649266e-02   2.5717471e-02  -6.0805427e-03   2.8762587e-02
   4.0038589e+01  -6.6638730e-02   2.2842424e-02   6.5511977e-03   1.3307744e-01
   4.0063485e+01  -6.6638730e-02   2.2842424e-02   6.5511977e-03   1.3307744e-01
   4.0087309e+01  -5.7572894e-02   1.5983431e-02   1.6522886e-02   6.5188399e-02
   4.0111400e+01  -5.7572894e-02   1.5983431e-02   1.6522886e-02   6.5188399e-02
   4.0136047e+01  -5.1063988e-02   2.0948933e-02   5.5693868e-03   1.1870930e-01
   4.0160152e+01  -5.1063988e-02   2.0948933e-02   5.5693868e-03   1.1870930e-01
   4.0185104e+01  -4.5142978e-02   2.7723286e-02  -3.9908881e-03   8.6899960e-02
   4.0209256e+01  -4.5142978e-02   2.7723286e-02  -3.9908881e-03   8.6899960e-02
   4.0233634e+01  -5.5337813e-02   2.9402092e-02  -1.3757660e-02   8.6899960e-02
   4.0258323e+01  -5.5337813e-02   2.9402092e-02  -1.3757660e-02   8.6899960e-02
   4.0282532e+01  -5.6599684e-02   2.2777475e-02   3.3716890e-03   5.3800692e-02
   4.0308214e+01  -5.6599684e-02   2.2777475e-02   3.3716890e-03   5.3800692e-02
   4.0332575e+01  -5.6599684e-02   2.2777475e-02   3.3716890e-03   5.3800692e-02
   4.0357601e+01  -5.6211252e-02   1.4396118e-02   1.2626009e-02  -1.1721911e-01
   4.0381732e+01  -5.7169825e-02   1.4499417e-02   9.9817086e-03   1.6991254e-02
   4.0406727e+01  -5.7169825e-02   1.4499417e-02   9.9817086e-03   1.6991254e-02
   4.0431082e+01  -5.7169825e-02   1.4499417e-02   9.9817086e-03   1.6991254e-02
   4.0456042e+01  -5.8359336e-02   1.2472158e-02   2.3270460e-02  -2.2303689e-01
   4.0480337e+01  -5.8359336e-02   1.2472158e-02   2.3270460e-02  -2.2303689e-01
   4.0505294e+01  -6.3543759e-02   1.2225612e-02  -4.2741108e-03   2.3281369e-02
   4.0529995e+01  -6.3543759e-02   1.2225612e-02  -4.2741108e-03   2.3281369e-02
   4.0554930e+01  -7.1731180e-02   1.2486291e-02   6.6210818e-04  -1.0641867e-01
   4.0578950e+01  -6.0286567e-02   3.2215442e-03  -8.5034324e-03   6.7613734e-02
   4.0603276e+01  -6.0286567e-02   3.2215442e-03  -8.5034324e-03   6.7613734e-02
   4.0627150e+01  -6.0286567e-02   3.2215442e-03  -8.5034324e-03   6.7613734e-02
   4.0651837e+01  -7.6109648e-02   2.2048203e-03  -9.6293185e-03  -2.1583531e-02
   4.0675794e+01  -6.7193247e-02   4.4726012e-03  -3.4634522e-03   1.4127050e-02
   4.0699461e+01  -6.7193247e-02   4.4726012e-03  -3.4634522e-03   1.4127050e-02
   4.0721526e+01  -6.7193247e-02   4.4726012e-03  -3.4634522e-03   1.4127050e-02
   4.0744421e+01  -6.4663418e-02   8.3123390e-03   7.0824190e-03  -3.6675501e-02
   4.0768084e+01  -6.4663418e-02   8.3123390e-03   7.0824190e-03  -3.6675501e-02
   4.0792173e+01  -5.8508862e-02   1.8084697e-02   9.7682411e-03   5.4448341e-02
   4.0816086e+01  -5.8508862e-02   1.8084697e-02   9.7682411e-03   5.4448341e-02
   4.0840077e+01  -6.4342968e-02   2.6143979e-02   1.2634001e-02   4.0927731e-02
   4.0864867e+01  -6.4342968e-02   2.6143979e-02   1.2634001e-02   4.0927731e-02
   4.0889024e+01  -5.7419699e-02   2.9680600e-02   3.2140086e-03   9.7107803e-02
   4.0913285e+01  -5.7419699e-02   2.9680600e-02   3.2140086e-03   9.7107803e-02
   4.0939583e+01  -5.9906915e-02   2.6445216e-02  -3.8334981e-03   7.5905635e-03
   4.0963901e+01  -5.9906915e-02   2.6445216e-02  -3.8334981e-03   7.5905635e-03
   4.0987760e+01  -6.1260115e-02   3.0413037e-02  -2.3366345e-02   4.3382580e-02
   4.1011945e+01  -6.1260115e-02   3.0413037e-02  -2.3366345e-02   4.3382580e-02
   4.1036070e+01  -6.2256161e-02   3.0430933e-02   2.1763395e-03  -4.9855863e-02
   4.1060604e+01  -6.2256161e-02   3.0430933e-02   2.1763395e-03  -4.9855863e-02
   4.1085890e+01  -5.8611199e-02   2.7099924e-02   1.0879239e-02  -6.8224096e-02
   4.1110166e+01  -5.8611199e-02   2.7099924e-02   1.0879239e-02  -6.8224096e-02
   4.1134495e+01  -6.2679715e-02   2.9590318e-02   1.3394610e-02  -7.1548091e-02
   4.1158547e+01  -6.2679715e-02   2.9590318e-02   1.3394610e-02  -7.1548091e-02
   4.1183461e+01  -5.9723500e-02   2.6243662e-02   1.1560512e-02  -1.2263314e-01
   4.1208210e+01  -5.9723500e-02   2.6243662e-02   1.1560512e-02  -1.2263314e-01
   4.1233045e+01  -5.5470467e-02   2.2166211e-02  -2.2450997e-03  -9.0446325e-03
   4.1257154e+01  -5.5470467e-02   2.2166211e-02  -2.2450997e-03  -9.0446325e-03
   4.1281581e+01  -6.1771698e-02   2.3307761e-02  -1.3842504e-02  -2.6240037e-02
   4.1306509e+01  -6.1771698e-02   2.3307761e-02  -1.3842504e-02  -2.6240037e-02
   4.1330505e+01  -5.4515988e-02   1.8735653e-02  -1.1302058e-02  -3.0545326e-02
   4.1354524e+01  -5.4515988e-02   1.8735653e-02  -1.1302058e-02  -3.0545326e-02
   4.1378773e+01  -4.6531219e-02   2.0636721e-03   8.9690173e-03  -5.8054297e-02
   4.1403485e+01  -4.6531219e-02   2.0636721e-03   8.9690173e-03  -5.8054297e-02
   4.1427684e+01  -4.6531219e-02   2.0636721e-03   8.9690173e-03  -5.8054297e-02
   4.1451704e+01  -5.2883662e-02  -3.4984630e-03   1.5233264e-02  -3.8940957e-02
   4.1476217e+01  -5.5989970e-02   5.0404114e-03   7.0592295e-03   1.1641787e-02
   4.1500264e+01  -5.5989970e-02   5.0404114e-03   7.0592295e-03   1.1641787e-02
   4.1525065e+01  -5.5989970e-02   5.0404114e-03   7.0592295e-03   1.1641787e-02
   4.1549731e+01  -5.0896082e-02   6.9456347e-03  -2.1079755e-03  -4.5620094e-02
   4.1573877e+01  -5.0896082e-02   6.9456347e-03  -2.1079755e-03  -4.5620094e-02
   4.1599269e+01  -4.5311291e-02   2.6388962e-03  -1.0124826e-02  -9.1852842e-02
   4.1623791e+01  -4.5311291e-02   2.6388962e-03  -1.0124826e-02  -9.1852842e-02
   4.1648337e+01  -4.4278480e-02  -1.0549290e-02  -4.3832371e-03   7.2434457e-02
   4.1672309e+01  -4.4278480e-02  -1.0549290e-02  -4.3832371e-03   7.2434457e-02
   4.1696455e+01  -2.6890546e-02  -1.7440889e-02  -6.4864960e-03  -6.1539095e-03
   4.1718860e+01  -2.6890546e-02  -1.7440889e-02  -6.4864960e-03  -6.1539095e-03
   4.1740076e+01  -1.7510977e-02  -1.8047128e-02   8.0506597e-03  -1.0585997e-02
   4.1761803e+01  -1.7510977e-02  -1.8047128e-02   8.0506597e-03  -1.0585997e-02
   4.1786487e+01  -8.4819989e-03  -1.5956940e-02   1.1653673e-02   3.2031977e-02
   4.1810099e+01  -8.4819989e-03  -1.5956940e-02   1.1653673e-02   3.2031977e-02
   4.1834771e+01   3.9831698e-03  -3.2005671e-02   1.4639477e-02   3.1681983e-02
   4.1858781e+01   3.9831698e-03  -3.2005671e-02   1.4639477e-02   3.1681983e-02
   4.1883651e+01   5.7672630e-03  -2.9753439e-02   2.1626158e-03  -1.1881290e-01
   4.1907744e+01   5.7672630e-03  -2.9753439e-02   2.1626158e-03  -1.1881290e-01
   4.1932239e+01   1.3319999e-02  -3.7916716e-02  -6.4206608e-03  -1.1631055e-01
   4.1956303e+01   1.3319999e-02  -3.7916716e-02  -6.4206608e-03  -1.1631055e-01
   4.1980396e+01   1.9100714e-02  -3.8911808e-02  -1.1678450e-02  -9.7183004e-02
   4.2005300e+01   1.9100714e-02  -3.8911808e-02  -1.1678450e-02  -9.7183004e-02
   4.2029468e+01   2.3638619e-02  -3.3015590e-02  -2.6986424e-03  -2.9107863e-02
   4.2053731e+01   2.3638619e-02  -3.3015590e-02  -2.6986424e-03  -2.9107863e-02
   4.2078178e+01   2.4937576e-02  -2.9693166e-02   5.4105432e-03   6.9443957e-02
   4.2105174e+01   2.4937576e-02  -2.9693166e-02   5.4105432e-03   6.9443957e-02
   4.2129230e+01   1.6893445e-02  -1.3977180e-02   2.0428138e-02  -1.2464332e-02
   4.2155072e+01   1.6893445e-02  -1.3977180e-02   2.0428138e-02  -1.2464332e-02
   4.2181089e+01   1.0891477e-02  -6.4346921e-03   2.0887857e-02   2.1191950e-01
   4.2206558e+01   1.0891477e-02  -6.4346921e-03   2.0887857e-02   2.1191950e-01
   4.2230791e+01   1.5983863e-02   3.2592192e-03   1.0577895e-02  -4.6698932e-02
   4.2255254e+01   1.5983863e-02   3.2592192e-03   1.0577895e-02  -4.6698932e-02
   4.2279286e+01   1.7004713e-02   1.0519215e-02  -5.9162378e-03   2.9768678e-02
   4.2303980e+01   1.7004713e-02   1.0519215e-02  -5.9162378e-03   2.9768678e-02
   4.2328233e+01   1.3480025e-02   1.4241726e-02  -2.1398336e-02   2.9768678e-02
   4.2352478e+01   1.3480025e-02   1.4241726e-02  -2.1398336e-02   2.9768678e-02
   4.2376466e+01   1.1403971e-02   9.7476067e-03  -1.0134718e-02   1.1416056e-01
   4.2400529e+01   1.1403971e-02   9.7476067e-03  -1.0134718e-02   1.1416056e-01
   4.2425955e+01   1.1403971e-02   9.7476067e-03  -1.0134718e-02   1.1416056e-01
   4.2450435e+01   5.0466489e-03   1.3217187e-02   1.7460943e-03   1.0744343e-01
   4.2474611e+01   5.0466489e-03   1.3217187e-02   1.7460943e-03   1.0744343e-01
   4.2500048e+01   3.6972037e-03   1.3445096e-02   2.0725835e-02  -1.4727376e-02
   4.2524868e+01   3.6972037e-03   1.3445096e-02   2.0725835e-02  -1.4727376e-02
   4.2549560e+01  -9.8173423e-03   1.7670803e-02   2.9844778e-02   1.4772746e-02
   4.2573859e+01  -9.8173423e-03   1.7670803e-02   2.9844778e-02   1.4772746e-02
   4.2598010e+01  -2.2603316e-02   2.4269173e-02   1.7645653e-02  -1.0255665e-01
   4.2622062e+01  -2.2603316e-02   2.4269173e-02   1.7645653e-02  -1.0255665e-01
   4.2647469e+01  -3.2019403e-02   2.5920333e-02  -1.2548771e-03  -2.2953004e-01
   4.2671814e+01  -3.2019403e-02   2.5920333e-02  -1.2548771e-03  -2.2953004e-01
   4.2695817e+01  -4.0172264e-02   1.4682562e-02  -1.4512095e-02  -8.0605414e-02
   4.2718212e+01  -4.0172264e-02   1.4682562e-02  -1.4512095e-02  -8.0605414e-02
   4.2739472e+01  -5.9716653e-02   1.0724002e-02  -1.4160724e-02  -9.7931414e-02
   4.2760819e+01  -5.9716653e-02   1.0724002e-02  -1.4160724e-02  -9.7931414e-02
   4.2782759e+01  -7.0896856e-02   9.7361412e-03  -7.8176521e-03  -1.7399609e-01
   4.2807334e+01  -7.0896856e-02   9.7361412e-03  -7.8176521e-03  -1.7399609e-01
   4.2832286e+01  -8.1306152e-02   2.7241511e-03   5.6754751e-03   1.0851662e-01
   4.2856513e+01  -8.1306152e-02   2.7241511e-03   5.6754751e-03   1.0851662e-01
   4.2880624e+01  -8.9729466e-02  -1.1800924e-02   4.4577066e-03   8.8564319e-03
   4.2906309e+01  -8.9729466e-02  -1.1800924e-02   4.4577066e-03   8.8564319e-03
   4.2930273e+01  -8.9784175e-02  -2.5199236e-02   9.3362145e-03   3.2097456e-02
   4.2954861e+01  -8.9784175e-02  -2.5199236e-02   9.3362145e-03   3.2097456e-02
   4.2978830e+01  -7.9089940e-02  -3.7314512e-02   6.4477744e-03  -1.2561867e-01
   4.3003672e+01  -7.9089940e-02  -3.7314512e-02   6.4477744e-03  -1.2561867e-01
   4.3028517e+01  -7.7255256e-02  -4.1794196e-02   8.2331318e-03   4.0668196e-02
   4.3052770e+01  -7.7255256e-02  -4.1794196e-02   8.2331318e-03   4.0668196e-02
   4.3076753e+01  -7.3238723e-02  -3.4937616e-02  -1.2930069e-02   3.9266074e-02
   4.3101700e+01  -7.3238723e-02  -3.4937616e-02  -1.2930069e-02   3.9266074e-02
   4.3126654e+01  -7.3238723e-02  -3.4937616e-02  -1.2930069e-02   3.9266074e-02
   4.3150835e+01  -6.1145656e-02  -3.2422349e-02  -1.1259650e-02  -1.5376223e-01
   4.3174917e+01  -3.9697137e-02  -2.4699833e-02   6.5743662e-03  -8.6744780e-02
   4.3199871e+01  -3.9697137e-02  -2.4699833e-02   6.5743662e-03  -8.6744780e-02
   4.3224739e+01  -3.9697137e-02  -2.4699833e-02   6.5743662e-03  -8.6744780e-02
   4.3249280e+01  -2.6505534e-02  -1.7622143e-02   9.1656772e-03   7.8935244e-02
   4.3273276e+01  -2.6505534e-02  -1.7622143e-02   9.1656772e-03   7.8935244e-02
   4.3297979e+01  -1.0326242e-02  -1.7066583e-02   1.5993053e-02   4.9924501e-03
   4.3322134e+01  -1.0326242e-02  -1.7066583e-02   1.5993053e-02   4.9924501e-03
   4.3347357e+01   9.5400615e-03  -1.3773753e-02   3.4018168e-03   1.6994799e-02
   4.3371410e+01   9.5400615e-03  -1.3773753e-02   3.4018168e-03   1.6994799e-02
   4.3396444e+01   3.5388943e-02  -1.1291749e-02  -3.8730879e-03   1.7874388e-02
   4.3420198e+01   3.5388943e-02  -1.1291749e-02  -3.8730879e-03   1.7874388e-02
   4.3444562e+01   4.6426460e-02  -3.9157900e-03  -1.4682762e-02   1.8103803e-01
   4.3468588e+01   4.6426460e-02  -3.9157900e-03  -1.4682762e-02   1.8103803e-01
   4.3493558e+01   5.9436694e-02  -5.3885849e-03   2.4817789e-03  -1.9928478e-01
   4.3517960e+01   5.9436694e-02  -5.3885849e-03   2.4817789e-03  -1.9928478e-01
   4.3541723e+01   7.4585699e-02  -6.8397876e-03   1.3655677e-02   1.5356696e-03
   4.3566484e+01   7.4585699e-02  -6.8397876e-03   1.3655677e-02   1.5356696e-03
   4.3590332e+01   8.4951393e-02  -2.2597194e-03   9.2072142e-03   1.0115785e-01
   4.3614965e+01   8.4951393e-02  -2.2597194e-03   9.2072142e-03   1.0115785e-01
   4.3638715e+01   8.9394391e-02   3.4966441e-03  -1.0780569e-02   8.6354264e-02
   4.3662610e+01   8.9394391e-02   3.4966441e-03  -1.0780569e-02   8.6354264e-02
   4.3686771e+01   9.5891275e-02  -5.5553643e-03  -1.6145099e-02  -1.5564717e-02
   4.3710283e+01   9.5891275e-02  -5.5553643e-03  -1.6145099e-02  -1.5564717e-02
   4.3731727e+01   8.3140485e-02  -6.3106115e-03  -8.5673621e-03   7.1823518e-02
   4.3753164e+01   8.3140485e-02  -6.3106115e-03  -8.5673621e-03   7.1823518e-02
   4.3775090e+01   7.4131191e-02  -7.5026602e-03  -2.7859893e-03   8.2923378e-02
   4.3798016e+01   7.4131191e-02  -7.5026602e-03  -2.7859893e-03   8.2923378e-02
   4.3821894e+01   7.4131191e-02  -7.5026602e-03  -2.7859893e-03   8.2923378e-02
   4.3846209e+01   6.9338150e-02   7.8363117e-04   1.4333177e-02  -3.1685141e-02
   4.3869805e+01   6.9338150e-02   7.8363117e-04   1.4333177e-02  -3.1685141e-02
   4.3893503e+01   6.2993400e-02   2.1531087e-04   1.8325105e-02  -8.8790447e-02
   4.3916996e+01   6.2993400e-02   2.1531087e-04   1.8325105e-02  -8.8790447e-02
   4.3940856e+01   5.5197045e-02  -1.5840895e-04   2.4845287e-02  -4.3119325e-03
   4.3964968e+01   5.5197045e-02  -1.5840895e-04   2.4845287e-02  -4.3119325e-03
   4.3988687e+01   4.2477794e-02   3.8400808e-04  -4.5019384e-03  -3.1284058e-02
   4.4012943e+01   4.2477794e-02   3.8400808e-04  -4.5019384e-03  -3.1284058e-02
   4.4036786e+01   3.5815384e-02   2.9175770e-03  -5.3153494e-03  -3.2468112e-03
   4.4060886e+01   3.5815384e-02   2.9175770e-03  -5.3153494e-03  -3.2468112e-03
   4.4085800e+01   2.9006552e-02   9.3903365e-03  -1.5162426e-02   2.8730697e-02
   4.4109775e+01   2.9006552e-02   9.3903365e-03  -1.5162426e-02   2.8730697e-02
   4.4134046e+01   2.5746230e-02   1.5073330e-02  -5.0509651e-03  -1.0160868e-01
   4.4158385e+01   2.5746230e-02   1.5073330e-02  -5.0509651e-03  -1.0160868e-01
   4.4182300e+01   2.4840616e-02   2.1509632e-02   6.3414266e-03  -1.2453812e-01
   4.4206957e+01   2.4840616e-02   2.1509632e-02   6.3414266e-03  -1.2453812e-01
   4.4232862e+01   2.0077292e-02   2.2381473e-02   1.3280421e-02  -7.5508046e-02
   4.4256739e+01   2.0077292e-02   2.2381473e-02   1.3280421e-02  -7.5508046e-02
   4.4280953e+01   1.5594820e-02   3.3684433e-02   8.6104525e-03  -3.8737379e-02
   4.4305700e+01   1.5594820e-02   3.3684433e-02   8.6104525e-03  -3.8737379e-02
   4.4330252e+01   1.5594820e-02   3.3684433e-02   8.6104525e-03  -3.8737379e-02
   4.4354494e+01   2.0259419e-02   3.4980875e-02   7.2855916e-04   1.6021309e-02
   4.4378408e+01   2.0259419e-02   3.4980875e-02   7.2855916e-04   1.6021309e-02
   4.4403466e+01   2.1035139e-02   3.8793880e-02  -1.2114385e-02   4.3071420e-02
   4.4427871e+01   2.1035139e-02   3.8793880e-02  -1.2114385e-02   4.3071420e-02
   4.4452163e+01   7.4949870e-03   4.1648947e-02  -9.0253539e-03   1.0074479e-01
   4.4476789e+01   5.0735241e-03   4.7119312e-02  -1.2488008e-02   1.6582661e-02
   4.4500799e+01   5.0735241e-03   4.7119312e-02  -1.2488008e-02   1.6582661e-02
   4.4525923e+01   5.0735241e-03   4.7119312e-02  -1.2488008e-02   1.6582661e-02
   4.4550267e+01  -1.9034346e-03   5.8214542e-02   7.2416402e-03  -1.9410566e-02
   4.4573958e+01  -7.1986386e-04   6.5855280e-02   1.0423049e-02  -9.2640518e-02
   4.4597671e+01  -7.1986386e-04   6.5855280e-02   1.0423049e-02  -9.2640518e-02
   4.4621779e+01  -7.1986386e-04   6.5855280e-02   1.0423049e-02  -9.2640518e-02
   4.4646458e+01  -2.3178675e-03   6.8872444e-02   2.1661561e-02  -3.1979651e-02
   4.4670458e+01  -2.3178675e-03   6.8872444e-02   2.1661561e-02  -3.1979651e-02
   4.4694014e+01   2.6994019e-03   6.5523677e-02   1.2142850e-02  -5.7540932e-02
   4.4716690e+01   2.6994019e-03   6.5523677e-02   1.2142850e-02  -5.7540932e-02
   4.4738061e+01  -1.3053020e-03   7.0421763e-02   2.2999107e-04  -7.3688146e-03
   4.4759332e+01  -1.3053020e-03   7.0421763e-02   2.2999107e-04  -7.3688146e-03
   4.4781109e+01   2.5277091e-03   7.4657641e-02  -1.2101375e-02  -7.3329938e-02
   4.4805265e+01   2.5277091e-03   7.4657641e-02  -1.2101375e-02  -7.3329938e-02
   4.4829220e+01   2.5277091e-03   7.4657641e-02  -1.2101375e-02  -7.3329938e-02
   4.4853524e+01   5.0528548e-03   7.9798542e-02  -8.9778695e-03   3.3042947e-02
   4.4877484e+01   3.0203045e-03   8.0249436e-02   1.3882121e-02   3.5288528e-02
   4.4901044e+01   3.0203045e-03   8.0249436e-02   1.3882121e-02   3.5288528e-02
   4.4925281e+01   3.0203045e-03   8.0249436e-02   1.3882121e-02   3.5288528e-02
   4.4949812e+01  -1.3723692e-02   9.1982774e-02   1.7046919e-02  -2.0045618e-02
   4.4973696e+01  -1.3723692e-02   9.1982774e-02   1.7046919e-02  -2.0045618e-02
   4.4998360e+01  -1.0869116e-02   9.5403813e-02   8.8165989e-03  -6.0509901e-03
   4.5022501e+01  -1.0869116e-02   9.5403813e-02   8.8165989e-03  -6.0509901e-03
   4.5047308e+01  -2.1521881e-02   8.6788841e-02  -3.9649312e-03   7.1894075e-02
   4.5071453e+01  -2.1521881e-02   8.6788841e-02  -3.9649312e-03   7.1894075e-02
   4.5095725e+01  -2.3580557e-02   8.2913987e-02  -1.3222074e-02  -1.4428461e-02
   4.5119736e+01  -2.3580557e-02   8.2913987e-02  -1.3222074e-02  -1.4428461e-02
   4.5144656e+01  -3.2237433e-02   8.0683991e-02  -1.5450723e-02   1.4281704e-01
   4.5168742e+01  -3.2237433e-02   8.0683991e-02  -1.5450723e-02   1.4281704e-01
   4.5192563e+01  -3.4095153e-02   6.8522565e-02  -1.2077528e-02   2.9052150e-02
   4.5217203e+01  -3.4095153e-02   6.8522565e-02  -1.2077528e-02   2.9052150e-02
   4.5241327e+01  -2.6278023e-02   4.8367687e-02   1.3943742e-02   2.9621057e-01
   4.5266463e+01  -2.6278023e-02   4.8367687e-02   1.3943742e-02   2.9621057e-01
   4.5290307e+01  -4.2877730e-02   4.2027023e-02   1.0919417e-02  -1.0557111e-01
   4.5314590e+01  -4.2877730e-02   4.2027023e-02   1.0919417e-02  -1.0557111e-01
   4.5338693e+01  -4.3401610e-02   1.7890347e-02   9.8325824e-03   2.2000432e-02
   4.5363172e+01  -4.3401610e-02   1.7890347e-02   9.8325824e-03   2.2000432e-02
   4.5386919e+01  -5.1416911e-02   4.4693431e-04  -2.8942099e-03  -1.7720073e-01
   4.5411501e+01  -5.1416911e-02   4.4693431e-04  -2.8942099e-03  -1.7720073e-01
   4.5435686e+01  -5.4012112e-02  -4.3842892e-04  -1.3268189e-02  -6.4088891e-02
   4.5459336e+01  -5.4012112e-02  -4.3842892e-04  -1.3268189e-02  -6.4088891e-02
   4.5483241e+01  -4.6475157e-02  -1.3996072e-02  -1.7541971e-02  -2.0867109e-01
   4.5507217e+01  -4.6475157e-02  -1.3996072e-02  -1.7541971e-02  -2.0867109e-01
   4.5531410e+01  -4.6171337e-02  -1.4280506e-02  -7.1347724e-03  -4.8055697e-02
   4.5556988e+01  -4.6171337e-02  -1.4280506e-02  -7.1347724e-03  -4.8055697e-02
   4.5581100e+01  -4.9393512e-02  -2.2481576e-02  -2.2998205e-03   4.2739655e-02
   4.5605779e+01  -4.9393512e-02  -2.2481576e-02  -2.2998205e-03   4.2739655e-02
   4.5629810e+01  -5.4352213e-02  -2.9624229e-02   5.3017586e-03  -4.7495559e-02
   4.5653668e+01  -5.4352213e-02  -2.9624229e-02   5.3017586e-03  -4.7495559e-02
   4.5678269e+01  -5.4352213e-02  -2.9624229e-02   5.3017586e-03  -4.7495559e-02
   4.5702619e+01  -6.2351093e-02  -2.7496910e-02  -6.9966697e-04  -1.4519284e-01
   4.5724618e+01  -6.2351093e-02  -2.7496910e-02  -6.9966697e-04  -1.4519284e-01
   4.5746250e+01  -4.6804201e-02  -3.1248678e-02  -3.7860817e-03   1.3135944e-01
   4.5770209e+01  -4.6804201e-02  -3.1248678e-02  -3.7860817e-03   1.3135944e-01
   4.5794119e+01  -4.5309532e-02  -4.0613722e-02  -2.5965529e-03  -8.0872203e-02
   4.5818396e+01  -4.5309532e-02  -4.0613722e-02  -2.5965529e-03  -8.0872203e-02
   4.5843572e+01  -2.6971607e-02  -5.5288021e-02  -2.0943892e-03  -5.2876779e-02
   4.5867741e+01  -2.6971607e-02  -5.5288021e-02  -2.0943892e-03  -5.2876779e-02
   4.5891713e+01  -2.4790455e-02  -5.7668943e-02   7.6230871e-03   9.3364053e-02
   4.5915715e+01  -2.4790455e-02  -5.7668943e-02   7.6230871e-03   9.3364053e-02
   4.5939533e+01  -1.4719946e-02  -5.8642127e-02   9.1204757e-04   7.9051121e-02
   4.5963161e+01  -1.4719946e-02  -5.8642127e-02   9.1204757e-04   7.9051121e-02
   4.5986851e+01  -1.8092019e-02  -5.8026318e-02   4.2252927e-03   1.2525943e-01
   4.6010759e+01  -1.8092019e-02  -5.8026318e-02   4.2252927e-03   1.2525943e-01
   4.6034391e+01  -1.0789881e-02  -5.6804370e-02  -1.7646540e-02  -2.0847060e-02
   4.6058714e+01  -1.0789881e-02  -5.6804370e-02  -1.7646540e-02  -2.0847060e-02
   4.6083431e+01  -7.8728516e-03  -5.1353656e-02  -1.4307399e-02   7.0558701e-02
   4.6107603e+01  -7.8728516e-03  -5.1353656e-02  -1.4307399e-02   7.0558701e-02
   4.6131665e+01  -1.0359539e-03  -5.1207907e-02  -2.8628660e-03  -6.9084843e-04
   4.6155698e+01  -1.0359539e-03  -5.1207907e-02  -2.8628660e-03  -6.9084843e-04
   4.6179851e+01   6.2220887e-04  -5.0494168e-02   1.4901915e-02  -1.6846920e-01
   4.6204491e+01   6.2220887e-04  -5.0494168e-02   1.4901915e-02  -1.6846920e-01
   4.6228485e+01   4.8411046e-03  -5.4112185e-02   1.8879106e-02   7.7079303e-02
   4.6252783e+01   4.8411046e-03  -5.4112185e-02   1.8879106e-02   7.7079303e-02
   4.6276761e+01   1.3974318e-02  -5.5085242e-02   3.5053096e-03   9.7212617e-02
   4.6300833e+01   1.3974318e-02  -5.5085242e-02   3.5053096e-03   9.7212617e-02
   4.6325207e+01   1.3974318e-02  -5.5085242e-02   3.5053096e-03   9.7212617e-02
   4.6348036e+01   1.7165340e-02  -4.8997637e-02  -2.4235751e-02   1.2729663e-02
   4.6370709e+01   1.7165340e-02  -4.8997637e-02  -2.4235751e-02   1.2729663e-02
   4.6394249e+01   2.6092794e-02  -4.2848572e-02  -1.8500248e-02   6.8293510e-02
   4.6418732e+01   2.6092794e-02  -4.2848572e-02  -1.8500248e-02   6.8293510e-02
   4.6444462e+01   4.2628471e-02  -3.5502996e-02  -1.3895800e-02   1.7481469e-01
   4.6468735e+01   4.2628471e-02  -3.5502996e-02  -1.3895800e-02   1.7481469e-01
   4.6492741e+01   6.1288957e-02  -3.2982420e-02   6.0781962e-03   1.4538212e-01
   4.6516818e+01   6.1288957e-02  -3.2982420e-02   6.0781962e-03   1.4538212e-01
   4.6540918e+01   7.4580997e-02  -2.0798026e-02   1.5457064e-02  -4.9864613e-02
   4.6565634e+01   7.4580997e-02  -2.0798026e-02   1.5457064e-02  -4.9864613e-02
   4.6589762e+01   8.2623146e-02  -6.4173690e-03   1.1462487e-02   9.4922935e-02
   4.6613803e+01   8.2623146e-02  -6.4173690e-03   1.1462487e-02   9.4922935e-02
   4.6637729e+01   9.1167428e-02   1.8830344e-02  -9.1114957e-03  -9.7909396e-03
   4.6661746e+01   9.1167428e-02   1.8830344e-02  -9.1114957e-03  -9.7909396e-03
   4.6686203e+01   1.0201728e-01   2.4801690e-02  -1.7527636e-02  -4.6271059e-02
   4.6709488e+01   1.0201728e-01   2.4801690e-02  -1.7527636e-02  -4.6271059e-02
   4.6731073e+01   1.1017520e-01   2.7536990e-02  -3.0183725e-03   7.5687134e-02
   4.6752520e+01   1.1017520e-01   2.7536990e-02  -3.0183725e-03   7.5687134e-02
   4.6774575e+01   1.0116273e-01   3.2089122e-02   1.7256321e-03   7.0483094e-02
   4.6798359e+01   1.0116273e-01   3.2089122e-02   1.7256321e-03   7.0483094e-02
   4.6822372e+01   1.0116273e-01   3.2089122e-02   1.7256321e-03   7.0483094e-02
   4.6846858e+01   9.3047917e-02   3.7824754e-02   6.9473647e-03  -5.7736823e-02
   4.6870467e+01   9.3047917e-02   3.7824754e-02   6.9473647e-03  -5.7736823e-02
   4.6894174e+01   9.2287749e-02   3.9833289e-02   6.9114463e-03  -2.3792334e-01
   4.6917928e+01   9.2287749e-02   3.9833289e-02   6.9114463e-03  -2.3792334e-01
   4.6941760e+01   8.2179092e-02   3.8665354e-02  -2.4546613e-04  -3.2407241e-02
   4.6966073e+01   8.2179092e-02   3.8665354e-02  -2.4546613e-04  -3.2407241e-02
   4.6990225e+01   6.6000521e-02   2.6383979e-02  -1.1297488e-02  -8.9781597e-02
   4.7013983e+01   6.6000521e-02   2.6383979e-02  -1.1297488e-02  -8.9781597e-02
   4.7037934e+01   5.2701555e-02   3.2689717e-02  -5.4293834e-03  -7.4011079e-02
   4.7063197e+01   5.2701555e-02   3.2689717e-02  -5.4293834e-03  -7.4011079e-02
   4.7087560e+01   4.5557737e-02   2.5503801e-02  -3.1755939e-03  -1.3820027e-01
   4.7111736e+01   4.5557737e-02   2.5503801e-02  -3.1755939e-03  -1.3820027e-01
   4.7135693e+01   3.4173336e-02   1.6334901e-02  -9.9502355e-03   2.3593884e-01
   4.7159486e+01   3.4173336e-02   1.6334901e-02  -9.9502355e-03   2.3593884e-01
   4.7183478e+01   1.1135092e-02   2.0594085e-03  -2.8390593e-03   1.5696592e-01
   4.7207772e+01   1.1135092e-02   2.0594085e-03  -2.8390593e-03   1.5696592e-01
   4.7231856e+01  -2.9124946e-03  -2.9702336e-03   2.9630584e-04   2.7578089e-02
   4.7256189e+01  -2.9124946e-03  -2.9702336e-03   2.9630584e-04   2.7578089e-02
   4.7280293e+01  -2.9284826e-02  -5.0003226e-03   1.7432133e-03  -7.0185158e-03
   4.7304277e+01  -2.9284826e-02  -5.0003226e-03   1.7432133e-03  -7.0185158e-03
   4.7327082e+01  -3.6946617e-02  -1.9545136e-02   7.0717656e-03   4.8570922e-02
   4.7350096e+01  -3.6946617e-02  -1.9545136e-02   7.0717656e-03   4.8570922e-02
   4.7374014e+01  -3.6946617e-02  -1.9545136e-02   7.0717656e-03   4.8570922e-02
   4.7398702e+01  -4.1529279e-02  -2.7500592e-02  -8.0334079e-03  -2.8159688e-02
   4.7423398e+01  -4.1529279e-02  -2.7500592e-02  -8.0334079e-03  -2.8159688e-02
   4.7448147e+01  -5.0883666e-02  -3.6168408e-02  -1.8817030e-02  -2.4931154e-02
   4.7472345e+01  -5.0883666e-02  -3.6168408e-02  -1.8817030e-02  -2.4931154e-02
   4.7496804e+01  -5.6466665e-02  -3.8304739e-02  -1.1186939e-02   4.7155752e-02
   4.7520970e+01  -5.6466665e-02  -3.8304739e-02  -1.1186939e-02   4.7155752e-02
   4.7546925e+01  -4.4976514e-02  -6.0010184e-02  -5.6110830e-03   2.6249130e-02
   4.7571089e+01  -4.4976514e-02  -6.0010184e-02  -5.6110830e-03   2.6249130e-02
   4.7596151e+01  -4.2084053e-02  -6.8414792e-02   6.9484957e-03   2.6249130e-02
   4.7620260e+01  -4.2084053e-02  -6.8414792e-02   6.9484957e-03   2.6249130e-02
   4.7645566e+01  -4.2225782e-02  -6.9815636e-02   3.0496868e-03  -5.2154383e-02
   4.7669695e+01  -4.2225782e-02  -6.9815636e-02   3.0496868e-03  -5.2154383e-02
   4.7694517e+01  -3.0624509e-02  -7.4124523e-02  -3.6640342e-03  -4.2191663e-02
   4.7717316e+01  -3.0624509e-02  -7.4124523e-02  -3.6640342e-03  -4.2191663e-02
   4.7738601e+01  -2.1938929e-02  -8.0853671e-02  -3.9362195e-03  -1.2292062e-01
   4.7759917e+01  -2.1938929e-02  -8.0853671e-02  -3.9362195e-03  -1.2292062e-01
   4.7781763e+01  -1.3424928e-02  -8.3435021e-02  -5.8840569e-03   7.7528839e-04
   4.7806445e+01  -1.3424928e-02  -8.3435021e-02  -5.8840569e-03   7.7528839e-04
   4.7830464e+01  -1.3043942e-02  -8.7790206e-02  -1.2821566e-02   9.4177948e-03
   4.7854615e+01  -1.3043942e-02  -8.7790206e-02  -1.2821566e-02   9.4177948e-03
   4.7879156e+01  -1.3792008e-02  -8.2084082e-02  -5.1481398e-03   8.6791008e-03
   4.7903297e+01  -1.3792008e-02  -8.2084082e-02  -5.1481398e-03   8.6791008e-03
   4.7927310e+01  -1.1547172e-02  -7.2619826e-02  -2.3659288e-03   8.9952494e-02
   4.7951968e+01  -1.1547172e-02  -7.2619826e-02  -2.3659288e-03   8.9952494e-02
   4.7976043e+01  -3.8002243e-03  -6.7071080e-02   1.6499670e-03  -5.4875390e-02
   4.8000024e+01  -3.8002243e-03  -6.7071080e-02   1.6499670e-03  -5.4875390e-02
   4.8024506e+01   1.4066222e-03  -6.7715496e-02   2.1989713e-03  -2.8608397e-02
   4.8048742e+01   1.4066222e-03  -6.7715496e-02   2.1989713e-03  -2.8608397e-02
   4.8073138e+01   1.4066222e-03  -6.7715496e-02   2.1989713e-03  -2.8608397e-02
   4.8097058e+01  -7.0889606e-03  -6.0596347e-02  -3.9671658e-04  -1.4229995e-01
   4.8121112e+01  -7.0889606e-03  -6.0596347e-02  -3.9671658e-04  -1.4229995e-01
   4.8146172e+01  -1.8875428e-03  -6.4088866e-02  -7.3076193e-03  -6.9192755e-02
   4.8170443e+01  -1.8875428e-03  -6.4088866e-02  -7.3076193e-03  -6.9192755e-02
   4.8194573e+01  -4.6381308e-03  -6.6409647e-02  -2.4170103e-03  -6.7291118e-02
   4.8218244e+01  -4.6381308e-03  -6.6409647e-02  -2.4170103e-03  -6.7291118e-02
   4.8242332e+01  -2.1506026e-03  -5.9825681e-02  -1.0249507e-02  -1.6065766e-01
   4.8267098e+01  -2.1506026e-03  -5.9825681e-02  -1.0249507e-02  -1.6065766e-01
   4.8291501e+01  -8.8528404e-03  -5.3669918e-02  -9.2526982e-03   4.1234647e-02
   4.8315974e+01  -8.8528404e-03  -5.3669918e-02  -9.2526982e-03   4.1234647e-02
   4.8340463e+01   1.5083803e-03  -5.5886574e-02  -4.1573164e-03  -2.8946728e-02
   4.8365446e+01   1.5083803e-03  -5.5886574e-02  -4.1573164e-03  -2.8946728e-02
   4.8389696e+01  -9.3637388e-03  -5.6346502e-02  -9.6398429e-04   6.1931728e-02
   4.8414271e+01  -9.3637388e-03  -5.6346502e-02  -9.6398429e-04   6.1931728e-02
   4.8439768e+01  -1.8869461e-02  -5.1378790e-02  -8.4405136e-04  -8.0906860e-02
   4.8465412e+01  -1.8869461e-02  -5.1378790e-02  -8.4405136e-04  -8.0906860e-02
   4.8491253e+01  -3.0557171e-02  -5.0799638e-02  -6.4883293e-03  -4.5399909e-02
   4.8515617e+01  -3.0557171e-02  -5.0799638e-02  -6.4883293e-03  -4.5399909e-02
   4.8540034e+01  -3.2850195e-02  -5.8542915e-02  -8.2906652e-03   5.5134083e-03
   4.8563851e+01  -3.2850195e-02  -5.8542915e-02  -8.2906652e-03   5.5134083e-03
   4.8587480e+01  -3.3736214e-02  -7.2722755e-02  -1.4317615e-02   1.2119868e-01
   4.8611509e+01  -3.3736214e-02  -7.2722755e-02  -1.4317615e-02   1.2119868e-01
   4.8635685e+01  -4.6743609e-02  -8.6956725e-02  -2.7550305e-03   1.9454231e-01
   4.8660008e+01  -4.6743609e-02  -8.6956725e-02  -2.7550305e-03   1.9454231e-01
   4.8685487e+01  -4.7652256e-02  -9.3441702e-02  -6.6062245e-03   1.5312803e-01
   4.8708811e+01  -4.7652256e-02  -9.3441702e-02  -6.6062245e-03   1.5312803e-01
   4.8730366e+01  -5.1952206e-02  -9.7498074e-02  -6.5553971e-03   1.9594059e-01
   4.8751751e+01  -5.1952206e-02  -9.7498074e-02  -6.5553971e-03   1.9594059e-01
   4.8773479e+01  -4.9950350e-02  -1.0116891e-01  -5.4621496e-03   1.9749349e-01
   4.8796723e+01  -4.9950350e-02  -1.0116891e-01  -5.4621496e-03   1.9749349e-01
   4.8820860e+01  -4.9950350e-02  -1.0116891e-01  -5.4621496e-03   1.9749349e-01
   4.8846698e+01  -4.6738990e-02  -1.1939420e-01  -3.4463749e-04  -7.9178339e-02
   4.8870740e+01  -4.6738990e-02  -1.1939420e-01  -3.4463749e-04  -7.9178339e-02
   4.8894697e+01  -3.9666910e-02  -1.0718028e-01  -1.0128090e-02  -1.5798914e-01
   4.8918954e+01  -3.9666910e-02  -1.0718028e-01  -1.0128090e-02  -1.5798914e-01
   4.8943991e+01  -3.4493547e-02  -9.2910580e-02   4.8182220e-03   6.4141068e-03
   4.8967954e+01  -3.4493547e-02  -9.2910580e-02   4.8182220e-03   6.4141068e-03
   4.8992085e+01  -1.0892360e-02  -7.8599416e-02  -4.6598408e-03  -1.4584435e-02
   4.9016575e+01  -1.0892360e-02  -7.8599416e-02  -4.6598408e-03  -1.4584435e-02
   4.9040926e+01   1.0671437e-03  -7.9029143e-02  -6.3056138e-04  -2.5685689e-02
   4.9065845e+01   1.0671437e-03  -7.9029143e-02  -6.3056138e-04  -2.5685689e-02
   4.9090486e+01   6.2419469e-03  -7.0104063e-02   8.8920433e-04  -3.7582984e-02
   4.9115208e+01   6.2419469e-03  -7.0104063e-02   8.8920433e-04  -3.7582984e-02
   4.9139624e+01   6.2419469e-03  -7.0104063e-02   8.8920433e-04  -3.7582984e-02
   4.9164234e+01   6.2419469e-03  -7.0104063e-02   8.8920433e-04  -3.7582984e-02
   4.9188775e+01   2.7172498e-02  -7.2116651e-02  -7.6463902e-03   1.8860377e-02
   4.9213892e+01   2.7172498e-02  -7.2116651e-02  -7.6463902e-03   1.8860377e-02
   4.9238315e+01   3.9113533e-02  -5.8705144e-02  -1.6447101e-02  -1.2574170e-01
   4.9263214e+01   3.9113533e-02  -5.8705144e-02  -1.6447101e-02  -1.2574170e-01
   4.9287519e+01   4.4609390e-02  -4.7824632e-02  -9.9835489e-03  -1.7704987e-02
   4.9311641e+01   4.4609390e-02  -4.7824632e-02  -9.9835489e-03  -1.7704987e-02
   4.9338234e+01   6.1713792e-02  -4.6471961e-02  -3.3401330e-03  -5.7283964e-02
   4.9363557e+01   6.1713792e-02  -4.6471961e-02  -3.3401330e-03  -5.7283964e-02
   4.9387580e+01   5.6316130e-02  -3.6767043e-02  -2.3521080e-03  -8.0594090e-02
   4.9411779e+01   5.6316130e-02  -3.6767043e-02  -2.3521080e-03  -8.0594090e-02
   4.9436138e+01   6.2049273e-02  -3.3464860e-02  -3.2145616e-03  -4.0350709e-02
   4.9460783e+01   6.2049273e-02  -3.3464860e-02  -3.2145616e-03  -4.0350709e-02
   4.9485302e+01   6.9374755e-02  -2.8049536e-02  -7.6790252e-03   3.3716653e-02
   4.9507300e+01   6.9374755e-02  -2.8049536e-02  -7.6790252e-03   3.3716653e-02
   4.9528503e+01   6.9374755e-02  -2.8049536e-02  -7.6790252e-03   3.3716653e-02
   4.9549442e+01   6.8477720e-02  -2.5998596e-02   3.4057137e-03   4.2707319e-02
   4.9570773e+01   6.8477720e-02  -2.5998596e-02   3.4057137e-03   4.2707319e-02
   4.9591909e+01   6.0755830e-02  -1.6952803e-02   1.5131416e-03  -7.7405477e-02
   4.9613288e+01   6.0755830e-02  -1.6952803e-02   1.5131416e-03  -7.7405477e-02
   4.9635663e+01   5.7719503e-02  -8.3552497e-03  -2.5156516e-04   2.5355776e-02
   4.9659346e+01   5.7719503e-02  -8.3552497e-03  -2.5156516e-04   2.5355776e-02
   4.9684055e+01   6.1961137e-02  -1.5127372e-02  -1.1192377e-03  -7.5355734e-03
   4.9712207e+01   6.1961137e-02  -1.5127372e-02  -1.1192377e-03  -7.5355734e-03
   4.9733481e+01   5.3470209e-02  -1.1668976e-02  -8.0093248e-03  -7.9795333e-02
   4.9754638e+01   5.3470209e-02  -1.1668976e-02  -8.0093248e-03  -7.9795333e-02
   4.9775899e+01   4.3446213e-02  -8.6164325e-03  -1.9872947e-02   2.4793588e-02
   4.9797952e+01   4.3446213e-02  -8.6164325e-03  -1.9872947e-02   2.4793588e-02
   4.9821904e+01   4.3446213e-02  -8.6164325e-03  -1.9872947e-02   2.4793588e-02
   4.9846344e+01   4.2616781e-02  -1.3810411e-02  -1.5395479e-02   8.5713934e-02
   4.9870202e+01   4.2616781e-02  -1.3810411e-02  -1.5395479e-02   8.5713934e-02
   4.9893711e+01   3.9822008e-02  -1.6769782e-02  -3.7032114e-03  -3.3571221e-02
   4.9917809e+01   3.9822008e-02  -1.6769782e-02  -3.7032114e-03  -3.3571221e-02
   4.9942283e+01   4.5993160e-02  -1.4452297e-02   2.2609932e-02  -4.4516598e-02
   4.9966266e+01   4.5993160e-02  -1.4452297e-02   2.2609932e-02  -4.4516598e-02
   4.9990295e+01   5.1738385e-02  -8.0722123e-03   1.4288300e-02   1.8467246e-01
   5.0014505e+01   5.1738385e-02  -8.0722123e-03   1.4288300e-02   1.8467246e-01
   5.0038537e+01   3.5845194e-02  -7.2791409e-03  -9.8471129e-03   5.0668933e-02
   5.0063204e+01   3.5845194e-02  -7.2791409e-03  -9.8471129e-03   5.0668933e-02
   5.0087302e+01   3.4615505e-02  -5.2040918e-03  -1.8053176e-02   5.8610919e-02
   5.0111521e+01   3.4615505e-02  -5.2040918e-03  -1.8053176e-02   5.8610919e-02
   5.0135574e+01   2.8912535e-02  -1.4743604e-02  -2.6045721e-02   8.3714225e-02
   5.0159948e+01   2.8912535e-02  -1.4743604e-02  -2.6045721e-02   8.3714225e-02
   5.0184535e+01   2.4257470e-02  -2.2243839e-02  -2.0410076e-03   2.0819529e-01
   5.0208652e+01   2.4257470e-02  -2.2243839e-02  -2.0410076e-03   2.0819529e-01
   5.0232946e+01   1.0552776e-02  -2.7048388e-02  -3.1992883e-04  -4.8960730e-02
   5.0256945e+01   1.0552776e-02  -2.7048388e-02  -3.1992883e-04  -4.8960730e-02
   5.0281290e+01   1.6672149e-03  -2.3452990e-02   1.9319125e-03   1.0920721e-02
   5.0305565e+01   1.6672149e-03  -2.3452990e-02   1.9319125e-03   1.0920721e-02
   5.0329561e+01  -1.5675459e-02  -2.5939399e-02   1.7248148e-03   1.3386059e-01
   5.0354880e+01  -1.5675459e-02  -2.5939399e-02   1.7248148e-03   1.3386059e-01
   5.0378939e+01  -2.8477017e-02  -3.0951526e-02  -1.0112626e-02   3.7083330e-03
   5.0403164e+01  -2.8477017e-02  -3.0951526e-02  -1.0112626e-02   3.7083330e-03
   5.0427423e+01  -4.5812339e-02  -4.2181846e-02  -6.0130791e-03  -1.8835807e-01
   5.0451831e+01  -4.5812339e-02  -4.2181846e-02  -6.0130791e-03  -1.8835807e-01
   5.0477024e+01  -5.3600632e-02  -4.9834009e-02  -1.9385270e-03  -2.8072295e-02
   5.0501203e+01  -5.3600632e-02  -4.9834009e-02  -1.9385270e-03  -2.8072295e-02
   5.0526113e+01  -5.3600632e-02  -4.9834009e-02  -1.9385270e-03  -2.8072295e-02
   5.0550344e+01  -6.1944366e-02  -5.0624166e-02  -9.1970442e-03   4.1867132e-02
   5.0574405e+01  -6.1944366e-02  -5.0624166e-02  -9.1970442e-03   4.1867132e-02
   5.0598498e+01  -6.1940730e-02  -4.5682862e-02  -1.2400207e-02  -2.5980501e-02
   5.0623582e+01  -6.1940730e-02  -4.5682862e-02  -1.2400207e-02  -2.5980501e-02
   5.0647548e+01  -6.3439265e-02  -4.6906952e-02  -2.1376833e-03  -3.9473144e-02
   5.0671393e+01  -6.3439265e-02  -4.6906952e-02  -2.1376833e-03  -3.9473144e-02
   5.0694791e+01  -5.7474334e-02  -4.3664530e-02   8.8546416e-03   1.4740003e-01
   5.0717179e+01  -5.7474334e-02  -4.3664530e-02   8.8546416e-03   1.4740003e-01
   5.0738396e+01  -5.8440223e-02  -4.1253459e-02   4.6963296e-03   7.7827303e-02
   5.0759629e+01  -5.8440223e-02  -4.1253459e-02   4.6963296e-03   7.7827303e-02
   5.0781618e+01  -6.6540658e-02  -3.4156978e-02  -2.6234363e-03  -4.3422302e-02
   5.0806056e+01  -6.6540658e-02  -3.4156978e-02  -2.6234363e-03  -4.3422302e-02
   5.0830071e+01  -6.1240006e-02  -3.7948463e-02  -5.3243474e-03   1.9391291e-02
   5.0854016e+01  -6.1240006e-02  -3.7948463e-02  -5.3243474e-03   1.9391291e-02
   5.0877901e+01  -6.1240006e-02  -3.7948463e-02  -5.3243474e-03   1.9391291e-02
   5.0903263e+01  -6.7740448e-02  -3.7544504e-02  -1.4717652e-02  -7.0283533e-03
   5.0927679e+01  -6.7740448e-02  -3.7544504e-02  -1.4717652e-02  -7.0283533e-03
   5.0952541e+01  -5.2161317e-02  -4.4516489e-02  -4.3714438e-03  -4.8775455e-02
   5.0976165e+01  -5.0679263e-02  -4.6087939e-02   9.8331217e-03  -6.9976261e-03
   5.1000240e+01  -5.0679263e-02  -4.6087939e-02   9.8331217e-03  -6.9976261e-03
   5.1024895e+01  -4.9178142e-02  -3.8433969e-02   2.2990503e-03  -7.5429188e-02
   5.1048833e+01  -4.9178142e-02  -3.8433969e-02   2.2990503e-03  -7.5429188e-02
   5.1072968e+01  -4.9178142e-02  -3.8433969e-02   2.2990503e-03  -7.5429188e-02
   5.1097573e+01  -4.0794589e-02  -3.8218796e-02   5.5751055e-03  -6.2150047e-02
   5.1121941e+01  -4.0794589e-02  -3.8218796e-02   5.5751055e-03  -6.2150047e-02
   5.1146785e+01  -2.8396739e-02  -4.8325360e-02  -2.0732232e-03  -1.3082155e-01
   5.1171145e+01  -2.8396739e-02  -4.8325360e-02  -2.0732232e-03  -1.3082155e-01
   5.1196003e+01  -2.6865579e-02  -5.0000217e-02  -1.1216679e-02  -9.3931730e-02
   5.1219983e+01  -2.6865579e-02  -5.0000217e-02  -1.1216679e-02  -9.3931730e-02
   5.1244554e+01  -1.0972852e-02  -4.4367149e-02  -5.9577283e-03  -1.4863669e-01
   5.1268670e+01  -1.0972852e-02  -4.4367149e-02  -5.9577283e-03  -1.4863669e-01
   5.1292678e+01  -8.1326459e-03  -3.6156937e-02  -8.9689605e-03  -1.0386791e-01
   5.1317408e+01  -8.1326459e-03  -3.6156937e-02  -8.9689605e-03  -1.0386791e-01
   5.1341365e+01  -8.0180466e-03  -2.3589348e-02   4.9359645e-03  -3.6281305e-02
   5.1366215e+01  -8.0180466e-03  -2.3589348e-02   4.9359645e-03  -3.6281305e-02
   5.1389910e+01  -4.8833047e-03  -1.4497359e-02   1.1941139e-02  -8.5848380e-02
   5.1414871e+01  -4.8833047e-03  -1.4497359e-02   1.1941139e-02  -8.5848380e-02
   5.1438989e+01  -1.7978719e-03  -1.4697127e-02   1.1649287e-02  -2.6018124e-02
   5.1463420e+01  -1.7978719e-03  -1.4697127e-02   1.1649287e-02  -2.6018124e-02
   5.1487697e+01   1.6403507e-03  -1.4964091e-02  -5.4993546e-03   2.6017538e-02
   5.1512946e+01   1.6403507e-03  -1.4964091e-02  -5.4993546e-03   2.6017538e-02
   5.1536939e+01   1.4675073e-02  -2.1658026e-02  -9.9571142e-03  -2.9221247e-03
   5.1560597e+01   1.4675073e-02  -2.1658026e-02  -9.9571142e-03  -2.9221247e-03
   5.1585220e+01   2.6197501e-02  -1.6235184e-02  -1.3890720e-02  -2.9221247e-03
   5.1609190e+01   2.6197501e-02  -1.6235184e-02  -1.3890720e-02  -2.9221247e-03
   5.1633598e+01   3.3105094e-02  -1.4621557e-02  -9.8309694e-03  -4.5886368e-02
   5.1657659e+01   3.3105094e-02  -1.4621557e-02  -9.8309694e-03  -4.5886368e-02
   5.1682041e+01   3.8506478e-02  -1.2328721e-02   5.2745938e-03   1.4166934e-01
   5.1706043e+01   3.8506478e-02  -1.2328721e-02   5.2745938e-03   1.4166934e-01
   5.1727581e+01   3.8506478e-02  -1.2328721e-02   5.2745938e-03   1.4166934e-01
   5.1749066e+01   3.9208625e-02  -9.9690277e-03   7.2340858e-03  -3.5073443e-02
   5.1770652e+01   3.9208625e-02  -9.9690277e-03   7.2340858e-03  -3.5073443e-02
   5.1794384e+01   5.2717201e-02  -1.2903787e-02   1.6524049e-02   5.5363942e-02
   5.1818337e+01   5.2717201e-02  -1.2903787e-02   1.6524049e-02   5.5363942e-02
   5.1842521e+01   6.0922854e-02  -1.8919028e-02  -2.6244745e-03   6.8793378e-02
   5.1867143e+01   6.0922854e-02  -1.8919028e-02  -2.6244745e-03   6.8793378e-02
   5.1891336e+01   5.9771571e-02  -1.9173056e-02  -1.3402019e-02   1.0469654e-01
   5.1915899e+01   5.9771571e-02  -1.9173056e-02  -1.3402019e-02   1.0469654e-01
   5.1940232e+01   6.2500767e-02  -2.0018900e-02  -6.7176251e-03  -4.5403973e-02
   5.1964529e+01   6.2500767e-02  -2.0018900e-02  -6.7176251e-03  -4.5403973e-02
   5.1988364e+01   5.8403518e-02  -2.9341910e-02   4.9061184e-03   3.5194847e-02
   5.2012368e+01   5.8403518e-02  -2.9341910e-02   4.9061184e-03   3.5194847e-02
   5.2036083e+01   5.7662591e-02  -3.9687693e-02  -2.6674059e-03  -1.0100045e-01
   5.2060010e+01   5.7662591e-02  -3.9687693e-02  -2.6674059e-03  -1.0100045e-01
   5.2084560e+01   5.4663893e-02  -4.8396286e-02   9.2444289e-03   5.9463494e-03
   5.2108270e+01   5.4663893e-02  -4.8396286e-02   9.2444289e-03   5.9463494e-03
   5.2132558e+01   5.4156281e-02  -6.1406389e-02   3.1001689e-03   5.0521522e-02
   5.2156611e+01   5.4156281e-02  -6.1406389e-02   3.1001689e-03   5.0521522e-02
   5.2180723e+01   5.1251765e-02  -6.8478838e-02  -1.4302810e-02   8.8944613e-02
   5.2205346e+01   5.1251765e-02  -6.8478838e-02  -1.4302810e-02   8.8944613e-02
   5.2229330e+01   5.4820403e-02  -6.8558492e-02  -1.5391763e-02   1.0156520e-02
   5.2253479e+01   5.4820403e-02  -6.8558492e-02  -1.5391763e-02   1.0156520e-02
   5.2277538e+01   5.2753288e-02  -6.4637646e-02  -4.0900544e-03   8.6112636e-03
   5.2301672e+01   5.2753288e-02  -6.4637646e-02  -4.0900544e-03   8.6112636e-03
   5.2326474e+01   5.2753288e-02  -6.4637646e-02  -4.0900544e-03   8.6112636e-03
   5.2350450e+01   4.5883033e-02  -5.3993966e-02  -2.6359148e-03   2.3553419e-02
   5.2374764e+01   4.8321221e-02  -4.2633742e-02   9.2240022e-03  -1.0558447e-01
   5.2399035e+01   4.8321221e-02  -4.2633742e-02   9.2240022e-03  -1.0558447e-01
   5.2425375e+01   5.2603759e-02  -4.4784363e-02   1.4699469e-03  -1.6033914e-01
   5.2449709e+01   5.2603759e-02  -4.4784363e-02   1.4699469e-03  -1.6033914e-01
   5.2474468e+01   5.2457746e-02  -4.5632891e-02   1.5242256e-03  -9.3328639e-02
   5.2498818e+01   5.2457746e-02  -4.5632891e-02   1.5242256e-03  -9.3328639e-02
   5.2524204e+01   5.1272549e-02  -4.8820399e-02   2.5890616e-03  -9.8700542e-03
   5.2548312e+01   5.1272549e-02  -4.8820399e-02   2.5890616e-03  -9.8700542e-03
   5.2572451e+01   5.1272549e-02  -4.8820399e-02   2.5890616e-03  -9.8700542e-03
   5.2597149e+01   3.7606940e-02  -3.9217643e-02  -1.5308537e-02  -7.7813158e-02
   5.2621181e+01   3.7606940e-02  -3.9217643e-02  -1.5308537e-02  -7.7813158e-02
   5.2646408e+01   3.4836937e-02  -4.5994535e-02  -4.1472805e-03  -1.6227092e-01
   5.2670621e+01   3.4836937e-02  -4.5994535e-02  -4.1472805e-03  -1.6227092e-01
   5.2694643e+01   2.5895530e-02  -4.0572807e-02  -1.0896379e-02  -2.0091287e-02
   5.2716951e+01   2.5895530e-02  -4.0572807e-02  -1.0896379e-02  -2.0091287e-02
   5.2738323e+01   3.2608465e-03  -3.9580617e-02   2.0071876e-03  -5.0063600e-02
   5.2759606e+01   3.2608465e-03  -3.9580617e-02   2.0071876e-03  -5.0063600e-02
   5.2781350e+01   2.1697951e-03  -4.0458828e-02   1.0902293e-02  -3.4102591e-02
   5.2805063e+01   2.1697951e-03  -4.0458828e-02   1.0902293e-02  -3.4102591e-02
   5.2829183e+01  -5.2629164e-03  -4.5666303e-02   6.1149220e-03   4.9347536e-02
   5.2853255e+01  -5.2629164e-03  -4.5666303e-02   6.1149220e-03   4.9347536e-02
   5.2877231e+01  -2.4536550e-02  -3.5082322e-02  -1.2147081e-02   1.7388778e-01
   5.2901469e+01  -2.4536550e-02  -3.5082322e-02  -1.2147081e-02   1.7388778e-01
   5.2926010e+01  -2.4536550e-02  -3.5082322e-02  -1.2147081e-02   1.7388778e-01
   5.2950425e+01  -2.6095059e-02  -3.4508791e-02  -1.4700281e-02   1.2629790e-01
   5.2974627e+01  -3.0820142e-02  -3.5259556e-02  -5.9217829e-03   7.6043047e-02
   5.2998910e+01  -3.0820142e-02  -3.5259556e-02  -5.9217829e-03   7.6043047e-02
   5.3023834e+01  -3.0820142e-02  -3.5259556e-02  -5.9217829e-03   7.6043047e-02
   5.3047745e+01  -4.1449171e-02  -3.0691635e-02   2.0121494e-03   2.9330055e-01
   5.3072310e+01  -4.1449171e-02  -3.0691635e-02   2.0121494e-03   2.9330055e-01
   5.3096810e+01  -4.1337967e-02  -3.4028254e-02   1.0753682e-02   9.9492198e-02
   5.3120756e+01  -4.1337967e-02  -3.4028254e-02   1.0753682e-02   9.9492198e-02
   5.3146531e+01  -4.3260794e-02  -3.4824710e-02  -2.8544595e-03   8.0846215e-02
   5.3170659e+01  -4.3260794e-02  -3.4824710e-02  -2.8544595e-03   8.0846215e-02
   5.3195328e+01  -4.4265829e-02  -3.8173914e-02   6.9380901e-03   1.3890707e-02
   5.3219331e+01  -4.4265829e-02  -3.8173914e-02   6.9380901e-03   1.3890707e-02
   5.3244221e+01  -4.2208314e-02  -3.2002140e-02  -8.3155585e-03   7.2635332e-02
   5.3268235e+01  -4.2208314e-02  -3.2002140e-02  -8.3155585e-03   7.2635332e-02
   5.3292314e+01  -4.5275073e-02  -2.5670122e-02  -7.8486009e-03   3.7574331e-02
   5.3316337e+01  -4.5275073e-02  -2.5670122e-02  -7.8486009e-03   3.7574331e-02
   5.3340481e+01  -3.6480565e-02  -1.5273405e-02  -1.7393362e-02  -1.0636126e-01
   5.3364663e+01  -3.6480565e-02  -1.5273405e-02  -1.7393362e-02  -1.0636126e-01
   5.3388379e+01  -3.4944583e-02  -1.4096142e-02  -3.1352176e-03   3.6953647e-02
   5.3412709e+01  -3.4944583e-02  -1.4096142e-02  -3.1352176e-03   3.6953647e-02
   5.3436592e+01  -2.3980327e-02  -1.4164313e-02   9.5612369e-03  -1.4656626e-01
   5.3460233e+01  -2.3980327e-02  -1.4164313e-02   9.5612369e-03  -1.4656626e-01
   5.3485270e+01  -1.0521038e-02  -1.3135908e-02   1.2920968e-02  -6.9654973e-02
   5.3509371e+01  -1.0521038e-02  -1.3135908e-02   1.2920968e-02  -6.9654973e-02
   5.3533416e+01  -1.1271586e-02  -6.3446849e-03   7.7864097e-04  -1.2311587e-01
   5.3557088e+01  -1.1271586e-02  -6.3446849e-03   7.7864097e-04  -1.2311587e-01
   5.3580951e+01  -6.4185970e-03   8.7469341e-03  -6.0584056e-03  -8.3681936e-02
   5.3606019e+01  -6.4185970e-03   8.7469341e-03  -6.0584056e-03  -8.3681936e-02
   5.3630235e+01  -6.4185970e-03   8.7469341e-03  -6.0584056e-03  -8.3681936e-02
   5.3654564e+01  -4.8550987e-03   2.2205254e-02  -1.5627241e-02  -1.3699184e-01
   5.3678979e+01  -4.8550987e-03   2.2205254e-02  -1.5627241e-02  -1.3699184e-01
   5.3702915e+01   2.4016548e-03   3.1404685e-02  -1.5123280e-02  -1.7658255e-02
   5.3724823e+01   2.4016548e-03   3.1404685e-02  -1.5123280e-02  -1.7658255e-02
   5.3746295e+01   4.0859017e-03   3.8781699e-02  -4.3112556e-03  -5.1749733e-02
   5.3770085e+01   4.0859017e-03   3.8781699e-02  -4.3112556e-03  -5.1749733e-02
   5.3793906e+01   6.9131784e-04   4.7068108e-02   5.2336319e-03  -1.2986413e-01
   5.3817935e+01   6.9131784e-04   4.7068108e-02   5.2336319e-03  -1.2986413e-01
   5.3842811e+01   4.8482562e-03   5.2035376e-02   1.9500244e-02  -2.1480502e-01
   5.3867005e+01   4.8482562e-03   5.2035376e-02   1.9500244e-02  -2.1480502e-01
   5.3891459e+01  -1.4905307e-03   5.1519874e-02   1.6478704e-02   2.1044726e-03
   5.3915826e+01  -1.4905307e-03   5.1519874e-02   1.6478704e-02   2.1044726e-03
   5.3940168e+01   7.7332100e-03   6.0185548e-02  -1.1666744e-03  -1.1702631e-01
   5.3964861e+01   7.7332100e-03   6.0185548e-02  -1.1666744e-03  -1.1702631e-01
   5.3989120e+01   5.6239353e-03   6.5156169e-02  -1.8652802e-02  -1.9062038e-01
   5.4013672e+01   5.6239353e-03   6.5156169e-02  -1.8652802e-02  -1.9062038e-01
   5.4037887e+01   8.0573792e-03   7.3725611e-02  -1.4164916e-02  -1.8309924e-02
   5.4062456e+01   8.0573792e-03   7.3725611e-02  -1.4164916e-02  -1.8309924e-02
   5.4086870e+01   2.3304569e-02   7.5047739e-02   2.9544258e-03  -2.9354276e-02
   5.4111083e+01   2.3304569e-02   7.5047739e-02   2.9544258e-03  -2.9354276e-02
   5.4135374e+01   2.3304569e-02   7.5047739e-02   2.9544258e-03  -2.9354276e-02
   5.4159712e+01   2.3304569e-02   7.5047739e-02   2.9544258e-03  -2.9354276e-02
   5.4184408e+01   1.9990588e-02   7.7241100e-02   1.5543717e-02   8.4785043e-02
   5.4207967e+01   1.9990588e-02   7.7241100e-02   1.5543717e-02   8.4785043e-02
   5.4232415e+01   1.8725989e-02   8.2543112e-02   1.0238050e-02   1.8934370e-01
   5.4256199e+01   1.8725989e-02   8.2543112e-02   1.0238050e-02   1.8934370e-01
   5.4279822e+01   2.7268479e-02   7.8864105e-02   5.0187542e-04   1.7686445e-01
   5.4304298e+01   2.7268479e-02   7.8864105e-02   5.0187542e-04   1.7686445e-01
   5.4328303e+01   2.2212150e-02   7.6545864e-02  -1.3336341e-02   6.7973144e-03
   5.4352175e+01   2.2212150e-02   7.6545864e-02  -1.3336341e-02   6.7973144e-03
   5.4376047e+01   2.6027268e-02   6.5743521e-02  -4.5100553e-03   1.7203360e-01
   5.4399744e+01   2.6027268e-02   6.5743521e-02  -4.5100553e-03   1.7203360e-01
   5.4424411e+01   2.6027268e-02   6.5743521e-02  -4.5100553e-03   1.7203360e-01
   5.4449296e+01   1.4598335e-02   4.8131540e-02  -1.3832843e-03   1.3331052e-01
   5.4473042e+01   1.4598335e-02   4.8131540e-02  -1.3832843e-03   1.3331052e-01
   5.4497410e+01   1.2996602e-02   2.9335627e-02  -2.8942181e-03   1.8936989e-01
   5.4521517e+01   1.2996602e-02   2.9335627e-02  -2.8942181e-03   1.8936989e-01
   5.4545897e+01   7.0276782e-03   1.8856706e-02   2.2573860e-03   1.3222236e-01
   5.4570152e+01   7.0276782e-03   1.8856706e-02   2.2573860e-03   1.3222236e-01
   5.4594362e+01   6.8519595e-03   8.0977269e-03   1.3762252e-02   4.1078196e-02
   5.4618864e+01   6.8519595e-03   8.0977269e-03   1.3762252e-02   4.1078196e-02
   5.4643357e+01   8.5947663e-03   1.4508227e-02   6.3269297e-03   1.5268639e-01
   5.4667761e+01   8.5947663e-03   1.4508227e-02   6.3269297e-03   1.5268639e-01
   5.4691802e+01   1.4893415e-02   1.6645944e-02   4.2374399e-03  -1.3933482e-01
   5.4714934e+01   1.4893415e-02   1.6645944e-02   4.2374399e-03  -1.3933482e-01
   5.4736270e+01   1.4893415e-02   1.6645944e-02   4.2374399e-03  -1.3933482e-01
   5.4757661e+01   1.7352594e-02   9.4352635e-03  -1.0028829e-02   3.7435866e-02
   5.4779498e+01   3.5084032e-02   7.3983502e-03   1.3183986e-03  -1.8836720e-01
   5.4803362e+01   3.5084032e-02   7.3983502e-03   1.3183986e-03  -1.8836720e-01
   5.4826901e+01   3.2374851e-02   1.9896415e-03  -2.7565712e-03  -8.2676496e-03
   5.4850986e+01   3.2374851e-02   1.9896415e-03  -2.7565712e-03  -8.2676496e-03
   5.4875917e+01   3.2374851e-02   1.9896415e-03  -2.7565712e-03  -8.2676496e-03
   5.4900432e+01   3.9375264e-02   8.7896157e-03  -2.3155233e-03  -8.0831187e-03
   5.4925106e+01   5.2472595e-02   9.9693425e-03   1.3423869e-02  -7.3035845e-02
   5.4949053e+01   5.2472595e-02   9.9693425e-03   1.3423869e-02  -7.3035845e-02
   5.4973204e+01   5.2472595e-02   9.9693425e-03   1.3423869e-02  -7.3035845e-02
   5.4997621e+01   5.5026557e-02   4.9554142e-03   4.2964024e-03  -1.5250576e-01
   5.5021900e+01   5.5026557e-02   4.9554142e-03   4.2964024e-03  -1.5250576e-01
   5.5047672e+01   6.6870786e-02   6.3320440e-03   1.0902104e-02  -7.2182887e-02
   5.5071912e+01   6.6870786e-02   6.3320440e-03   1.0902104e-02  -7.2182887e-02
   5.5096234e+01   7.0495710e-02   5.1017590e-03   6.5068845e-03  -2.6136374e-02
   5.5121149e+01   7.0495710e-02   5.1017590e-03   6.5068845e-03  -2.6136374e-02
   5.5146004e+01   7.1307339e-02   9.2979142e-05  -6.6760811e-04  -9.6242415e-02
   5.5170998e+01   7.1307339e-02   9.2979142e-05  -6.6760811e-04  -9.6242415e-02
   5.5195300e+01   7.0381120e-02   4.3002842e-03   2.3404979e-03  -5.5111080e-02
   5.5220073e+01   7.0381120e-02   4.3002842e-03   2.3404979e-03  -5.5111080e-02
   5.5244979e+01   7.7229060e-02   1.8466526e-03  -4.0839226e-03   7.9106284e-02
   5.5268976e+01   7.7229060e-02   1.8466526e-03  -4.0839226e-03   7.9106284e-02
   5.5293645e+01   6.6700548e-02  -8.6403964e-04  -1.2638508e-02   1.1058315e-01
   5.5318146e+01   6.6700548e-02  -8.6403964e-04  -1.2638508e-02   1.1058315e-01
   5.5342222e+01   6.8601698e-02  -7.4883862e-03  -1.7574398e-03  -1.6477531e-02
   5.5367404e+01   6.8601698e-02  -7.4883862e-03  -1.7574398e-03  -1.6477531e-02
   5.5391427e+01   6.7243926e-02  -8.4092729e-03   2.0490337e-02   8.6378368e-02
   5.5415837e+01   6.7243926e-02  -8.4092729e-03   2.0490337e-02   8.6378368e-02
   5.5439960e+01   5.7456974e-02  -1.1870163e-02   3.6394421e-03  -5.7862546e-02
   5.5464375e+01   5.7456974e-02  -1.1870163e-02   3.6394421e-03  -5.7862546e-02
   5.5488159e+01   4.6970062e-02  -3.1597253e-02   9.9880407e-03  -7.1960948e-02
   5.5512804e+01   4.6970062e-02  -3.1597253e-02   9.9880407e-03  -7.1960948e-02
   5.5536815e+01   4.0273327e-02  -4.8606869e-02  -7.1289338e-05  -7.9973598e-02
   5.5561046e+01   4.0273327e-02  -4.8606869e-02  -7.1289338e-05  -7.9973598e-02
   5.5586153e+01   2.9340034e-02  -5.2235480e-02  -1.3251893e-02  -1.1947737e-02
   5.5609977e+01   2.9340034e-02  -5.2235480e-02  -1.3251893e-02  -1.1947737e-02
   5.5634353e+01   2.2063982e-02  -4.8111998e-02  -8.0880746e-03   6.7846926e-03
   5.5659211e+01   2.2063982e-02  -4.8111998e-02  -8.0880746e-03   6.7846926e-03
   5.5683861e+01   1.0378387e-02  -4.7988206e-02   9.8420773e-03   9.6678058e-02
   5.5707270e+01   1.0378387e-02  -4.7988206e-02   9.8420773e-03   9.6678058e-02
   5.5729042e+01   1.0378387e-02  -4.7988206e-02   9.8420773e-03   9.6678058e-02
   5.5750347e+01  -1.2380922e-03  -5.5650156e-02   2.5932280e-02   3.9051573e-02
   5.5772066e+01  -1.2380922e-03  -5.5650156e-02   2.5932280e-02   3.9051573e-02
   5.5794791e+01  -9.5262965e-03  -5.7194851e-02   1.3914887e-02   2.8307920e-02
   5.5819115e+01  -9.5262965e-03  -5.7194851e-02   1.3914887e-02   2.8307920e-02
   5.5843785e+01  -1.1343412e-02  -5.9921641e-02   6.1920471e-03   4.5809135e-02
   5.5867992e+01  -1.1343412e-02  -5.9921641e-02   6.1920471e-03   4.5809135e-02
   5.5892293e+01  -2.6159292e-02  -5.7865914e-02  -1.0292972e-02   5.8257169e-02
   5.5916503e+01  -2.6159292e-02  -5.7865914e-02  -1.0292972e-02   5.8257169e-02
   5.5941012e+01  -1.8289870e-02  -5.8517069e-02  -1.6067328e-02   5.5621283e-02
   5.5966492e+01  -1.8289870e-02  -5.8517069e-02  -1.6067328e-02   5.5621283e-02
   5.5990983e+01  -1.9942170e-02  -5.8600988e-02   7.4245981e-03  -1.9240729e-02
   5.6015704e+01  -1.9942170e-02  -5.8600988e-02   7.4245981e-03  -1.9240729e-02
   5.6039831e+01  -2.5572039e-02  -5.6977034e-02   1.2957393e-02  -6.0071873e-02
   5.6064540e+01  -2.5572039e-02  -5.6977034e-02   1.2957393e-02  -6.0071873e-02
   5.6088726e+01  -2.8135920e-02  -5.4538608e-02   1.1776242e-02   1.6509783e-02
   5.6113520e+01  -2.8135920e-02  -5.4538608e-02   1.1776242e-02   1.6509783e-02
   5.6137685e+01  -3.2109059e-02  -5.8133818e-02   9.7237164e-03  -1.2379112e-01
   5.6161762e+01  -3.2109059e-02  -5.8133818e-02   9.7237164e-03  -1.2379112e-01
   5.6186648e+01  -2.8052345e-02  -4.8917081e-02  -6.6456231e-03  -1.5030214e-01
   5.6211615e+01  -2.8052345e-02  -4.8917081e-02  -6.6456231e-03  -1.5030214e-01
   5.6235756e+01  -1.9322610e-02  -4.0362623e-02  -7.6735308e-03  -3.4949036e-02
   5.6259888e+01  -1.9322610e-02  -4.0362623e-02  -7.6735308e-03  -3.4949036e-02
   5.6284775e+01  -1.8075977e-02  -2.5567496e-02  -1.2604263e-02  -7.6975290e-02
   5.6308858e+01  -1.8075977e-02  -2.5567496e-02  -1.2604263e-02  -7.6975290e-02
   5.6333497e+01  -8.0813644e-03  -2.0104799e-02   1.7953144e-03  -8.5601800e-02
   5.6357882e+01  -8.0813644e-03  -2.0104799e-02   1.7953144e-03  -8.5601800e-02
   5.6381911e+01   7.0386557e-03  -3.9650532e-03   1.4568187e-02  -1.8508451e-01
   5.6406512e+01   7.0386557e-03  -3.9650532e-03   1.4568187e-02  -1.8508451e-01
   5.6430508e+01   1.9309158e-02   4.3811593e-03   1.7452708e-02   2.3774712e-01
   5.6454874e+01   1.9309158e-02   4.3811593e-03   1.7452708e-02   2.3774712e-01
   5.6479073e+01   2.9266806e-02   1.6220830e-02   1.8095163e-03   4.8369172e-02
   5.6503699e+01   2.9266806e-02   1.6220830e-02   1.8095163e-03   4.8369172e-02
   5.6527927e+01   4.5002311e-02   3.4616034e-02  -5.5455160e-03   1.0584327e-01
   5.6552673e+01   4.5002311e-02   3.4616034e-02  -5.5455160e-03   1.0584327e-01
   5.6576724e+01   5.6008819e-02   4.9100772e-02  -1.3053250e-02   7.3432930e-02
   5.6601218e+01   5.6008819e-02   4.9100772e-02  -1.3053250e-02   7.3432930e-02
   5.6626017e+01   6.9461808e-02   5.7550471e-02   2.0012767e-03   1.1630272e-01
   5.6650474e+01   6.9461808e-02   5.7550471e-02   2.0012767e-03   1.1630272e-01
   5.6674604e+01   7.8633793e-02   6.5987341e-02   7.5380406e-03  -8.9708941e-02
   5.6698519e+01   7.8633793e-02   6.5987341e-02   7.5380406e-03  -8.9708941e-02
   5.6720923e+01   7.8633793e-02   6.5987341e-02   7.5380406e-03  -8.9708941e-02
   5.6742309e+01   8.4682889e-02   8.3839081e-02   6.6519422e-03  -6.0786815e-02
   5.6763650e+01   8.4682889e-02   8.3839081e-02   6.6519422e-03  -6.0786815e-02
   5.6785950e+01   8.1015758e-02   7.8448378e-02   1.1953268e-02   6.5738545e-02
   5.6810346e+01   8.1015758e-02   7.8448378e-02   1.1953268e-02   6.5738545e-02
   5.6834686e+01   8.0860391e-02   7.5416297e-02   5.4839621e-03   2.8850721e-02
   5.6859005e+01   8.0860391e-02   7.5416297e-02   5.4839621e-03   2.8850721e-02
   5.6883059e+01   8.2175121e-02   7.2121739e-02   3.2046898e-03  -7.2736437e-02
   5.6907291e+01   8.2175121e-02   7.2121739e-02   3.2046898e-03  -7.2736437e-02
   5.6931540e+01   8.6313196e-02   7.2575346e-02  -3.0087866e-03   3.5537140e-02
   5.6955941e+01   8.6313196e-02   7.2575346e-02  -3.0087866e-03   3.5537140e-02
   5.6980276e+01   7.6014541e-02   8.4200017e-02  -1.6983559e-03  -1.0249458e-01
   5.7004872e+01   7.6014541e-02   8.4200017e-02  -1.6983559e-03  -1.0249458e-01
   5.7028955e+01   7.6014541e-02   8.4200017e-02  -1.6983559e-03  -1.0249458e-01
   5.7053534e+01   8.1563666e-02   7.6409653e-02   3.5208056e-03  -6.6381115e-02
   5.7077613e+01   7.4316815e-02   7.1978733e-02   8.6350571e-03  -4.9961844e-02
   5.7101957e+01   7.4316815e-02   7.1978733e-02   8.6350571e-03  -4.9961844e-02
   5.7126980e+01   7.4316815e-02   7.1978733e-02   8.6350571e-03  -4.9961844e-02
   5.7151963e+01   7.3828191e-02   6.6342741e-02   1.2586841e-03  -2.8482810e-02
   5.7176013e+01   7.1977645e-02   6.2249217e-02   5.6794076e-03   5.5891299e-02
   5.7199925e+01   7.1977645e-02   6.2249217e-02   5.6794076e-03   5.5891299e-02
   5.7225514e+01   7.1977645e-02   6.2249217e-02   5.6794076e-03   5.5891299e-02
   5.7250150e+01   6.9408089e-02   5.6346919e-02   2.1824595e-03   4.0363764e-02
   5.7274165e+01   5.7540491e-02   5.2411012e-02   1.7664962e-03   1.0882456e-01
   5.7297834e+01   5.7540491e-02   5.2411012e-02   1.7664962e-03   1.0882456e-01
   5.7322181e+01   5.7540491e-02   5.2411012e-02   1.7664962e-03   1.0882456e-01
   5.7346662e+01   5.5897363e-02   4.5604374e-02   1.5296877e-03   8.0758068e-02
   5.7370733e+01   5.5897363e-02   4.5604374e-02   1.5296877e-03   8.0758068e-02
   5.7395924e+01   4.3579079e-02   2.9535705e-02   8.5956632e-04  -6.6589658e-02
   5.7420041e+01   4.3579079e-02   2.9535705e-02   8.5956632e-04  -6.6589658e-02
   5.7444990e+01   3.3699904e-02   2.1637123e-02  -4.7037415e-03   9.0447717e-02
   5.7469328e+01   3.3699904e-02   2.1637123e-02  -4.7037415e-03   9.0447717e-02
   5.7494078e+01   2.7820358e-02   1.6892739e-02   9.5446146e-04  -1.4595917e-01
   5.7518478e+01   2.7820358e-02   1.6892739e-02   9.5446146e-04  -1.4595917e-01
   5.7542535e+01   2.4631446e-02   1.1640055e-02   1.1410274e-02  -8.3721986e-02
   5.7567879e+01   2.4631446e-02   1.1640055e-02   1.1410274e-02  -8.3721986e-02
   5.7591720e+01   1.7143771e-02   1.0451335e-02   1.3667005e-02  -9.2448436e-02
   5.7615512e+01   1.7143771e-02   1.0451335e-02   1.3667005e-02  -9.2448436e-02
   5.7639366e+01   1.5065609e-02  -2.7393030e-03   9.6389232e-03  -4.3419263e-02
   5.7664189e+01   1.5065609e-02  -2.7393030e-03   9.6389232e-03  -4.3419263e-02
   5.7688346e+01  -3.2002055e-03  -8.1805522e-03   1.0850498e-02  -3.2487127e-03
   5.7711790e+01  -3.2002055e-03  -8.1805522e-03   1.0850498e-02  -3.2487127e-03
   5.7733203e+01  -3.4585567e-03  -1.3532029e-02  -2.1381618e-03  -1.1040606e-01
   5.7754909e+01  -3.4585567e-03  -1.3532029e-02  -2.1381618e-03  -1.1040606e-01
   5.7776714e+01  -1.8394019e-02  -3.2931589e-02  -6.7272008e-04   7.4876624e-03
   5.7800007e+01  -1.8394019e-02  -3.2931589e-02  -6.7272008e-04   7.4876624e-03
   5.7824917e+01  -2.6260799e-02  -4.4776592e-02  -9.1616567e-03  -1.3030696e-01
   5.7848873e+01  -2.6260799e-02  -4.4776592e-02  -9.1616567e-03  -1.3030696e-01
   5.7873105e+01  -2.6260799e-02  -4.4776592e-02  -9.1616567e-03  -1.3030696e-01
   5.7898026e+01  -3.9325941e-02  -6.4806178e-02  -4.7236551e-03   2.3971767e-03
   5.7922469e+01  -3.9325941e-02  -6.4806178e-02  -4.7236551e-03   2.3971767e-03
   5.7946755e+01  -4.4353887e-02  -6.7817867e-02   1.0552209e-02   1.4012653e-01
   5.7970437e+01  -4.4353887e-02  -6.7817867e-02   1.0552209e-02   1.4012653e-01
   5.7994834e+01  -5.2866492e-02  -6.9377266e-02   1.3524881e-02   5.7717012e-02
   5.8018999e+01  -5.2866492e-02  -6.9377266e-02   1.3524881e-02   5.7717012e-02
   5.8043309e+01  -6.4907201e-02  -5.8684859e-02   1.0064535e-02   1.6036327e-01
   5.8067804e+01  -6.4907201e-02  -5.8684859e-02   1.0064535e-02   1.6036327e-01
   5.8092011e+01  -4.7775090e-02  -6.4302735e-02   5.8110957e-03  -1.4969954e-02
   5.8116289e+01  -4.7775090e-02  -6.4302735e-02   5.8110957e-03  -1.4969954e-02
   5.8140606e+01  -5.2694555e-02  -5.7803266e-02  -1.7386918e-03   6.3103253e-02
   5.8165418e+01  -5.2694555e-02  -5.7803266e-02  -1.7386918e-03   6.3103253e-02
   5.8190341e+01  -3.6925327e-02  -5.1312014e-02  -6.4449692e-03  -1.0535538e-01
   5.8214427e+01  -3.6925327e-02  -5.1312014e-02  -6.4449692e-03  -1.0535538e-01
   5.8238681e+01  -3.9139163e-02  -3.5161264e-02  -6.1540902e-03  -8.5769239e-02
   5.8263306e+01  -3.9139163e-02  -3.5161264e-02  -6.1540902e-03  -8.5769239e-02
   5.8287543e+01  -2.9516777e-02  -2.6838565e-02   3.1701201e-03  -4.2008603e-02
   5.8311579e+01  -2.9516777e-02  -2.6838565e-02   3.1701201e-03  -4.2008603e-02
   5.8335751e+01  -1.5426247e-02  -2.2332091e-02   8.6297169e-03   1.9852845e-02
   5.8360080e+01  -1.5426247e-02  -2.2332091e-02   8.6297169e-03   1.9852845e-02
   5.8385085e+01  -1.0287149e-02  -1.7474907e-02   1.4500592e-02  -8.7015759e-02
   5.8409101e+01  -1.0287149e-02  -1.7474907e-02   1.4500592e-02  -8.7015759e-02
   5.8433230e+01  -8.8119442e-03  -8.8021150e-03   9.3476670e-03   1.8019542e-01
   5.8457725e+01  -8.8119442e-03  -8.8021150e-03   9.3476670e-03   1.8019542e-01
   5.8481854e+01   5.6586671e-03  -1.3045103e-02   8.3382744e-03   9.4994742e-02
   5.8506936e+01   5.6586671e-03  -1.3045103e-02   8.3382744e-03   9.4994742e-02
   5.8531085e+01   7.8654476e-03  -3.4331179e-03  -5.2805030e-05  -7.0964774e-03
   5.8555461e+01   7.8654476e-03  -3.4331179e-03  -5.2805030e-05  -7.0964774e-03
   5.8579438e+01   6.8680416e-03   7.5280722e-03   3.7393899e-04  -2.3028619e-02
   5.8604149e+01   6.8680416e-03   7.5280722e-03   3.7393899e-04  -2.3028619e-02
   5.8628182e+01   6.8680416e-03   7.5280722e-03   3.7393899e-04  -2.3028619e-02
   5.8653222e+01   1.0727457e-02   1.1509621e-02   3.5955402e-04   1.7978912e-01
   5.8677162e+01   5.0542881e-03   1.5054278e-02   4.1993015e-05   5.8320530e-02
   5.8700790e+01   5.0542881e-03   1.5054278e-02   4.1993015e-05   5.8320530e-02
   5.8723471e+01   5.0542881e-03   1.5054278e-02   4.1993015e-05   5.8320530e-02
   5.8744761e+01   1.1329881e-02   5.2602701e-03   1.0553745e-02   9.4819223e-02
   5.8766263e+01   1.1329881e-02   5.2602701e-03   1.0553745e-02   9.4819223e-02
   5.8788553e+01   1.5469999e-02  -6.9622125e-05   1.5064154e-02   1.6980530e-01
   5.8812312e+01   1.5469999e-02  -6.9622125e-05   1.5064154e-02   1.6980530e-01
   5.8836213e+01   1.4010659e-02  -1.9278315e-05  -3.2345082e-03   1.8497605e-01
   5.8859810e+01   1.4010659e-02  -1.9278315e-05  -3.2345082e-03   1.8497605e-01
   5.8885367e+01   5.0143334e-03  -5.2245464e-03   4.5982550e-04   1.8056092e-02
   5.8909346e+01   5.0143334e-03  -5.2245464e-03   4.5982550e-04   1.8056092e-02
   5.8934470e+01   4.2802194e-04  -7.9008704e-03   8.4391539e-04  -5.6667863e-02
   5.8958788e+01   4.2802194e-04  -7.9008704e-03   8.4391539e-04  -5.6667863e-02
   5.8983575e+01   3.1380248e-03  -1.6517619e-02   1.2585486e-02  -2.4551086e-02
   5.9007525e+01   3.1380248e-03  -1.6517619e-02   1.2585486e-02  -2.4551086e-02
   5.9031559e+01  -5.7272408e-03  -1.9835385e-02   1.6379859e-02  -1.1490993e-01
   5.9055688e+01  -5.7272408e-03  -1.9835385e-02   1.6379859e-02  -1.1490993e-01
   5.9079657e+01  -5.7272408e-03  -1.9835385e-02   1.6379859e-02  -1.1490993e-01
   5.9103692e+01  -6.7201816e-03  -1.7505933e-02   1.8034603e-02  -1.9802939e-01
   5.9127675e+01  -6.5086025e-04  -3.0882765e-02   1.7127621e-03  -6.6149164e-03
   5.9151497e+01  -6.5086025e-04  -3.0882765e-02   1.7127621e-03  -6.6149164e-03
   5.9175470e+01  -6.7122662e-03  -3.8200084e-02  -5.3715850e-03  -3.5471661e-02
   5.9199467e+01  -6.7122662e-03  -3.8200084e-02  -5.3715850e-03  -3.5471661e-02
   5.9224854e+01  -6.7122662e-03  -3.8200084e-02  -5.3715850e-03  -3.5471661e-02
   5.9249512e+01   3.5367228e-04  -4.5851845e-02  -1.4298756e-03   1.8051611e-02
   5.9274366e+01   3.5367228e-04  -4.5851845e-02  -1.4298756e-03   1.8051611e-02
   5.9298510e+01  -8.0561750e-03  -5.0211184e-02  -4.7244527e-03  -4.5856215e-02
   5.9323097e+01  -8.0561750e-03  -5.0211184e-02  -4.7244527e-03  -4.5856215e-02
   5.9347149e+01  -8.0561750e-03  -5.0211184e-02  -4.7244527e-03  -4.5856215e-02
   5.9371833e+01  -4.9700933e-03  -4.6843998e-02  -4.6691095e-04   1.6474602e-02
   5.9396549e+01  -2.3721377e-03  -6.3153155e-02   9.4842147e-03   7.7581919e-03
   5.9420420e+01  -2.3721377e-03  -6.3153155e-02   9.4842147e-03   7.7581919e-03
   5.9445423e+01   8.9101987e-03  -6.5642372e-02   1.4491452e-02  -6.2107457e-02
   5.9469612e+01   8.9101987e-03  -6.5642372e-02   1.4491452e-02  -6.2107457e-02
   5.9494348e+01  -2.3822051e-03  -6.7805879e-02   1.2648215e-02   1.2705079e-01
   5.9519592e+01  -2.3822051e-03  -6.7805879e-02   1.2648215e-02   1.2705079e-01
   5.9543556e+01   3.6590477e-03  -6.9089860e-02   4.6058726e-03   3.1801369e-02
   5.9567864e+01   3.6590477e-03  -6.9089860e-02   4.6058726e-03   3.1801369e-02
   5.9591654e+01   4.4001658e-03  -7.2580896e-02  -1.0954821e-02   1.5795877e-01
   5.9615357e+01   4.4001658e-03  -7.2580896e-02  -1.0954821e-02   1.5795877e-01
   5.9639289e+01  -5.1983693e-03  -6.7074463e-02  -1.2600443e-02   8.2337636e-02
   5.9663806e+01  -5.1983693e-03  -6.7074463e-02  -1.2600443e-02   8.2337636e-02
   5.9687563e+01  -3.2902777e-03  -6.8069644e-02   3.7156390e-03   8.7168886e-03
   5.9710772e+01  -3.2902777e-03  -6.8069644e-02   3.7156390e-03   8.7168886e-03
   5.9732252e+01  -7.7463957e-03  -7.1678065e-02   1.7820399e-02  -3.3684471e-02
   5.9753530e+01  -7.7463957e-03  -7.1678065e-02   1.7820399e-02  -3.3684471e-02
   5.9775336e+01  -1.3205693e-02  -6.1300140e-02   1.7964780e-02  -1.2556924e-02
   5.9798881e+01  -1.3205693e-02  -6.1300140e-02   1.7964780e-02  -1.2556924e-02
   5.9823706e+01  -1.3205693e-02  -6.1300140e-02   1.7964780e-02  -1.2556924e-02
   5.9847888e+01  -1.0086694e-02  -5.6526475e-02   1.0191052e-02   8.0199526e-02
   5.9872451e+01  -1.0086694e-02  -5.6526475e-02   1.0191052e-02   8.0199526e-02
   5.9896105e+01  -2.0490067e-02  -4.6287075e-02  -6.7169569e-03  -2.5208409e-03
   5.9919717e+01  -2.0490067e-02  -4.6287075e-02  -6.7169569e-03  -2.5208409e-03
   5.9943981e+01  -2.0072987e-02  -4.1477513e-02   7.6499046e-03   1.1850282e-01
   5.9967532e+01  -2.0072987e-02  -4.1477513e-02   7.6499046e-03   1.1850282e-01
   5.9991115e+01  -2.4292368e-02  -3.7985697e-02   3.2901734e-03   1.7185326e-01
   6.0014805e+01  -2.4292368e-02  -3.7985697e-02   3.2901734e-03   1.7185326e-01
   6.0038519e+01  -3.7576061e-02  -2.7617762e-02   9.3416804e-03   8.4721097e-02
   6.0062923e+01  -3.7576061e-02  -2.7617762e-02   9.3416804e-03   8.4721097e-02
   6.0087015e+01  -3.3924326e-02  -2.5810018e-02   1.0296181e-02   4.5945539e-02
   6.0111981e+01  -3.3924326e-02  -2.5810018e-02   1.0296181e-02   4.5945539e-02
   6.0138034e+01  -5.3842317e-02  -3.5086680e-02   7.1107368e-03   9.4503477e-02
   6.0161756e+01  -5.3842317e-02  -3.5086680e-02   7.1107368e-03   9.4503477e-02
   6.0186158e+01  -6.2335383e-02  -3.1872164e-02   8.9150704e-03   5.5695532e-02
   6.0210643e+01  -6.2335383e-02  -3.1872164e-02   8.9150704e-03   5.5695532e-02
   6.0235507e+01  -7.8037113e-02  -3.7860986e-02   9.8682446e-03   4.2256183e-02
   6.0259689e+01  -7.8037113e-02  -3.7860986e-02   9.8682446e-03   4.2256183e-02
   6.0285060e+01  -7.8037113e-02  -3.7860986e-02   9.8682446e-03   4.2256183e-02
   6.0309120e+01  -8.5410669e-02  -4.3745186e-02   1.1879877e-02  -5.5102786e-02
   6.0332998e+01  -9.5918193e-02  -4.3890484e-02   1.0512041e-02   8.9620270e-02
   6.0354953e+01  -9.5918193e-02  -4.3890484e-02   1.0512041e-02   8.9620270e-02
   6.0376974e+01  -9.5918193e-02  -4.3890484e-02   1.0512041e-02   8.9620270e-02
   6.0399281e+01  -1.0690063e-01  -4.0924065e-02   2.4199665e-03  -9.8243323e-03
   6.0423874e+01  -1.0690063e-01  -4.0924065e-02   2.4199665e-03  -9.8243323e-03
   6.0447805e+01  -9.9906206e-02  -3.9868332e-02   4.5908443e-03  -1.1135482e-01
   6.0472230e+01  -9.9906206e-02  -3.9868332e-02   4.5908443e-03  -1.1135482e-01
   6.0497450e+01  -1.0280368e-01  -3.1357858e-02   3.5742868e-03  -2.0102145e-01
   6.0521982e+01  -1.0280368e-01  -3.1357858e-02   3.5742868e-03  -2.0102145e-01
   6.0546638e+01  -9.9795274e-02  -2.4029061e-02   1.2383949e-02  -2.7502097e-01
   6.0570573e+01  -9.9795274e-02  -2.4029061e-02   1.2383949e-02  -2.7502097e-01
   6.0595672e+01  -9.5313974e-02  -1.8247148e-02  -8.9308259e-04  -1.6520922e-01
   6.0619748e+01  -9.5313974e-02  -1.8247148e-02  -8.9308259e-04  -1.6520922e-01
   6.0644647e+01  -7.9940252e-02  -1.5176151e-02   2.9544474e-04  -4.5853351e-02
   6.0668804e+01  -7.9940252e-02  -1.5176151e-02   2.9544474e-04  -4.5853351e-02
   6.0692747e+01  -6.5171845e-02  -1.0590121e-02   2.4256214e-02  -9.1603863e-02
   6.0715304e+01  -6.5171845e-02  -1.0590121e-02   2.4256214e-02  -9.1603863e-02
   6.0736465e+01  -4.9173959e-02  -6.2391669e-03   1.7048264e-02   9.9177009e-03
   6.0757840e+01  -4.9173959e-02  -6.2391669e-03   1.7048264e-02   9.9177009e-03
   6.0779368e+01  -3.3337139e-02  -7.1162294e-04   4.7733290e-03  -2.3563060e-02
   6.0802652e+01  -3.3337139e-02  -7.1162294e-04   4.7733290e-03  -2.3563060e-02
   6.0827662e+01  -3.3337139e-02  -7.1162294e-04   4.7733290e-03  -2.3563060e-02
   6.0852563e+01  -2.7434953e-02   7.0770290e-03  -6.4886981e-03   1.5315333e-01
   6.0876653e+01  -1.2987705e-02   5.6995316e-03   2.7608825e-03  -1.0404909e-01
   6.0900567e+01  -1.2987705e-02   5.6995316e-03   2.7608825e-03  -1.0404909e-01
   6.0925483e+01  -9.0687983e-03   2.9578710e-02   1.8235110e-03   4.9420693e-02
   6.0949815e+01  -9.0687983e-03   2.9578710e-02   1.8235110e-03   4.9420693e-02
   6.0973948e+01   1.2859334e-03   3.8314831e-02   7.0861117e-03   7.9451286e-02
   6.0998004e+01   1.2859334e-03   3.8314831e-02   7.0861117e-03   7.9451286e-02
   6.1022508e+01   1.2859334e-03   3.8314831e-02   7.0861117e-03   7.9451286e-02
   6.1046749e+01   3.0877558e-03   4.7241911e-02   5.9745684e-03   3.5811798e-02
   6.1070910e+01   3.0877558e-03   4.7241911e-02   5.9745684e-03   3.5811798e-02
   6.1095447e+01   1.8745830e-02   4.3597694e-02   6.1181979e-03  -1.8492665e-02
   6.1119508e+01   1.8745830e-02   4.3597694e-02   6.1181979e-03  -1.8492665e-02
   6.1144037e+01   2.2994637e-02   4.4968810e-02   1.5708981e-02   1.5925271e-02
   6.1168024e+01   2.2994637e-02   4.4968810e-02   1.5708981e-02   1.5925271e-02
   6.1192228e+01   1.2478211e-02   5.0161812e-02   3.9983816e-03   1.7587110e-01
   6.1216382e+01   1.2478211e-02   5.0161812e-02   3.9983816e-03   1.7587110e-01
   6.1240783e+01   1.8184718e-02   3.5664968e-02   1.1091027e-02  -6.2508286e-02
   6.1265452e+01   1.8184718e-02   3.5664968e-02   1.1091027e-02  -6.2508286e-02
   6.1289849e+01   9.4488477e-03   2.3578446e-02   4.6845609e-03  -6.1248532e-02
   6.1314096e+01   9.4488477e-03   2.3578446e-02   4.6845609e-03  -6.1248532e-02
   6.1337948e+01   5.8786203e-03   2.4123872e-02   3.3216623e-03   9.5025263e-02
   6.1362042e+01   5.8786203e-03   2.4123872e-02   3.3216623e-03   9.5025263e-02
   6.1387019e+01   3.8821327e-03   2.1231666e-02  -1.9930548e-03   1.3954859e-01
   6.1411504e+01   3.8821327e-03   2.1231666e-02  -1.9930548e-03   1.3954859e-01
   6.1435771e+01  -9.5622679e-03   1.4746910e-02  -1.1452771e-02  -1.6682577e-02
   6.1459694e+01  -9.5622679e-03   1.4746910e-02  -1.1452771e-02  -1.6682577e-02
   6.1484002e+01  -1.0256330e-02   1.4708796e-02  -9.9991285e-04   1.2211251e-01
   6.1508035e+01  -1.0256330e-02   1.4708796e-02  -9.9991285e-04   1.2211251e-01
   6.1532240e+01  -1.4077559e-02   1.3126748e-02   8.7350970e-03   2.0120884e-01
   6.1556390e+01  -1.4077559e-02   1.3126748e-02   8.7350970e-03   2.0120884e-01
   6.1580552e+01  -1.7229643e-02   1.3812547e-02   1.9587610e-02   1.4826626e-01
   6.1605462e+01  -1.7229643e-02   1.3812547e-02   1.9587610e-02   1.4826626e-01
   6.1629715e+01  -1.7509015e-02   1.8963659e-02   2.4735386e-02  -2.9756182e-03
   6.1654452e+01  -1.7509015e-02   1.8963659e-02   2.4735386e-02  -2.9756182e-03
   6.1678649e+01  -1.7509015e-02   1.8963659e-02   2.4735386e-02  -2.9756182e-03
   6.1702422e+01  -7.8004710e-03   6.7537129e-03  -4.6879068e-04   5.8851465e-03
   6.1724392e+01  -7.8004710e-03   6.7537129e-03  -4.6879068e-04   5.8851465e-03
   6.1745844e+01  -6.5153828e-03   6.3418254e-04   4.7729723e-04  -5.8611582e-02
   6.1769649e+01  -6.5153828e-03   6.3418254e-04   4.7729723e-04  -5.8611582e-02
   6.1793997e+01   2.6197117e-03  -1.1095412e-02  -1.5885700e-02  -1.1146432e-01
   6.1818209e+01   2.6197117e-03  -1.1095412e-02  -1.5885700e-02  -1.1146432e-01
   6.1842410e+01   1.3789666e-03  -1.5624966e-02  -1.1539861e-02  -9.9298660e-03
   6.1867046e+01   1.3789666e-03  -1.5624966e-02  -1.1539861e-02  -9.9298660e-03
   6.1891091e+01   4.2438423e-03  -2.5469391e-02   9.2870966e-03  -1.6006853e-02
   6.1915478e+01   4.2438423e-03  -2.5469391e-02   9.2870966e-03  -1.6006853e-02
   6.1939850e+01  -6.0168578e-04  -3.0010583e-02   2.7471213e-02  -5.8648364e-02
   6.1964903e+01  -6.0168578e-04  -3.0010583e-02   2.7471213e-02  -5.8648364e-02
   6.1988819e+01  -3.1100367e-03  -3.5710432e-02   2.2695092e-02  -6.3846825e-02
   6.2013381e+01  -3.1100367e-03  -3.5710432e-02   2.2695092e-02  -6.3846825e-02
   6.2037590e+01  -9.8762717e-03  -4.8137881e-02   1.3255279e-02   3.4022340e-03
   6.2061792e+01  -9.8762717e-03  -4.8137881e-02   1.3255279e-02   3.4022340e-03
   6.2086351e+01  -2.0283511e-02  -4.5529544e-02  -1.3057931e-02  -1.0183733e-01
   6.2110025e+01  -2.0283511e-02  -4.5529544e-02  -1.3057931e-02  -1.0183733e-01
   6.2134863e+01  -2.6367391e-02  -5.2568577e-02  -2.2453498e-02  -2.8235608e-02
   6.2158917e+01  -2.6367391e-02  -5.2568577e-02  -2.2453498e-02  -2.8235608e-02
   6.2183787e+01  -3.4030475e-02  -6.3156582e-02  -5.2874419e-03   3.5381166e-02
   6.2208156e+01  -3.4030475e-02  -6.3156582e-02  -5.2874419e-03   3.5381166e-02
   6.2232283e+01  -4.2070564e-02  -6.7090474e-02   1.2707868e-02   6.4959472e-02
   6.2257252e+01  -4.2070564e-02  -6.7090474e-02   1.2707868e-02   6.4959472e-02
   6.2281457e+01  -4.2552888e-02  -6.8243369e-02   2.9102735e-02   8.7139207e-03
   6.2306091e+01  -4.2552888e-02  -6.8243369e-02   2.9102735e-02   8.7139207e-03
   6.2330020e+01  -3.6803517e-02  -7.2203875e-02   1.6893502e-02   5.9107830e-02
   6.2353881e+01  -3.6803517e-02  -7.2203875e-02   1.6893502e-02   5.9107830e-02
   6.2378183e+01  -4.3137245e-02  -7.8586720e-02  -1.8725188e-03   1.3554869e-01
   6.2402604e+01  -4.3137245e-02  -7.8586720e-02  -1.8725188e-03   1.3554869e-01
   6.2427626e+01  -4.5637481e-02  -8.1128679e-02  -6.4181429e-03  -3.1478961e-02
   6.2451955e+01  -4.5637481e-02  -8.1128679e-02  -6.4181429e-03  -3.1478961e-02
   6.2475966e+01  -5.3171791e-02  -8.1145950e-02  -1.1321563e-02  -1.4276978e-01
   6.2499920e+01  -5.3171791e-02  -8.1145950e-02  -1.1321563e-02  -1.4276978e-01
   6.2524649e+01  -5.3171791e-02  -8.1145950e-02  -1.1321563e-02  -1.4276978e-01
   6.2548529e+01  -4.9485479e-02  -8.7300383e-02   5.8714487e-03   1.1577914e-01
   6.2572244e+01  -4.9485479e-02  -8.7300383e-02   5.8714487e-03   1.1577914e-01
   6.2596708e+01  -6.1823018e-02  -9.2111081e-02   1.7849825e-02  -3.5809834e-02
   6.2620435e+01  -6.1823018e-02  -9.2111081e-02   1.7849825e-02  -3.5809834e-02
   6.2645152e+01  -6.6219091e-02  -9.0700813e-02   1.8211253e-02  -4.5236565e-02
   6.2669300e+01  -6.6219091e-02  -9.0700813e-02   1.8211253e-02  -4.5236565e-02
   6.2693385e+01  -7.0322461e-02  -9.4435655e-02   1.8911399e-02   7.9335575e-03
   6.2715921e+01  -7.0322461e-02  -9.4435655e-02   1.8911399e-02   7.9335575e-03
   6.2737268e+01  -7.1009807e-02  -1.0380827e-01   5.2539702e-03   1.5935101e-02
   6.2758505e+01  -7.1009807e-02  -1.0380827e-01   5.2539702e-03   1.5935101e-02
   6.2780287e+01  -8.2886517e-02  -9.8191053e-02  -2.4179774e-03   4.7622547e-03
   6.2804429e+01  -8.2886517e-02  -9.8191053e-02  -2.4179774e-03   4.7622547e-03
   6.2828271e+01  -8.2467109e-02  -9.7543143e-02  -1.0238697e-02  -1.1797255e-02
   6.2852341e+01  -8.2467109e-02  -9.7543143e-02  -1.0238697e-02  -1.1797255e-02
   6.2876298e+01  -8.2467109e-02  -9.7543143e-02  -1.0238697e-02  -1.1797255e-02
   6.2899971e+01  -7.9989031e-02  -9.5682062e-02   4.2142235e-03   7.4387564e-02
   6.2924598e+01  -7.2162181e-02  -9.2556663e-02   2.1936156e-02  -6.7139893e-03
   6.2948279e+01  -7.2162181e-02  -9.2556663e-02   2.1936156e-02  -6.7139893e-03
   6.2972035e+01  -7.2162181e-02  -9.2556663e-02   2.1936156e-02  -6.7139893e-03
   6.2996517e+01  -6.5349832e-02  -9.3607731e-02   3.2907836e-02   6.2993551e-02
   6.3020557e+01  -6.5349832e-02  -9.3607731e-02   3.2907836e-02   6.2993551e-02
   6.3045487e+01  -6.2743023e-02  -9.4157122e-02   2.4931679e-02   1.6154148e-02
   6.3069562e+01  -6.2743023e-02  -9.4157122e-02   2.4931679e-02   1.6154148e-02
   6.3093607e+01  -6.2184684e-02  -7.9293288e-02   1.0034765e-02   7.6296958e-02
   6.3117670e+01  -6.2184684e-02  -7.9293288e-02   1.0034765e-02   7.6296958e-02
   6.3141986e+01  -5.6506261e-02  -7.6414026e-02  -8.0899037e-03   3.1745611e-02
   6.3167552e+01  -5.6506261e-02  -7.6414026e-02  -8.0899037e-03   3.1745611e-02
   6.3191553e+01  -5.5734668e-02  -6.3169889e-02  -5.3941845e-03   5.3383548e-02
   6.3215512e+01  -5.5734668e-02  -6.3169889e-02  -5.3941845e-03   5.3383548e-02
   6.3239975e+01  -4.0785588e-02  -5.9317376e-02   2.9134448e-03  -9.2619446e-02
   6.3264591e+01  -4.0785588e-02  -5.9317376e-02   2.9134448e-03  -9.2619446e-02
   6.3288837e+01  -5.0578225e-02  -4.3569084e-02   9.5958002e-03  -1.2719269e-02
   6.3313466e+01  -5.0578225e-02  -4.3569084e-02   9.5958002e-03  -1.2719269e-02
   6.3337496e+01  -4.9781278e-02  -3.2936931e-02   3.6426108e-02  -5.2456119e-02
   6.3361768e+01  -4.9781278e-02  -3.2936931e-02   3.6426108e-02  -5.2456119e-02
   6.3386346e+01  -4.6827648e-02  -2.4304129e-02   2.1050701e-02   1.2899842e-02
   6.3410276e+01  -4.6827648e-02  -2.4304129e-02   2.1050701e-02   1.2899842e-02
   6.3434599e+01  -4.4775125e-02  -7.5454279e-03   1.3733746e-02  -3.6733884e-02
   6.3458335e+01  -4.4775125e-02  -7.5454279e-03   1.3733746e-02  -3.6733884e-02
   6.3482660e+01  -3.2398924e-02   1.3674467e-03  -8.4323753e-03  -8.8794093e-03
   6.3507316e+01  -3.2398924e-02   1.3674467e-03  -8.4323753e-03  -8.8794093e-03
   6.3531521e+01  -4.0376175e-02  -1.9257047e-04  -7.8503778e-03   1.0089213e-01
   6.3555287e+01  -4.0376175e-02  -1.9257047e-04  -7.8503778e-03   1.0089213e-01
   6.3579287e+01  -3.7983343e-02  -3.8453236e-03   8.1837820e-03   1.0089213e-01
   6.3603557e+01  -3.7983343e-02  -3.8453236e-03   8.1837820e-03   1.0089213e-01
   6.3627539e+01  -2.3177715e-02  -3.7345092e-03   1.6888533e-02   1.0089213e-01
   6.3651648e+01  -2.3177715e-02  -3.7345092e-03   1.6888533e-02   1.0089213e-01
   6.3675837e+01  -2.2489756e-02  -6.0084248e-03   1.7921822e-02   4.4636952e-02
   6.3699553e+01  -2.2489756e-02  -6.0084248e-03   1.7921822e-02   4.4636952e-02
   6.3722030e+01  -2.2489756e-02  -6.0084248e-03   1.7921822e-02   4.4636952e-02
   6.3743605e+01  -2.1902801e-02   5.5408492e-03   7.8812819e-03   1.0247551e-02
   6.3767298e+01  -2.1902801e-02   5.5408492e-03   7.8812819e-03   1.0247551e-02
   6.3791493e+01  -1.3783536e-02  -3.3186900e-03   9.9023562e-03   5.7672904e-02
   6.3815814e+01  -1.3783536e-02  -3.3186900e-03   9.9023562e-03   5.7672904e-02
   6.3839954e+01  -2.3149333e-03   4.8332112e-03   4.9899011e-03   2.6888899e-02
   6.3864092e+01  -2.3149333e-03   4.8332112e-03   4.9899011e-03   2.6888899e-02
   6.3888026e+01   5.9449696e-03   2.2868324e-02   2.5150613e-03   1.6023231e-01
   6.3911632e+01   5.9449696e-03   2.2868324e-02   2.5150613e-03   1.6023231e-01
   6.3935477e+01   2.3505880e-02   2.9346375e-02   7.1196393e-03  -9.7054278e-02
   6.3959645e+01   2.3505880e-02   2.9346375e-02   7.1196393e-03  -9.7054278e-02
   6.3983918e+01   3.1566676e-02   4.5347638e-02   7.1574575e-03  -1.1060432e-02
   6.4008010e+01   3.1566676e-02   4.5347638e-02   7.1574575e-03  -1.1060432e-02
   6.4032391e+01   4.9169462e-02   4.4645313e-02   9.9622235e-03   3.2219270e-02
   6.4056566e+01   4.9169462e-02   4.4645313e-02   9.9622235e-03   3.2219270e-02
   6.4080544e+01   5.5009101e-02   4.6012789e-02   1.6145945e-02  -5.1920114e-02
   6.4105017e+01   5.5009101e-02   4.6012789e-02   1.6145945e-02  -5.1920114e-02
   6.4128896e+01   6.6417500e-02   5.6415934e-02   1.1159942e-02  -1.9956561e-02
   6.4152917e+01   6.6417500e-02   5.6415934e-02   1.1159942e-02  -1.9956561e-02
   6.4176893e+01   7.8526542e-02   6.0920931e-02   6.5396931e-03   5.8408548e-02
   6.4201018e+01   7.8526542e-02   6.0920931e-02   6.5396931e-03   5.8408548e-02
   6.4225684e+01   8.4303483e-02   5.8161467e-02   7.9797078e-03   1.3417701e-01
   6.4249397e+01   8.4303483e-02   5.8161467e-02   7.9797078e-03   1.3417701e-01
   6.4273761e+01   7.7456497e-02   5.7175264e-02  -3.1655299e-04  -6.4258553e-02
   6.4297847e+01   7.7456497e-02   5.7175264e-02  -3.1655299e-04  -6.4258553e-02
   6.4322483e+01   7.7456497e-02   5.7175264e-02  -3.1655299e-04  -6.4258553e-02
   6.4347702e+01   7.3715582e-02   4.8361566e-02   2.6438185e-03   9.3241562e-02
   6.4371884e+01   7.3715582e-02   4.8361566e-02   2.6438185e-03   9.3241562e-02
   6.4396704e+01   6.0730711e-02   5.0841670e-02   1.6602719e-02   7.4715306e-02
   6.4420493e+01   6.0730711e-02   5.0841670e-02   1.6602719e-02   7.4715306e-02
   6.4444713e+01   4.5512807e-02   5.2852008e-02   1.6251560e-02  -4.2804275e-02
   6.4469144e+01   4.5512807e-02   5.2852008e-02   1.6251560e-02  -4.2804275e-02
   6.4493533e+01   3.4295332e-02   5.6497768e-02   1.6675971e-02  -2.4196489e-03
   6.4517752e+01   3.4295332e-02   5.6497768e-02   1.6675971e-02  -2.4196489e-03
   6.4541912e+01   2.2749349e-02   4.5475770e-02   1.8441301e-02   2.5506205e-02
   6.4566523e+01   2.2749349e-02   4.5475770e-02   1.8441301e-02   2.5506205e-02
   6.4591239e+01   2.2749349e-02   4.5475770e-02   1.8441301e-02   2.5506205e-02
   6.4615344e+01  -2.4407925e-03   3.8500212e-02  -1.6485143e-03   4.6830219e-02
   6.4640188e+01  -1.8117633e-02   2.4046432e-02   1.2530965e-02  -4.8070634e-02
   6.4665198e+01  -1.8117633e-02   2.4046432e-02   1.2530965e-02  -4.8070634e-02
   6.4690728e+01  -3.0806443e-02   1.5851075e-02  -2.4392505e-03   7.8909382e-02
   6.4714732e+01  -3.0806443e-02   1.5851075e-02  -2.4392505e-03   7.8909382e-02
   6.4736159e+01  -4.9575914e-02   5.6954473e-03   2.0896390e-03   2.7948905e-02
   6.4757675e+01  -4.9575914e-02   5.6954473e-03   2.0896390e-03   2.7948905e-02
   6.4779773e+01  -6.1903611e-02   1.3572599e-02   1.8350974e-02  -9.2956976e-02
   6.4804202e+01  -6.1903611e-02   1.3572599e-02   1.8350974e-02  -9.2956976e-02
   6.4828177e+01  -6.5515883e-02   5.5244188e-03   1.8391324e-02  -1.3012752e-01
   6.4852034e+01  -6.5515883e-02   5.5244188e-03   1.8391324e-02  -1.3012752e-01
   6.4876509e+01  -8.2309544e-02   8.4024423e-04   1.6207349e-02   1.0382622e-01
   6.4900493e+01  -8.2309544e-02   8.4024423e-04   1.6207349e-02   1.0382622e-01
   6.4926071e+01  -9.4153374e-02   6.5964027e-03   3.5022784e-03   6.7996625e-02
   6.4950086e+01  -9.4153374e-02   6.5964027e-03   3.5022784e-03   6.7996625e-02
   6.4975661e+01  -1.0645244e-01   6.4395820e-03  -3.8521951e-03  -3.0677631e-02
   6.4999890e+01  -1.0645244e-01   6.4395820e-03  -3.8521951e-03  -3.0677631e-02
   6.5024114e+01  -1.0645244e-01   6.4395820e-03  -3.8521951e-03  -3.0677631e-02
   6.5048789e+01  -1.0516581e-01   6.7401738e-03   6.7987703e-03   2.4437248e-02
   6.5072918e+01  -1.1250721e-01   4.5912927e-03   1.5454370e-02   1.2484281e-01
   6.5096618e+01  -1.1250721e-01   4.5912927e-03   1.5454370e-02   1.2484281e-01
   6.5120559e+01  -1.1250721e-01   4.5912927e-03   1.5454370e-02   1.2484281e-01
   6.5145341e+01  -1.1754559e-01   1.2627744e-02   1.8077618e-02  -5.4261717e-02
   6.5169296e+01  -1.1754559e-01   1.2627744e-02   1.8077618e-02  -5.4261717e-02
   6.5194011e+01  -1.1211302e-01   6.2344787e-03   1.5534727e-02  -4.0824140e-02
   6.5218298e+01  -1.1211302e-01   6.2344787e-03   1.5534727e-02  -4.0824140e-02
   6.5240045e+01  -1.2075626e-01   1.0618738e-02   9.4664861e-03   7.1735826e-02
   6.5261879e+01  -1.2075626e-01   1.0618738e-02   9.4664861e-03   7.1735826e-02
   6.5286216e+01  -1.1280524e-01   1.7711150e-02   4.0588602e-03   7.9148304e-02
   6.5309896e+01  -1.1280524e-01   1.7711150e-02   4.0588602e-03   7.9148304e-02
   6.5333855e+01  -1.0894300e-01   1.1360040e-02   6.2993774e-03  -1.9551405e-02
   6.5357777e+01  -1.0894300e-01   1.1360040e-02   6.2993774e-03  -1.9551405e-02
   6.5382199e+01  -1.0778788e-01   1.3387721e-02   1.1275900e-02   2.2969976e-02
   6.5406796e+01  -1.0778788e-01   1.3387721e-02   1.1275900e-02   2.2969976e-02
   6.5430341e+01  -1.0937542e-01   2.2508545e-02   1.0175657e-02   4.4593421e-02
   6.5454346e+01  -1.0937542e-01   2.2508545e-02   1.0175657e-02   4.4593421e-02
   6.5477930e+01  -9.5208369e-02   3.4110758e-02   4.9441648e-03  -5.9735882e-02
   6.5501584e+01  -9.5208369e-02   3.4110758e-02   4.9441648e-03  -5.9735882e-02
   6.5525959e+01  -9.5208369e-02   3.4110758e-02   4.9441648e-03  -5.9735882e-02
   6.5549718e+01  -8.9117616e-02   3.6833253e-02   2.5608265e-03  -1.6416790e-01
   6.5574054e+01  -8.7790906e-02   5.0562810e-02   8.0744373e-03  -1.6416790e-01
   6.5598272e+01  -8.7790906e-02   5.0562810e-02   8.0744373e-03  -1.6416790e-01
   6.5622569e+01  -8.7790906e-02   5.0562810e-02   8.0744373e-03  -1.6416790e-01
   6.5647584e+01  -7.9893015e-02   4.7088791e-02   1.3816137e-02  -1.3935943e-02
   6.5671623e+01  -7.9893015e-02   4.7088791e-02   1.3816137e-02  -1.3935943e-02
   6.5696133e+01  -6.6654943e-02   4.3027509e-02   1.3492038e-02  -6.4918445e-02
   6.5718480e+01  -6.6654943e-02   4.3027509e-02   1.3492038e-02  -6.4918445e-02
   6.5739835e+01  -6.0091961e-02   4.8819494e-02   9.1269370e-03  -5.2459865e-03
   6.5761281e+01  -6.0091961e-02   4.8819494e-02   9.1269370e-03  -5.2459865e-03
   6.5783952e+01  -4.3241639e-02   6.3050926e-02   8.3903139e-03  -7.6760282e-02
   6.5808015e+01  -4.3241639e-02   6.3050926e-02   8.3903139e-03  -7.6760282e-02
   6.5831821e+01  -2.1141130e-02   6.2363904e-02   2.6485168e-03  -1.1651995e-01
   6.5855925e+01  -2.1141130e-02   6.2363904e-02   2.6485168e-03  -1.1651995e-01
   6.5879863e+01  -6.1201234e-03   4.5826688e-02  -8.6638820e-04  -7.4077292e-02
   6.5903532e+01  -6.1201234e-03   4.5826688e-02  -8.6638820e-04  -7.4077292e-02
   6.5927759e+01   5.9072026e-03   3.4950446e-02  -6.9443107e-04   1.8854441e-01
   6.5951708e+01   5.9072026e-03   3.4950446e-02  -6.9443107e-04   1.8854441e-01
   6.5975891e+01   5.9072026e-03   3.4950446e-02  -6.9443107e-04   1.8854441e-01
   6.6000481e+01   2.0078663e-02   1.9368613e-02   7.0647919e-03  -4.1469935e-02
   6.6025283e+01   3.7903633e-02   4.1628019e-03   1.2149959e-02  -8.4624521e-02
   6.6048882e+01   3.7903633e-02   4.1628019e-03   1.2149959e-02  -8.4624521e-02
   6.6072621e+01   3.7048418e-02  -4.8136758e-03   9.9227075e-03   4.6788469e-02
   6.6097136e+01   3.7048418e-02  -4.8136758e-03   9.9227075e-03   4.6788469e-02
   6.6121337e+01   3.7048418e-02  -4.8136758e-03   9.9227075e-03   4.6788469e-02
   6.6146634e+01   4.4544816e-02  -1.3169058e-02   3.0319060e-03   7.1618819e-02
   6.6170726e+01   4.4544816e-02  -1.3169058e-02   3.0319060e-03   7.1618819e-02
   6.6194592e+01   4.7421034e-02  -2.0357406e-02   1.3341133e-02  -2.6888218e-02
   6.6218654e+01   4.7421034e-02  -2.0357406e-02   1.3341133e-02  -2.6888218e-02
   6.6243328e+01   5.3557329e-02  -2.9833825e-02   8.5625770e-03  -3.0832753e-02
   6.6267486e+01   5.3557329e-02  -2.9833825e-02   8.5625770e-03  -3.0832753e-02
   6.6291864e+01   4.5521792e-02  -2.4789685e-02   1.5190861e-04   1.0225755e-01
   6.6315825e+01   4.5521792e-02  -2.4789685e-02   1.5190861e-04   1.0225755e-01
   6.6339988e+01   6.0999162e-02  -3.6462892e-02   2.2286060e-03   3.9499136e-02
   6.6364880e+01   6.0999162e-02  -3.6462892e-02   2.2286060e-03   3.9499136e-02
   6.6388903e+01   6.3194141e-02  -4.6712287e-02   1.2017158e-02  -8.4489621e-02
   6.6413440e+01   6.3194141e-02  -4.6712287e-02   1.2017158e-02  -8.4489621e-02
   6.6437814e+01   6.6889025e-02  -4.7044471e-02   1.1539599e-02   6.2038662e-02
   6.6461850e+01   6.6889025e-02  -4.7044471e-02   1.1539599e-02   6.2038662e-02
   6.6486437e+01   6.8009749e-02  -3.8694907e-02   1.1144886e-02   7.5069416e-02
   6.6510508e+01   6.8009749e-02  -3.8694907e-02   1.1144886e-02   7.5069416e-02
   6.6534670e+01   7.2546512e-02  -3.6019262e-02   1.1570017e-02   1.1383032e-02
   6.6558585e+01   7.2546512e-02  -3.6019262e-02   1.1570017e-02   1.1383032e-02
   6.6582370e+01   6.8978854e-02  -4.0016182e-02   1.1344313e-03   5.0270660e-02
   6.6607162e+01   6.8978854e-02  -4.0016182e-02   1.1344313e-03   5.0270660e-02
   6.6631169e+01   6.2245205e-02  -3.1029874e-02   2.8893363e-03  -1.5902899e-02
   6.6655268e+01   6.2245205e-02  -3.1029874e-02   2.8893363e-03  -1.5902899e-02
   6.6679476e+01   6.4397000e-02  -2.9440945e-02   6.7970357e-03   4.1323044e-02
   6.6703892e+01   6.4397000e-02  -2.9440945e-02   6.7970357e-03   4.1323044e-02
   6.6725697e+01   6.4397000e-02  -2.9440945e-02   6.7970357e-03   4.1323044e-02
   6.6747194e+01   5.7958011e-02  -1.5771383e-02   1.0946604e-02  -1.1891527e-01
   6.6768621e+01   5.7958011e-02  -1.5771383e-02   1.0946604e-02  -1.1891527e-01
   6.6791050e+01   3.8336080e-02  -5.3853408e-05   9.2325630e-03  -1.8939811e-01
   6.6814675e+01   3.8336080e-02  -5.3853408e-05   9.2325630e-03  -1.8939811e-01
   6.6838619e+01   2.6940500e-02   1.4491155e-02   1.9985985e-02  -1.0127377e-01
   6.6863836e+01   2.6940500e-02   1.4491155e-02   1.9985985e-02  -1.0127377e-01
   6.6887687e+01   7.6384740e-03   2.3059942e-02   1.3343981e-02  -8.0055893e-02
   6.6911427e+01   7.6384740e-03   2.3059942e-02   1.3343981e-02  -8.0055893e-02
   6.6935976e+01   4.0304847e-03   2.0418461e-02   1.2959462e-02  -6.5638980e-02
   6.6959900e+01   4.0304847e-03   2.0418461e-02   1.2959462e-02  -6.5638980e-02
   6.6983990e+01  -1.0285794e-02   1.1591224e-02   9.7845485e-03  -1.0717218e-01
   6.7008973e+01  -1.0285794e-02   1.1591224e-02   9.7845485e-03  -1.0717218e-01
   6.7033221e+01  -1.6824394e-02   9.2106331e-03   1.4914542e-02   2.5735088e-02
   6.7057129e+01  -1.6824394e-02   9.2106331e-03   1.4914542e-02   2.5735088e-02
   6.7080977e+01  -1.6824394e-02   9.2106331e-03   1.4914542e-02   2.5735088e-02
   6.7107599e+01  -2.6625270e-02   1.1140154e-02  -1.5551914e-03   2.6650413e-02
   6.7131697e+01  -3.3837680e-02   1.9744417e-02  -2.0018823e-03  -8.5621522e-02
   6.7155605e+01  -3.3837680e-02   1.9744417e-02  -2.0018823e-03  -8.5621522e-02
   6.7179347e+01  -4.0158357e-02   2.0052591e-02   1.3648351e-02   9.8104956e-04
   6.7204599e+01  -4.0158357e-02   2.0052591e-02   1.3648351e-02   9.8104956e-04
   6.7229195e+01  -4.0158357e-02   2.0052591e-02   1.3648351e-02   9.8104956e-04
   6.7253273e+01  -3.4924977e-02   2.5354113e-02   1.6012352e-02   1.4158002e-02
   6.7277279e+01  -4.2287424e-02   3.2715082e-02   4.8190067e-03   1.9466975e-01
   6.7301449e+01  -4.2287424e-02   3.2715082e-02   4.8190067e-03   1.9466975e-01
   6.7326479e+01  -3.9681688e-02   3.0926308e-02  -3.0928273e-03   1.6336536e-01
   6.7350699e+01  -3.9681688e-02   3.0926308e-02  -3.0928273e-03   1.6336536e-01
   6.7374863e+01  -3.8531434e-02   3.8255099e-02   1.9164066e-04   1.5188419e-01
   6.7399055e+01  -3.8531434e-02   3.8255099e-02   1.9164066e-04   1.5188419e-01
   6.7424195e+01  -3.8531434e-02   3.8255099e-02   1.9164066e-04   1.5188419e-01
   6.7450491e+01  -2.6991416e-02   4.4713840e-02   1.3770835e-02   3.0978668e-02
   6.7475544e+01  -2.6991416e-02   4.4713840e-02   1.3770835e-02   3.0978668e-02
   6.7500104e+01  -2.7270555e-02   4.9517330e-02   2.3229429e-02   8.7808766e-02
   6.7524675e+01  -2.7270555e-02   4.9517330e-02   2.3229429e-02   8.7808766e-02
   6.7549426e+01  -2.5038421e-02   4.3229416e-02   1.7275138e-02   2.5466621e-02
   6.7573878e+01  -2.5038421e-02   4.3229416e-02   1.7275138e-02   2.5466621e-02
   6.7598815e+01  -1.6712395e-02   4.0892281e-02   8.0501195e-03   2.5466621e-02
   6.7623616e+01  -1.6712395e-02   4.0892281e-02   8.0501195e-03   2.5466621e-02
   6.7647656e+01  -7.7625578e-03   3.8774345e-02  -4.9090991e-03   9.0912858e-02
   6.7671801e+01  -7.7625578e-03   3.8774345e-02  -4.9090991e-03   9.0912858e-02
   6.7696609e+01  -7.4640554e-03   3.8927402e-02  -1.1366358e-02  -8.7131485e-02
   6.7719681e+01  -7.4640554e-03   3.8927402e-02  -1.1366358e-02  -8.7131485e-02
   6.7741047e+01  -1.2672585e-02   3.6413264e-02  -3.3790779e-03   1.9634781e-01
   6.7762489e+01  -1.2672585e-02   3.6413264e-02  -3.3790779e-03   1.9634781e-01
   6.7784172e+01  -2.0217305e-02   4.0222622e-02   1.0507350e-02   9.1382198e-02
   6.7808073e+01  -2.0217305e-02   4.0222622e-02   1.0507350e-02   9.1382198e-02
   6.7832512e+01  -2.5627466e-02   4.0886734e-02   1.7903429e-02  -2.3379922e-02
   6.7856573e+01  -2.5627466e-02   4.0886734e-02   1.7903429e-02  -2.3379922e-02
   6.7880613e+01  -2.9388146e-02   4.3223467e-02   2.0057967e-02  -4.6044514e-02
   6.7906230e+01  -2.9388146e-02   4.3223467e-02   2.0057967e-02  -4.6044514e-02
   6.7929896e+01  -4.8465878e-02   5.3403892e-02   1.0939600e-02   3.4432506e-02
   6.7954020e+01  -4.8465878e-02   5.3403892e-02   1.0939600e-02   3.4432506e-02
   6.7977815e+01  -4.1991249e-02   4.2833831e-02   2.8907359e-03  -2.2160804e-02
   6.8001552e+01  -4.1991249e-02   4.2833831e-02   2.8907359e-03  -2.2160804e-02
   6.8026391e+01  -4.4952635e-02   4.0254582e-02   6.2763132e-03  -5.9073797e-02
   6.8050621e+01  -4.4952635e-02   4.0254582e-02   6.2763132e-03  -5.9073797e-02
   6.8074873e+01  -4.4787925e-02   4.9914747e-02   2.3390306e-03   7.3014491e-02
   6.8099305e+01  -4.4787925e-02   4.9914747e-02   2.3390306e-03   7.3014491e-02
   6.8123605e+01  -4.4787925e-02   4.9914747e-02   2.3390306e-03   7.3014491e-02
   6.8148176e+01  -4.7299642e-02   5.7860199e-02  -6.0350006e-03   1.1677674e-01
   6.8172894e+01  -4.2859718e-02   6.1417487e-02   4.4810390e-03  -2.2899833e-01
   6.8196461e+01  -4.2859718e-02   6.1417487e-02   4.4810390e-03  -2.2899833e-01
   6.8220259e+01  -4.2859718e-02   6.1417487e-02   4.4810390e-03  -2.2899833e-01
   6.8243981e+01  -4.1505434e-02   6.0555335e-02   1.7982055e-02  -5.8867093e-02
   6.8267931e+01  -4.1505434e-02   6.0555335e-02   1.7982055e-02  -5.8867093e-02
   6.8292171e+01  -2.9968308e-02   6.2478170e-02   5.6128278e-03  -5.8340733e-02
   6.8316274e+01  -2.9968308e-02   6.2478170e-02   5.6128278e-03  -5.8340733e-02
   6.8340239e+01  -2.6360719e-02   6.3155651e-02   9.2901830e-03  -2.2465486e-01
   6.8365052e+01  -2.6360719e-02   6.3155651e-02   9.2901830e-03  -2.2465486e-01
   6.8388727e+01  -1.6837077e-02   6.3899182e-02   4.9246065e-03  -2.8090917e-01
   6.8412826e+01  -1.6837077e-02   6.3899182e-02   4.9246065e-03  -2.8090917e-01
   6.8436833e+01  -1.6327288e-02   6.7151323e-02   3.7108802e-03   5.4905127e-04
   6.8461110e+01  -1.6327288e-02   6.7151323e-02   3.7108802e-03   5.4905127e-04
   6.8485728e+01  -1.0203493e-02   7.0037797e-02   5.4127397e-03   3.6176882e-02
   6.8509435e+01  -1.0203493e-02   7.0037797e-02   5.4127397e-03   3.6176882e-02
   6.8534156e+01  -1.0335776e-02   7.2522737e-02   1.3132382e-02  -8.6803353e-02
   6.8558640e+01  -1.0335776e-02   7.2522737e-02   1.3132382e-02  -8.6803353e-02
   6.8583222e+01   1.3501955e-05   7.7993914e-02   1.9558275e-02   2.0174699e-02
   6.8607263e+01   1.3501955e-05   7.7993914e-02   1.9558275e-02   2.0174699e-02
   6.8631496e+01   1.2248510e-02   7.4668698e-02   1.3545610e-02   1.8534609e-01
   6.8655745e+01   1.2248510e-02   7.4668698e-02   1.3545610e-02   1.8534609e-01
   6.8679600e+01   2.4336044e-02   5.9110224e-02   7.7243419e-03  -5.2927765e-03
   6.8702279e+01   2.4336044e-02   5.9110224e-02   7.7243419e-03  -5.2927765e-03
   6.8723465e+01   3.5539158e-02   6.4321883e-02  -1.0075264e-02  -5.5066402e-02
   6.8744567e+01   3.5539158e-02   6.4321883e-02  -1.0075264e-02  -5.5066402e-02
   6.8766093e+01   3.5539158e-02   6.4321883e-02  -1.0075264e-02  -5.5066402e-02
   6.8788005e+01   3.9513160e-02   7.2608776e-02  -9.6991360e-03   3.4941676e-02
   6.8811594e+01   3.9513160e-02   7.2608776e-02  -9.6991360e-03   3.4941676e-02
   6.8835628e+01   5.4567590e-02   7.5741507e-02   9.4211055e-03   7.7160920e-02
   6.8859698e+01   5.4567590e-02   7.5741507e-02   9.4211055e-03   7.7160920e-02
   6.8885312e+01   6.1965644e-02   7.3167033e-02   1.5661394e-02   6.2155187e-02
   6.8909570e+01   6.1965644e-02   7.3167033e-02   1.5661394e-02   6.2155187e-02
   6.8933915e+01   7.5294897e-02   6.8127789e-02   1.9568574e-02  -7.1457384e-02
   6.8957840e+01   7.5294897e-02   6.8127789e-02   1.9568574e-02  -7.1457384e-02
   6.8981923e+01   8.2168899e-02   7.1173847e-02   1.9576332e-02   4.8115089e-02
   6.9006490e+01   8.2168899e-02   7.1173847e-02   1.9576332e-02   4.8115089e-02
   6.9030421e+01   9.7289547e-02   7.8988224e-02   5.4007908e-04  -1.1298637e-01
   6.9054559e+01   9.7289547e-02   7.8988224e-02   5.4007908e-04  -1.1298637e-01
   6.9078767e+01   9.5784657e-02   8.6567454e-02  -7.3683183e-03  -3.3708958e-02
   6.9104132e+01   9.5784657e-02   8.6567454e-02  -7.3683183e-03  -3.3708958e-02
   6.9128075e+01   9.2460826e-02   9.6097663e-02  -2.2521648e-03   1.0049153e-02
   6.9152262e+01   9.2460826e-02   9.6097663e-02  -2.2521648e-03   1.0049153e-02
   6.9176281e+01   9.2356421e-02   1.0091405e-01   1.1122231e-02   1.1203636e-02
   6.9199836e+01   9.2356421e-02   1.0091405e-01   1.1122231e-02   1.1203636e-02
   6.9225228e+01   9.2356421e-02   1.0091405e-01   1.1122231e-02   1.1203636e-02
   6.9250491e+01   1.0742932e-01   9.4108716e-02   2.0956127e-02   2.7197571e-02
   6.9274837e+01   1.0565132e-01   7.8376547e-02   1.5187113e-02   1.5695851e-01
   6.9298871e+01   1.0565132e-01   7.8376547e-02   1.5187113e-02   1.5695851e-01
   6.9323795e+01   1.0565132e-01   7.8376547e-02   1.5187113e-02   1.5695851e-01
   6.9347924e+01   1.0350123e-01   6.4152680e-02   1.3799880e-02   2.5239281e-01
   6.9372156e+01   1.0251461e-01   5.3149030e-02  -7.9167017e-04   4.3913649e-02
   6.9396510e+01   1.0251461e-01   5.3149030e-02  -7.9167017e-04   4.3913649e-02
   6.9421286e+01   1.0251461e-01   5.3149030e-02  -7.9167017e-04   4.3913649e-02
   6.9446888e+01   8.8829383e-02   3.9172307e-02   8.3169360e-03   6.5062688e-02
   6.9471119e+01   8.8829383e-02   3.9172307e-02   8.3169360e-03   6.5062688e-02
   6.9496083e+01   8.0730036e-02   2.8853424e-02   1.1609531e-02   7.8876916e-02
   6.9520111e+01   8.0730036e-02   2.8853424e-02   1.1609531e-02   7.8876916e-02
   6.9544404e+01   6.5313384e-02   2.3009473e-02   9.2139821e-03   1.3620334e-01
   6.9568502e+01   6.5313384e-02   2.3009473e-02   9.2139821e-03   1.3620334e-01
   6.9592231e+01   5.5958342e-02   1.4305140e-02   5.8674146e-03   1.3620334e-01
   6.9616781e+01   5.5958342e-02   1.4305140e-02   5.8674146e-03   1.3620334e-01
   6.9641145e+01   3.6603466e-02   2.6779943e-03   5.2167978e-03   1.4005751e-01
   6.9666026e+01   3.6603466e-02   2.6779943e-03   5.2167978e-03   1.4005751e-01
   6.9689640e+01   2.4127623e-02  -5.6658392e-03   2.2206020e-03   6.2369516e-02
   6.9713750e+01   2.4127623e-02  -5.6658392e-03   2.2206020e-03   6.2369516e-02
   6.9735535e+01   6.1898888e-03  -6.5731718e-03   3.8001488e-03  -1.8331924e-02
   6.9759355e+01   6.1898888e-03  -6.5731718e-03   3.8001488e-03  -1.8331924e-02
   6.9783354e+01  -1.7767387e-02  -3.9216294e-03   7.7230008e-03  -7.7799485e-02
   6.9807044e+01  -1.7767387e-02  -3.9216294e-03   7.7230008e-03  -7.7799485e-02
   6.9831286e+01  -2.8010184e-02  -1.0161360e-03   7.9843123e-03  -2.5624325e-02
   6.9855410e+01  -2.8010184e-02  -1.0161360e-03   7.9843123e-03  -2.5624325e-02
   6.9879404e+01  -3.8557366e-02  -1.1547226e-02   1.5111650e-02  -8.3170133e-02
   6.9904536e+01  -3.8557366e-02  -1.1547226e-02   1.5111650e-02  -8.3170133e-02
   6.9928506e+01  -3.8557366e-02  -1.1547226e-02   1.5111650e-02  -8.3170133e-02
   6.9953038e+01  -4.6704199e-02  -9.7250994e-03   6.8883030e-03  -1.2495341e-01
   6.9977082e+01  -4.3741573e-02  -2.1818545e-02   1.0066941e-02  -7.2342454e-02
   7.0000687e+01  -4.3741573e-02  -2.1818545e-02   1.0066941e-02  -7.2342454e-02
   7.0025008e+01  -4.3741573e-02  -2.1818545e-02   1.0066941e-02  -7.2342454e-02
   7.0049367e+01  -5.7360142e-02  -2.1577941e-02   7.4070599e-03   2.7017618e-02
   7.0073350e+01  -6.4668402e-02  -1.0666003e-02   6.0852524e-03   1.1372743e-02
   7.0097429e+01  -6.4668402e-02  -1.0666003e-02   6.0852524e-03   1.1372743e-02
   7.0121465e+01  -6.4668402e-02  -1.0666003e-02   6.0852524e-03   1.1372743e-02
   7.0145638e+01  -6.7675337e-02  -1.5304846e-04   8.0027012e-03   1.7017072e-02
   7.0169901e+01  -6.7675337e-02  -1.5304846e-04   8.0027012e-03   1.7017072e-02
   7.0194222e+01  -5.9114836e-02   2.1968693e-03   8.1753554e-03  -1.0342109e-01
   7.0218843e+01  -5.9114836e-02   2.1968693e-03   8.1753554e-03  -1.0342109e-01
   7.0243147e+01  -6.6054992e-02   2.8000359e-05   9.1465097e-03  -1.5715204e-02
   7.0267560e+01  -6.6054992e-02   2.8000359e-05   9.1465097e-03  -1.5715204e-02
   7.0291619e+01  -6.6216432e-02   1.0533880e-03   1.7363761e-02  -2.1364442e-01
   7.0315561e+01  -6.6216432e-02   1.0533880e-03   1.7363761e-02  -2.1364442e-01
   7.0339706e+01  -6.3460439e-02  -1.3293626e-02   1.5969232e-02  -9.3171003e-02
   7.0363681e+01  -6.3460439e-02  -1.3293626e-02   1.5969232e-02  -9.3171003e-02
   7.0387741e+01  -6.3761219e-02  -1.2113367e-02   1.0270964e-02  -1.0393937e-01
   7.0411421e+01  -6.3761219e-02  -1.2113367e-02   1.0270964e-02  -1.0393937e-01
   7.0435450e+01  -4.7224112e-02  -1.6392894e-02   6.5375846e-03   5.3912603e-02
   7.0459847e+01  -4.7224112e-02  -1.6392894e-02   6.5375846e-03   5.3912603e-02
   7.0485406e+01  -4.6444494e-02  -2.6071545e-02  -4.9038455e-03  -5.1679423e-02
   7.0509557e+01  -4.6444494e-02  -2.6071545e-02  -4.9038455e-03  -5.1679423e-02
   7.0533308e+01  -2.6558006e-02  -3.2151338e-02   5.6209846e-04  -7.3499667e-02
   7.0557569e+01  -2.6558006e-02  -3.2151338e-02   5.6209846e-04  -7.3499667e-02
   7.0581740e+01  -3.4417785e-03  -4.1819826e-02   7.7258195e-03  -2.7551585e-02
   7.0606758e+01  -3.4417785e-03  -4.1819826e-02   7.7258195e-03  -2.7551585e-02
   7.0631086e+01   1.2413061e-02  -4.0014856e-02   1.6325697e-02  -3.1004928e-02
   7.0655239e+01   1.2413061e-02  -4.0014856e-02   1.6325697e-02  -3.1004928e-02
   7.0679215e+01   2.2534968e-02  -3.9319746e-02   7.6291310e-03   9.4120432e-03
   7.0703627e+01   2.2534968e-02  -3.9319746e-02   7.6291310e-03   9.4120432e-03
   7.0725234e+01   2.2534968e-02  -3.9319746e-02   7.6291310e-03   9.4120432e-03
   7.0746428e+01   3.2021131e-02  -3.7611358e-02   1.9050006e-02  -4.5534124e-02
   7.0767666e+01   3.2021131e-02  -3.7611358e-02   1.9050006e-02  -4.5534124e-02
   7.0789792e+01   4.2338263e-02  -3.7521008e-02   4.3337434e-03   8.3687422e-02
   7.0814371e+01   4.2338263e-02  -3.7521008e-02   4.3337434e-03   8.3687422e-02
   7.0838629e+01   6.2356137e-02  -3.5529494e-02  -2.6946154e-03   1.9242880e-01
   7.0862740e+01   6.2356137e-02  -3.5529494e-02  -2.6946154e-03   1.9242880e-01
   7.0887665e+01   7.4481867e-02  -3.2261781e-02  -8.0491435e-03   1.7736861e-01
   7.0911872e+01   7.4481867e-02  -3.2261781e-02  -8.0491435e-03   1.7736861e-01
   7.0935772e+01   6.5758124e-02  -3.8703937e-02   3.0702837e-03   4.9082874e-02
   7.0959973e+01   6.5758124e-02  -3.8703937e-02   3.0702837e-03   4.9082874e-02
   7.0984596e+01   7.4580207e-02  -4.7508150e-02   1.1349912e-02   5.2114604e-02
   7.1008672e+01   7.4580207e-02  -4.7508150e-02   1.1349912e-02   5.2114604e-02
   7.1033058e+01   8.1801280e-02  -5.2608311e-02   1.5372020e-02  -3.1177256e-02
   7.1057398e+01   8.1801280e-02  -5.2608311e-02   1.5372020e-02  -3.1177256e-02
   7.1081443e+01   7.1566664e-02  -5.1583041e-02   1.4452649e-02  -1.2207232e-01
   7.1106161e+01   7.1566664e-02  -5.1583041e-02   1.4452649e-02  -1.2207232e-01
   7.1130157e+01   7.6141387e-02  -4.2118873e-02   1.4230574e-02  -6.6438223e-03
   7.1155241e+01   7.6141387e-02  -4.2118873e-02   1.4230574e-02  -6.6438223e-03
   7.1179476e+01   7.6141387e-02  -4.2118873e-02   1.4230574e-02  -6.6438223e-03
   7.1205254e+01   7.7591807e-02  -4.1353818e-02  -3.5909263e-03  -2.5891793e-02
   7.1229721e+01   7.3527344e-02  -4.3392070e-02  -1.9324399e-03  -7.1281945e-02
   7.1254214e+01   7.3527344e-02  -4.3392070e-02  -1.9324399e-03  -7.1281945e-02
   7.1278751e+01   7.3527344e-02  -4.3392070e-02  -1.9324399e-03  -7.1281945e-02
   7.1303091e+01   6.7079395e-02  -4.3894529e-02  -2.8834259e-03  -1.2181064e-01
   7.1327091e+01   6.2790632e-02  -4.5983981e-02  -4.9180328e-03  -2.3765805e-02
   7.1351042e+01   6.2790632e-02  -4.5983981e-02  -4.9180328e-03  -2.3765805e-02
   7.1375119e+01   6.2790632e-02  -4.5983981e-02  -4.9180328e-03  -2.3765805e-02
   7.1399369e+01   5.4406196e-02  -3.6006317e-02   2.0301778e-02  -1.8211551e-01
   7.1423678e+01   5.4406196e-02  -3.6006317e-02   2.0301778e-02  -1.8211551e-01
   7.1448430e+01   5.1439770e-02  -3.0180357e-02   2.3202440e-02  -7.9578341e-02
   7.1473010e+01   5.1439770e-02  -3.0180357e-02   2.3202440e-02  -7.9578341e-02
   7.1497030e+01   4.9774505e-02  -1.4993355e-02   8.7371683e-03  -1.4235388e-01
   7.1521223e+01   4.9774505e-02  -1.4993355e-02   8.7371683e-03  -1.4235388e-01
   7.1545933e+01   4.3528650e-02  -1.4653229e-02   5.7290457e-03   3.1095057e-02
   7.1569908e+01   4.3528650e-02  -1.4653229e-02   5.7290457e-03   3.1095057e-02
   7.1593877e+01   4.3109924e-02  -6.0289362e-03  -8.7295426e-03   3.1095057e-02
   7.1618500e+01   4.3109924e-02  -6.0289362e-03  -8.7295426e-03   3.1095057e-02
   7.1643066e+01   3.7769258e-02   5.5379840e-04  -1.6791003e-02   1.3089247e-01
   7.1667898e+01   3.7769258e-02   5.5379840e-04  -1.6791003e-02   1.3089247e-01
   7.1691978e+01   3.3533026e-02  -1.1526357e-03  -8.8200439e-03   1.2764743e-01
   7.1715580e+01   3.3533026e-02  -1.1526357e-03  -8.8200439e-03   1.2764743e-01
   7.1736905e+01   3.2309342e-02  -6.0774134e-03   3.5875996e-03  -3.4014654e-02
   7.1758628e+01   3.2309342e-02  -6.0774134e-03   3.5875996e-03  -3.4014654e-02
   7.1780619e+01   1.8735195e-02  -2.1986540e-03   1.1770342e-02  -8.6913685e-02
   7.1805143e+01   1.8735195e-02  -2.1986540e-03   1.1770342e-02  -8.6913685e-02
   7.1828681e+01   2.3511926e-02  -7.1027051e-03   7.1940101e-03   1.1933071e-02
   7.1852638e+01   2.3511926e-02  -7.1027051e-03   7.1940101e-03   1.1933071e-02
   7.1876601e+01   1.1092552e-02  -1.3795112e-02  -1.3245130e-03  -9.7139229e-02
   7.1900610e+01   1.1092552e-02  -1.3795112e-02  -1.3245130e-03  -9.7139229e-02
   7.1925280e+01   1.1092552e-02  -1.3795112e-02  -1.3245130e-03  -9.7139229e-02
   7.1949365e+01   1.5062888e-03  -6.6333748e-03  -5.4098768e-03  -3.2812047e-02
   7.1973049e+01  -3.7840821e-03  -1.8788263e-02  -4.4172471e-03  -1.6583072e-02
   7.1996603e+01  -3.7840821e-03  -1.8788263e-02  -4.4172471e-03  -1.6583072e-02
   7.2020458e+01  -3.7840821e-03  -1.8788263e-02  -4.4172471e-03  -1.6583072e-02
   7.2044557e+01  -7.7185710e-03  -1.6852668e-02   1.1923869e-02   2.6406982e-01
   7.2068156e+01  -7.7185710e-03  -1.6852668e-02   1.1923869e-02   2.6406982e-01
   7.2092741e+01  -1.1814917e-02  -1.8535595e-02   3.3638615e-03  -2.4138281e-01
   7.2116755e+01  -1.1814917e-02  -1.8535595e-02   3.3638615e-03  -2.4138281e-01
   7.2140407e+01  -1.3161705e-02  -1.6300384e-02   1.4794483e-02   3.8350545e-02
   7.2164809e+01  -1.3161705e-02  -1.6300384e-02   1.4794483e-02   3.8350545e-02
   7.2188977e+01  -7.6128929e-03  -1.4132360e-02  -1.0600119e-03   1.0308106e-01
   7.2213404e+01  -7.6128929e-03  -1.4132360e-02  -1.0600119e-03   1.0308106e-01
   7.2237398e+01  -4.6343333e-03  -1.5715508e-02  -8.6927349e-03   6.2786083e-03
   7.2261644e+01  -4.6343333e-03  -1.5715508e-02  -8.6927349e-03   6.2786083e-03
   7.2286624e+01  -8.5272978e-04  -1.8889708e-02  -4.9500768e-03  -6.3984297e-02
   7.2310655e+01  -8.5272978e-04  -1.8889708e-02  -4.9500768e-03  -6.3984297e-02
   7.2334676e+01   8.6904522e-03  -2.4150265e-02   1.4595873e-02   4.7083556e-02
   7.2359133e+01   8.6904522e-03  -2.4150265e-02   1.4595873e-02   4.7083556e-02
   7.2383341e+01   1.2917517e-02  -1.3429923e-02   2.4723387e-03   5.4939833e-02
   7.2407106e+01   1.2917517e-02  -1.3429923e-02   2.4723387e-03   5.4939833e-02
   7.2430878e+01   2.4984285e-02  -7.3589706e-03   2.7935219e-03  -1.4409778e-01
   7.2454671e+01   2.4984285e-02  -7.3589706e-03   2.7935219e-03  -1.4409778e-01
   7.2478618e+01   2.3117572e-02   7.7878456e-03  -9.3026860e-03  -1.4709150e-01
   7.2503120e+01   2.3117572e-02   7.7878456e-03  -9.3026860e-03  -1.4709150e-01
   7.2527104e+01   3.5088215e-02   1.5661014e-02  -1.1836540e-02  -7.2500830e-02
   7.2551261e+01   3.5088215e-02   1.5661014e-02  -1.1836540e-02  -7.2500830e-02
   7.2575313e+01   3.0735271e-02   1.2007313e-02  -1.1613113e-02  -1.0553711e-01
   7.2599585e+01   3.0735271e-02   1.2007313e-02  -1.1613113e-02  -1.0553711e-01
   7.2624420e+01   3.0735271e-02   1.2007313e-02  -1.1613113e-02  -1.0553711e-01
   7.2649119e+01   2.0792505e-02   4.2989594e-03  -3.2713304e-03  -1.8153169e-01
   7.2673535e+01   2.0792505e-02   4.2989594e-03  -3.2713304e-03  -1.8153169e-01
   7.2697289e+01   2.0434629e-02  -5.3720293e-03   1.2438287e-02  -8.2769176e-02
   7.2719251e+01   2.0434629e-02  -5.3720293e-03   1.2438287e-02  -8.2769176e-02
   7.2741429e+01   1.8470364e-02  -3.0450723e-03   2.2142217e-02  -9.3374653e-02
   7.2764181e+01   1.8470364e-02  -3.0450723e-03   2.2142217e-02  -9.3374653e-02
   7.2788517e+01   2.2178076e-02  -1.5882639e-02   2.2032076e-02  -4.4554193e-02
   7.2812951e+01   2.2178076e-02  -1.5882639e-02   2.2032076e-02  -4.4554193e-02
   7.2837472e+01   1.3845075e-02  -3.4981754e-02   1.1732469e-03   3.1173255e-02
   7.2861978e+01   1.3845075e-02  -3.4981754e-02   1.1732469e-03   3.1173255e-02
   7.2887093e+01  -8.4002782e-04  -4.7115330e-02  -7.7821487e-03   8.0376281e-02
   7.2911338e+01  -8.4002782e-04  -4.7115330e-02  -7.7821487e-03   8.0376281e-02
   7.2936057e+01  -7.4093319e-03  -6.1839513e-02  -8.1412364e-03   3.8918787e-02
   7.2960049e+01  -7.4093319e-03  -6.1839513e-02  -8.1412364e-03   3.8918787e-02
   7.2984571e+01  -1.0304802e-02  -6.4586453e-02   9.1576343e-03  -6.2400725e-02
   7.3008571e+01  -1.0304802e-02  -6.4586453e-02   9.1576343e-03  -6.2400725e-02
   7.3032904e+01  -1.6388845e-02  -6.9102749e-02   2.8775514e-03   1.0593663e-01
   7.3056749e+01  -1.6388845e-02  -6.9102749e-02   2.8775514e-03   1.0593663e-01
   7.3080994e+01  -2.8670190e-02  -8.2380116e-02   1.2192665e-02   1.1139535e-01
   7.3107294e+01  -2.8670190e-02  -8.2380116e-02   1.2192665e-02   1.1139535e-01
   7.3131662e+01  -3.1245060e-02  -8.7039120e-02   5.8270833e-03   6.9555949e-02
   7.3155990e+01  -3.1245060e-02  -8.7039120e-02   5.8270833e-03   6.9555949e-02
   7.3179974e+01  -3.0623013e-02  -9.0684228e-02   6.2383125e-03   7.9765918e-02
   7.3204654e+01  -3.0623013e-02  -9.0684228e-02   6.2383125e-03   7.9765918e-02
   7.3229643e+01  -3.0623013e-02  -9.0684228e-02   6.2383125e-03   7.9765918e-02
   7.3253710e+01  -4.8610695e-02  -9.2702918e-02  -1.1284908e-03   1.1453653e-01
   7.3277700e+01  -4.4459201e-02  -1.0835873e-01  -2.2304340e-03  -4.5313434e-02
   7.3301848e+01  -4.4459201e-02  -1.0835873e-01  -2.2304340e-03  -4.5313434e-02
   7.3326498e+01  -4.4459201e-02  -1.0835873e-01  -2.2304340e-03  -4.5313434e-02
   7.3350502e+01  -4.6020482e-02  -1.1579327e-01   3.9955014e-03  -3.8780697e-02
   7.3374504e+01  -3.7754670e-02  -1.2381455e-01   8.6559663e-03  -1.3851193e-02
   7.3398629e+01  -3.7754670e-02  -1.2381455e-01   8.6559663e-03  -1.3851193e-02
   7.3423738e+01  -3.7754670e-02  -1.2381455e-01   8.6559663e-03  -1.3851193e-02
   7.3447726e+01  -3.1898789e-02  -1.1736505e-01   6.6859894e-03  -3.0261934e-02
   7.3471546e+01  -3.1898789e-02  -1.1736505e-01   6.6859894e-03  -3.0261934e-02
   7.3495371e+01  -2.1592010e-02  -1.1828888e-01   1.6520387e-02  -8.2875212e-02
   7.3519439e+01  -2.1592010e-02  -1.1828888e-01   1.6520387e-02  -8.2875212e-02
   7.3543091e+01  -2.1699851e-02  -1.0679518e-01   1.2671848e-02  -6.7871733e-02
   7.3566763e+01  -2.1699851e-02  -1.0679518e-01   1.2671848e-02  -6.7871733e-02
   7.3590707e+01  -7.2797020e-03  -9.7107336e-02  -1.1973708e-03  -6.7871733e-02
   7.3614810e+01  -7.2797020e-03  -9.7107336e-02  -1.1973708e-03  -6.7871733e-02
   7.3639585e+01  -1.8632617e-03  -9.8614693e-02  -4.2764773e-03   7.2837053e-02
   7.3664118e+01  -1.8632617e-03  -9.8614693e-02  -4.2764773e-03   7.2837053e-02
   7.3688207e+01   1.0216668e-02  -9.8483101e-02   8.7643269e-04  -6.6006845e-02
   7.3711397e+01   1.0216668e-02  -9.8483101e-02   8.7643269e-04  -6.6006845e-02
   7.3732844e+01   1.8890744e-02  -9.1430441e-02  -9.7032208e-03   4.3752943e-02
   7.3754145e+01   1.8890744e-02  -9.1430441e-02  -9.7032208e-03   4.3752943e-02
   7.3775632e+01   2.2027019e-02  -8.3512336e-02  -9.2308247e-04  -9.7464395e-02
   7.3798054e+01   2.2027019e-02  -8.3512336e-02  -9.2308247e-04  -9.7464395e-02
   7.3822081e+01   2.2027019e-02  -8.3512336e-02  -9.2308247e-04  -9.7464395e-02
   7.3847106e+01   2.2320990e-02  -8.3968662e-02   1.8325204e-02   2.1440555e-02
   7.3871516e+01   2.2320990e-02  -8.3968662e-02   1.8325204e-02   2.1440555e-02
   7.3896053e+01   2.4387054e-02  -6.9017306e-02   6.8519865e-03  -1.0018354e-01
   7.3920243e+01   2.4387054e-02  -6.9017306e-02   6.8519865e-03  -1.0018354e-01
   7.3944652e+01   2.6848670e-02  -6.9745786e-02   6.5116496e-03  -4.2279144e-02
   7.3968280e+01   2.6848670e-02  -6.9745786e-02   6.5116496e-03  -4.2279144e-02
   7.3991970e+01   3.5044495e-02  -6.3598700e-02   4.2663505e-03   3.3843735e-02
   7.4016171e+01   3.5044495e-02  -6.3598700e-02   4.2663505e-03   3.3843735e-02
   7.4040381e+01   3.9009426e-02  -4.9394328e-02  -1.5852474e-02  -1.2124615e-01
   7.4064499e+01   3.9009426e-02  -4.9394328e-02  -1.5852474e-02  -1.2124615e-01
   7.4088884e+01   4.0693901e-02  -3.5162892e-02  -9.0050912e-03   3.8790393e-02
   7.4113255e+01   4.0693901e-02  -3.5162892e-02  -9.0050912e-03   3.8790393e-02
   7.4137456e+01   4.5499086e-02  -2.7596621e-02   1.3052083e-02   7.2513594e-03
   7.4161553e+01   4.5499086e-02  -2.7596621e-02   1.3052083e-02   7.2513594e-03
   7.4186378e+01   3.9281789e-02  -2.0723434e-02   3.4606177e-02   9.7785231e-02
   7.4210056e+01   3.9281789e-02  -2.0723434e-02   3.4606177e-02   9.7785231e-02
   7.4234395e+01   2.7173366e-02  -1.6202854e-02   1.1451920e-02   3.9318781e-02
   7.4258681e+01   2.7173366e-02  -1.6202854e-02   1.1451920e-02   3.9318781e-02
   7.4283234e+01   2.3321649e-02  -1.5117060e-02  -9.8272953e-03   8.1803214e-02
   7.4307399e+01   2.3321649e-02  -1.5117060e-02  -9.8272953e-03   8.1803214e-02
   7.4331509e+01   1.8512035e-02  -1.5089672e-02  -7.0554325e-03   1.9163699e-01
   7.4355325e+01   1.8512035e-02  -1.5089672e-02  -7.0554325e-03   1.9163699e-01
   7.4381151e+01   6.2542884e-03  -1.5066325e-02  -5.0392817e-03   2.1953076e-01
   7.4406394e+01   6.2542884e-03  -1.5066325e-02  -5.0392817e-03   2.1953076e-01
   7.4431469e+01  -4.1329041e-03  -2.2624590e-02   7.8837424e-05   5.8814104e-02
   7.4455717e+01  -4.1329041e-03  -2.2624590e-02   7.8837424e-05   5.8814104e-02
   7.4479848e+01  -2.2897296e-02  -2.1014269e-02   1.1842634e-02  -3.5979566e-02
   7.4504889e+01  -2.2897296e-02  -2.1014269e-02   1.1842634e-02  -3.5979566e-02
   7.4528979e+01  -3.0488307e-02  -2.2887662e-02   9.6303253e-03   3.1891321e-03
   7.4554077e+01  -3.0488307e-02  -2.2887662e-02   9.6303253e-03   3.1891321e-03
   7.4578119e+01  -3.8949106e-02  -2.2285471e-02  -1.5785991e-03  -1.9946532e-02
   7.4602297e+01  -3.8949106e-02  -2.2285471e-02  -1.5785991e-03  -1.9946532e-02
   7.4628600e+01  -3.8949106e-02  -2.2285471e-02  -1.5785991e-03  -1.9946532e-02
   7.4654778e+01  -3.2775395e-02  -3.6248863e-02  -2.5932300e-03  -1.0512534e-01
   7.4678967e+01  -3.4661833e-02  -4.6915982e-02  -7.5690602e-03  -3.0675125e-02
   7.4702957e+01  -3.4661833e-02  -4.6915982e-02  -7.5690602e-03  -3.0675125e-02
   7.4724724e+01  -3.5099506e-02  -4.6500299e-02  -5.4693096e-03  -1.8378660e-02
   7.4746166e+01  -3.5099506e-02  -4.6500299e-02  -5.4693096e-03  -1.8378660e-02
   7.4767568e+01  -3.5099506e-02  -4.6500299e-02  -5.4693096e-03  -1.8378660e-02
   7.4789877e+01  -4.1523308e-02  -4.6092428e-02   7.0065623e-03  -3.4347061e-02
   7.4813859e+01  -4.1523308e-02  -4.6092428e-02   7.0065623e-03  -3.4347061e-02
   7.4839068e+01  -2.8692545e-02  -4.8398938e-02   7.9470929e-03  -1.6030052e-01
   7.4863574e+01  -2.8692545e-02  -4.8398938e-02   7.9470929e-03  -1.6030052e-01
   7.4887742e+01  -3.1077787e-02  -4.6049509e-02   1.8832278e-03  -1.1260958e-01
   7.4912404e+01  -3.1077787e-02  -4.6049509e-02   1.8832278e-03  -1.1260958e-01
   7.4936802e+01  -3.0856313e-02  -4.1982446e-02   8.7921945e-03  -1.8872601e-01
   7.4960741e+01  -3.0856313e-02  -4.1982446e-02   8.7921945e-03  -1.8872601e-01
   7.4985794e+01  -2.8254978e-02  -5.0496627e-02   1.1567588e-02  -1.1199135e-01
   7.5009827e+01  -2.8254978e-02  -5.0496627e-02   1.1567588e-02  -1.1199135e-01
   7.5035045e+01  -2.3551723e-02  -5.2509151e-02   7.3090144e-03  -1.6952696e-01
   7.5059809e+01  -2.3551723e-02  -5.2509151e-02   7.3090144e-03  -1.6952696e-01
   7.5083670e+01  -2.2433149e-02  -5.3599928e-02  -1.5477790e-02   8.2401930e-02
   7.5107459e+01  -2.2433149e-02  -5.3599928e-02  -1.5477790e-02   8.2401930e-02
   7.5134296e+01  -2.2438355e-02  -5.9870005e-02  -2.3744134e-03  -4.4814719e-02
   7.5158165e+01  -2.2438355e-02  -5.9870005e-02  -2.3744134e-03  -4.4814719e-02
   7.5183094e+01  -1.9451948e-02  -6.9109410e-02  -5.5353497e-03   4.7723890e-02
   7.5207002e+01  -1.9451948e-02  -6.9109410e-02  -5.5353497e-03   4.7723890e-02
   7.5230709e+01  -2.4000103e-02  -8.2727082e-02   1.1058872e-02   8.8475246e-02
   7.5255001e+01  -2.4000103e-02  -8.2727082e-02   1.1058872e-02   8.8475246e-02
   7.5279994e+01  -1.8270152e-02  -7.6209739e-02  -6.9307437e-04  -6.3081250e-02
   7.5304607e+01  -1.8270152e-02  -7.6209739e-02  -6.9307437e-04  -6.3081250e-02
   7.5330171e+01  -1.8666219e-02  -8.0664873e-02   7.2406442e-03  -8.3039636e-02
   7.5354430e+01  -1.8666219e-02  -8.0664873e-02   7.2406442e-03  -8.3039636e-02
   7.5378552e+01  -2.3585785e-02  -7.7980608e-02   8.4390184e-03  -1.0445450e-01
   7.5403634e+01  -2.3585785e-02  -7.7980608e-02   8.4390184e-03  -1.0445450e-01
   7.5427769e+01  -2.3585785e-02  -7.7980608e-02   8.4390184e-03  -1.0445450e-01
   7.5451806e+01  -3.3127800e-02  -6.5235563e-02   2.1312028e-04   7.3719816e-02
   7.5476547e+01  -3.3127800e-02  -6.5235563e-02   2.1312028e-04   7.3719816e-02
   7.5501049e+01  -2.8992357e-02  -6.3432075e-02   3.2112573e-03  -2.1256435e-02
   7.5526589e+01  -3.5890106e-02  -4.7973458e-02   5.0392812e-03  -3.8105036e-02
   7.5550952e+01  -3.5890106e-02  -4.7973458e-02   5.0392812e-03  -3.8105036e-02
   7.5575195e+01  -3.5890106e-02  -4.7973458e-02   5.0392812e-03  -3.8105036e-02
   7.5599887e+01  -3.3275265e-02  -3.1667907e-02  -7.5069553e-04   1.0020162e-01
   7.5624572e+01  -3.3275265e-02  -3.1667907e-02  -7.5069553e-04   1.0020162e-01
   7.5648817e+01  -2.9290248e-02  -3.3308100e-02   7.8688227e-03  -3.0376719e-02
   7.5673098e+01  -2.9290248e-02  -3.3308100e-02   7.8688227e-03  -3.0376719e-02
   7.5696775e+01  -1.4576209e-02  -1.5250468e-02   5.3621642e-03  -5.4178155e-02
   7.5719108e+01  -1.4576209e-02  -1.5250468e-02   5.3621642e-03  -5.4178155e-02
   7.5740254e+01  -1.5514163e-02  -1.0981295e-03  -2.7129415e-03   5.4547690e-02
   7.5761511e+01  -1.5514163e-02  -1.0981295e-03  -2.7129415e-03   5.4547690e-02
   7.5783351e+01  -1.5514163e-02  -1.0981295e-03  -2.7129415e-03   5.4547690e-02
   7.5807087e+01  -4.3409772e-04   1.2985193e-02  -3.3949013e-03   1.1410753e-01
   7.5831392e+01  -4.3409772e-04   1.2985193e-02  -3.3949013e-03   1.1410753e-01
   7.5856165e+01   7.8070909e-04   2.5195746e-02  -1.5006812e-03   5.8571210e-02
   7.5880508e+01   1.1227517e-02   4.9589753e-02  -2.6547639e-03   1.4712522e-01
   7.5905026e+01   1.1227517e-02   4.9589753e-02  -2.6547639e-03   1.4712522e-01
   7.5929155e+01   2.2401758e-02   5.9092529e-02   8.8054442e-04   1.2425549e-01
   7.5953171e+01   2.2401758e-02   5.9092529e-02   8.8054442e-04   1.2425549e-01
   7.5977903e+01   2.2679685e-02   7.7375263e-02   3.6485372e-03  -1.7647944e-02
   7.6001957e+01   2.2679685e-02   7.7375263e-02   3.6485372e-03  -1.7647944e-02
   7.6026622e+01   2.2679685e-02   7.7375263e-02   3.6485372e-03  -1.7647944e-02
   7.6051307e+01   2.3213852e-02   8.9896575e-02   6.0729496e-04  -1.5042074e-01
   7.6075761e+01   1.7173827e-02   9.1775201e-02   4.6984991e-03  -2.5149882e-02
   7.6099778e+01   1.7173827e-02   9.1775201e-02   4.6984991e-03  -2.5149882e-02
   7.6124616e+01   1.3834799e-02   9.6363917e-02   1.1818435e-03  -9.1276709e-02
   7.6148571e+01   1.3834799e-02   9.6363917e-02   1.1818435e-03  -9.1276709e-02
   7.6172536e+01   1.3834799e-02   9.6363917e-02   1.1818435e-03  -9.1276709e-02
   7.6197250e+01   1.0554675e-02   9.0132944e-02   8.2648546e-03  -9.5864635e-02
   7.6221522e+01   1.0554675e-02   9.0132944e-02   8.2648546e-03  -9.5864635e-02
   7.6246197e+01   4.2656125e-03   8.9459457e-02   5.1898477e-03  -1.3200718e-01
   7.6270757e+01   4.2656125e-03   8.9459457e-02   5.1898477e-03  -1.3200718e-01
   7.6296028e+01  -3.7069130e-03   8.6028449e-02  -4.7007115e-03   4.9189173e-02
   7.6320259e+01  -3.7069130e-03   8.6028449e-02  -4.7007115e-03   4.9189173e-02
   7.6344974e+01  -5.6126458e-03   8.3386309e-02   6.0590282e-03  -7.5451466e-03
   7.6368962e+01  -5.6126458e-03   8.3386309e-02   6.0590282e-03  -7.5451466e-03
   7.6392675e+01  -2.2461155e-02   8.8232629e-02  -2.6304221e-03   1.0791557e-01
   7.6416788e+01  -2.2461155e-02   8.8232629e-02  -2.6304221e-03   1.0791557e-01
   7.6440977e+01  -2.3123872e-02   9.4207905e-02   2.7955277e-03  -9.4727645e-03
   7.6465942e+01  -2.3123872e-02   9.4207905e-02   2.7955277e-03  -9.4727645e-03
   7.6490375e+01  -2.3601847e-02   8.2166076e-02   1.1387387e-02   5.6147545e-02
   7.6514581e+01  -2.3601847e-02   8.2166076e-02   1.1387387e-02   5.6147545e-02
   7.6538936e+01  -3.0312775e-02   8.5781164e-02   5.4584853e-03  -1.0857232e-02
   7.6565069e+01  -3.0312775e-02   8.5781164e-02   5.4584853e-03  -1.0857232e-02
   7.6588668e+01  -2.8618621e-02   7.9655819e-02   4.7270590e-03   1.3686319e-01
   7.6612849e+01  -2.8618621e-02   7.9655819e-02   4.7270590e-03   1.3686319e-01
   7.6636687e+01  -3.4608409e-02   7.0779353e-02   1.2229311e-02   8.3317710e-02
   7.6660729e+01  -3.4608409e-02   7.0779353e-02   1.2229311e-02   8.3317710e-02
   7.6685166e+01  -4.1071497e-02   6.6031903e-02  -1.9170801e-04   2.9947915e-02
   7.6708465e+01  -4.1071497e-02   6.6031903e-02  -1.9170801e-04   2.9947915e-02
   7.6730293e+01  -4.1071497e-02   6.6031903e-02  -1.9170801e-04   2.9947915e-02
   7.6751710e+01  -4.3324251e-02   5.0484627e-02  -5.2142655e-05   1.9809788e-02
   7.6773312e+01  -5.0258890e-02   3.9104849e-02   1.2903302e-03   1.5254051e-01
   7.6795834e+01  -5.0258890e-02   3.9104849e-02   1.2903302e-03   1.5254051e-01
   7.6819532e+01  -5.0258890e-02   3.9104849e-02   1.2903302e-03   1.5254051e-01
   7.6843433e+01  -5.2573197e-02   3.5464887e-02  -5.0486629e-03  -2.1568251e-01
   7.6870003e+01  -5.2573197e-02   3.5464887e-02  -5.0486629e-03  -2.1568251e-01
   7.6894146e+01  -5.5285241e-02   2.2821341e-02   4.4703563e-03  -1.9038723e-02
   7.6918905e+01  -5.5285241e-02   2.2821341e-02   4.4703563e-03  -1.9038723e-02
   7.6943666e+01  -4.5839846e-02   2.1149790e-02  -2.9725980e-03  -1.0506166e-01
   7.6967664e+01  -4.5839846e-02   2.1149790e-02  -2.9725980e-03  -1.0506166e-01
   7.6991641e+01  -4.0665302e-02   8.8043520e-03   7.1952296e-03  -1.6310778e-02
   7.7015702e+01  -4.0665302e-02   8.8043520e-03   7.1952296e-03  -1.6310778e-02
   7.7039698e+01  -4.3436393e-02   7.5479960e-03   5.1856518e-04   4.9724517e-03
   7.7063689e+01  -4.3436393e-02   7.5479960e-03   5.1856518e-04   4.9724517e-03
   7.7087356e+01  -3.7060488e-02  -1.7358976e-03   3.1535191e-04  -6.1307989e-02
   7.7110975e+01  -3.7060488e-02  -1.7358976e-03   3.1535191e-04  -6.1307989e-02
   7.7135104e+01  -3.3777650e-02  -1.4234701e-02   2.3062830e-03   1.2329344e-01
   7.7159575e+01  -3.3777650e-02  -1.4234701e-02   2.3062830e-03   1.2329344e-01
   7.7184291e+01  -3.1692374e-02  -1.0622204e-02  -3.2851915e-03   1.6154676e-02
   7.7207996e+01  -3.1692374e-02  -1.0622204e-02  -3.2851915e-03   1.6154676e-02
   7.7232506e+01  -3.1873643e-02  -1.7713109e-02  -4.9229423e-03   3.8298372e-02
   7.7256931e+01  -3.1873643e-02  -1.7713109e-02  -4.9229423e-03   3.8298372e-02
   7.7280983e+01  -4.4111393e-02  -2.3451611e-02  -3.1480037e-03   1.1685955e-01
   7.7306273e+01  -4.4111393e-02  -2.3451611e-02  -3.1480037e-03   1.1685955e-01
   7.7330565e+01  -4.4111393e-02  -2.3451611e-02  -3.1480037e-03   1.1685955e-01
   7.7355409e+01  -4.0934321e-02  -2.7911564e-02  -7.9964870e-04   6.0639704e-02
   7.7379374e+01  -3.7410729e-02  -2.9597668e-02   2.7559402e-03   8.5863487e-02
   7.7403792e+01  -3.7410729e-02  -2.9597668e-02   2.7559402e-03   8.5863487e-02
   7.7427984e+01  -4.6077151e-02  -3.2795437e-02   3.3333516e-03   4.7771809e-03
   7.7452332e+01  -4.6077151e-02  -3.2795437e-02   3.3333516e-03   4.7771809e-03
   7.7476582e+01  -4.2852007e-02  -4.2430472e-02   2.2950561e-03   5.4517982e-02
   7.7500721e+01  -4.2852007e-02  -4.2430472e-02   2.2950561e-03   5.4517982e-02
   7.7525584e+01  -4.2852007e-02  -4.2430472e-02   2.2950561e-03   5.4517982e-02
   7.7551435e+01  -4.9195971e-02  -5.0495967e-02   2.5604928e-03   1.1599579e-02
   7.7575630e+01  -3.6325172e-02  -5.1499080e-02  -1.2796992e-03  -7.9433194e-02
   7.7599726e+01  -3.6325172e-02  -5.1499080e-02  -1.2796992e-03  -7.9433194e-02
   7.7624188e+01  -3.6325172e-02  -5.1499080e-02  -1.2796992e-03  -7.9433194e-02
   7.7648129e+01  -3.8850382e-02  -6.1779734e-02   5.2365469e-04  -8.7954907e-02
   7.7672389e+01  -3.8850382e-02  -6.1779734e-02   5.2365469e-04  -8.7954907e-02
   7.7696537e+01  -4.2846460e-02  -6.6283450e-02  -8.1010052e-04  -1.4897109e-01
   7.7719514e+01  -4.2846460e-02  -6.6283450e-02  -8.1010052e-04  -1.4897109e-01
   7.7740822e+01  -4.1703351e-02  -7.7477768e-02   9.0834470e-03  -1.2077129e-01
   7.7762197e+01  -4.1703351e-02  -7.7477768e-02   9.0834470e-03  -1.2077129e-01
   7.7784566e+01  -4.2533722e-02  -7.8752898e-02   1.4321273e-02  -3.2088479e-02
   7.7808741e+01  -4.2533722e-02  -7.8752898e-02   1.4321273e-02  -3.2088479e-02
   7.7832779e+01  -2.7004186e-02  -7.7521712e-02   2.0957987e-03  -8.1062573e-02
   7.7857151e+01  -2.7004186e-02  -7.7521712e-02   2.0957987e-03  -8.1062573e-02
   7.7881216e+01  -3.4755580e-02  -8.0599166e-02  -9.5417874e-04   5.3607262e-03
   7.7905799e+01  -3.4755580e-02  -8.0599166e-02  -9.5417874e-04   5.3607262e-03
   7.7929856e+01  -2.6743919e-02  -7.9484977e-02  -1.1814413e-02   3.9047006e-02
   7.7953807e+01  -2.6743919e-02  -7.9484977e-02  -1.1814413e-02   3.9047006e-02
   7.7978968e+01  -1.9572638e-02  -7.9263695e-02  -3.4720288e-03  -2.6434791e-02
   7.8002666e+01  -1.9572638e-02  -7.9263695e-02  -3.4720288e-03  -2.6434791e-02
   7.8028132e+01  -1.8853247e-02  -7.4927472e-02   2.4737112e-04  -1.4294254e-01
   7.8052122e+01  -1.8853247e-02  -7.4927472e-02   2.4737112e-04  -1.4294254e-01
   7.8078058e+01   7.2463010e-03  -6.2759757e-02   3.3447921e-04  -4.3145162e-02
   7.8102024e+01   7.2463010e-03  -6.2759757e-02   3.3447921e-04  -4.3145162e-02
   7.8128682e+01   1.9035585e-02  -5.8009986e-02   7.5767036e-03   1.3202094e-02
   7.8152920e+01   1.9035585e-02  -5.8009986e-02   7.5767036e-03   1.3202094e-02
   7.8176981e+01   3.8426276e-02  -4.4291396e-02   2.8063266e-03  -8.1611219e-02
   7.8201067e+01   3.8426276e-02  -4.4291396e-02   2.8063266e-03  -8.1611219e-02
   7.8227680e+01   5.1568344e-02  -1.9282112e-02   4.8883590e-03  -1.2205688e-01
   7.8251687e+01   5.1568344e-02  -1.9282112e-02   4.8883590e-03  -1.2205688e-01
   7.8276008e+01   5.1568344e-02  -1.9282112e-02   4.8883590e-03  -1.2205688e-01
   7.8300442e+01   6.0842998e-02  -2.2917478e-03   6.5777693e-03   5.9103278e-02
   7.8325956e+01   6.0842998e-02  -2.2917478e-03   6.5777693e-03   5.9103278e-02
   7.8350488e+01   6.0351275e-02   2.4465049e-02   3.7905236e-05  -1.7005451e-02
   7.8376433e+01   6.0351275e-02   2.4465049e-02   3.7905236e-05  -1.7005451e-02
   7.8401019e+01   6.3042343e-02   4.7084250e-02   4.6167620e-03   4.7383005e-02
   7.8425742e+01   6.3042343e-02   4.7084250e-02   4.6167620e-03   4.7383005e-02
   7.8450750e+01   5.1590145e-02   7.2745301e-02  -8.1684887e-03  -1.3203826e-01
   7.8475498e+01   4.9436126e-02   7.8856766e-02  -3.2847293e-03   1.3185419e-01
   7.8499721e+01   4.9436126e-02   7.8856766e-02  -3.2847293e-03   1.3185419e-01
   7.8524464e+01   4.9436126e-02   7.8856766e-02  -3.2847293e-03   1.3185419e-01
   7.8548147e+01   4.7036242e-02   8.7086521e-02   2.0524790e-03  -3.3576642e-02
   7.8573777e+01   4.7036242e-02   8.7086521e-02   2.0524790e-03  -3.3576642e-02
   7.8597866e+01   3.5453837e-02   8.6150996e-02   1.3435995e-02   2.0396133e-01
   7.8623213e+01   3.5453837e-02   8.6150996e-02   1.3435995e-02   2.0396133e-01
   7.8647250e+01   2.7325304e-02   9.0767011e-02   4.9940837e-03   1.4629433e-01
   7.8670037e+01   2.7325304e-02   9.0767011e-02   4.9940837e-03   1.4629433e-01
   7.8691829e+01   1.0679956e-02   9.9836156e-02  -9.1185458e-03   2.9229746e-01
   7.8713605e+01   1.0679956e-02   9.9836156e-02  -9.1185458e-03   2.9229746e-01
   7.8735323e+01   1.3842812e-03   1.0410441e-01  -2.3600762e-03   1.8523728e-01
   7.8758045e+01   1.3842812e-03   1.0410441e-01  -2.3600762e-03   1.8523728e-01
   7.8781914e+01  -4.9993992e-03   1.0223190e-01  -3.0431480e-03   1.4764939e-01
   7.8805931e+01  -4.9993992e-03   1.0223190e-01  -3.0431480e-03   1.4764939e-01
   7.8830066e+01  -1.5307549e-02   1.0358197e-01   9.9319429e-04  -3.7864884e-02
   7.8854665e+01  -1.5307549e-02   1.0358197e-01   9.9319429e-04  -3.7864884e-02
   7.8878215e+01  -2.6210349e-02   1.1138394e-01   1.8533802e-02  -3.3835269e-04
   7.8902010e+01  -2.6210349e-02   1.1138394e-01   1.8533802e-02  -3.3835269e-04
   7.8926477e+01  -3.6786620e-02   1.1433023e-01   1.2561948e-02   6.7544904e-02
   7.8950368e+01  -3.6786620e-02   1.1433023e-01   1.2561948e-02   6.7544904e-02
   7.8975064e+01  -3.6786620e-02   1.1433023e-01   1.2561948e-02   6.7544904e-02
   7.8999442e+01  -4.3125197e-02   1.1003789e-01   1.6809167e-02   2.5235523e-02
   7.9023696e+01  -4.3125197e-02   1.1003789e-01   1.6809167e-02   2.5235523e-02
   7.9047666e+01  -4.3785363e-02   1.0027854e-01  -4.7684428e-03   6.4332239e-04
   7.9071765e+01  -4.3785363e-02   1.0027854e-01  -4.7684428e-03   6.4332239e-04
   7.9096447e+01  -4.7630064e-02   9.4015345e-02   4.1102548e-03   9.2953017e-03
   7.9120527e+01  -4.7630064e-02   9.4015345e-02   4.1102548e-03   9.2953017e-03
   7.9145880e+01  -4.3454163e-02   8.0232285e-02  -8.8487854e-03  -2.8327450e-02
   7.9169867e+01  -4.3454163e-02   8.0232285e-02  -8.8487854e-03  -2.8327450e-02
   7.9194450e+01  -4.6776839e-02   7.9034396e-02   9.3395282e-03  -4.6696710e-02
   7.9218279e+01  -4.6776839e-02   7.9034396e-02   9.3395282e-03  -4.6696710e-02
   7.9242410e+01  -4.2536281e-02   6.4469755e-02   1.2443159e-02  -1.6924073e-01
   7.9266822e+01  -4.2536281e-02   6.4469755e-02   1.2443159e-02  -1.6924073e-01
   7.9291230e+01  -3.6296904e-02   6.4121060e-02   1.1850578e-02  -7.8197127e-02
   7.9317150e+01  -3.6296904e-02   6.4121060e-02   1.1850578e-02  -7.8197127e-02
   7.9342517e+01  -2.6493145e-02   5.1378030e-02   4.6916851e-03  -5.2507140e-02
   7.9367257e+01  -2.6493145e-02   5.1378030e-02   4.6916851e-03  -5.2507140e-02
   7.9391421e+01  -2.9110426e-02   4.8554234e-02  -2.5964645e-03  -8.4445129e-02
   7.9415543e+01  -2.9110426e-02   4.8554234e-02  -2.5964645e-03  -8.4445129e-02
   7.9439569e+01  -2.3499925e-02   3.9757755e-02  -9.3113421e-04   2.7379739e-03
   7.9464067e+01  -2.3499925e-02   3.9757755e-02  -9.3113421e-04   2.7379739e-03
   7.9488001e+01  -1.3636183e-02   3.1162737e-02   6.2978375e-03   2.9741936e-02
   7.9512256e+01  -1.3636183e-02   3.1162737e-02   6.2978375e-03   2.9741936e-02
   7.9536059e+01  -2.0311313e-02   1.5294676e-02   1.1920161e-02  -9.7233932e-02
   7.9561077e+01  -2.0311313e-02   1.5294676e-02   1.1920161e-02  -9.7233932e-02
   7.9585812e+01  -1.8394688e-02   5.4963632e-03   1.0140819e-02  -1.3024148e-01
   7.9609916e+01  -1.8394688e-02   5.4963632e-03   1.0140819e-02  -1.3024148e-01
   7.9634247e+01  -2.2414077e-02  -7.1751298e-03   8.6484160e-03  -1.2981531e-01
   7.9658474e+01  -2.2414077e-02  -7.1751298e-03   8.6484160e-03  -1.2981531e-01
   7.9683458e+01  -1.8053211e-02   1.8010603e-03  -6.6589452e-03  -1.0467071e-01
   7.9706893e+01  -1.8053211e-02   1.8010603e-03  -6.6589452e-03  -1.0467071e-01
   7.9728436e+01  -6.3181748e-03  -5.9531145e-03  -1.6498622e-02  -1.0208420e-01
   7.9749714e+01  -6.3181748e-03  -5.9531145e-03  -1.6498622e-02  -1.0208420e-01
   7.9771062e+01  -6.3181748e-03  -5.9531145e-03  -1.6498622e-02  -1.0208420e-01
   7.9793429e+01  -9.2127528e-03  -2.1191690e-02  -2.4091212e-04  -7.5293973e-02
   7.9817502e+01  -9.2127528e-03  -2.1191690e-02  -2.4091212e-04  -7.5293973e-02
   7.9841842e+01  -9.5835226e-03  -2.2566466e-02   1.2379880e-02   2.2670622e-02
   7.9866713e+01  -9.5835226e-03  -2.2566466e-02   1.2379880e-02   2.2670622e-02
   7.9891079e+01  -1.0839625e-02  -1.4218654e-02   1.1122218e-02  -1.5332018e-02
   7.9915288e+01  -1.0839625e-02  -1.4218654e-02   1.1122218e-02  -1.5332018e-02
   7.9939124e+01  -3.4059395e-04  -4.6948278e-03   1.7981551e-03   6.9094109e-02
   7.9964023e+01  -3.4059395e-04  -4.6948278e-03   1.7981551e-03   6.9094109e-02
   7.9987970e+01  -4.9432831e-05  -2.4589133e-03  -9.9460771e-03   4.1264514e-02
   8.0012331e+01  -4.9432831e-05  -2.4589133e-03  -9.9460771e-03   4.1264514e-02
   8.0036613e+01   4.3697404e-03   7.8252924e-06  -9.3649095e-03   3.4228188e-02
   8.0061113e+01   4.3697404e-03   7.8252924e-06  -9.3649095e-03   3.4228188e-02
   8.0085390e+01   1.1330646e-02  -1.6514622e-03  -2.3149184e-03   1.1007883e-01
   8.0109521e+01   1.1330646e-02  -1.6514622e-03  -2.3149184e-03   1.1007883e-01
   8.0133401e+01   1.2975922e-02  -7.5525399e-03   8.7189684e-03   3.4264496e-02
   8.0157217e+01   1.2975922e-02  -7.5525399e-03   8.7189684e-03   3.4264496e-02
   8.0181163e+01   1.2037064e-02   2.0198931e-03   2.0318119e-02   2.3545193e-01
   8.0206526e+01   1.2037064e-02   2.0198931e-03   2.0318119e-02   2.3545193e-01
   8.0230886e+01   2.2168467e-03   9.4009237e-03   9.5273666e-03  -2.7211469e-02
   8.0255225e+01   2.2168467e-03   9.4009237e-03   9.5273666e-03  -2.7211469e-02
   8.0279446e+01   3.7850600e-03   1.3756276e-02  -2.6062205e-03   1.3803975e-01
   8.0303849e+01   3.7850600e-03   1.3756276e-02  -2.6062205e-03   1.3803975e-01
   8.0327460e+01   8.5771531e-03   1.9031385e-02   1.5094144e-03   6.4737111e-04
   8.0351442e+01   8.5771531e-03   1.9031385e-02   1.5094144e-03   6.4737111e-04
   8.0375813e+01   7.9773311e-03   3.2752659e-02  -3.5270404e-03  -5.4899160e-02
   8.0400084e+01   7.9773311e-03   3.2752659e-02  -3.5270404e-03  -5.4899160e-02
   8.0424845e+01   7.9773311e-03   3.2752659e-02  -3.5270404e-03  -5.4899160e-02
   8.0448817e+01   2.0000109e-02   3.7230149e-02   3.9293426e-03  -6.8960488e-03
   8.0473476e+01   2.0000109e-02   3.7230149e-02   3.9293426e-03  -6.8960488e-03
   8.0497990e+01   1.9726269e-02   4.5036413e-02   1.4282260e-02   9.9761322e-02
   8.0522092e+01   1.9726269e-02   4.5036413e-02   1.4282260e-02   9.9761322e-02
   8.0546799e+01   2.8630024e-02   5.6143057e-02   1.3878264e-03   1.0559556e-01
   8.0571269e+01   2.8630024e-02   5.6143057e-02   1.3878264e-03   1.0559556e-01
   8.0595988e+01   3.1654283e-02   6.6566840e-02   7.5359214e-03  -3.8516287e-03
   8.0620394e+01   3.1654283e-02   6.6566840e-02   7.5359214e-03  -3.8516287e-03
   8.0644943e+01   3.5347827e-02   8.2254328e-02  -7.2797085e-03   3.3682180e-02
   8.0668929e+01   3.5347827e-02   8.2254328e-02  -7.2797085e-03   3.3682180e-02
   8.0692451e+01   4.0296067e-02   9.6261688e-02  -5.5834500e-04   7.1701905e-02
   8.0715072e+01   4.0296067e-02   9.6261688e-02  -5.5834500e-04   7.1701905e-02
   8.0736806e+01   4.3394953e-02   1.0305049e-01  -2.7436665e-03  -5.0268215e-02
   8.0758213e+01   4.3394953e-02   1.0305049e-01  -2.7436665e-03  -5.0268215e-02
   8.0779973e+01   3.4272946e-02   1.0937195e-01   8.2974794e-04  -1.2009325e-01
   8.0803640e+01   3.4272946e-02   1.0937195e-01   8.2974794e-04  -1.2009325e-01
   8.0827781e+01   3.4272946e-02   1.0937195e-01   8.2974794e-04  -1.2009325e-01
   8.0852666e+01   3.7047300e-02   1.0938940e-01   1.2917079e-02  -5.3938983e-02
   8.0876909e+01   2.6376467e-02   1.0126879e-01   1.1441216e-02  -5.6421286e-02
   8.0900693e+01   2.6376467e-02   1.0126879e-01   1.1441216e-02  -5.6421286e-02
   8.0924925e+01   2.6376467e-02   1.0126879e-01   1.1441216e-02  -5.6421286e-02
   8.0949008e+01   3.0725993e-02   1.0236828e-01   1.4326309e-03  -3.5927531e-02
   8.0972883e+01   3.0725993e-02   1.0236828e-01   1.4326309e-03  -3.5927531e-02
   8.0997800e+01   2.9776804e-02   9.7868361e-02  -2.2406687e-03  -2.1434631e-02
   8.1023175e+01   2.9776804e-02   9.7868361e-02  -2.2406687e-03  -2.1434631e-02
   8.1047939e+01   2.4877900e-02   1.0251337e-01  -7.4251955e-03  -3.2278410e-02
   8.1072628e+01   2.4877900e-02   1.0251337e-01  -7.4251955e-03  -3.2278410e-02
   8.1096722e+01   2.2682000e-02   8.3719052e-02   2.1409439e-03  -1.1483322e-01
   8.1123828e+01   2.2682000e-02   8.3719052e-02   2.1409439e-03  -1.1483322e-01
   8.1148437e+01   2.4508206e-02   7.0369788e-02   1.1587800e-02  -1.7979963e-01
   8.1172426e+01   2.6564645e-02   6.1858378e-02   1.2930726e-02  -4.0823160e-02
   8.1196781e+01   2.6564645e-02   6.1858378e-02   1.2930726e-02  -4.0823160e-02
   8.1223216e+01   2.6564645e-02   6.1858378e-02   1.2930726e-02  -4.0823160e-02
   8.1248901e+01   2.2721209e-02   5.8404140e-02   7.3256819e-03  -1.4646529e-01
   8.1273245e+01   3.2767929e-02   5.3052478e-02  -5.8503100e-03  -1.0977401e-01
   8.1297662e+01   3.2767929e-02   5.3052478e-02  -5.8503100e-03  -1.0977401e-01
   8.1321896e+01   3.2767929e-02   5.3052478e-02  -5.8503100e-03  -1.0977401e-01
   8.1346200e+01   3.6156837e-02   4.4926785e-02  -1.1231787e-02   4.4808718e-02
   8.1371011e+01   3.6156837e-02   4.4926785e-02  -1.1231787e-02   4.4808718e-02
   8.1395998e+01   4.2516816e-02   2.8459981e-02  -3.5579270e-03   3.6589316e-02
   8.1420013e+01   4.2516816e-02   2.8459981e-02  -3.5579270e-03   3.6589316e-02
   8.1444713e+01   4.3358102e-02   1.3323286e-02   1.2520916e-02   1.0919795e-01
   8.1468646e+01   4.3358102e-02   1.3323286e-02   1.2520916e-02   1.0919795e-01
   8.1492403e+01   4.1943759e-02   1.2052732e-03   2.4660064e-02   4.1081022e-03
   8.1516622e+01   4.1943759e-02   1.2052732e-03   2.4660064e-02   4.1081022e-03
   8.1540246e+01   4.6905346e-02  -4.5654308e-03   1.9088270e-02   1.0478479e-01
   8.1564955e+01   4.6905346e-02  -4.5654308e-03   1.9088270e-02   1.0478479e-01
   8.1588648e+01   5.6538776e-02  -1.4419846e-02   3.0407754e-03  -2.2621631e-02
   8.1613006e+01   5.6538776e-02  -1.4419846e-02   3.0407754e-03  -2.2621631e-02
   8.1637013e+01   5.6708626e-02  -2.0880926e-02  -1.5520212e-02   9.3227560e-02
   8.1661267e+01   5.6708626e-02  -2.0880926e-02  -1.5520212e-02   9.3227560e-02
   8.1685899e+01   6.6840470e-02  -2.6939994e-02  -1.1365940e-02   8.1483419e-02
   8.1709343e+01   6.6840470e-02  -2.6939994e-02  -1.1365940e-02   8.1483419e-02
   8.1730865e+01   5.7540212e-02  -2.5016744e-02  -3.5288082e-03   1.0172168e-01
   8.1752184e+01   5.7540212e-02  -2.5016744e-02  -3.5288082e-03   1.0172168e-01
   8.1773763e+01   4.4253711e-02  -3.3410963e-02   5.4982128e-03   9.6530656e-02
   8.1796495e+01   4.4253711e-02  -3.3410963e-02   5.4982128e-03   9.6530656e-02
   8.1820497e+01   4.4253711e-02  -3.3410963e-02   5.4982128e-03   9.6530656e-02
   8.1844927e+01   4.5890886e-02  -4.6790365e-02   1.0478647e-02   6.9498495e-02
   8.1869287e+01   4.5890886e-02  -4.6790365e-02   1.0478647e-02   6.9498495e-02
   8.1893781e+01   2.9945714e-02  -5.5777196e-02   5.9107384e-03   1.6502085e-02
   8.1917481e+01   2.9945714e-02  -5.5777196e-02   5.9107384e-03   1.6502085e-02
   8.1940996e+01   1.6242474e-02  -6.5421343e-02  -5.3222568e-05  -8.4191573e-02
   8.1965119e+01   1.6242474e-02  -6.5421343e-02  -5.3222568e-05  -8.4191573e-02
   8.1988828e+01   2.6566074e-03  -6.7158878e-02  -8.4049497e-03  -3.8316016e-02
   8.2012786e+01   2.6566074e-03  -6.7158878e-02  -8.4049497e-03  -3.8316016e-02
   8.2036671e+01  -1.4457355e-02  -7.1910672e-02  -1.1424656e-02  -2.2943497e-02
   8.2060669e+01  -1.4457355e-02  -7.1910672e-02  -1.1424656e-02  -2.2943497e-02
   8.2085792e+01  -2.5324399e-02  -8.6993769e-02  -7.0090415e-03   8.8175499e-02
   8.2109983e+01  -2.5324399e-02  -8.6993769e-02  -7.0090415e-03   8.8175499e-02
   8.2135973e+01  -4.8528645e-02  -8.7900408e-02   7.9667252e-03   1.0054759e-02
   8.2160595e+01  -4.8528645e-02  -8.7900408e-02   7.9667252e-03   1.0054759e-02
   8.2187051e+01  -6.2721394e-02  -8.8752799e-02   9.0698656e-03   4.7960673e-02
   8.2211709e+01  -6.2721394e-02  -8.8752799e-02   9.0698656e-03   4.7960673e-02
   8.2236704e+01  -5.8014344e-02  -8.3338067e-02   1.1759282e-02   9.4461511e-02
   8.2261257e+01  -5.8014344e-02  -8.3338067e-02   1.1759282e-02   9.4461511e-02
   8.2287298e+01  -5.9527472e-02  -6.9611445e-02  -5.7434230e-03   1.5079766e-03
   8.2311328e+01  -5.9527472e-02  -6.9611445e-02  -5.7434230e-03   1.5079766e-03
   8.2335598e+01  -6.0988735e-02  -5.1534664e-02  -9.6081663e-03  -4.6165864e-03
   8.2359643e+01  -6.0988735e-02  -5.1534664e-02  -9.6081663e-03  -4.6165864e-03
   8.2383682e+01  -6.8411596e-02  -4.8719071e-02  -5.5980561e-03  -5.1838675e-03
   8.2407751e+01  -6.8411596e-02  -4.8719071e-02  -5.5980561e-03  -5.1838675e-03
   8.2431666e+01  -7.0148088e-02  -5.1613279e-02  -1.4189924e-03  -4.6406449e-02
   8.2455339e+01  -7.0148088e-02  -5.1613279e-02  -1.4189924e-03  -4.6406449e-02
   8.2479172e+01  -6.4145163e-02  -5.0464612e-02   1.1607844e-02  -3.7411187e-03
   8.2503831e+01  -6.4145163e-02  -5.0464612e-02   1.1607844e-02  -3.7411187e-03
   8.2527883e+01  -6.4145163e-02  -5.0464612e-02   1.1607844e-02  -3.7411187e-03
   8.2553019e+01  -6.3230656e-02  -3.7765197e-02   3.7852249e-03  -9.6297224e-02
   8.2577115e+01  -5.8020011e-02  -2.2545770e-02  -2.4733921e-03  -3.5996708e-02
   8.2601610e+01  -5.8020011e-02  -2.2545770e-02  -2.4733921e-03  -3.5996708e-02
   8.2628076e+01  -5.8020011e-02  -2.2545770e-02  -2.4733921e-03  -3.5996708e-02
   8.2652277e+01  -5.8821533e-02  -4.1531594e-03  -1.4249847e-02  -3.5441130e-02
   8.2677102e+01  -5.1620722e-02   6.2277634e-03  -3.0913663e-03  -1.0566037e-01
   8.2700841e+01  -5.1620722e-02   6.2277634e-03  -3.0913663e-03  -1.0566037e-01
   8.2723232e+01  -5.1620722e-02   6.2277634e-03  -3.0913663e-03  -1.0566037e-01
   8.2744618e+01  -4.6554580e-02   1.8757066e-02   1.2215447e-03  -1.1104034e-01
   8.2765976e+01  -4.6554580e-02   1.8757066e-02   1.2215447e-03  -1.1104034e-01
   8.2787635e+01  -4.0670492e-02   3.6629532e-02   6.4010206e-03  -1.1181388e-01
   8.2810520e+01  -4.0670492e-02   3.6629532e-02   6.4010206e-03  -1.1181388e-01
   8.2835638e+01  -3.4468412e-02   4.5990221e-02   8.8447183e-03   3.3701833e-02
   8.2860095e+01  -3.4468412e-02   4.5990221e-02   8.8447183e-03   3.3701833e-02
   8.2884937e+01  -2.0224379e-02   5.9196543e-02   4.4201002e-03   1.1015480e-01
   8.2909869e+01  -2.0224379e-02   5.9196543e-02   4.4201002e-03   1.1015480e-01
   8.2934110e+01  -2.2648389e-03   7.5067297e-02  -1.0967536e-02  -2.2979212e-03
   8.2958909e+01  -2.2648389e-03   7.5067297e-02  -1.0967536e-02  -2.2979212e-03
   8.2983143e+01   5.8083734e-03   7.9608254e-02  -7.5669624e-03   8.2238727e-02
   8.3007357e+01   5.8083734e-03   7.9608254e-02  -7.5669624e-03   8.2238727e-02
   8.3032195e+01   1.9610832e-02   8.1056900e-02   6.4421068e-03   5.8765089e-02
   8.3058112e+01   1.9610832e-02   8.1056900e-02   6.4421068e-03   5.8765089e-02
   8.3081934e+01   1.6669158e-02   8.1863746e-02   7.8261206e-03  -2.8914893e-02
   8.3106551e+01   1.6669158e-02   8.1863746e-02   7.8261206e-03  -2.8914893e-02
   8.3130495e+01   2.4369245e-02   8.4507436e-02   8.9026103e-03  -1.7575627e-02
   8.3154300e+01   2.4369245e-02   8.4507436e-02   8.9026103e-03  -1.7575627e-02
   8.3178261e+01   3.8246598e-02   8.3746582e-02   8.5319271e-03  -1.9868554e-02
   8.3202276e+01   3.8246598e-02   8.3746582e-02   8.5319271e-03  -1.9868554e-02
   8.3226914e+01   4.7862642e-02   7.7551171e-02   4.8861252e-03   1.1936596e-01
   8.3251338e+01   4.7862642e-02   7.7551171e-02   4.8861252e-03   1.1936596e-01
   8.3275542e+01   5.5721980e-02   7.1749158e-02  -8.0978759e-03  -4.6193733e-02
   8.3299548e+01   5.5721980e-02   7.1749158e-02  -8.0978759e-03  -4.6193733e-02
   8.3323957e+01   5.5721980e-02   7.1749158e-02  -8.0978759e-03  -4.6193733e-02
   8.3348319e+01   6.4162798e-02   6.0219336e-02  -9.6108159e-03   1.0483797e-01
   8.3372479e+01   6.4162798e-02   6.0219336e-02  -9.6108159e-03   1.0483797e-01
   8.3397426e+01   6.2592074e-02   5.2982572e-02   5.5046021e-03  -5.0380751e-02
   8.3421539e+01   6.2592074e-02   5.2982572e-02   5.5046021e-03  -5.0380751e-02
   8.3446904e+01   6.5827899e-02   3.8653985e-02   1.6528727e-02  -2.1669343e-02
   8.3470929e+01   6.5827899e-02   3.8653985e-02   1.6528727e-02  -2.1669343e-02
   8.3495552e+01   7.3712088e-02   1.0900692e-02   1.5717968e-02  -3.1791314e-02
   8.3519670e+01   7.3712088e-02   1.0900692e-02   1.5717968e-02  -3.1791314e-02
   8.3544020e+01   7.8231409e-02  -9.3379524e-03   1.4075425e-02  -9.9528045e-02
   8.3567828e+01   7.8231409e-02  -9.3379524e-03   1.4075425e-02  -9.9528045e-02
   8.3591827e+01   8.4117167e-02  -2.2360411e-02  -1.7465936e-07   2.2210148e-02
   8.3615887e+01   8.4117167e-02  -2.2360411e-02  -1.7465936e-07   2.2210148e-02
   8.3639637e+01   6.6544175e-02  -3.5286579e-02  -2.0048492e-02   2.3854740e-02
   8.3664043e+01   6.6544175e-02  -3.5286579e-02  -2.0048492e-02   2.3854740e-02
   8.3687559e+01   7.2647743e-02  -4.8287410e-02  -1.4614936e-02   1.2674871e-01
   8.3710853e+01   7.2647743e-02  -4.8287410e-02  -1.4614936e-02   1.2674871e-01
   8.3732387e+01   6.0870882e-02  -7.0158146e-02   7.3960391e-03   3.8724498e-02
   8.3753866e+01   6.0870882e-02  -7.0158146e-02   7.3960391e-03   3.8724498e-02
   8.3777579e+01   5.7744980e-02  -8.9847915e-02   2.6480591e-02   6.8988236e-03
   8.3801546e+01   5.7744980e-02  -8.9847915e-02   2.6480591e-02   6.8988236e-03
   8.3826259e+01   5.7744980e-02  -8.9847915e-02   2.6480591e-02   6.8988236e-03
   8.3850948e+01   4.9965970e-02  -9.0780690e-02   1.3650976e-02   5.5846965e-02
   8.3875664e+01   4.5876861e-02  -1.0963171e-01   1.5445335e-03  -1.8154768e-02
   8.3899767e+01   4.5876861e-02  -1.0963171e-01   1.5445335e-03  -1.8154768e-02
   8.3924195e+01   4.5876861e-02  -1.0963171e-01   1.5445335e-03  -1.8154768e-02
   8.3948266e+01   4.5445137e-02  -1.0424342e-01  -2.2884570e-02  -8.6029765e-02
   8.3972650e+01   4.5445137e-02  -1.0424342e-01  -2.2884570e-02  -8.6029765e-02
   8.3997276e+01   3.7974540e-02  -1.0614940e-01  -1.6055031e-02  -9.8641258e-02
   8.4021446e+01   3.7974540e-02  -1.0614940e-01  -1.6055031e-02  -9.8641258e-02
   8.4046830e+01   3.6086116e-02  -9.3464330e-02   1.8307772e-03   2.3226495e-02
   8.4071103e+01   3.6086116e-02  -9.3464330e-02   1.8307772e-03   2.3226495e-02
   8.4095419e+01   3.0489955e-02  -9.3036346e-02   2.1149894e-02  -1.0558905e-02
   8.4119682e+01   3.0489955e-02  -9.3036346e-02   2.1149894e-02  -1.0558905e-02
   8.4145511e+01   3.4451578e-02  -9.4496772e-02   2.2676688e-02  -1.2707921e-01
   8.4169966e+01   3.4451578e-02  -9.4496772e-02   2.2676688e-02  -1.2707921e-01
   8.4193959e+01   2.9962517e-02  -8.9351304e-02   2.5535325e-02  -5.1899944e-02
   8.4218100e+01   2.9962517e-02  -8.9351304e-02   2.5535325e-02  -5.1899944e-02
   8.4242537e+01   2.2966709e-02  -8.9044422e-02  -3.0319225e-03   5.0947873e-02
   8.4266991e+01   2.2966709e-02  -8.9044422e-02  -3.0319225e-03   5.0947873e-02
   8.4291345e+01   1.6267980e-02  -8.5616283e-02  -6.6875718e-03  -5.8861608e-02
   8.4315336e+01   1.6267980e-02  -8.5616283e-02  -6.6875718e-03  -5.8861608e-02
   8.4339030e+01   9.0499986e-03  -7.8611836e-02  -2.6348222e-02  -2.0245500e-02
   8.4363086e+01   9.0499986e-03  -7.8611836e-02  -2.6348222e-02  -2.0245500e-02
   8.4387357e+01  -1.8758440e-03  -8.2534254e-02  -1.1074001e-02   6.6949011e-02
   8.4411757e+01  -1.8758440e-03  -8.2534254e-02  -1.1074001e-02   6.6949011e-02
   8.4435794e+01  -2.2368319e-03  -8.9333281e-02   1.6339060e-02   9.3834372e-02
   8.4459775e+01  -2.2368319e-03  -8.9333281e-02   1.6339060e-02   9.3834372e-02
   8.4483793e+01  -1.8992435e-02  -8.7839551e-02   2.4941379e-02   6.1230783e-02
   8.4507754e+01  -1.8992435e-02  -8.7839551e-02   2.4941379e-02   6.1230783e-02
   8.4531694e+01  -2.2824656e-02  -8.4485121e-02   1.1165155e-02  -7.7677958e-03
   8.4556211e+01  -2.2824656e-02  -8.4485121e-02   1.1165155e-02  -7.7677958e-03
   8.4580598e+01  -2.5143558e-02  -7.9225652e-02   4.6837912e-03   5.7444982e-02
   8.4605970e+01  -2.5143558e-02  -7.9225652e-02   4.6837912e-03   5.7444982e-02
   8.4630130e+01  -1.9073570e-02  -6.9959074e-02  -1.6399818e-02   5.8562317e-02
   8.4654189e+01  -1.9073570e-02  -6.9959074e-02  -1.6399818e-02   5.8562317e-02
   8.4678573e+01  -2.5339831e-02  -6.6293046e-02  -1.4652159e-02  -1.2301616e-01
   8.4702489e+01  -2.5339831e-02  -6.6293046e-02  -1.4652159e-02  -1.2301616e-01
   8.4724527e+01  -2.5339831e-02  -6.6293046e-02  -1.4652159e-02  -1.2301616e-01
   8.4745791e+01  -2.4172911e-02  -6.5850258e-02  -2.1976247e-04  -2.4902385e-02
   8.4767427e+01  -2.4172911e-02  -6.5850258e-02  -2.1976247e-04  -2.4902385e-02
   8.4791086e+01  -1.6779007e-02  -6.8165243e-02   1.2661892e-02   1.1826115e-02
   8.4816011e+01  -1.6779007e-02  -6.8165243e-02   1.2661892e-02   1.1826115e-02
   8.4840529e+01  -1.5123518e-02  -7.4694559e-02   2.2203049e-02   3.7375201e-02
   8.4865393e+01  -1.5123518e-02  -7.4694559e-02   2.2203049e-02   3.7375201e-02
   8.4889530e+01  -1.1380825e-02  -7.2437674e-02   1.0383730e-02  -3.0252565e-02
   8.4913666e+01  -1.1380825e-02  -7.2437674e-02   1.0383730e-02  -3.0252565e-02
   8.4938019e+01  -1.8181892e-02  -7.9834759e-02   4.3887882e-03   9.2503033e-02
   8.4962455e+01  -1.8181892e-02  -7.9834759e-02   4.3887882e-03   9.2503033e-02
   8.4987709e+01  -1.5925407e-02  -6.1387233e-02  -1.6734481e-02  -1.1614116e-02
   8.5011597e+01  -1.5925407e-02  -6.1387233e-02  -1.6734481e-02  -1.1614116e-02
   8.5036223e+01  -2.1633785e-02  -5.7140168e-02  -2.8848983e-02   1.0697533e-01
   8.5060275e+01  -2.1633785e-02  -5.7140168e-02  -2.8848983e-02   1.0697533e-01
   8.5084648e+01  -1.8863771e-02  -5.4597054e-02  -1.7046267e-02   1.6108716e-02
   8.5108874e+01  -1.8863771e-02  -5.4597054e-02  -1.7046267e-02   1.6108716e-02
   8.5132917e+01  -1.8075990e-02  -5.3950995e-02   1.9490022e-02   1.6498315e-01
   8.5157009e+01  -1.8075990e-02  -5.3950995e-02   1.9490022e-02   1.6498315e-01
   8.5181050e+01  -1.2197569e-02  -5.3947419e-02   3.2654140e-02   1.2675141e-02
   8.5206041e+01  -1.2197569e-02  -5.3947419e-02   3.2654140e-02   1.2675141e-02
   8.5229934e+01  -1.5736753e-02  -4.2884003e-02   1.3035826e-02   1.9343642e-01
   8.5253833e+01  -1.5736753e-02  -4.2884003e-02   1.3035826e-02   1.9343642e-01
   8.5278096e+01  -1.8657392e-02  -4.3866385e-02  -9.4300844e-03   1.6289631e-02
   8.5303110e+01  -1.8657392e-02  -4.3866385e-02  -9.4300844e-03   1.6289631e-02
   8.5327454e+01  -1.8657392e-02  -4.3866385e-02  -9.4300844e-03   1.6289631e-02
   8.5352149e+01  -1.6601106e-02  -4.8261449e-02  -2.7667701e-02  -1.2172056e-01
   8.5376194e+01  -1.9352812e-02  -4.6727803e-02  -2.3525152e-02  -1.4483726e-01
   8.5400021e+01  -1.9352812e-02  -4.6727803e-02  -2.3525152e-02  -1.4483726e-01
   8.5424387e+01  -1.9352812e-02  -4.6727803e-02  -2.3525152e-02  -1.4483726e-01
   8.5449078e+01  -8.9455983e-03  -5.5437472e-02  -9.6150069e-04  -1.0244331e-01
   8.5473573e+01  -1.2072878e-02  -6.1926961e-02   1.8126713e-02  -1.7416730e-01
   8.5497943e+01  -1.2072878e-02  -6.1926961e-02   1.8126713e-02  -1.7416730e-01
   8.5522097e+01  -1.2072878e-02  -6.1926961e-02   1.8126713e-02  -1.7416730e-01
   8.5547591e+01  -1.3139947e-02  -5.8124330e-02   2.5028972e-02  -1.3865346e-01
   8.5571865e+01  -6.1596939e-03  -5.4353502e-02   9.3565304e-03  -1.1526519e-01
   8.5595611e+01  -6.1596939e-03  -5.4353502e-02   9.3565304e-03  -1.1526519e-01
   8.5619253e+01  -6.1596939e-03  -5.4353502e-02   9.3565304e-03  -1.1526519e-01
   8.5643294e+01  -4.1417591e-03  -3.5469741e-02  -8.2701584e-03   1.9936655e-02
   8.5667010e+01  -4.1417591e-03  -3.5469741e-02  -8.2701584e-03   1.9936655e-02
   8.5690788e+01  -4.1906000e-03  -3.4017373e-02  -2.1603459e-02   1.0204759e-02
   8.5714409e+01  -4.1906000e-03  -3.4017373e-02  -2.1603459e-02   1.0204759e-02
   8.5735582e+01   8.1669185e-03  -3.1371735e-02  -8.6892880e-03  -8.4668682e-02
   8.5756833e+01   8.1669185e-03  -3.1371735e-02  -8.6892880e-03  -8.4668682e-02
   8.5778505e+01   2.4782944e-02  -3.3875126e-02   4.8140599e-03   1.7655403e-02
   8.5801851e+01   2.4782944e-02  -3.3875126e-02   4.8140599e-03   1.7655403e-02
   8.5826556e+01   2.9069811e-02  -3.8199045e-02   1.0954299e-02  -1.8728140e-03
   8.5850683e+01   2.9069811e-02  -3.8199045e-02   1.0954299e-02  -1.8728140e-03
   8.5876101e+01   2.9069811e-02  -3.8199045e-02   1.0954299e-02  -1.8728140e-03
   8.5900716e+01   2.7744586e-02  -3.5503350e-02   1.3451283e-02  -4.5922873e-02
   8.5925616e+01   2.7744586e-02  -3.5503350e-02   1.3451283e-02  -4.5922873e-02
   8.5949586e+01   4.0675033e-02  -3.3850547e-02  -4.1967160e-03   1.6575353e-03
   8.5973460e+01   4.0675033e-02  -3.3850547e-02  -4.1967160e-03   1.6575353e-03
   8.5997952e+01   3.7115306e-02  -3.0776178e-02  -2.7657461e-03   6.2618493e-02
   8.6022070e+01   3.7115306e-02  -3.0776178e-02  -2.7657461e-03   6.2618493e-02
   8.6047696e+01   4.5636185e-02  -2.6912749e-02  -5.2554528e-03   1.1006853e-01
   8.6071577e+01   4.5636185e-02  -2.6912749e-02  -5.2554528e-03   1.1006853e-01
   8.6096457e+01   4.7589522e-02  -3.3017922e-02  -1.3443424e-02   3.7357226e-02
   8.6120764e+01   4.7589522e-02  -3.3017922e-02  -1.3443424e-02   3.7357226e-02
   8.6145906e+01   4.6930443e-02  -2.2307331e-02   4.6847202e-03   1.7566795e-02
   8.6170166e+01   4.6930443e-02  -2.2307331e-02   4.6847202e-03   1.7566795e-02
   8.6194599e+01   4.2766925e-02  -2.3173437e-02   1.1699090e-02   1.4976999e-01
   8.6218742e+01   4.2766925e-02  -2.3173437e-02   1.1699090e-02   1.4976999e-01
   8.6244047e+01   4.7955178e-02  -2.1834843e-02   7.9327105e-03  -3.0135198e-02
   8.6267718e+01   4.7955178e-02  -2.1834843e-02   7.9327105e-03  -3.0135198e-02
   8.6291454e+01   5.1294409e-02  -1.2887727e-02   1.4521524e-02   6.5071999e-02
   8.6316128e+01   5.1294409e-02  -1.2887727e-02   1.4521524e-02   6.5071999e-02
   8.6340074e+01   4.7673449e-02   6.5660058e-03  -7.6703308e-03  -3.5782650e-02
   8.6364875e+01   4.7673449e-02   6.5660058e-03  -7.6703308e-03  -3.5782650e-02
   8.6388937e+01   6.5163419e-02   6.6823172e-03  -1.3731761e-02   1.7631220e-01
   8.6413307e+01   6.5163419e-02   6.6823172e-03  -1.3731761e-02   1.7631220e-01
   8.6437506e+01   6.5755010e-02   6.8262867e-03  -1.4324260e-02   5.7135210e-02
   8.6461791e+01   6.5755010e-02   6.8262867e-03  -1.4324260e-02   5.7135210e-02
   8.6486598e+01   6.8674043e-02   1.4008605e-02  -2.0186258e-04   5.2117589e-02
   8.6511162e+01   6.8674043e-02   1.4008605e-02  -2.0186258e-04   5.2117589e-02
   8.6535357e+01   7.5020254e-02   1.7053738e-02  -8.2381716e-04   1.9135744e-01
   8.6559834e+01   7.5020254e-02   1.7053738e-02  -8.2381716e-04   1.9135744e-01
   8.6584852e+01   6.9872484e-02   1.5054978e-02   3.2418757e-04   5.7720554e-02
   8.6608920e+01   6.9872484e-02   1.5054978e-02   3.2418757e-04   5.7720554e-02
   8.6632964e+01   6.3736670e-02   2.7778575e-02  -2.8335289e-03   1.0550511e-01
   8.6657330e+01   6.3736670e-02   2.7778575e-02  -2.8335289e-03   1.0550511e-01
   8.6682238e+01   6.9348358e-02   3.0180363e-02  -1.9944867e-03  -5.7891081e-02
   8.6706665e+01   6.9348358e-02   3.0180363e-02  -1.9944867e-03  -5.7891081e-02
   8.6728418e+01   6.9348358e-02   3.0180363e-02  -1.9944867e-03  -5.7891081e-02
   8.6749765e+01   6.2358920e-02   2.2844819e-02  -7.8393510e-03   3.9934621e-02
   8.6771512e+01   6.2358920e-02   2.2844819e-02  -7.8393510e-03   3.9934621e-02
   8.6794772e+01   5.4175928e-02   1.3097509e-02   1.8943499e-03  -5.8023922e-02
   8.6819095e+01   5.4175928e-02   1.3097509e-02   1.8943499e-03  -5.8023922e-02
   8.6844383e+01   5.1804036e-02   8.5036885e-03   2.5224646e-03  -8.7504695e-02
   8.6868073e+01   5.1804036e-02   8.5036885e-03   2.5224646e-03  -8.7504695e-02
   8.6892779e+01   4.3658160e-02   6.3136397e-03  -2.7292883e-03  -9.1542282e-02
   8.6918491e+01   4.3658160e-02   6.3136397e-03  -2.7292883e-03  -9.1542282e-02
   8.6943132e+01   3.6898904e-02   1.1210332e-02   5.6856574e-04  -1.0134084e-01
   8.6968261e+01   3.6898904e-02   1.1210332e-02   5.6856574e-04  -1.0134084e-01
   8.6992857e+01   3.3578489e-02   1.1101712e-02  -1.4757245e-02  -2.0677163e-01
   8.7016920e+01   3.3578489e-02   1.1101712e-02  -1.4757245e-02  -2.0677163e-01
   8.7041009e+01   2.8182298e-02   5.1186215e-03  -2.5951935e-04  -1.8073687e-01
   8.7065960e+01   2.8182298e-02   5.1186215e-03  -2.5951935e-04  -1.8073687e-01
   8.7090740e+01   1.9187633e-02  -1.0911115e-03   6.3119526e-03  -4.2898696e-02
   8.7115044e+01   1.9187633e-02  -1.0911115e-03   6.3119526e-03  -4.2898696e-02
   8.7139378e+01   1.3615825e-02  -1.3042316e-03   1.3438743e-02   3.9009302e-02
   8.7164836e+01   1.3615825e-02  -1.3042316e-03   1.3438743e-02   3.9009302e-02
   8.7188832e+01  -3.0446218e-03  -1.7057444e-03  -1.0213349e-02   2.6943962e-02
   8.7213221e+01  -3.0446218e-03  -1.7057444e-03  -1.0213349e-02   2.6943962e-02
   8.7237534e+01  -1.5219300e-02  -1.2869027e-02  -1.1392498e-02   1.0768781e-01
   8.7261949e+01  -1.5219300e-02  -1.2869027e-02  -1.1392498e-02   1.0768781e-01
   8.7287079e+01  -2.4569474e-02  -9.4333030e-03  -9.3381088e-03   4.6771709e-02
   8.7311397e+01  -2.4569474e-02  -9.4333030e-03  -9.3381088e-03   4.6771709e-02
   8.7335128e+01  -3.2848082e-02  -3.5083219e-03  -3.9490829e-03  -4.0830550e-02
   8.7360276e+01  -3.2848082e-02  -3.5083219e-03  -3.9490829e-03  -4.0830550e-02
   8.7384916e+01  -3.4739766e-02   9.0096513e-04   4.4661635e-03  -3.6168131e-02
   8.7409825e+01  -3.4739766e-02   9.0096513e-04   4.4661635e-03  -3.6168131e-02
   8.7434117e+01  -3.5022218e-02  -2.0730146e-04   4.2970148e-03   6.1686221e-02
   8.7458663e+01  -3.5022218e-02  -2.0730146e-04   4.2970148e-03   6.1686221e-02
   8.7484194e+01  -4.0969133e-02   2.0904001e-03   7.9780873e-03  -2.8220308e-03
   8.7508106e+01  -4.0969133e-02   2.0904001e-03   7.9780873e-03  -2.8220308e-03
   8.7532264e+01  -4.2677380e-02   3.8193350e-03  -3.6878057e-03   2.0298497e-02
   8.7556388e+01  -4.2677380e-02   3.8193350e-03  -3.6878057e-03   2.0298497e-02
   8.7579950e+01  -3.0328313e-02   2.8582427e-03  -6.3920086e-03   2.0298497e-02
   8.7604638e+01  -3.0328313e-02   2.8582427e-03  -6.3920086e-03   2.0298497e-02
   8.7628551e+01  -3.0328313e-02   2.8582427e-03  -6.3920086e-03   2.0298497e-02
   8.7652332e+01  -3.4569222e-02  -3.3278210e-04  -9.8518869e-03   3.2715536e-02
   8.7676388e+01  -3.4569222e-02  -3.3278210e-04  -9.8518869e-03   3.2715536e-02
   8.7700166e+01  -3.6979795e-02  -3.3384368e-03  -6.7090397e-03  -9.4132843e-02
   8.7721944e+01  -3.6979795e-02  -3.3384368e-03  -6.7090397e-03  -9.4132843e-02
   8.7743285e+01  -2.6792577e-02  -1.1640948e-02   4.2508594e-03  -3.9203907e-02
   8.7764669e+01  -2.6792577e-02  -1.1640948e-02   4.2508594e-03  -3.9203907e-02
   8.7786617e+01  -2.4653945e-02  -3.1564746e-02   5.4896232e-03   4.1693051e-02
   8.7810248e+01  -2.4653945e-02  -3.1564746e-02   5.4896232e-03   4.1693051e-02
   8.7834406e+01  -2.5487874e-02  -4.5255769e-02   1.4653433e-02  -2.7936379e-02
   8.7858038e+01  -2.5487874e-02  -4.5255769e-02   1.4653433e-02  -2.7936379e-02
   8.7881891e+01  -2.5487874e-02  -4.5255769e-02   1.4653433e-02  -2.7936379e-02
   8.7905986e+01  -3.9583344e-02  -4.9616724e-02   3.5417855e-03  -3.5217734e-02
   8.7929680e+01  -3.9583344e-02  -4.9616724e-02   3.5417855e-03  -3.5217734e-02
   8.7955488e+01  -2.9791689e-02  -5.0966065e-02  -3.3751747e-03   1.6706123e-01
   8.7979252e+01  -2.9791689e-02  -5.0966065e-02  -3.3751747e-03   1.6706123e-01
   8.8002995e+01  -2.7863218e-02  -4.9621198e-02  -1.8115265e-02   2.1687271e-01
   8.8027411e+01  -2.7863218e-02  -4.9621198e-02  -1.8115265e-02   2.1687271e-01
   8.8051807e+01  -2.8043404e-02  -5.5486683e-02  -1.2205536e-02  -9.1936724e-03
   8.8075622e+01  -2.1911485e-02  -6.0309261e-02  -1.5899962e-03   1.5902441e-01
   8.8099606e+01  -2.1911485e-02  -6.0309261e-02  -1.5899962e-03   1.5902441e-01
   8.8124188e+01  -2.1911485e-02  -6.0309261e-02  -1.5899962e-03   1.5902441e-01
   8.8148601e+01  -1.0429263e-02  -7.8927442e-02   1.5530601e-02  -2.0465283e-02
   8.8172715e+01  -1.0429263e-02  -7.8927442e-02   1.5530601e-02  -2.0465283e-02
   8.8196969e+01  -4.9999519e-04  -8.7857962e-02   1.8616524e-02   1.9397497e-02
   8.8220764e+01  -4.9999519e-04  -8.7857962e-02   1.8616524e-02   1.9397497e-02
   8.8245088e+01  -5.4341638e-03  -8.2714416e-02   1.2759051e-02  -1.0146186e-01
   8.8269034e+01  -5.4341638e-03  -8.2714416e-02   1.2759051e-02  -1.0146186e-01
   8.8293110e+01   1.2111376e-02  -9.0760134e-02  -1.1048559e-03  -1.3519698e-02
   8.8317450e+01   1.2111376e-02  -9.0760134e-02  -1.1048559e-03  -1.3519698e-02
   8.8340263e+01   1.7557729e-02  -1.0344242e-01  -1.3097666e-02   1.1135911e-01
   8.8361980e+01   1.7557729e-02  -1.0344242e-01  -1.3097666e-02   1.1135911e-01
   8.8383954e+01   2.1455765e-02  -9.9744730e-02  -3.8468526e-03  -1.1337549e-02
   8.8407072e+01   2.1455765e-02  -9.9744730e-02  -3.8468526e-03  -1.1337549e-02
   8.8431416e+01   2.9280607e-02  -9.7556949e-02   6.0334709e-03   8.1075654e-02
   8.8457267e+01   2.9280607e-02  -9.7556949e-02   6.0334709e-03   8.1075654e-02
   8.8481080e+01   1.5518160e-02  -8.8690504e-02   1.0251486e-02   4.8120660e-02
   8.8505917e+01   1.5518160e-02  -8.8690504e-02   1.0251486e-02   4.8120660e-02
   8.8530087e+01   3.1213140e-02  -9.3410544e-02   1.4304739e-02   1.2279342e-02
   8.8553941e+01   3.1213140e-02  -9.3410544e-02   1.4304739e-02   1.2279342e-02
   8.8578327e+01   3.3388596e-02  -8.7009124e-02   1.1599707e-02   1.2008359e-02
   8.8603237e+01   3.3388596e-02  -8.7009124e-02   1.1599707e-02   1.2008359e-02
   8.8627600e+01   5.0119024e-02  -6.9158427e-02   3.3569490e-03   2.3639853e-02
   8.8651473e+01   5.0119024e-02  -6.9158427e-02   3.3569490e-03   2.3639853e-02
   8.8675642e+01   5.8442999e-02  -7.0400082e-02  -7.6350924e-03   1.4891478e-01
   8.8699365e+01   5.8442999e-02  -7.0400082e-02  -7.6350924e-03   1.4891478e-01
   8.8721811e+01   5.8442999e-02  -7.0400082e-02  -7.6350924e-03   1.4891478e-01
   8.8743138e+01   5.5322532e-02  -6.6045567e-02  -2.4284672e-03   7.1283987e-02
   8.8764472e+01   5.5322532e-02  -6.6045567e-02  -2.4284672e-03   7.1283987e-02
   8.8785980e+01   7.8795590e-02  -6.1088093e-02   6.5806722e-03   3.6250523e-02
   8.8809035e+01   7.8795590e-02  -6.1088093e-02   6.5806722e-03   3.6250523e-02
   8.8834561e+01   7.9166979e-02  -6.5723747e-02   2.6947611e-03   7.7182615e-02
   8.8859353e+01   7.9166979e-02  -6.5723747e-02   2.6947611e-03   7.7182615e-02
   8.8884416e+01   8.6421818e-02  -6.0494192e-02   2.2108577e-02  -6.5702113e-02
   8.8908421e+01   8.6421818e-02  -6.0494192e-02   2.2108577e-02  -6.5702113e-02
   8.8933462e+01   9.6771486e-02  -5.3034343e-02   1.5351616e-02  -1.4606268e-01
   8.8957266e+01   9.6771486e-02  -5.3034343e-02   1.5351616e-02  -1.4606268e-01
   8.8981665e+01   1.0288940e-01  -3.8758360e-02   7.3069795e-03  -9.2278889e-02
   8.9006591e+01   1.0288940e-01  -3.8758360e-02   7.3069795e-03  -9.2278889e-02
   8.9031349e+01   1.0322642e-01  -2.7576189e-02  -9.2430674e-03  -1.0456056e-01
   8.9055732e+01   1.0322642e-01  -2.7576189e-02  -9.2430674e-03  -1.0456056e-01
   8.9079562e+01   1.1044195e-01  -2.4774069e-02  -7.1003046e-03  -1.0337363e-01
   8.9103945e+01   1.1044195e-01  -2.4774069e-02  -7.1003046e-03  -1.0337363e-01
   8.9128259e+01   1.1044195e-01  -2.4774069e-02  -7.1003046e-03  -1.0337363e-01
   8.9152475e+01   9.4914049e-02  -2.5530487e-02  -5.8918116e-03  -9.1306985e-02
   8.9176190e+01   9.5401913e-02  -2.1956801e-02   5.2155438e-03  -4.1332302e-03
   8.9199770e+01   9.5401913e-02  -2.1956801e-02   5.2155438e-03  -4.1332302e-03
   8.9224551e+01   9.3803160e-02  -2.0910621e-02   1.0150385e-02  -1.5943754e-02
   8.9248624e+01   9.3803160e-02  -2.0910621e-02   1.0150385e-02  -1.5943754e-02
   8.9272935e+01   9.3803160e-02  -2.0910621e-02   1.0150385e-02  -1.5943754e-02
   8.9297620e+01   8.1111073e-02  -2.2703713e-02   1.0459719e-02  -6.2044455e-02
   8.9322004e+01   8.1111073e-02  -2.2703713e-02   1.0459719e-02  -6.2044455e-02
   8.9346511e+01   6.5396667e-02  -2.8508913e-02  -1.9832065e-03   2.6681976e-02
   8.9370996e+01   6.5396667e-02  -2.8508913e-02  -1.9832065e-03   2.6681976e-02
   8.9395736e+01   6.5366887e-02  -4.2328913e-02  -2.9989714e-03   2.7048566e-02
   8.9419984e+01   6.5366887e-02  -4.2328913e-02  -2.9989714e-03   2.7048566e-02
   8.9444759e+01   6.5366887e-02  -4.2328913e-02  -2.9989714e-03   2.7048566e-02
   8.9469903e+01   4.6662077e-02  -4.9123004e-02  -1.3381543e-02   3.5513078e-02
   8.9494532e+01   2.7585756e-02  -5.7251740e-02  -3.6552369e-03   7.8777882e-02
   8.9518668e+01   2.7585756e-02  -5.7251740e-02  -3.6552369e-03   7.8777882e-02
   8.9543401e+01   1.3448276e-02  -5.8525153e-02  -4.2115264e-03   4.8570170e-02
   8.9568350e+01   1.3448276e-02  -5.8525153e-02  -4.2115264e-03   4.8570170e-02
   8.9592260e+01   2.1696775e-03  -6.2335294e-02   1.8027896e-03   4.8570170e-02
   8.9616416e+01   2.1696775e-03  -6.2335294e-02   1.8027896e-03   4.8570170e-02
   8.9640644e+01  -7.8122038e-03  -6.8554342e-02  -8.1257429e-03  -8.9222597e-02
   8.9665009e+01  -7.8122038e-03  -6.8554342e-02  -8.1257429e-03  -8.9222597e-02
   8.9689612e+01  -2.6342127e-02  -6.7721985e-02   1.8211693e-03   5.7950901e-02
   8.9715993e+01  -2.6342127e-02  -6.7721985e-02   1.8211693e-03   5.7950901e-02
   8.9737508e+01  -3.0573657e-02  -6.6419341e-02   7.4818614e-03   7.6358089e-03
   8.9758690e+01  -3.0573657e-02  -6.6419341e-02   7.4818614e-03   7.6358089e-03
   8.9779968e+01  -3.1578340e-02  -6.4299338e-02   7.7683819e-03   1.2903594e-01
   8.9802952e+01  -3.1578340e-02  -6.4299338e-02   7.7683819e-03   1.2903594e-01
   8.9826552e+01  -3.1578340e-02  -6.4299338e-02   7.7683819e-03   1.2903594e-01
   8.9850646e+01  -3.0618211e-02  -5.7226185e-02  -6.6876300e-03  -1.4981860e-01
   8.9874996e+01  -2.3297969e-02  -5.4630682e-02  -6.2278621e-03   5.7586176e-02
   8.9898596e+01  -2.3297969e-02  -5.4630682e-02  -6.2278621e-03   5.7586176e-02
   8.9922403e+01  -2.3297969e-02  -5.4630682e-02  -6.2278621e-03   5.7586176e-02
   8.9948334e+01  -9.9289836e-03  -4.9051724e-02  -9.1561396e-03   9.8094117e-03
   8.9972687e+01  -1.8078750e-03  -4.0956985e-02  -2.8249887e-03   9.4192356e-03
   8.9996533e+01  -1.8078750e-03  -4.0956985e-02  -2.8249887e-03   9.4192356e-03
   9.0021182e+01  -1.8078750e-03  -4.0956985e-02  -2.8249887e-03   9.4192356e-03
   9.0045509e+01  -9.5256482e-04  -3.5095163e-02  -1.0046509e-02  -1.3060741e-01
   9.0069417e+01  -9.5256482e-04  -3.5095163e-02  -1.0046509e-02  -1.3060741e-01
   9.0093948e+01   2.9728482e-03  -3.1001447e-02  -3.0721342e-03  -1.2539028e-02
   9.0117743e+01   2.9728482e-03  -3.1001447e-02  -3.0721342e-03  -1.2539028e-02
   9.0141610e+01   5.5914209e-03  -3.1531304e-02  -7.6322220e-05   8.7292036e-04
   9.0167500e+01   5.5914209e-03  -3.1531304e-02  -7.6322220e-05   8.7292036e-04
   9.0191498e+01   4.6705767e-03  -3.4956787e-02   1.1590513e-02   6.6633730e-03
   9.0215586e+01   4.6705767e-03  -3.4956787e-02   1.1590513e-02   6.6633730e-03
   9.0239633e+01   1.7452955e-02  -4.3260150e-02   7.3271175e-03  -2.4400460e-02
   9.0264204e+01   1.7452955e-02  -4.3260150e-02   7.3271175e-03  -2.4400460e-02
   9.0287803e+01   1.4485439e-02  -3.1776890e-02  -3.4343535e-03   4.4139580e-02
   9.0311925e+01   1.4485439e-02  -3.1776890e-02  -3.4343535e-03   4.4139580e-02
   9.0335412e+01   1.1661719e-02  -1.7640574e-02  -5.2951938e-03  -2.5557677e-02
   9.0356959e+01   1.1661719e-02  -1.7640574e-02  -5.2951938e-03  -2.5557677e-02
   9.0378112e+01   7.6522334e-03  -1.6924495e-02  -1.7046995e-02  -3.9689537e-02
   9.0399468e+01   7.6522334e-03  -1.6924495e-02  -1.7046995e-02  -3.9689537e-02
   9.0423427e+01   7.6522334e-03  -1.6924495e-02  -1.7046995e-02  -3.9689537e-02
   9.0446947e+01   1.4574465e-02  -2.2598708e-02  -1.9984302e-04  -1.5867824e-01
   9.0471118e+01   1.2278751e-02  -1.8075420e-02   5.6004254e-03  -6.3849314e-02
   9.0495517e+01   1.2278751e-02  -1.8075420e-02   5.6004254e-03  -6.3849314e-02
   9.0520632e+01   1.2278751e-02  -1.8075420e-02   5.6004254e-03  -6.3849314e-02
   9.0545330e+01   1.6414991e-02  -1.1302469e-02   1.3285463e-02  -2.2642837e-01
   9.0569335e+01   1.6414991e-02  -1.1302469e-02   1.3285463e-02  -2.2642837e-01
   9.0594691e+01   2.7408222e-02  -1.0682420e-02   1.0328303e-02  -5.9070271e-02
   9.0618786e+01   2.7408222e-02  -1.0682420e-02   1.0328303e-02  -5.9070271e-02
   9.0643538e+01   2.6747337e-02  -1.1525220e-02   1.7989520e-03   1.8477137e-03
   9.0667608e+01   2.6747337e-02  -1.1525220e-02   1.7989520e-03   1.8477137e-03
   9.0691758e+01   2.9198639e-02  -4.1328627e-03  -9.5896581e-03   4.2343190e-02
   9.0713903e+01   2.9198639e-02  -4.1328627e-03  -9.5896581e-03   4.2343190e-02
   9.0735157e+01   2.5643453e-02   6.9214697e-03  -1.2403116e-02   4.5876042e-02
   9.0756588e+01   2.5643453e-02   6.9214697e-03  -1.2403116e-02   4.5876042e-02
   9.0778425e+01   3.3662707e-02   1.9479459e-02  -2.2205999e-03   1.0864120e-01
   9.0803135e+01   3.3662707e-02   1.9479459e-02  -2.2205999e-03   1.0864120e-01
   9.0827262e+01   3.3662707e-02   1.9479459e-02  -2.2205999e-03   1.0864120e-01
   9.0851412e+01   3.5049379e-02   2.3612738e-02   7.2281882e-03   4.9370307e-02
   9.0875585e+01   4.4633534e-02   3.2736566e-02   1.2946215e-02   9.1004857e-03
   9.0899752e+01   4.4633534e-02   3.2736566e-02   1.2946215e-02   9.1004857e-03
   9.0923791e+01   4.4633534e-02   3.2736566e-02   1.2946215e-02   9.1004857e-03
   9.0947811e+01   4.6499413e-02   5.3459801e-02   5.5848970e-03   2.6147103e-02
   9.0972029e+01   5.1703766e-02   6.3641824e-02  -6.6585862e-04   1.1431046e-01
   9.0996126e+01   5.1703766e-02   6.3641824e-02  -6.6585862e-04   1.1431046e-01
   9.1020595e+01   5.1703766e-02   6.3641824e-02  -6.6585862e-04   1.1431046e-01
   9.1045109e+01   5.7297222e-02   6.5576166e-02  -9.2700738e-03   8.2710137e-02
   9.1068867e+01   5.7297222e-02   6.5576166e-02  -9.2700738e-03   8.2710137e-02
   9.1093562e+01   6.9752388e-02   6.6392869e-02  -1.7955813e-04  -6.5620687e-03
   9.1117606e+01   6.9752388e-02   6.6392869e-02  -1.7955813e-04  -6.5620687e-03
   9.1141503e+01   7.4090712e-02   6.6698566e-02  -5.0547952e-03   8.6242477e-02
   9.1166438e+01   7.4090712e-02   6.6698566e-02  -5.0547952e-03   8.6242477e-02
   9.1190665e+01   7.9889916e-02   6.2732428e-02   2.0433121e-04   5.1795399e-03
   9.1214764e+01   7.9889916e-02   6.2732428e-02   2.0433121e-04   5.1795399e-03
   9.1238581e+01   7.5325668e-02   6.1801866e-02   8.1278710e-03  -8.4073620e-02
   9.1262495e+01   7.5325668e-02   6.1801866e-02   8.1278710e-03  -8.4073620e-02
   9.1286726e+01   7.6216459e-02   6.5986261e-02   2.1333970e-02  -7.6815789e-02
   9.1310814e+01   7.6216459e-02   6.5986261e-02   2.1333970e-02  -7.6815789e-02
   9.1333852e+01   7.5215898e-02   7.2360553e-02   4.7470797e-03  -1.6637361e-01
   9.1355124e+01   7.5215898e-02   7.2360553e-02   4.7470797e-03  -1.6637361e-01
   9.1376289e+01   7.7034608e-02   7.3434286e-02  -2.7844743e-03   9.1067699e-02
   9.1397405e+01   7.7034608e-02   7.3434286e-02  -2.7844743e-03   9.1067699e-02
   9.1419084e+01   7.7034608e-02   7.3434286e-02  -2.7844743e-03   9.1067699e-02
   9.1440900e+01   6.5154493e-02   8.1718825e-02  -9.4508855e-03  -9.3238914e-02
   9.1465974e+01   6.5154493e-02   8.1718825e-02  -9.4508855e-03  -9.3238914e-02
   9.1491129e+01   6.6140905e-02   8.2851410e-02  -1.6931260e-02   2.2004186e-01
   9.1515674e+01   6.6140905e-02   8.2851410e-02  -1.6931260e-02   2.2004186e-01
   9.1539855e+01   6.5135024e-02   8.2337745e-02  -7.5018505e-04   8.9337463e-02
   9.1563949e+01   6.5135024e-02   8.2337745e-02  -7.5018505e-04   8.9337463e-02
   9.1587893e+01   5.7178397e-02   8.4447771e-02   7.1993964e-03   8.9337463e-02
   9.1612174e+01   5.7178397e-02   8.4447771e-02   7.1993964e-03   8.9337463e-02
   9.1636152e+01   6.1036602e-02   7.2611295e-02   9.8644476e-03  -5.2054839e-02
   9.1660509e+01   6.1036602e-02   7.2611295e-02   9.8644476e-03  -5.2054839e-02
   9.1685688e+01   4.9150195e-02   6.4773224e-02   1.1885555e-02   1.1239606e-01
   9.1709184e+01   4.9150195e-02   6.4773224e-02   1.1885555e-02   1.1239606e-01
   9.1731235e+01   4.3140732e-02   5.4666717e-02   1.6731586e-03   8.0920071e-02
   9.1755680e+01   4.3140732e-02   5.4666717e-02   1.6731586e-03   8.0920071e-02
   9.1779676e+01   4.3150123e-02   5.2882567e-02  -9.5473053e-03   3.7440979e-02
   9.1803781e+01   4.3150123e-02   5.2882567e-02  -9.5473053e-03   3.7440979e-02
   9.1828866e+01   3.1992242e-02   4.1615862e-02  -1.6484648e-02  -5.7747159e-02
   9.1853337e+01   3.1992242e-02   4.1615862e-02  -1.6484648e-02  -5.7747159e-02
   9.1879243e+01   2.9760629e-02   3.5681445e-02  -8.3150491e-03   1.6302547e-01
   9.1903532e+01   2.9760629e-02   3.5681445e-02  -8.3150491e-03   1.6302547e-01
   9.1929420e+01   1.3870118e-02   2.8899329e-02   9.6546113e-03  -6.4794498e-02
   9.1953994e+01   1.3870118e-02   2.8899329e-02   9.6546113e-03  -6.4794498e-02
   9.1978111e+01   2.3177988e-03   2.3188081e-02   1.1961100e-02  -7.1450981e-02
   9.2002407e+01   2.3177988e-03   2.3188081e-02   1.1961100e-02  -7.1450981e-02
   9.2027298e+01  -2.2979472e-03   1.9202076e-02   1.0527032e-02  -1.3615054e-01
   9.2051239e+01  -2.2979472e-03   1.9202076e-02   1.0527032e-02  -1.3615054e-01
   9.2076034e+01  -3.4038071e-04   1.2471962e-02   8.3529227e-04   3.1737059e-02
   9.2099963e+01  -3.4038071e-04   1.2471962e-02   8.3529227e-04   3.1737059e-02
   9.2124992e+01  -3.4038071e-04   1.2471962e-02   8.3529227e-04   3.1737059e-02
   9.2150131e+01  -2.7452800e-03   6.1922790e-03  -1.5248621e-02  -4.7408051e-02
   9.2174664e+01  -2.7452800e-03   6.1922790e-03  -1.5248621e-02  -4.7408051e-02
   9.2199525e+01  -8.5537266e-03   8.0178855e-03  -1.9588754e-02   9.0500018e-03
   9.2223678e+01  -8.5537266e-03   8.0178855e-03  -1.9588754e-02   9.0500018e-03
   9.2248246e+01  -2.2396776e-03   1.0374886e-02  -1.1554891e-02   6.1701303e-02
   9.2272736e+01  -2.2396776e-03   1.0374886e-02  -1.1554891e-02   6.1701303e-02
   9.2297195e+01   1.9979104e-03   1.1047459e-02  -9.3194144e-04   7.2879948e-03
   9.2321431e+01   1.9979104e-03   1.1047459e-02  -9.3194144e-04   7.2879948e-03
   9.2346838e+01   7.1458408e-04   6.5932721e-03   2.1757564e-02  -8.2447509e-02
   9.2370936e+01   7.1458408e-04   6.5932721e-03   2.1757564e-02  -8.2447509e-02
   9.2395149e+01   6.8185246e-03   1.0637134e-02   2.0633003e-02   2.5362754e-02
   9.2419080e+01   6.8185246e-03   1.0637134e-02   2.0633003e-02   2.5362754e-02
   9.2443387e+01   2.9010938e-03   2.5573561e-02   2.2958205e-03  -7.5233031e-02
   9.2467844e+01   2.9010938e-03   2.5573561e-02   2.2958205e-03  -7.5233031e-02
   9.2491881e+01  -1.6277691e-03   2.2554845e-02  -1.2720035e-02  -1.7349083e-01
   9.2516082e+01  -1.6277691e-03   2.2554845e-02  -1.2720035e-02  -1.7349083e-01
   9.2540165e+01  -5.9473811e-04   2.9398568e-02  -3.3610910e-02  -1.0087280e-01
   9.2564300e+01  -5.9473811e-04   2.9398568e-02  -3.3610910e-02  -1.0087280e-01
   9.2587912e+01  -9.8646367e-03   3.9181508e-02  -2.3566796e-02  -1.2652903e-01
   9.2612117e+01  -9.8646367e-03   3.9181508e-02  -2.3566796e-02  -1.2652903e-01
   9.2636004e+01  -1.3857657e-02   4.6256967e-02  -3.3002077e-03  -6.4694161e-02
   9.2659921e+01  -1.3857657e-02   4.6256967e-02  -3.3002077e-03  -6.4694161e-02
   9.2683468e+01  -1.6710721e-02   4.4830665e-02   2.1690402e-02  -1.2498902e-01
   9.2708228e+01  -1.6710721e-02   4.4830665e-02   2.1690402e-02  -1.2498902e-01
   9.2730100e+01  -1.9914057e-02   4.6138860e-02   2.0934582e-02   5.2191581e-02
   9.2751521e+01  -1.9914057e-02   4.6138860e-02   2.0934582e-02   5.2191581e-02
   9.2773528e+01  -1.9914057e-02   4.6138860e-02   2.0934582e-02   5.2191581e-02
   9.2797167e+01  -1.9912016e-02   5.3279821e-02   8.8373423e-03   8.2725971e-03
   9.2821271e+01  -1.9912016e-02   5.3279821e-02   8.8373423e-03   8.2725971e-03
   9.2846024e+01  -2.4503767e-02   6.4783655e-02  -1.2873388e-02  -6.7951123e-03
   9.2870333e+01  -2.4503767e-02   6.4783655e-02  -1.2873388e-02  -6.7951123e-03
   9.2894448e+01  -2.2888072e-02   6.3979417e-02  -2.7411560e-02   4.9188308e-02
   9.2918758e+01  -2.2888072e-02   6.3979417e-02  -2.7411560e-02   4.9188308e-02
   9.2943441e+01  -1.9332953e-02   6.9754004e-02  -2.9499408e-02   1.3795274e-01
   9.2967566e+01  -1.9332953e-02   6.9754004e-02  -2.9499408e-02   1.3795274e-01
   9.2991804e+01  -1.3112332e-02   6.7770757e-02  -1.1333889e-02   1.6986714e-01
   9.3016066e+01  -1.3112332e-02   6.7770757e-02  -1.1333889e-02   1.6986714e-01
   9.3040090e+01  -2.8256013e-03   8.1299797e-02   1.2225502e-02   1.0024127e-01
   9.3065036e+01  -2.8256013e-03   8.1299797e-02   1.2225502e-02   1.0024127e-01
   9.3088924e+01   4.4674543e-03   8.8475510e-02   1.6675474e-02   1.7565287e-01
   9.3113161e+01   4.4674543e-03   8.8475510e-02   1.6675474e-02   1.7565287e-01
   9.3136956e+01   1.8555522e-02   9.4531655e-02   1.0051073e-02   9.3420698e-02
   9.3161351e+01   1.8555522e-02   9.4531655e-02   1.0051073e-02   9.3420698e-02
   9.3185608e+01   2.8797723e-02   1.0131095e-01  -2.3918232e-02   6.6715764e-02
   9.3210165e+01   2.8797723e-02   1.0131095e-01  -2.3918232e-02   6.6715764e-02
   9.3234336e+01   4.5185763e-02   1.0867627e-01  -2.5519969e-02  -1.4649608e-01
   9.3258757e+01   4.5185763e-02   1.0867627e-01  -2.5519969e-02  -1.4649608e-01
   9.3282893e+01   5.3030681e-02   1.1698488e-01  -2.6928073e-02  -5.7686348e-02
   9.3307010e+01   5.3030681e-02   1.1698488e-01  -2.6928073e-02  -5.7686348e-02
   9.3331278e+01   5.8218297e-02   1.1762790e-01  -8.6171608e-03  -1.9110561e-02
   9.3355780e+01   5.8218297e-02   1.1762790e-01  -8.6171608e-03  -1.9110561e-02
   9.3382291e+01   6.6270269e-02   1.1865753e-01   1.6403010e-02  -1.0014846e-01
   9.3406689e+01   6.6270269e-02   1.1865753e-01   1.6403010e-02  -1.0014846e-01
   9.3430800e+01   8.4523574e-02   1.1375245e-01   1.9739175e-02  -3.7576649e-02
   9.3455099e+01   8.4523574e-02   1.1375245e-01   1.9739175e-02  -3.7576649e-02
   9.3479683e+01   8.3006583e-02   9.4499551e-02   9.7520901e-03   1.4120628e-02
   9.3503609e+01   8.3006583e-02   9.4499551e-02   9.7520901e-03   1.4120628e-02
   9.3530196e+01   7.8135379e-02   9.1712423e-02  -1.6164362e-02  -3.9678656e-02
   9.3555913e+01   7.8135379e-02   9.1712423e-02  -1.6164362e-02  -3.9678656e-02
   9.3579956e+01   6.7716964e-02   7.7656090e-02  -3.0220989e-02  -3.9678656e-02
   9.3604749e+01   6.7716964e-02   7.7656090e-02  -3.0220989e-02  -3.9678656e-02
   9.3628754e+01   6.7716964e-02   7.7656090e-02  -3.0220989e-02  -3.9678656e-02
   9.3653547e+01   5.4982904e-02   6.3518733e-02  -2.1181293e-02  -1.8289646e-01
   9.3677296e+01   4.5376565e-02   4.8141580e-02   7.1560632e-04  -8.5874561e-03
   9.3700866e+01   4.5376565e-02   4.8141580e-02   7.1560632e-04  -8.5874561e-03
   9.3722558e+01   4.5376565e-02   4.8141580e-02   7.1560632e-04  -8.5874561e-03
   9.3743923e+01   3.5275623e-02   3.0020095e-02   8.7044192e-03  -2.2555813e-01
   9.3765239e+01   3.5275623e-02   3.0020095e-02   8.7044192e-03  -2.2555813e-01
   9.3787292e+01   1.1192271e-02   2.0248495e-02   5.4326905e-03   2.5955310e-02
   9.3811405e+01   1.1192271e-02   2.0248495e-02   5.4326905e-03   2.5955310e-02
   9.3835409e+01  -8.1189405e-03   6.1628208e-03  -4.8792879e-03   5.0479991e-02
   9.3859463e+01  -8.1189405e-03   6.1628208e-03  -4.8792879e-03   5.0479991e-02
   9.3883924e+01  -2.6882300e-02  -9.7421268e-03  -1.2288145e-02   6.0778975e-02
   9.3908174e+01  -2.6882300e-02  -9.7421268e-03  -1.2288145e-02   6.0778975e-02
   9.3932647e+01  -3.6206082e-02  -2.8117698e-02  -2.5096664e-02  -8.6767485e-02
   9.3957231e+01  -3.6206082e-02  -2.8117698e-02  -2.5096664e-02  -8.6767485e-02
   9.3981356e+01  -4.8621148e-02  -4.8833314e-02  -5.3970483e-03  -5.2746014e-02
   9.4005714e+01  -4.8621148e-02  -4.8833314e-02  -5.3970483e-03  -5.2746014e-02
   9.4029800e+01  -5.5313863e-02  -6.2778555e-02   2.9963602e-03  -3.2973612e-02
   9.4054174e+01  -5.5313863e-02  -6.2778555e-02   2.9963602e-03  -3.2973612e-02
   9.4078199e+01  -5.9274212e-02  -7.1946017e-02   1.4352342e-02   8.1068497e-03
   9.4102351e+01  -5.9274212e-02  -7.1946017e-02   1.4352342e-02   8.1068497e-03
   9.4127024e+01  -6.7927867e-02  -7.3289171e-02   3.8520684e-03  -6.7412594e-02
   9.4151433e+01  -6.7927867e-02  -7.3289171e-02   3.8520684e-03  -6.7412594e-02
   9.4175652e+01  -7.0299163e-02  -7.7631168e-02  -8.5049504e-03   6.7108030e-02
   9.4199636e+01  -7.0299163e-02  -7.7631168e-02  -8.5049504e-03   6.7108030e-02
   9.4224788e+01  -8.1566341e-02  -7.8541636e-02  -2.2643410e-02   6.0120337e-02
   9.4248913e+01  -8.1566341e-02  -7.8541636e-02  -2.2643410e-02   6.0120337e-02
   9.4272938e+01  -8.6635888e-02  -7.0477903e-02  -1.1325611e-02   6.6668523e-02
   9.4297157e+01  -8.6635888e-02  -7.0477903e-02  -1.1325611e-02   6.6668523e-02
   9.4323925e+01  -8.6635888e-02  -7.0477903e-02  -1.1325611e-02   6.6668523e-02
   9.4350052e+01  -8.3906956e-02  -6.5943599e-02   4.6154843e-03   3.7566821e-02
   9.4374555e+01  -7.1874522e-02  -5.8206357e-02   1.8391425e-02  -6.0745224e-02
   9.4398826e+01  -7.1874522e-02  -5.8206357e-02   1.8391425e-02  -6.0745224e-02
   9.4423731e+01  -7.8531176e-02  -5.7538077e-02   2.5229584e-03   9.7869330e-02
   9.4447792e+01  -7.8531176e-02  -5.7538077e-02   2.5229584e-03   9.7869330e-02
   9.4472543e+01  -7.8531176e-02  -5.7538077e-02   2.5229584e-03   9.7869330e-02
   9.4496886e+01  -7.2645657e-02  -5.2636556e-02  -1.0156733e-03  -8.6969288e-02
   9.4520733e+01  -7.2645657e-02  -5.2636556e-02  -1.0156733e-03  -8.6969288e-02
   9.4546820e+01  -5.7279717e-02  -4.7864188e-02  -8.3807604e-03   1.5768651e-01
   9.4571360e+01  -5.7279717e-02  -4.7864188e-02  -8.3807604e-03   1.5768651e-01
   9.4595984e+01  -5.5273801e-02  -4.0914785e-02  -1.7234925e-02   4.1298045e-04
   9.4620018e+01  -5.5273801e-02  -4.0914785e-02  -1.7234925e-02   4.1298045e-04
   9.4644367e+01  -4.2642470e-02  -3.9293543e-02  -1.1681754e-02   1.7427362e-02
   9.4668713e+01  -4.2642470e-02  -3.9293543e-02  -1.1681754e-02   1.7427362e-02
   9.4698448e+01  -3.2558955e-02  -1.1948596e-02  -9.6371816e-03   8.3677362e-03
   9.4723831e+01  -3.2558955e-02  -1.1948596e-02  -9.6371816e-03   8.3677362e-03
   9.4745146e+01  -2.1980442e-02  -1.8313430e-04   4.9078125e-03  -9.0031757e-02
   9.4766394e+01  -2.1980442e-02  -1.8313430e-04   4.9078125e-03  -9.0031757e-02
   9.4788122e+01  -1.2205976e-02   1.0822997e-02   5.7274983e-03  -1.3468319e-01
   9.4811826e+01  -1.2205976e-02   1.0822997e-02   5.7274983e-03  -1.3468319e-01
   9.4835970e+01  -1.5375582e-02   2.5407890e-02  -2.1444637e-04  -1.8156925e-01
   9.4860171e+01  -1.5375582e-02   2.5407890e-02  -2.1444637e-04  -1.8156925e-01
   9.4884837e+01  -4.5684515e-03   4.2647339e-02  -7.5040604e-03  -1.3439603e-01
   9.4908750e+01  -4.5684515e-03   4.2647339e-02  -7.5040604e-03  -1.3439603e-01
   9.4932927e+01  -4.1753962e-03   5.2615087e-02  -1.5275037e-02   3.1617864e-02
   9.4957080e+01  -4.1753962e-03   5.2615087e-02  -1.5275037e-02   3.1617864e-02
   9.4981165e+01   2.9454264e-04   5.2285213e-02  -4.9155960e-03  -5.4263551e-02
   9.5006014e+01   2.9454264e-04   5.2285213e-02  -4.9155960e-03  -5.4263551e-02
   9.5030106e+01  -4.6281167e-03   4.6549659e-02   6.8901149e-03   6.0391411e-02
   9.5054826e+01  -4.6281167e-03   4.6549659e-02   6.8901149e-03   6.0391411e-02
   9.5078915e+01   3.6699467e-03   4.5329109e-02   2.5398538e-03   7.4983972e-02
   9.5102615e+01   3.6699467e-03   4.5329109e-02   2.5398538e-03   7.4983972e-02
   9.5127850e+01  -2.3527853e-03   4.2346779e-02  -2.6214274e-03   5.6977313e-02
   9.5151587e+01  -2.3527853e-03   4.2346779e-02  -2.6214274e-03   5.6977313e-02
   9.5175544e+01  -7.6667378e-03   4.9738914e-02  -1.4237114e-02  -3.1677346e-02
   9.5199404e+01  -7.6667378e-03   4.9738914e-02  -1.4237114e-02  -3.1677346e-02
   9.5221636e+01  -7.6667378e-03   4.9738914e-02  -1.4237114e-02  -3.1677346e-02
   9.5243539e+01  -1.7958368e-03   3.8076881e-02  -4.0814336e-04  -3.1075623e-02
   9.5265433e+01  -1.7958368e-03   3.8076881e-02  -4.0814336e-04  -3.1075623e-02
   9.5289904e+01  -2.9955902e-03   2.7156342e-02   1.7182798e-03   1.0938656e-01
   9.5314341e+01  -2.9955902e-03   2.7156342e-02   1.7182798e-03   1.0938656e-01
   9.5338523e+01  -1.7896148e-03   1.4154153e-02   3.9543407e-03   2.5965542e-02
   9.5364321e+01  -1.7896148e-03   1.4154153e-02   3.9543407e-03   2.5965542e-02
   9.5388217e+01  -1.0687197e-02   1.9179212e-02  -1.5308034e-03  -2.1797834e-02
   9.5412187e+01  -1.0687197e-02   1.9179212e-02  -1.5308034e-03  -2.1797834e-02
   9.5436454e+01  -1.8565422e-02   1.8510042e-02  -1.2882183e-02   7.2032218e-02
   9.5460044e+01  -1.8565422e-02   1.8510042e-02  -1.2882183e-02   7.2032218e-02
   9.5484907e+01  -2.6362250e-02   2.0453598e-02  -1.0145613e-02   6.0441366e-02
   9.5509124e+01  -2.6362250e-02   2.0453598e-02  -1.0145613e-02   6.0441366e-02
   9.5533618e+01  -2.2536943e-02   1.5305459e-02  -3.9891945e-03  -7.1582023e-02
   9.5558227e+01  -2.2536943e-02   1.5305459e-02  -3.9891945e-03  -7.1582023e-02
   9.5583172e+01  -1.2221947e-02   1.1868726e-02   4.9993661e-03  -6.5056589e-02
   9.5606865e+01  -1.2221947e-02   1.1868726e-02   4.9993661e-03  -6.5056589e-02
   9.5631677e+01  -1.9306878e-02   1.5206693e-02  -2.4297189e-03   8.1979790e-03
   9.5655640e+01  -1.9306878e-02   1.5206693e-02  -2.4297189e-03   8.1979790e-03
   9.5679434e+01  -1.1807382e-02   1.6319118e-02  -5.3607593e-03   3.6534397e-02
   9.5703819e+01  -1.1807382e-02   1.6319118e-02  -5.3607593e-03   3.6534397e-02
   9.5725673e+01  -1.0370812e-02   1.9641966e-02  -1.5168297e-02   1.7199259e-02
   9.5746850e+01  -1.0370812e-02   1.9641966e-02  -1.5168297e-02   1.7199259e-02
   9.5768126e+01  -1.0370812e-02   1.9641966e-02  -1.5168297e-02   1.7199259e-02
   9.5790388e+01  -1.0457803e-02   2.5000710e-02  -1.7471779e-02   1.4611561e-01
   9.5814304e+01  -1.0457803e-02   2.5000710e-02  -1.7471779e-02   1.4611561e-01
   9.5838087e+01  -2.8433965e-03   2.6985947e-02  -7.7256681e-03   1.4616740e-01
   9.5862556e+01  -2.8433965e-03   2.6985947e-02  -7.7256681e-03   1.4616740e-01
   9.5886826e+01  -8.4203267e-03   2.8526831e-02  -1.1136334e-03   4.3271198e-02
   9.5910812e+01  -8.4203267e-03   2.8526831e-02  -1.1136334e-03   4.3271198e-02
   9.5934533e+01  -6.6450033e-03   2.7899440e-02  -5.0175390e-03  -1.0319726e-01
   9.5958218e+01  -6.6450033e-03   2.7899440e-02  -5.0175390e-03  -1.0319726e-01
   9.5981870e+01  -1.0041185e-02   2.3561213e-02   1.3878481e-03  -7.0578799e-02
   9.6006341e+01  -1.0041185e-02   2.3561213e-02   1.3878481e-03  -7.0578799e-02
   9.6029975e+01  -1.6509432e-02   2.2608843e-02  -1.1883818e-02  -3.1950127e-02
   9.6054210e+01  -1.6509432e-02   2.2608843e-02  -1.1883818e-02  -3.1950127e-02
   9.6078361e+01  -2.3847787e-02   2.4081040e-02  -1.4130854e-02  -1.4320326e-02
   9.6102559e+01  -2.3847787e-02   2.4081040e-02  -1.4130854e-02  -1.4320326e-02
   9.6127064e+01  -3.4615204e-02   1.6820986e-02  -1.7707543e-02   6.4090111e-02
   9.6151025e+01  -3.4615204e-02   1.6820986e-02  -1.7707543e-02   6.4090111e-02
   9.6175809e+01  -2.6747493e-02   1.6546108e-02  -7.9031214e-03   8.4626900e-05
   9.6200552e+01  -2.6747493e-02   1.6546108e-02  -7.9031214e-03   8.4626900e-05
   9.6225421e+01  -2.6747493e-02   1.6546108e-02  -7.9031214e-03   8.4626900e-05
   9.6249739e+01  -3.1353980e-02   1.6188370e-02  -2.5646221e-03   1.2301872e-02
   9.6273639e+01  -3.8161933e-02   1.5869370e-02  -1.2266144e-04  -1.1610742e-01
   9.6297824e+01  -3.8161933e-02   1.5869370e-02  -1.2266144e-04  -1.1610742e-01
   9.6321822e+01  -3.8161933e-02   1.5869370e-02  -1.2266144e-04  -1.1610742e-01
   9.6346554e+01  -2.4804022e-02  -5.6087022e-04   7.1095349e-03  -4.2988269e-02
   9.6370766e+01  -2.4804022e-02  -5.6087022e-04   7.1095349e-03  -4.2988269e-02
   9.6395625e+01  -2.4960481e-02  -9.8277647e-03  -3.2494797e-03  -1.0520646e-01
   9.6419838e+01  -2.4960481e-02  -9.8277647e-03  -3.2494797e-03  -1.0520646e-01
   9.6444182e+01  -2.2407014e-02  -9.2283096e-03  -3.7870074e-03  -6.4491594e-02
   9.6468130e+01  -2.2407014e-02  -9.2283096e-03  -3.7870074e-03  -6.4491594e-02
   9.6492687e+01  -2.7483584e-02  -5.7756514e-03  -8.8077309e-03   3.0263177e-02
   9.6516724e+01  -2.7483584e-02  -5.7756514e-03  -8.8077309e-03   3.0263177e-02
   9.6540760e+01  -2.4447976e-02  -3.1500673e-03  -9.1124922e-03   4.1957968e-02
   9.6565668e+01  -2.4447976e-02  -3.1500673e-03  -9.1124922e-03   4.1957968e-02
   9.6589772e+01  -2.3607736e-02   3.3642373e-03  -3.4537641e-03  -1.8335485e-02
   9.6614172e+01  -2.3607736e-02   3.3642373e-03  -3.4537641e-03  -1.8335485e-02
   9.6638795e+01  -2.6375191e-02   1.4511311e-03  -1.2204500e-02  -5.7296658e-02
   9.6663459e+01  -2.6375191e-02   1.4511311e-03  -1.2204500e-02  -5.7296658e-02
   9.6687338e+01  -3.1095436e-02   1.3291553e-02  -5.1520616e-03  -1.1368616e-01
   9.6710992e+01  -3.1095436e-02   1.3291553e-02  -5.1520616e-03  -1.1368616e-01
   9.6732517e+01  -5.0891474e-02   1.6832588e-02  -3.0599625e-03  -6.8101276e-02
   9.6754125e+01  -5.0891474e-02   1.6832588e-02  -3.0599625e-03  -6.8101276e-02
   9.6776020e+01  -4.4243779e-02   2.5922498e-02   5.6356033e-03  -2.1862364e-01
   9.6800178e+01  -4.4243779e-02   2.5922498e-02   5.6356033e-03  -2.1862364e-01
   9.6825454e+01  -4.4243779e-02   2.5922498e-02   5.6356033e-03  -2.1862364e-01
   9.6850323e+01  -5.7193980e-02   2.4208369e-02  -4.0400139e-04   2.2611536e-02
   9.6874384e+01  -5.5055264e-02   1.5843308e-02  -1.9204438e-02   3.8389137e-02
   9.6898412e+01  -5.5055264e-02   1.5843308e-02  -1.9204438e-02   3.8389137e-02
   9.6922525e+01  -5.5055264e-02   1.5843308e-02  -1.9204438e-02   3.8389137e-02
   9.6947050e+01  -6.5390997e-02   5.3203492e-03  -8.1865909e-03   1.6159773e-03
   9.6971025e+01  -6.5390997e-02   5.3203492e-03  -8.1865909e-03   1.6159773e-03
   9.6995374e+01  -7.6017953e-02   5.7754136e-05   7.5663552e-03  -5.7171409e-02
   9.7019451e+01  -7.6017953e-02   5.7754136e-05   7.5663552e-03  -5.7171409e-02
   9.7043667e+01  -8.4631182e-02   9.7232461e-03   1.2436694e-02   7.6169419e-03
   9.7067770e+01  -8.4631182e-02   9.7232461e-03   1.2436694e-02   7.6169419e-03
   9.7091821e+01  -9.6867383e-02   3.5895873e-03   1.0883563e-02   2.6333325e-02
   9.7115772e+01  -9.6867383e-02   3.5895873e-03   1.0883563e-02   2.6333325e-02
   9.7139939e+01  -1.0266963e-01   7.0782849e-03  -1.3020189e-02  -5.7276536e-02
   9.7163805e+01  -1.0266963e-01   7.0782849e-03  -1.3020189e-02  -5.7276536e-02
   9.7187836e+01  -1.0138971e-01   3.0212649e-03  -1.2697146e-02  -4.6897424e-02
   9.7212388e+01  -1.0138971e-01   3.0212649e-03  -1.2697146e-02  -4.6897424e-02
   9.7236480e+01  -1.0782396e-01   1.4022703e-02  -1.8819526e-02   2.4033280e-01
   9.7261409e+01  -1.0782396e-01   1.4022703e-02  -1.8819526e-02   2.4033280e-01
   9.7286196e+01  -1.0906148e-01   1.2632758e-02  -6.3228644e-03   2.0037784e-01
   9.7310911e+01  -1.0906148e-01   1.2632758e-02  -6.3228644e-03   2.0037784e-01
   9.7335140e+01  -1.1704829e-01   5.1524099e-03   8.6938273e-03   1.5774436e-01
   9.7359157e+01  -1.1704829e-01   5.1524099e-03   8.6938273e-03   1.5774436e-01
   9.7384415e+01  -1.1170869e-01   4.5592845e-03  -9.2895891e-05   1.4412547e-01
   9.7408404e+01  -1.1170869e-01   4.5592845e-03  -9.2895891e-05   1.4412547e-01
   9.7432483e+01  -9.9122114e-02   6.9703080e-04  -1.1224083e-02   3.1283511e-02
   9.7457368e+01  -9.9122114e-02   6.9703080e-04  -1.1224083e-02   3.1283511e-02
   9.7482060e+01  -9.1733381e-02   4.7796997e-03  -1.4995256e-02   1.3423911e-01
   9.7507056e+01  -9.1733381e-02   4.7796997e-03  -1.4995256e-02   1.3423911e-01
   9.7531114e+01  -7.8953110e-02   9.6585229e-03  -1.5798574e-02  -5.6379991e-02
   9.7555120e+01  -7.8953110e-02   9.6585229e-03  -1.5798574e-02  -5.6379991e-02
   9.7578747e+01  -7.8953110e-02   9.6585229e-03  -1.5798574e-02  -5.6379991e-02
   9.7603108e+01  -6.8062842e-02   1.1723191e-02  -3.1567498e-03  -5.6379991e-02
   9.7627393e+01  -6.8062842e-02   1.1723191e-02  -3.1567498e-03  -5.6379991e-02
   9.7652673e+01  -4.9684368e-02  -7.1726111e-04   5.5491896e-03   1.8470556e-02
   9.7677176e+01  -4.9684368e-02  -7.1726111e-04   5.5491896e-03   1.8470556e-02
   9.7706679e+01  -3.7587654e-02   8.6034357e-04  -1.0894210e-03  -6.0878458e-03
   9.7729878e+01  -3.7587654e-02   8.6034357e-04  -1.0894210e-03  -6.0878458e-03
   9.7751024e+01  -2.4560736e-02   5.8763898e-03   6.6227955e-03   6.7594565e-02
   9.7772551e+01  -2.4560736e-02   5.8763898e-03   6.6227955e-03   6.7594565e-02
   9.7795527e+01  -1.9071309e-02   1.7846746e-02  -8.0728024e-04  -8.5311631e-02
   9.7819805e+01  -1.9071309e-02   1.7846746e-02  -8.0728024e-04  -8.5311631e-02
   9.7844118e+01  -6.5993723e-03   1.4017017e-02   3.3002414e-03   1.2247552e-01
   9.7867635e+01  -6.5993723e-03   1.4017017e-02   3.3002414e-03   1.2247552e-01
   9.7891439e+01   1.6521022e-02   1.1137807e-02  -1.1376388e-02  -3.1816901e-02
   9.7914856e+01   1.6521022e-02   1.1137807e-02  -1.1376388e-02  -3.1816901e-02
   9.7939449e+01   2.4829254e-02   2.9120548e-03  -3.1936395e-03   6.1389210e-03
   9.7963617e+01   2.4829254e-02   2.9120548e-03  -3.1936395e-03   6.1389210e-03
   9.7987464e+01   3.6499463e-02   3.0651211e-03  -9.6142845e-04  -3.6576194e-02
   9.8011619e+01   3.6499463e-02   3.0651211e-03  -9.6142845e-04  -3.6576194e-02
   9.8035583e+01   5.4702990e-02  -2.0337468e-03   3.9234157e-03   8.9563688e-02
   9.8059826e+01   5.4702990e-02  -2.0337468e-03   3.9234157e-03   8.9563688e-02
   9.8084746e+01   7.1881838e-02   3.5046840e-03  -6.0536121e-03   6.7368904e-02
   9.8108934e+01   7.1881838e-02   3.5046840e-03  -6.0536121e-03   6.7368904e-02
   9.8132657e+01   8.0581173e-02   1.2125210e-02  -1.0412461e-03  -3.9969499e-02
   9.8156880e+01   8.0581173e-02   1.2125210e-02  -1.0412461e-03  -3.9969499e-02
   9.8180931e+01   9.8001376e-02   2.0914551e-02   3.4937507e-03  -8.8930969e-02
   9.8205096e+01   9.8001376e-02   2.0914551e-02   3.4937507e-03  -8.8930969e-02
   9.8228935e+01   9.8001376e-02   2.0914551e-02   3.4937507e-03  -8.8930969e-02
   9.8253308e+01   1.0582555e-01   2.0961331e-02  -6.0710562e-03  -8.1283150e-03
   9.8277304e+01   1.0760435e-01   2.1074830e-02  -2.1628605e-03  -1.1750160e-01
   9.8301621e+01   1.0760435e-01   2.1074830e-02  -2.1628605e-03  -1.1750160e-01
   9.8326596e+01   1.0860197e-01   2.4302548e-02  -5.3238780e-03  -9.4854633e-02
   9.8350746e+01   1.0860197e-01   2.4302548e-02  -5.3238780e-03  -9.4854633e-02
   9.8374824e+01   1.0510311e-01   2.4727711e-02  -7.3360205e-03  -9.3514658e-02
   9.8398871e+01   1.0510311e-01   2.4727711e-02  -7.3360205e-03  -9.3514658e-02
   9.8423651e+01   9.2710242e-02   2.2680797e-02   8.0160005e-03   5.5844364e-02
   9.8447797e+01   9.2710242e-02   2.2680797e-02   8.0160005e-03   5.5844364e-02
   9.8473068e+01   9.2710242e-02   2.2680797e-02   8.0160005e-03   5.5844364e-02
   9.8498136e+01   8.0642901e-02   2.0831669e-02   5.1293881e-03   2.9372967e-02
   9.8522274e+01   8.0642901e-02   2.0831669e-02   5.1293881e-03   2.9372967e-02
   9.8547162e+01   7.8141600e-02   2.5972456e-02  -2.7205973e-04   4.1433665e-02
   9.8571176e+01   7.8141600e-02   2.5972456e-02  -2.7205973e-04   4.1433665e-02
   9.8595613e+01   6.7710467e-02   2.8797617e-02  -6.2283496e-03  -1.0142413e-01
   9.8619654e+01   6.7710467e-02   2.8797617e-02  -6.2283496e-03  -1.0142413e-01
   9.8644920e+01   4.4599578e-02   1.8782964e-02  -1.2794262e-02   3.3510052e-02
   9.8669416e+01   4.4599578e-02   1.8782964e-02  -1.2794262e-02   3.3510052e-02
   9.8693505e+01   3.8832970e-02   1.5043494e-02  -1.1518730e-02  -1.3902844e-01
   9.8717249e+01   3.8832970e-02   1.5043494e-02  -1.1518730e-02  -1.3902844e-01
   9.8738532e+01   2.7956598e-02   1.7762672e-02  -8.1484132e-03   2.6295761e-02
   9.8759908e+01   2.7956598e-02   1.7762672e-02  -8.1484132e-03   2.6295761e-02
   9.8781876e+01   1.9142097e-02   2.7830468e-02   9.4529474e-04  -3.3825165e-02
   9.8806207e+01   1.9142097e-02   2.7830468e-02   9.4529474e-04  -3.3825165e-02
   9.8831250e+01   1.1313125e-02   2.8318277e-02  -3.9133928e-03   1.4876951e-01
   9.8855229e+01   1.1313125e-02   2.8318277e-02  -3.9133928e-03   1.4876951e-01
   9.8879504e+01   2.2728813e-03   3.6445878e-02  -4.4620764e-03  -3.0395418e-02
   9.8905313e+01   2.2728813e-03   3.6445878e-02  -4.4620764e-03  -3.0395418e-02
   9.8929309e+01  -2.1770082e-02   3.8613990e-02  -9.2274992e-04  -4.4221654e-02
   9.8953858e+01  -2.1770082e-02   3.8613990e-02  -9.2274992e-04  -4.4221654e-02
   9.8978692e+01  -2.5616832e-02   3.7300602e-02   1.8430863e-03  -6.9167306e-02
   9.9003278e+01  -2.5616832e-02   3.7300602e-02   1.8430863e-03  -6.9167306e-02
   9.9027686e+01  -2.5616832e-02   3.7300602e-02   1.8430863e-03  -6.9167306e-02
   9.9052148e+01  -3.2317374e-02   4.2924106e-02   5.7098363e-04  -2.3910072e-02
   9.9076186e+01  -3.2317374e-02   4.2924106e-02   5.7098363e-04  -2.3910072e-02
   9.9100665e+01  -4.6507634e-02   6.3136287e-02  -3.4757569e-03  -1.0511843e-01
   9.9125397e+01  -4.6507634e-02   6.3136287e-02  -3.4757569e-03  -1.0511843e-01
   9.9150085e+01  -4.8849609e-02   7.1313657e-02  -1.0552207e-02  -9.7869588e-02
   9.9174424e+01  -5.0187640e-02   7.6764241e-02  -1.0007223e-02   7.8966315e-02
   9.9198914e+01  -5.0187640e-02   7.6764241e-02  -1.0007223e-02   7.8966315e-02
   9.9223634e+01  -6.5827101e-02   7.3163748e-02  -1.1116761e-02   3.8228077e-02
   9.9247386e+01  -6.5827101e-02   7.3163748e-02  -1.1116761e-02   3.8228077e-02
   9.9271440e+01  -6.5827101e-02   7.3163748e-02  -1.1116761e-02   3.8228077e-02
   9.9296389e+01  -6.3238971e-02   6.9819555e-02  -1.0348640e-02   2.7421452e-02
   9.9323324e+01  -6.3238971e-02   6.9819555e-02  -1.0348640e-02   2.7421452e-02
   9.9347623e+01  -6.4706035e-02   6.2942423e-02  -2.1637866e-04  -1.4491031e-02
   9.9371901e+01  -6.4706035e-02   6.2942423e-02  -2.1637866e-04  -1.4491031e-02
   9.9396541e+01  -6.9000870e-02   6.1393306e-02   3.7440232e-03   1.4488104e-01
   9.9420754e+01  -6.9000870e-02   6.1393306e-02   3.7440232e-03   1.4488104e-01
   9.9446227e+01  -7.3678978e-02   5.9713297e-02   6.4907521e-03   8.6105312e-02
   9.9472486e+01  -7.3678978e-02   5.9713297e-02   6.4907521e-03   8.6105312e-02
   9.9497154e+01  -7.4879296e-02   5.3290546e-02   2.4850420e-03   2.7398530e-02
   9.9521156e+01  -7.4879296e-02   5.3290546e-02   2.4850420e-03   2.7398530e-02
   9.9545967e+01  -7.2637565e-02   5.7992134e-02  -5.1321615e-03   5.9276049e-02
   9.9570449e+01  -7.2637565e-02   5.7992134e-02  -5.1321615e-03   5.9276049e-02
   9.9595447e+01  -7.9630733e-02   4.9984381e-02  -6.7450176e-03   2.8312801e-02
   9.9620239e+01  -7.9630733e-02   4.9984381e-02  -6.7450176e-03   2.8312801e-02
   9.9645119e+01  -7.4137017e-02   3.7111845e-02  -1.5441738e-02   1.0961333e-01
   9.9669626e+01  -7.4137017e-02   3.7111845e-02  -1.5441738e-02   1.0961333e-01
   9.9699994e+01  -6.7160591e-02   2.1708921e-02  -2.7277288e-03  -1.0760887e-01
   9.9724560e+01  -6.7160591e-02   2.1708921e-02  -2.7277288e-03  -1.0760887e-01
   9.9745763e+01  -6.4646058e-02   1.8325910e-02  -3.5240501e-03  -1.3253907e-01
   9.9766953e+01  -6.4646058e-02   1.8325910e-02  -3.5240501e-03  -1.3253907e-01
   9.9788608e+01  -4.5179885e-02   5.7898881e-04   1.5815349e-02  -9.8684238e-02
   9.9812563e+01  -4.5179885e-02   5.7898881e-04   1.5815349e-02  -9.8684238e-02
   9.9837041e+01  -3.4877237e-02  -7.4608452e-03   7.8219175e-03  -2.0758166e-01
   9.9860907e+01  -3.4877237e-02  -7.4608452e-03   7.8219175e-03  -2.0758166e-01
   9.9885145e+01  -2.6028413e-02  -1.0864888e-02   6.2256507e-03  -1.3713189e-01
   9.9909948e+01  -2.6028413e-02  -1.0864888e-02   6.2256507e-03  -1.3713189e-01
   9.9933618e+01  -1.3581336e-02  -2.7977435e-02  -5.6102681e-03  -8.8479140e-02
   9.9957327e+01  -1.3581336e-02  -2.7977435e-02  -5.6102681e-03  -8.8479140e-02
   9.9981065e+01   9.6239534e-04  -3.0773610e-02  -9.1392063e-03  -7.2020266e-02
   1.0000608e+02   9.6239534e-04  -3.0773610e-02  -9.1392063e-03  -7.2020266e-02
   1.0003010e+02   1.7865036e-02  -2.9470934e-02  -6.8277353e-03   1.4121409e-01
   1.0005437e+02   1.7865036e-02  -2.9470934e-02  -6.8277353e-03   1.4121409e-01
   1.0007851e+02   2.2493917e-02  -3.3408701e-02  -7.0338976e-03   2.0795168e-02
   1.0010359e+02   2.2493917e-02  -3.3408701e-02  -7.0338976e-03   2.0795168e-02
   1.0012749e+02   3.2945365e-02  -3.6577791e-02  -2.1004744e-04   5.1536852e-02
   1.0015152e+02   3.2945365e-02  -3.6577791e-02  -2.1004744e-04   5.1536852e-02
   1.0017531e+02   3.7307639e-02  -4.4748656e-02   1.3089756e-02  -2.3324561e-02
   1.0019960e+02   3.7307639e-02  -4.4748656e-02   1.3089756e-02  -2.3324561e-02
   1.0022352e+02   3.7307639e-02  -4.4748656e-02   1.3089756e-02  -2.3324561e-02
   1.0024753e+02   4.2581841e-02  -4.6628792e-02   1.1184323e-02   2.7964015e-02
   1.0027190e+02   4.2581841e-02  -4.6628792e-02   1.1184323e-02   2.7964015e-02
   1.0029685e+02   4.2665534e-02  -6.0286418e-02   6.0664518e-03  -5.8166035e-02
   1.0032113e+02   4.2665534e-02  -6.0286418e-02   6.0664518e-03  -5.8166035e-02
   1.0034643e+02   5.4680295e-02  -7.7691905e-02  -3.8087557e-03  -6.3258894e-02
   1.0037087e+02   5.4680295e-02  -7.7691905e-02  -3.8087557e-03  -6.3258894e-02
   1.0039547e+02   6.0862511e-02  -7.7566862e-02  -1.7187188e-03   3.8612528e-02
   1.0042071e+02   6.0862511e-02  -7.7566862e-02  -1.7187188e-03   3.8612528e-02
   1.0044593e+02   7.6363273e-02  -7.6138280e-02   1.4932568e-03   5.4809973e-02
   1.0047142e+02   7.6363273e-02  -7.6138280e-02   1.4932568e-03   5.4809973e-02
   1.0049600e+02   7.7128962e-02  -6.8153299e-02  -3.7034317e-03   3.8544866e-03
   1.0052028e+02   7.7128962e-02  -6.8153299e-02  -3.7034317e-03   3.8544866e-03
   1.0054458e+02   9.0110824e-02  -6.5219119e-02   5.6353558e-05   2.4290159e-02
   1.0056836e+02   9.0110824e-02  -6.5219119e-02   5.6353558e-05   2.4290159e-02
   1.0059246e+02   8.8362180e-02  -6.7582741e-02  -1.2012403e-03  -5.6763076e-02
   1.0061754e+02   8.8362180e-02  -6.7582741e-02  -1.2012403e-03  -5.6763076e-02
   1.0064181e+02   9.9523038e-02  -6.1215267e-02  -1.0154782e-03   1.6269584e-02
   1.0066634e+02   9.9523038e-02  -6.1215267e-02  -1.0154782e-03   1.6269584e-02
   1.0069513e+02   1.1273365e-01  -6.2887482e-02  -2.0131825e-03   4.6927564e-02
   1.0071991e+02   1.1273365e-01  -6.2887482e-02  -2.0131825e-03   4.6927564e-02
   1.0074110e+02   1.1464454e-01  -6.2395841e-02   7.6450398e-03   2.0616418e-02
   1.0076259e+02   1.1464454e-01  -6.2395841e-02   7.6450398e-03   2.0616418e-02
   1.0078433e+02   1.0683423e-01  -6.4220592e-02   8.2070217e-04   2.6229878e-01
   1.0080733e+02   1.0683423e-01  -6.4220592e-02   8.2070217e-04   2.6229878e-01
   1.0083136e+02   1.0604323e-01  -6.4116716e-02   1.1754268e-02   1.5980195e-01
   1.0085501e+02   1.0604323e-01  -6.4116716e-02   1.1754268e-02   1.5980195e-01
   1.0087890e+02   9.6398741e-02  -6.2754288e-02   2.7953160e-03   1.2014207e-01
   1.0090362e+02   9.6398741e-02  -6.2754288e-02   2.7953160e-03   1.2014207e-01
   1.0092789e+02   9.6398741e-02  -6.2754288e-02   2.7953160e-03   1.2014207e-01
   1.0095264e+02   8.9998640e-02  -7.0822857e-02  -8.8925619e-04  -1.5075215e-03
   1.0097675e+02   8.8338524e-02  -8.2154684e-02   9.4482535e-03   5.5678056e-02
   1.0100074e+02   8.8338524e-02  -8.2154684e-02   9.4482535e-03   5.5678056e-02
   1.0102537e+02   7.4187115e-02  -7.1525171e-02   7.5486512e-03  -5.7795474e-02
   1.0104928e+02   7.4187115e-02  -7.1525171e-02   7.5486512e-03  -5.7795474e-02
   1.0107365e+02   7.4187115e-02  -7.1525171e-02   7.5486512e-03  -5.7795474e-02
   1.0109818e+02   7.4353345e-02  -7.0531346e-02   7.1213027e-03  -7.0535071e-02
   1.0112246e+02   7.4353345e-02  -7.0531346e-02   7.1213027e-03  -7.0535071e-02
   1.0114736e+02   6.0823075e-02  -6.6352330e-02  -1.4559265e-03  -4.5872001e-02
   1.0117135e+02   6.0823075e-02  -6.6352330e-02  -1.4559265e-03  -4.5872001e-02
   1.0119623e+02   5.3165164e-02  -6.3233614e-02   6.7845667e-03   4.3875298e-02
   1.0122030e+02   5.3165164e-02  -6.3233614e-02   6.7845667e-03   4.3875298e-02
   1.0124576e+02   3.4699164e-02  -6.6451982e-02   1.4139622e-03  -4.5473289e-03
   1.0127037e+02   3.4699164e-02  -6.6451982e-02   1.4139622e-03  -4.5473289e-03
   1.0129556e+02   3.3480264e-02  -6.4704210e-02  -6.3160644e-03  -1.6523970e-02
   1.0131974e+02   3.3480264e-02  -6.4704210e-02  -6.3160644e-03  -1.6523970e-02
   1.0134589e+02   2.3077235e-02  -6.6563934e-02  -1.0502686e-03  -1.1671197e-01
   1.0137006e+02   2.3077235e-02  -6.6563934e-02  -1.0502686e-03  -1.1671197e-01
   1.0139425e+02   6.0252934e-03  -5.1194541e-02  -7.2446169e-04  -2.5358448e-02
   1.0141825e+02   6.0252934e-03  -5.1194541e-02  -7.2446169e-04  -2.5358448e-02
   1.0144192e+02   5.9712795e-03  -4.9635597e-02   7.4880742e-03  -9.1485602e-02
   1.0146649e+02   5.9712795e-03  -4.9635597e-02   7.4880742e-03  -9.1485602e-02
   1.0149067e+02  -4.4996603e-03  -3.5192546e-02   1.4350464e-02   1.0835141e-02
   1.0151508e+02  -4.4996603e-03  -3.5192546e-02   1.4350464e-02   1.0835141e-02
   1.0153937e+02  -5.5276682e-03  -2.5028033e-02   4.5243585e-03   7.5230460e-02
   1.0156347e+02  -5.5276682e-03  -2.5028033e-02   4.5243585e-03   7.5230460e-02
   1.0158809e+02  -8.3431862e-03  -2.2461902e-02   1.4336211e-02   7.5230460e-02
   1.0161229e+02  -8.3431862e-03  -2.2461902e-02   1.4336211e-02   7.5230460e-02
   1.0163636e+02  -6.7467443e-03  -9.8590571e-03  -3.3375414e-04   5.6622206e-02
   1.0166036e+02  -6.7467443e-03  -9.8590571e-03  -3.3375414e-04   5.6622206e-02
   1.0168478e+02  -1.2221274e-03  -6.9774343e-03  -5.8954158e-03   5.0800083e-02
   1.0170842e+02  -1.2221274e-03  -6.9774343e-03  -5.8954158e-03   5.0800083e-02
   1.0173004e+02  -3.5792384e-03  -5.3795385e-03  -2.2756683e-03  -1.0459752e-01
   1.0175149e+02  -3.5792384e-03  -5.3795385e-03  -2.2756683e-03  -1.0459752e-01
   1.0177309e+02  -1.0111105e-02   4.9000792e-03   7.1796989e-03  -3.5928821e-02
   1.0179583e+02  -1.0111105e-02   4.9000792e-03   7.1796989e-03  -3.5928821e-02
   1.0181982e+02  -1.0111105e-02   4.9000792e-03   7.1796989e-03  -3.5928821e-02
   1.0184545e+02  -9.2968177e-03   1.3092337e-02   4.1818381e-03  -1.1224771e-01
   1.0186994e+02  -9.2968177e-03   1.3092337e-02   4.1818381e-03  -1.1224771e-01
   1.0189517e+02  -1.4662108e-02   1.8081401e-02   2.9443922e-03  -1.0742280e-01
   1.0191961e+02  -1.4662108e-02   1.8081401e-02   2.9443922e-03  -1.0742280e-01
   1.0194479e+02  -1.2495589e-02   8.0165975e-03   1.9129444e-02   3.4086250e-02
   1.0196883e+02  -1.2495589e-02   8.0165975e-03   1.9129444e-02   3.4086250e-02
   1.0199316e+02  -2.9512476e-02   3.4701047e-03   5.8668023e-03   3.3281198e-02
   1.0201757e+02  -2.9512476e-02   3.4701047e-03   5.8668023e-03   3.3281198e-02
   1.0204239e+02  -2.0343108e-02  -4.2900778e-03   1.0062019e-02   2.2138449e-02
   1.0206673e+02  -2.0343108e-02  -4.2900778e-03   1.0062019e-02   2.2138449e-02
   1.0209057e+02  -3.1733882e-02  -9.4014971e-04  -5.7891295e-03  -2.7157728e-02
   1.0211526e+02  -3.1733882e-02  -9.4014971e-04  -5.7891295e-03  -2.7157728e-02
   1.0213923e+02  -2.7131554e-02   3.6057064e-03  -8.3944378e-03   3.1411178e-03
   1.0216436e+02  -2.7131554e-02   3.6057064e-03  -8.3944378e-03   3.1411178e-03
   1.0218837e+02  -2.7686395e-02  -1.2850844e-03  -1.3317845e-02  -4.9781863e-02
   1.0221234e+02  -2.7686395e-02  -1.2850844e-03  -1.3317845e-02  -4.9781863e-02
   1.0223736e+02  -2.8232746e-02  -1.0572542e-02  -2.0161695e-03   4.8900325e-02
   1.0226151e+02  -2.8232746e-02  -1.0572542e-02  -2.0161695e-03   4.8900325e-02
   1.0228594e+02  -1.4189296e-02  -5.0813337e-03   1.6475575e-02  -5.1890475e-04
   1.0231040e+02  -1.4189296e-02  -5.0813337e-03   1.6475575e-02  -5.1890475e-04
   1.0233462e+02  -3.0252864e-03  -8.5869047e-04   1.9216418e-02   1.5855336e-01
   1.0235911e+02  -3.0252864e-03  -8.5869047e-04   1.9216418e-02   1.5855336e-01
   1.0238343e+02  -9.0553863e-03   1.4219915e-02   6.2967017e-03   7.7840276e-02
   1.0240865e+02  -9.0553863e-03   1.4219915e-02   6.2967017e-03   7.7840276e-02
   1.0243291e+02  -1.6183518e-02   1.9337021e-02   5.7676347e-04   2.5200991e-02
   1.0245770e+02  -1.6183518e-02   1.9337021e-02   5.7676347e-04   2.5200991e-02
   1.0248177e+02  -8.6148744e-03   3.2782085e-02  -1.6473208e-02   5.3081553e-02
   1.0250713e+02  -8.6148744e-03   3.2782085e-02  -1.6473208e-02   5.3081553e-02
   1.0253106e+02  -6.9260239e-03   3.8963385e-02  -1.3917324e-02  -4.2068374e-02
   1.0255583e+02  -6.9260239e-03   3.8963385e-02  -1.3917324e-02  -4.2068374e-02
   1.0257990e+02  -9.7420579e-03   4.6271399e-02   1.6003043e-03  -5.0036451e-02
   1.0260475e+02  -9.7420579e-03   4.6271399e-02   1.6003043e-03  -5.0036451e-02
   1.0262879e+02   5.3866170e-05   5.2592158e-02   2.4189373e-02  -1.3261017e-01
   1.0265285e+02   5.3866170e-05   5.2592158e-02   2.4189373e-02  -1.3261017e-01
   1.0267680e+02  -1.2562383e-04   5.0581235e-02   2.6191328e-02   3.6477994e-02
   1.0270087e+02  -1.2562383e-04   5.0581235e-02   2.6191328e-02   3.6477994e-02
   1.0272275e+02  -1.2562383e-04   5.0581235e-02   2.6191328e-02   3.6477994e-02
   1.0274396e+02   5.8574169e-03   6.8582214e-02   9.1466336e-03  -7.7176498e-02
   1.0276514e+02   5.8574169e-03   6.8582214e-02   9.1466336e-03  -7.7176498e-02
   1.0278701e+02   2.0445505e-02   7.7335343e-02  -1.7915239e-03   1.1402495e-01
   1.0281061e+02   2.0445505e-02   7.7335343e-02  -1.7915239e-03   1.1402495e-01
   1.0283508e+02   1.9674437e-02   9.4557308e-02  -2.4168830e-02  -1.8165912e-02
   1.0285991e+02   1.9674437e-02   9.4557308e-02  -2.4168830e-02  -1.8165912e-02
   1.0288452e+02   3.4576099e-02   1.0600450e-01  -9.8366020e-03  -4.5959442e-02
   1.0290811e+02   3.4576099e-02   1.0600450e-01  -9.8366020e-03  -4.5959442e-02
   1.0293237e+02   4.6701316e-02   1.2202900e-01   1.4234215e-02   6.3213901e-02
   1.0295642e+02   4.6701316e-02   1.2202900e-01   1.4234215e-02   6.3213901e-02
   1.0298049e+02   5.3648695e-02   1.3962053e-01   2.5701815e-02   6.9662273e-02
   1.0300526e+02   5.3648695e-02   1.3962053e-01   2.5701815e-02   6.9662273e-02
   1.0302934e+02   5.3648695e-02   1.3962053e-01   2.5701815e-02   6.9662273e-02
   1.0305387e+02   5.3721033e-02   1.5330367e-01   1.1133865e-02  -1.7371390e-02
   1.0307826e+02   5.4613933e-02   1.6091496e-01  -6.5716552e-03   1.1855243e-02
   1.0310255e+02   5.4613933e-02   1.6091496e-01  -6.5716552e-03   1.1855243e-02
   1.0312727e+02   5.2701615e-02   1.7685762e-01  -1.7142383e-02  -3.8583427e-02
   1.0315161e+02   5.2701615e-02   1.7685762e-01  -1.7142383e-02  -3.8583427e-02
   1.0317557e+02   6.1172280e-02   1.9156334e-01  -1.6916012e-02   1.0124612e-01
   1.0319964e+02   6.1172280e-02   1.9156334e-01  -1.6916012e-02   1.0124612e-01
   1.0322366e+02   6.1172280e-02   1.9156334e-01  -1.6916012e-02   1.0124612e-01
   1.0324790e+02   6.2976040e-02   1.9271770e-01  -1.2147009e-03  -1.3162595e-01
   1.0327260e+02   6.2976040e-02   1.9271770e-01  -1.2147009e-03  -1.3162595e-01
   1.0329627e+02   6.6371106e-02   1.8399817e-01   1.5710609e-02  -4.9406922e-02
   1.0332011e+02   6.6371106e-02   1.8399817e-01   1.5710609e-02  -4.9406922e-02
   1.0334467e+02   6.2710136e-02   1.7587249e-01   2.1009497e-02  -7.1745653e-02
   1.0336864e+02   6.2710136e-02   1.7587249e-01   2.1009497e-02  -7.1745653e-02
   1.0339275e+02   6.5668523e-02   1.7887414e-01   1.4361625e-02  -5.1344188e-02
   1.0341763e+02   6.5668523e-02   1.7887414e-01   1.4361625e-02  -5.1344188e-02
   1.0344179e+02   6.2002767e-02   1.8924202e-01  -1.7176971e-03  -8.5822417e-02
   1.0346635e+02   6.2002767e-02   1.8924202e-01  -1.7176971e-03  -8.5822417e-02
   1.0349031e+02   6.5239049e-02   1.9447407e-01  -7.7130254e-03   8.0700241e-03
   1.0351491e+02   6.5239049e-02   1.9447407e-01  -7.7130254e-03   8.0700241e-03
   1.0353887e+02   6.4522244e-02   1.9048466e-01  -8.0392659e-03   1.0280404e-01
   1.0356262e+02   6.4522244e-02   1.9048466e-01  -8.0392659e-03   1.0280404e-01
   1.0358688e+02   6.2072538e-02   1.7052957e-01  -1.3748963e-03   1.0280404e-01
   1.0361170e+02   6.2072538e-02   1.7052957e-01  -1.3748963e-03   1.0280404e-01
   1.0363587e+02   5.1754247e-02   1.5023768e-01   6.9116295e-04  -1.0349412e-03
   1.0366025e+02   5.1754247e-02   1.5023768e-01   6.9116295e-04  -1.0349412e-03
   1.0368588e+02   4.6168122e-02   1.3476793e-01   3.0129051e-03   6.2212708e-02
   1.0370970e+02   4.6168122e-02   1.3476793e-01   3.0129051e-03   6.2212708e-02
   1.0373147e+02   3.1868991e-02   1.2110586e-01  -3.3066396e-03   6.4992006e-04
   1.0375307e+02   3.1868991e-02   1.2110586e-01  -3.3066396e-03   6.4992006e-04
   1.0377532e+02   3.1868991e-02   1.2110586e-01  -3.3066396e-03   6.4992006e-04
   1.0379939e+02   3.1286672e-02   9.7073868e-02   5.0085760e-03   3.7858733e-02
   1.0382421e+02   3.1286672e-02   9.7073868e-02   5.0085760e-03   3.7858733e-02
   1.0384866e+02   3.1077731e-02   8.6303689e-02  -1.1314589e-03   3.7603730e-02
   1.0387273e+02   2.8936280e-02   7.2604455e-02   5.2308301e-03   3.1748716e-02
   1.0389667e+02   2.8936280e-02   7.2604455e-02   5.2308301e-03   3.1748716e-02
   1.0392090e+02   2.8936280e-02   7.2604455e-02   5.2308301e-03   3.1748716e-02
   1.0394598e+02   3.3397552e-02   5.6351375e-02   1.9539217e-04   1.8146376e-01
   1.0397082e+02   3.3397552e-02   5.6351375e-02   1.9539217e-04   1.8146376e-01
   1.0399565e+02   3.1137293e-02   3.4051977e-02  -2.3990513e-03  -6.8475382e-02
   1.0401971e+02   3.1137293e-02   3.4051977e-02  -2.3990513e-03  -6.8475382e-02
   1.0404480e+02   2.7927255e-02   2.3428144e-02  -7.4585783e-03  -8.1801849e-02
   1.0406883e+02   2.7927255e-02   2.3428144e-02  -7.4585783e-03  -8.1801849e-02
   1.0409332e+02   2.1238921e-02   2.4075659e-03  -5.6211483e-03  -1.2047903e-01
   1.0411713e+02   2.1238921e-02   2.4075659e-03  -5.6211483e-03  -1.2047903e-01
   1.0414130e+02   2.7666854e-02  -1.1891920e-02  -6.5192982e-04  -9.7508777e-02
   1.0416628e+02   2.7666854e-02  -1.1891920e-02  -6.5192982e-04  -9.7508777e-02
   1.0419045e+02   2.8124988e-02  -3.3078521e-02   8.3196894e-05  -6.6014978e-02
   1.0421454e+02   2.8124988e-02  -3.3078521e-02   8.3196894e-05  -6.6014978e-02
   1.0423890e+02   2.0866882e-02  -5.1702470e-02   1.2414603e-02  -1.2592990e-02
   1.0426359e+02   2.0866882e-02  -5.1702470e-02   1.2414603e-02  -1.2592990e-02
   1.0428778e+02   1.0715641e-02  -7.7614538e-02   8.8279610e-03   2.5332437e-02
   1.0431175e+02   1.0715641e-02  -7.7614538e-02   8.8279610e-03   2.5332437e-02
   1.0433570e+02  -4.6775318e-03  -9.9504158e-02   8.3666844e-03   6.2299793e-03
   1.0435975e+02  -4.6775318e-03  -9.9504158e-02   8.3666844e-03   6.2299793e-03
   1.0438396e+02  -2.7773988e-02  -1.1812272e-01  -7.2711911e-03  -3.1082534e-03
   1.0440822e+02  -2.7773988e-02  -1.1812272e-01  -7.2711911e-03  -3.1082534e-03
   1.0443244e+02  -4.1969098e-02  -1.1910357e-01  -9.0227230e-03  -4.1070990e-02
   1.0445645e+02  -4.1969098e-02  -1.1910357e-01  -9.0227230e-03  -4.1070990e-02
   1.0448058e+02  -4.6147708e-02  -1.2355551e-01  -8.5879099e-03  -1.5417040e-02
   1.0450549e+02  -4.6147708e-02  -1.2355551e-01  -8.5879099e-03  -1.5417040e-02
   1.0452949e+02  -4.6147708e-02  -1.2355551e-01  -8.5879099e-03  -1.5417040e-02
   1.0455386e+02  -4.6147708e-02  -1.2355551e-01  -8.5879099e-03  -1.5417040e-02
   1.0457755e+02  -6.3327827e-02  -1.4808406e-01   1.4504511e-03  -5.0690716e-02
   1.0460160e+02  -6.3327827e-02  -1.4808406e-01   1.4504511e-03  -5.0690716e-02
   1.0462620e+02  -6.3327827e-02  -1.4808406e-01   1.4504511e-03  -5.0690716e-02
   1.0465085e+02  -6.8815909e-02  -1.4610513e-01   9.6363723e-03  -3.0772642e-02
   1.0467559e+02  -7.0692107e-02  -1.3835630e-01   7.6074544e-03   5.2831636e-03
   1.0469900e+02  -7.0692107e-02  -1.3835630e-01   7.6074544e-03   5.2831636e-03
   1.0472089e+02  -7.0692107e-02  -1.3835630e-01   7.6074544e-03   5.2831636e-03
   1.0474214e+02  -8.0477826e-02  -1.3158895e-01   9.6105803e-03  -3.6899172e-02
   1.0476339e+02  -8.0477826e-02  -1.3158895e-01   9.6105803e-03  -3.6899172e-02
   1.0478503e+02  -8.0076925e-02  -1.1694591e-01   4.5104888e-03  -6.9177341e-02
   1.0480835e+02  -8.0076925e-02  -1.1694591e-01   4.5104888e-03  -6.9177341e-02
   1.0483314e+02  -7.3123068e-02  -9.7456090e-02   7.5826130e-04  -4.2640186e-02
   1.0485761e+02  -7.3123068e-02  -9.7456090e-02   7.5826130e-04  -4.2640186e-02
   1.0488177e+02  -6.3810788e-02  -8.5953556e-02  -1.9629495e-03  -1.7246465e-02
   1.0490684e+02  -6.3810788e-02  -8.5953556e-02  -1.9629495e-03  -1.7246465e-02
   1.0493161e+02  -6.1776467e-02  -7.7715546e-02   3.3999858e-03  -6.3085728e-02
   1.0495573e+02  -6.1776467e-02  -7.7715546e-02   3.3999858e-03  -6.3085728e-02
   1.0497975e+02  -5.8554552e-02  -6.6064641e-02  -2.8034905e-03   2.1558340e-01
   1.0500432e+02  -5.8554552e-02  -6.6064641e-02  -2.8034905e-03   2.1558340e-01
   1.0502833e+02  -5.5095971e-02  -4.2509500e-02  -1.7393759e-03   1.0699965e-01
   1.0505242e+02  -5.5095971e-02  -4.2509500e-02  -1.7393759e-03   1.0699965e-01
   1.0507637e+02  -3.8240172e-02  -3.0380433e-02   1.1317774e-02   2.1528568e-01
   1.0510048e+02  -3.8240172e-02  -3.0380433e-02   1.1317774e-02   2.1528568e-01
   1.0512527e+02  -2.6095675e-02  -1.8524162e-02   2.2223968e-02   1.3667229e-01
   1.0514961e+02  -2.6095675e-02  -1.8524162e-02   2.2223968e-02   1.3667229e-01
   1.0517413e+02  -1.5714526e-02  -1.2388596e-02   9.8214410e-03   1.6769557e-01
   1.0519810e+02  -1.5714526e-02  -1.2388596e-02   9.8214410e-03   1.6769557e-01
   1.0522231e+02  -1.5714526e-02  -1.2388596e-02   9.8214410e-03   1.6769557e-01
   1.0524683e+02  -8.3836792e-03  -1.1730971e-03   9.4882930e-03  -1.1804630e-01
   1.0527131e+02  -8.3836792e-03  -1.1730971e-03   9.4882930e-03  -1.1804630e-01
   1.0529591e+02   5.6857994e-04   9.6112965e-03  -8.9120520e-03  -1.7635275e-02
   1.0531991e+02   5.6857994e-04   9.6112965e-03  -8.9120520e-03  -1.7635275e-02
   1.0534461e+02   1.5475851e-02   1.5769372e-02  -7.0950310e-03  -4.2113605e-02
   1.0536881e+02   1.5475851e-02   1.5769372e-02  -7.0950310e-03  -4.2113605e-02
   1.0539296e+02   1.0699668e-02   2.0976176e-02  -4.2476924e-03   2.6165199e-02
   1.0541697e+02   1.0699668e-02   2.0976176e-02  -4.2476924e-03   2.6165199e-02
   1.0544093e+02   1.7508117e-02   1.9621918e-02   1.1681151e-02  -1.4620017e-01
   1.0546574e+02   1.7508117e-02   1.9621918e-02   1.1681151e-02  -1.4620017e-01
   1.0548989e+02   2.8459281e-02   1.8488865e-02   7.6850369e-03   5.9517144e-03
   1.0551427e+02   2.8459281e-02   1.8488865e-02   7.6850369e-03   5.9517144e-03
   1.0553976e+02   2.9250063e-02   2.4323149e-02   1.3426584e-02  -7.9321485e-02
   1.0556416e+02   2.9250063e-02   2.4323149e-02   1.3426584e-02  -7.9321485e-02
   1.0558784e+02   3.0875737e-02   1.5228813e-02   2.4734004e-03  -1.9975066e-01
   1.0561236e+02   3.0875737e-02   1.5228813e-02   2.4734004e-03  -1.9975066e-01
   1.0563639e+02   3.5317350e-02   6.9619957e-03   4.8533054e-03  -1.2523898e-01
   1.0566032e+02   3.5317350e-02   6.9619957e-03   4.8533054e-03  -1.2523898e-01
   1.0568503e+02   3.4232844e-02   2.7722486e-03   4.5048972e-03  -2.2274782e-01
   1.0570843e+02   3.4232844e-02   2.7722486e-03   4.5048972e-03  -2.2274782e-01
   1.0573004e+02   3.9678007e-02   2.6694546e-03  -2.7390751e-03  -6.5023512e-02
   1.0575135e+02   3.9678007e-02   2.6694546e-03  -2.7390751e-03  -6.5023512e-02
   1.0577306e+02   4.3893859e-02   1.6672034e-02   2.3551211e-03  -9.6911316e-02
   1.0579613e+02   4.3893859e-02   1.6672034e-02   2.3551211e-03  -9.6911316e-02
   1.0582136e+02   4.3893859e-02   1.6672034e-02   2.3551211e-03  -9.6911316e-02
   1.0584575e+02   4.2507976e-02   2.4755657e-02   7.3051774e-03   7.5339106e-02
   1.0586944e+02   4.2507976e-02   2.4755657e-02   7.3051774e-03   7.5339106e-02
   1.0589314e+02   3.4767680e-02   1.8160144e-02   6.3490854e-03   2.5321133e-02
   1.0591674e+02   3.4767680e-02   1.8160144e-02   6.3490854e-03   2.5321133e-02
   1.0594082e+02   3.1139599e-02   1.3795923e-02   1.3298880e-02  -1.1213626e-02
   1.0596503e+02   3.1139599e-02   1.3795923e-02   1.3298880e-02  -1.1213626e-02
   1.0598860e+02   1.7402234e-02   1.6880136e-02   8.5393572e-03   2.5667517e-02
   1.0601225e+02   1.7402234e-02   1.6880136e-02   8.5393572e-03   2.5667517e-02
   1.0603625e+02   1.3103020e-02   3.5386237e-03   4.8453826e-03  -1.0473815e-01
   1.0606047e+02   1.3103020e-02   3.5386237e-03   4.8453826e-03  -1.0473815e-01
   1.0608533e+02   1.1115426e-03   3.3061039e-03   7.7895522e-03  -4.9242932e-02
   1.0610972e+02   1.1115426e-03   3.3061039e-03   7.7895522e-03  -4.9242932e-02
   1.0613406e+02  -8.3408197e-03  -1.0640642e-02   1.3635905e-02  -5.8186777e-03
   1.0615850e+02  -8.3408197e-03  -1.0640642e-02   1.3635905e-02  -5.8186777e-03
   1.0618335e+02  -2.0515332e-02  -1.7025691e-02   8.4764622e-03  -3.9683064e-02
   1.0620754e+02  -2.0515332e-02  -1.7025691e-02   8.4764622e-03  -3.9683064e-02
   1.0623166e+02  -3.1959601e-02  -2.1620251e-02  -3.1822512e-03   1.1432845e-01
   1.0625611e+02  -3.1959601e-02  -2.1620251e-02  -3.1822512e-03   1.1432845e-01
   1.0627976e+02  -3.7517712e-02  -2.1988630e-02   7.2000275e-04   6.6932611e-02
   1.0630416e+02  -3.7517712e-02  -2.1988630e-02   7.2000275e-04   6.6932611e-02
   1.0632844e+02  -3.4419749e-02  -2.2814531e-02  -4.0112645e-03   1.1832172e-01
   1.0635016e+02  -3.4419749e-02  -2.2814531e-02  -4.0112645e-03   1.1832172e-01
   1.0637156e+02  -4.0789407e-02  -1.9439057e-02  -4.2560231e-03   1.1053845e-01
   1.0639321e+02  -4.0789407e-02  -1.9439057e-02  -4.2560231e-03   1.1053845e-01
   1.0641649e+02  -4.0789407e-02  -1.9439057e-02  -4.2560231e-03   1.1053845e-01
   1.0644045e+02  -5.1209729e-02  -2.0722488e-02   4.8231269e-04   5.4752251e-02
   1.0646525e+02  -5.1209729e-02  -2.0722488e-02   4.8231269e-04   5.4752251e-02
   1.0648922e+02  -5.6180894e-02  -2.3607992e-02  -5.6740334e-03   1.2320054e-01
   1.0651329e+02  -5.6180894e-02  -2.3607992e-02  -5.6740334e-03   1.2320054e-01
   1.0653701e+02  -6.7679979e-02  -2.7887873e-02   1.2347900e-02   9.0606816e-02
   1.0656123e+02  -6.7679979e-02  -2.7887873e-02   1.2347900e-02   9.0606816e-02
   1.0658572e+02  -8.1690125e-02  -3.0781085e-02   9.1719814e-03   1.4905592e-01
   1.0660984e+02  -8.1690125e-02  -3.0781085e-02   9.1719814e-03   1.4905592e-01
   1.0663402e+02  -9.4846167e-02  -3.7093408e-02   4.1372366e-03   5.7034971e-02
   1.0665801e+02  -9.4846167e-02  -3.7093408e-02   4.1372366e-03   5.7034971e-02
   1.0668216e+02  -1.0042141e-01  -3.5887334e-02  -7.9799611e-03   6.8513055e-02
   1.0670605e+02  -1.0042141e-01  -3.5887334e-02  -7.9799611e-03   6.8513055e-02
   1.0672742e+02  -1.1160778e-01  -3.7067685e-02  -3.9390894e-03   3.9824095e-03
   1.0674873e+02  -1.1160778e-01  -3.7067685e-02  -3.9390894e-03   3.9824095e-03
   1.0677045e+02  -1.1160778e-01  -3.7067685e-02  -3.9390894e-03   3.9824095e-03
   1.0679286e+02  -1.2694038e-01  -4.2507455e-02  -1.2725650e-02  -4.4193651e-02
   1.0681692e+02  -1.2694038e-01  -4.2507455e-02  -1.2725650e-02  -4.4193651e-02
   1.0684089e+02  -1.3224658e-01  -4.2255051e-02  -6.0727019e-03  -1.6069000e-01
   1.0686603e+02  -1.3224658e-01  -4.2255051e-02  -6.0727019e-03  -1.6069000e-01
   1.0689022e+02  -1.3803764e-01  -4.6894465e-02   2.7476461e-04  -7.3436869e-02
   1.0691423e+02  -1.3803764e-01  -4.6894465e-02   2.7476461e-04  -7.3436869e-02
   1.0693813e+02  -1.4406413e-01  -4.8663359e-02   7.2584567e-03  -1.0915490e-01
   1.0696256e+02  -1.4406413e-01  -4.8663359e-02   7.2584567e-03  -1.0915490e-01
   1.0698683e+02  -1.3039990e-01  -5.2549116e-02   5.8176270e-04  -6.1073348e-02
   1.0701057e+02  -1.3039990e-01  -5.2549116e-02   5.8176270e-04  -6.1073348e-02
   1.0703474e+02  -1.1278454e-01  -5.5630866e-02  -7.2117975e-05  -1.0333450e-01
   1.0705872e+02  -1.1278454e-01  -5.5630866e-02  -7.2117975e-05  -1.0333450e-01
   1.0708469e+02  -1.0742228e-01  -5.3223193e-02  -7.1021919e-03  -3.6316576e-02
   1.0710892e+02  -1.0742228e-01  -5.3223193e-02  -7.1021919e-03  -3.6316576e-02
   1.0713353e+02  -9.3392864e-02  -5.0822858e-02  -1.5330140e-02   8.4356293e-02
   1.0715715e+02  -9.3392864e-02  -5.0822858e-02  -1.5330140e-02   8.4356293e-02
   1.0718143e+02  -8.2630284e-02  -4.0233254e-02  -1.5075516e-02   3.7130897e-02
   1.0720700e+02  -8.2630284e-02  -4.0233254e-02  -1.5075516e-02   3.7130897e-02
   1.0723124e+02  -6.5103315e-02  -4.6962198e-02   6.7621452e-04  -6.4958175e-02
   1.0725536e+02  -6.5103315e-02  -4.6962198e-02   6.7621452e-04  -6.4958175e-02
   1.0727936e+02  -5.3570483e-02  -3.1524919e-02   3.7670089e-03   9.9555379e-02
   1.0730394e+02  -5.3570483e-02  -3.1524919e-02   3.7670089e-03   9.9555379e-02
   1.0732785e+02  -5.3570483e-02  -3.1524919e-02   3.7670089e-03   9.9555379e-02
   1.0735173e+02  -3.0792210e-02  -2.0999342e-02   7.9552103e-03   1.9862003e-01
   1.0737608e+02  -4.2685904e-03  -8.0546122e-03  -6.2507498e-03   1.6674210e-02
   1.0740055e+02  -4.2685904e-03  -8.0546122e-03  -6.2507498e-03   1.6674210e-02
   1.0742544e+02   1.0369682e-02  -2.1262486e-03   3.9212098e-03   1.1938892e-01
   1.0744920e+02   1.0369682e-02  -2.1262486e-03   3.9212098e-03   1.1938892e-01
   1.0747294e+02   2.9042890e-02   7.1571865e-03   2.1587752e-03   1.2802619e-01
   1.0749659e+02   2.9042890e-02   7.1571865e-03   2.1587752e-03   1.2802619e-01
   1.0752079e+02   2.9042890e-02   7.1571865e-03   2.1587752e-03   1.2802619e-01
   1.0754540e+02   3.7172809e-02   1.6421329e-02   2.7384721e-03   4.7885368e-02
   1.0756928e+02   3.7172809e-02   1.6421329e-02   2.7384721e-03   4.7885368e-02
   1.0759342e+02   4.6715640e-02   1.8127847e-02  -7.8227594e-03   4.7885368e-02
   1.0761760e+02   4.6715640e-02   1.8127847e-02  -7.8227594e-03   4.7885368e-02
   1.0764162e+02   5.7732392e-02   2.0711448e-02  -1.2143091e-02  -1.6602012e-02
   1.0766578e+02   5.7732392e-02   2.0711448e-02  -1.2143091e-02  -1.6602012e-02
   1.0768931e+02   6.4258628e-02   1.9699005e-02  -1.5659390e-02  -2.9523867e-02
   1.0771303e+02   6.4258628e-02   1.9699005e-02  -1.5659390e-02  -2.9523867e-02
   1.0773437e+02   6.4258628e-02   1.9699005e-02  -1.5659390e-02  -2.9523867e-02
   1.0775643e+02   4.4517089e-02   1.0424307e-02  -6.8693827e-03  -1.1160522e-01
   1.0778017e+02   3.6580957e-02   1.2430028e-02   7.5449697e-03  -4.6291203e-03
   1.0780390e+02   3.6580957e-02   1.2430028e-02   7.5449697e-03  -4.6291203e-03
   1.0782756e+02   1.8793942e-02   4.9370094e-03   1.2546031e-02   5.7092715e-02
   1.0785160e+02   1.8793942e-02   4.9370094e-03   1.2546031e-02   5.7092715e-02
   1.0787589e+02   3.2217233e-03  -1.7358826e-03   5.3012831e-04   9.5620795e-02
   1.0790001e+02   3.2217233e-03  -1.7358826e-03   5.3012831e-04   9.5620795e-02
   1.0792487e+02  -2.1176646e-02  -1.6775092e-02  -6.0248864e-03   1.5738910e-02
   1.0794879e+02  -2.1176646e-02  -1.6775092e-02  -6.0248864e-03   1.5738910e-02
   1.0797310e+02  -3.2306451e-02  -2.5661277e-02  -9.0224613e-03  -1.1408537e-01
   1.0799703e+02  -3.2306451e-02  -2.5661277e-02  -9.0224613e-03  -1.1408537e-01
   1.0802098e+02  -3.2306451e-02  -2.5661277e-02  -9.0224613e-03  -1.1408537e-01
   1.0804529e+02  -5.2900776e-02  -3.6269002e-02  -5.9348829e-03   9.9014082e-02
   1.0806944e+02  -5.2900776e-02  -3.6269002e-02  -5.9348829e-03   9.9014082e-02
   1.0809353e+02  -6.3301653e-02  -4.0531617e-02   8.5731642e-03  -6.8252975e-02
   1.0811795e+02  -6.3301653e-02  -4.0531617e-02   8.5731642e-03  -6.8252975e-02
   1.0814196e+02  -7.2488822e-02  -4.1957028e-02   2.7279016e-03  -1.4831442e-02
   1.0816671e+02  -7.2488822e-02  -4.1957028e-02   2.7279016e-03  -1.4831442e-02
   1.0819049e+02  -8.4200352e-02  -5.5626284e-02   1.2659888e-02  -6.5518472e-02
   1.0821470e+02  -8.4200352e-02  -5.5626284e-02   1.2659888e-02  -6.5518472e-02
   1.0823865e+02  -9.3826421e-02  -5.2142300e-02  -2.9880053e-03  -1.1093350e-01
   1.0826246e+02  -9.3826421e-02  -5.2142300e-02  -2.9880053e-03  -1.1093350e-01
   1.0828695e+02  -9.8500304e-02  -5.6035571e-02  -1.1321556e-02  -1.5059147e-01
   1.0831161e+02  -9.8500304e-02  -5.6035571e-02  -1.1321556e-02  -1.5059147e-01
   1.0833582e+02  -9.4279952e-02  -5.5567242e-02  -8.1934985e-03  -8.9945929e-02
   1.0835989e+02  -9.4279952e-02  -5.5567242e-02  -8.1934985e-03  -8.9945929e-02
   1.0838464e+02  -1.0362200e-01  -6.6364378e-02  -1.0545213e-02  -9.1075245e-02
   1.0840853e+02  -1.0362200e-01  -6.6364378e-02  -1.0545213e-02  -9.1075245e-02
   1.0843239e+02  -1.0362200e-01  -6.6364378e-02  -1.0545213e-02  -9.1075245e-02
   1.0845812e+02  -1.0411778e-01  -7.4167587e-02   2.5334524e-03  -6.0381593e-02
   1.0848248e+02  -1.0218522e-01  -6.9059171e-02   3.7572652e-03  -9.4474398e-02
   1.0850657e+02  -1.0218522e-01  -6.9059171e-02   3.7572652e-03  -9.4474398e-02
   1.0853020e+02  -9.6842758e-02  -7.3047876e-02   8.5149966e-03   1.1804304e-01
   1.0855517e+02  -9.6842758e-02  -7.3047876e-02   8.5149966e-03   1.1804304e-01
   1.0857891e+02  -9.2732891e-02  -8.0517188e-02  -4.2689140e-03   9.2389453e-02
   1.0860364e+02  -9.2732891e-02  -8.0517188e-02  -4.2689140e-03   9.2389453e-02
   1.0862769e+02  -9.2732891e-02  -8.0517188e-02  -4.2689140e-03   9.2389453e-02
   1.0865180e+02  -7.2457395e-02  -7.3847756e-02   3.0306457e-03  -2.9862348e-02
   1.0867575e+02  -6.5086648e-02  -6.2486902e-02  -1.1248459e-02   1.1019170e-01
   1.0869908e+02  -6.5086648e-02  -6.2486902e-02  -1.1248459e-02   1.1019170e-01
   1.0872103e+02  -6.5086648e-02  -6.2486902e-02  -1.1248459e-02   1.1019170e-01
   1.0874226e+02  -5.2383360e-02  -6.0935844e-02  -2.7710658e-03  -1.6900502e-02
   1.0876349e+02  -5.2383360e-02  -6.0935844e-02  -2.7710658e-03  -1.6900502e-02
   1.0878506e+02  -4.4413738e-02  -5.2939001e-02  -1.6519138e-04  -2.5410154e-02
   1.0880748e+02  -4.4413738e-02  -5.2939001e-02  -1.6519138e-04  -2.5410154e-02
   1.0883181e+02  -4.4413738e-02  -5.2939001e-02  -1.6519138e-04  -2.5410154e-02
   1.0885661e+02  -2.7292874e-02  -4.3539330e-02   9.3276454e-03  -9.3893769e-02
   1.0888078e+02  -7.8305928e-03  -3.8839057e-02  -6.7700990e-03   8.6123069e-02
   1.0890551e+02  -7.8305928e-03  -3.8839057e-02  -6.7700990e-03   8.6123069e-02
   1.0893099e+02  -2.2362454e-03  -3.9247259e-02  -1.6275590e-05  -1.1160198e-01
   1.0895508e+02  -2.2362454e-03  -3.9247259e-02  -1.6275590e-05  -1.1160198e-01
   1.0897916e+02   1.3258090e-02  -3.1699214e-02  -3.8516293e-03  -8.8268919e-02
   1.0900337e+02   1.3258090e-02  -3.1699214e-02  -3.8516293e-03  -8.8268919e-02
   1.0902822e+02   1.3258090e-02  -3.1699214e-02  -3.8516293e-03  -8.8268919e-02
   1.0905195e+02   1.6985759e-02  -3.0034043e-02  -1.7567528e-04   7.5881268e-02
   1.0907607e+02   2.0113906e-02  -1.7628945e-02   7.3840218e-03  -4.2555244e-02
   1.0910011e+02   2.0113906e-02  -1.7628945e-02   7.3840218e-03  -4.2555244e-02
   1.0912508e+02   2.0113906e-02  -1.7628945e-02   7.3840218e-03  -4.2555244e-02
   1.0914959e+02   2.9296644e-02  -7.5708823e-03   1.3871258e-02  -8.4679240e-02
   1.0917541e+02   2.9296644e-02  -7.5708823e-03   1.3871258e-02  -8.4679240e-02
   1.0919954e+02   2.8333582e-02   2.9183077e-03   1.2165224e-02  -1.0579103e-01
   1.0922547e+02   2.8333582e-02   2.9183077e-03   1.2165224e-02  -1.0579103e-01
   1.0925024e+02   3.8067821e-02   1.1686174e-02   4.5395284e-03   5.6693932e-03
   1.0927426e+02   3.8067821e-02   1.1686174e-02   4.5395284e-03   5.6693932e-03
   1.0929843e+02   4.6233062e-02   3.8565222e-02  -8.8026198e-03   4.6922863e-02
   1.0932315e+02   4.6233062e-02   3.8565222e-02  -8.8026198e-03   4.6922863e-02
   1.0934816e+02   4.8115801e-02   4.3383468e-02  -8.0492524e-03  -1.9822193e-02
   1.0937226e+02   4.8115801e-02   4.3383468e-02  -8.0492524e-03  -1.9822193e-02
   1.0939725e+02   3.5263900e-02   5.5805266e-02  -5.6250491e-03   7.0014440e-02
   1.0942132e+02   3.5263900e-02   5.5805266e-02  -5.6250491e-03   7.0014440e-02
   1.0944646e+02   3.8401153e-02   5.3576995e-02   1.2308252e-02   1.7669435e-01
   1.0947093e+02   3.8401153e-02   5.3576995e-02   1.2308252e-02   1.7669435e-01
   1.0949971e+02   3.8827881e-02   5.3622603e-02   1.5034775e-02   2.5739124e-02
   1.0952143e+02   3.8827881e-02   5.3622603e-02   1.5034775e-02   2.5739124e-02
   1.0954275e+02   2.7816890e-02   6.0964592e-02   1.4795709e-02   6.4690281e-02
   1.0956372e+02   2.7816890e-02   6.0964592e-02   1.4795709e-02   6.4690281e-02
   1.0958500e+02   1.8190235e-02   6.4184070e-02   6.5683802e-03   6.4690281e-02
   1.0960594e+02   1.8190235e-02   6.4184070e-02   6.5683802e-03   6.4690281e-02
   1.0962754e+02   1.6479827e-02   7.1196415e-02  -8.8419439e-03   1.0690251e-02
   1.0965167e+02   1.6479827e-02   7.1196415e-02  -8.8419439e-03   1.0690251e-02
   1.0967598e+02   1.6479827e-02   7.1196415e-02  -8.8419439e-03   1.0690251e-02
   1.0969988e+02  -5.5458262e-03   7.9272881e-02  -1.1239110e-02  -6.8752828e-02
   1.0972244e+02  -5.5458262e-03   7.9272881e-02  -1.1239110e-02  -6.8752828e-02
   1.0974377e+02  -5.3772568e-03   8.9712322e-02  -3.7600319e-03  -1.6586180e-02
   1.0976516e+02  -5.3772568e-03   8.9712322e-02  -3.7600319e-03  -1.6586180e-02
   1.0978738e+02  -1.4841296e-03   9.4894461e-02   9.7621735e-03  -4.5015827e-02
   1.0981147e+02  -1.4841296e-03   9.4894461e-02   9.7621735e-03  -4.5015827e-02
   1.0983578e+02  -1.3022923e-02   1.0522655e-01   1.6972236e-02   7.0869354e-02
   1.0986042e+02  -1.3022923e-02   1.0522655e-01   1.6972236e-02   7.0869354e-02
   1.0988548e+02  -6.8170670e-03   1.0645899e-01   1.6784471e-02  -6.9656956e-02
   1.0990967e+02  -6.8170670e-03   1.0645899e-01   1.6784471e-02  -6.9656956e-02
   1.0993388e+02  -7.0742141e-03   1.1225671e-01  -2.5678084e-03   2.9405129e-02
   1.0995821e+02  -7.0742141e-03   1.1225671e-01  -2.5678084e-03   2.9405129e-02
   1.0998183e+02  -1.0731816e-02   1.1146064e-01  -1.0064974e-02  -8.8447948e-02
   1.1000670e+02  -1.0731816e-02   1.1146064e-01  -1.0064974e-02  -8.8447948e-02
   1.1003078e+02  -1.7040106e-02   1.0211804e-01  -1.4571554e-02   1.5535811e-01
   1.1005497e+02  -1.7040106e-02   1.0211804e-01  -1.4571554e-02   1.5535811e-01
   1.1007900e+02  -3.1314541e-02   9.7604543e-02  -8.2072045e-04   3.1088773e-02
   1.1010405e+02  -3.1314541e-02   9.7604543e-02  -8.2072045e-04   3.1088773e-02
   1.1012810e+02  -3.1314541e-02   9.7604543e-02  -8.2072045e-04   3.1088773e-02
   1.1015270e+02  -2.5083566e-02   9.1105655e-02   1.6100984e-02   1.2904704e-01
   1.1017696e+02  -2.8243104e-02   9.1063000e-02   1.6282493e-02   6.4153246e-02
   1.1020101e+02  -2.8243104e-02   9.1063000e-02   1.6282493e-02   6.4153246e-02
   1.1022595e+02  -2.8243104e-02   9.1063000e-02   1.6282493e-02   6.4153246e-02
   1.1025076e+02  -3.3235583e-02   8.4993735e-02   9.9601177e-03   6.7326120e-02
   1.1027541e+02  -3.4376383e-02   7.0647828e-02   1.2344200e-02   7.6550289e-03
   1.1029963e+02  -3.4376383e-02   7.0647828e-02   1.2344200e-02   7.6550289e-03
   1.1032416e+02  -3.4376383e-02   7.0647828e-02   1.2344200e-02   7.6550289e-03
   1.1034869e+02  -3.3862490e-02   6.8696745e-02  -2.4944479e-03  -2.3250612e-02
   1.1037297e+02  -3.3862490e-02   6.8696745e-02  -2.4944479e-03  -2.3250612e-02
   1.1039774e+02  -2.2190072e-02   6.3266352e-02  -1.2606252e-02  -7.4875351e-03
   1.1042217e+02  -2.2190072e-02   6.3266352e-02  -1.2606252e-02  -7.4875351e-03
   1.1044676e+02  -1.4199119e-02   5.5526495e-02  -9.9860057e-03  -2.2376667e-02
   1.1047078e+02  -1.4199119e-02   5.5526495e-02  -9.9860057e-03  -2.2376667e-02
   1.1049531e+02   1.9774740e-03   3.8895633e-02   5.0084246e-03   1.0551563e-01
   1.1051968e+02   1.9774740e-03   3.8895633e-02   5.0084246e-03   1.0551563e-01
   1.1054447e+02   1.7632518e-02   2.4341632e-02   1.3947279e-02   5.7263702e-02
   1.1056869e+02   1.7632518e-02   2.4341632e-02   1.3947279e-02   5.7263702e-02
   1.1059302e+02   2.8134964e-02   2.2501655e-02   7.6632430e-03   6.7739021e-02
   1.1061711e+02   2.8134964e-02   2.2501655e-02   7.6632430e-03   6.7739021e-02
   1.1064141e+02   3.8674776e-02   2.0288194e-02   1.2996722e-02   3.6359061e-02
   1.1066642e+02   3.8674776e-02   2.0288194e-02   1.2996722e-02   3.6359061e-02
   1.1069037e+02   4.8960336e-02   1.2460419e-02   7.7810790e-04   1.3649625e-02
   1.1071347e+02   4.8960336e-02   1.2460419e-02   7.7810790e-04   1.3649625e-02
   1.1073486e+02   5.3845752e-02  -2.3480859e-03   4.2817630e-03  -1.5259258e-02
   1.1075615e+02   5.3845752e-02  -2.3480859e-03   4.2817630e-03  -1.5259258e-02
   1.1077773e+02   6.6143610e-02  -8.1008980e-03  -1.6318401e-03  -8.9260981e-02
   1.1080046e+02   6.6143610e-02  -8.1008980e-03  -1.6318401e-03  -8.9260981e-02
   1.1082537e+02   6.6143610e-02  -8.1008980e-03  -1.6318401e-03  -8.9260981e-02
   1.1085022e+02   6.6939652e-02  -2.0918317e-02  -2.7443247e-04   1.6642670e-01
   1.1087442e+02   7.8078113e-02  -2.9850136e-02   8.5782008e-03   7.6442424e-02
   1.1089850e+02   7.8078113e-02  -2.9850136e-02   8.5782008e-03   7.6442424e-02
   1.1092261e+02   7.3898256e-02  -3.8468000e-02   1.1606454e-02   5.0081628e-02
   1.1094721e+02   7.3898256e-02  -3.8468000e-02   1.1606454e-02   5.0081628e-02
   1.1097132e+02   7.3898256e-02  -3.8468000e-02   1.1606454e-02   5.0081628e-02
   1.1099636e+02   6.9150224e-02  -4.7633775e-02   1.9645393e-02  -8.6272609e-02
   1.1102091e+02   6.9150224e-02  -4.7633775e-02   1.9645393e-02  -8.6272609e-02
   1.1104533e+02   5.6194514e-02  -6.8206109e-02   7.0363530e-03  -1.0452361e-01
   1.1106948e+02   5.6194514e-02  -6.8206109e-02   7.0363530e-03  -1.0452361e-01
   1.1109387e+02   4.8785187e-02  -8.5047364e-02   1.1592675e-02  -2.2418504e-02
   1.1111811e+02   4.8785187e-02  -8.5047364e-02   1.1592675e-02  -2.2418504e-02
   1.1114243e+02   3.4807872e-02  -1.0129873e-01  -7.7780676e-03  -3.0145277e-01
   1.1116745e+02   3.4807872e-02  -1.0129873e-01  -7.7780676e-03  -3.0145277e-01
   1.1119250e+02   2.6848290e-02  -1.1801196e-01  -2.5491589e-03  -2.4029565e-01
   1.1121646e+02   2.6848290e-02  -1.1801196e-01  -2.5491589e-03  -2.4029565e-01
   1.1124084e+02  -4.6539215e-05  -1.3423806e-01   2.8221922e-03  -6.9264287e-02
   1.1126536e+02  -4.6539215e-05  -1.3423806e-01   2.8221922e-03  -6.9264287e-02
   1.1128910e+02  -1.1927232e-02  -1.4684005e-01   1.4233518e-02  -1.6593349e-01
   1.1131328e+02  -1.1927232e-02  -1.4684005e-01   1.4233518e-02  -1.6593349e-01
   1.1133769e+02  -2.6166221e-02  -1.6071062e-01   1.0274188e-02  -1.2232107e-01
   1.1136198e+02  -2.6166221e-02  -1.6071062e-01   1.0274188e-02  -1.2232107e-01
   1.1138674e+02  -3.5997290e-02  -1.6986473e-01  -2.6389658e-03  -1.1804025e-01
   1.1141084e+02  -3.5997290e-02  -1.6986473e-01  -2.6389658e-03  -1.1804025e-01
   1.1143535e+02  -4.1990008e-02  -1.8073192e-01   8.4177786e-03   4.3102467e-02
   1.1146049e+02  -4.1990008e-02  -1.8073192e-01   8.4177786e-03   4.3102467e-02
   1.1148534e+02  -4.9014680e-02  -1.7646398e-01  -1.9471960e-03  -1.0928370e-01
   1.1150928e+02  -4.9014680e-02  -1.7646398e-01  -1.9471960e-03  -1.0928370e-01
   1.1153329e+02  -5.1929817e-02  -1.8071212e-01   5.0495304e-03  -1.1585533e-01
   1.1155726e+02  -5.1929817e-02  -1.8071212e-01   5.0495304e-03  -1.1585533e-01
   1.1158091e+02  -5.1161595e-02  -1.7684673e-01   4.3415702e-03  -1.1585533e-01
   1.1160517e+02  -5.1161595e-02  -1.7684673e-01   4.3415702e-03  -1.1585533e-01
   1.1162925e+02  -4.7300033e-02  -1.6190852e-01  -5.0821686e-03   1.3010725e-01
   1.1165368e+02  -4.7300033e-02  -1.6190852e-01  -5.0821686e-03   1.3010725e-01
   1.1167768e+02  -3.8791325e-02  -1.5666378e-01  -8.5566973e-04   3.8781390e-02
   1.1170101e+02  -3.8791325e-02  -1.5666378e-01  -8.5566973e-04   3.8781390e-02
   1.1172293e+02  -3.8791325e-02  -1.5666378e-01  -8.5566973e-04   3.8781390e-02
   1.1174422e+02  -3.7597246e-02  -1.4217362e-01   4.3988815e-03   1.6134420e-01
   1.1176563e+02  -3.7597246e-02  -1.4217362e-01   4.3988815e-03   1.6134420e-01
   1.1178814e+02  -2.2626933e-02  -1.4139247e-01   7.7538318e-03  -9.6343092e-03
   1.1181212e+02  -2.2626933e-02  -1.4139247e-01   7.7538318e-03  -9.6343092e-03
   1.1183593e+02  -1.4866616e-02  -1.3510706e-01   1.8874427e-02   1.5143453e-01
   1.1185991e+02  -1.4866616e-02  -1.3510706e-01   1.8874427e-02   1.5143453e-01
   1.1188469e+02  -1.3110747e-02  -1.2657297e-01   1.2627568e-02  -3.0117303e-02
   1.1190828e+02  -1.3110747e-02  -1.2657297e-01   1.2627568e-02  -3.0117303e-02
   1.1193177e+02  -1.6108068e-03  -1.1370990e-01   9.3197552e-03   1.8618386e-01
   1.1195578e+02  -1.6108068e-03  -1.1370990e-01   9.3197552e-03   1.8618386e-01
   1.1197944e+02  -7.0081782e-03  -9.5361456e-02  -6.6382247e-03   1.0619930e-01
   1.1200342e+02  -7.0081782e-03  -9.5361456e-02  -6.6382247e-03   1.0619930e-01
   1.1202712e+02   1.4307331e-02  -7.7071346e-02  -3.7330764e-03   1.5204613e-02
   1.1205093e+02   1.4307331e-02  -7.7071346e-02  -3.7330764e-03   1.5204613e-02
   1.1207513e+02   1.4307331e-02  -7.7071346e-02  -3.7330764e-03   1.5204613e-02
   1.1210003e+02   2.4536755e-02  -6.5436959e-02  -7.7277552e-03   1.0899634e-01
   1.1212368e+02   3.0414201e-02  -4.8522443e-02   1.0778137e-02   9.4755413e-03
   1.1214735e+02   3.0414201e-02  -4.8522443e-02   1.0778137e-02   9.4755413e-03
   1.1217193e+02   3.0414201e-02  -4.8522443e-02   1.0778137e-02   9.4755413e-03
   1.1219674e+02   4.0904436e-02  -3.7261944e-02   2.6197748e-02  -9.0157097e-03
   1.1222125e+02   4.0904436e-02  -3.7261944e-02   2.6197748e-02  -9.0157097e-03
   1.1224524e+02   5.2466445e-02  -1.7472019e-02   1.4896131e-02   5.4147231e-04
   1.1226916e+02   5.2466445e-02  -1.7472019e-02   1.4896131e-02   5.4147231e-04
   1.1229316e+02   6.4170085e-02  -1.8014656e-03   7.6185255e-03   2.4439660e-02
   1.1231739e+02   6.4170085e-02  -1.8014656e-03   7.6185255e-03   2.4439660e-02
   1.1234147e+02   6.5600157e-02   8.4676770e-03  -6.8855635e-03   1.3763701e-02
   1.1236646e+02   6.5600157e-02   8.4676770e-03  -6.8855635e-03   1.3763701e-02
   1.1239044e+02   7.1575537e-02  -2.9204137e-05   5.8408221e-04  -7.3254119e-02
   1.1241449e+02   7.1575537e-02  -2.9204137e-05   5.8408221e-04  -7.3254119e-02
   1.1243822e+02   7.2707765e-02   8.1062131e-03  -2.9026833e-03   1.3904647e-01
   1.1246205e+02   7.2707765e-02   8.1062131e-03  -2.9026833e-03   1.3904647e-01
   1.1248777e+02   6.8019353e-02   1.9167611e-02   6.2494646e-03   7.8359427e-03
   1.1251248e+02   6.8019353e-02   1.9167611e-02   6.2494646e-03   7.8359427e-03
   1.1253723e+02   6.6340894e-02   1.5769668e-02   1.9342535e-03  -1.6148330e-01
   1.1256159e+02   6.6340894e-02   1.5769668e-02   1.9342535e-03  -1.6148330e-01
   1.1258708e+02   5.9997261e-02   2.2506686e-02   1.1950432e-02  -1.4115022e-01
   1.1261122e+02   5.9997261e-02   2.2506686e-02   1.1950432e-02  -1.4115022e-01
   1.1263534e+02   5.1553193e-02   2.3952920e-02   1.0470807e-02  -8.6048869e-02
   1.1265991e+02   5.1553193e-02   2.3952920e-02   1.0470807e-02  -8.6048869e-02
   1.1268480e+02   5.3281121e-02   2.9587025e-02   1.0691406e-03  -1.1896222e-01
   1.1270857e+02   5.3281121e-02   2.9587025e-02   1.0691406e-03  -1.1896222e-01
   1.1273013e+02   5.3281121e-02   2.9587025e-02   1.0691406e-03  -1.1896222e-01
   1.1275175e+02   4.7523413e-02   3.4140334e-02  -3.9901598e-03  -7.8305274e-02
   1.1277342e+02   5.0150782e-02   3.5809480e-02  -1.3432899e-02  -2.8443350e-02
   1.1279606e+02   5.0150782e-02   3.5809480e-02  -1.3432899e-02  -2.8443350e-02
   1.1282008e+02   5.0150782e-02   3.5809480e-02  -1.3432899e-02  -2.8443350e-02
   1.1284441e+02   4.0516019e-02   2.9291561e-02  -1.3458326e-03   4.8530587e-02
   1.1286837e+02   4.0516019e-02   2.9291561e-02  -1.3458326e-03   4.8530587e-02
   1.1289245e+02   4.7004793e-02   2.3266369e-02   1.2931893e-02   3.9336996e-02
   1.1291658e+02   4.7004793e-02   2.3266369e-02   1.2931893e-02   3.9336996e-02
   1.1294053e+02   4.3119546e-02   3.2131977e-02   1.9832747e-02   5.5630853e-02
   1.1296524e+02   4.3119546e-02   3.2131977e-02   1.9832747e-02   5.5630853e-02
   1.1298932e+02   3.9388724e-02   4.0551204e-02   1.1792167e-02   1.2521841e-01
   1.1301343e+02   3.9388724e-02   4.0551204e-02   1.1792167e-02   1.2521841e-01
   1.1303747e+02   4.3728396e-02   4.7501456e-02   9.4605247e-03  -2.9070381e-02
   1.1306114e+02   4.3728396e-02   4.7501456e-02   9.4605247e-03  -2.9070381e-02
   1.1308581e+02   4.7313254e-02   5.2535966e-02  -7.4467240e-03   4.3976733e-02
   1.1311008e+02   4.7313254e-02   5.2535966e-02  -7.4467240e-03   4.3976733e-02
   1.1313414e+02   4.6076484e-02   6.0295533e-02   1.5828348e-03   6.9198186e-02
   1.1315847e+02   4.6076484e-02   6.0295533e-02   1.5828348e-03   6.9198186e-02
   1.1318241e+02   4.9260847e-02   7.0007689e-02  -7.6500527e-03   8.7765733e-02
   1.1320740e+02   4.9260847e-02   7.0007689e-02  -7.6500527e-03   8.7765733e-02
   1.1323130e+02   4.4268485e-02   8.6344630e-02  -8.8559473e-03   5.6760873e-02
   1.1325539e+02   4.4268485e-02   8.6344630e-02  -8.8559473e-03   5.6760873e-02
   1.1327958e+02   4.6566844e-02   9.5121339e-02  -1.0465723e-03  -3.2898681e-02
   1.1330381e+02   4.6566844e-02   9.5121339e-02  -1.0465723e-03  -3.2898681e-02
   1.1332782e+02   4.1797880e-02   1.0659649e-01   1.2791532e-02  -1.0200553e-02
   1.1335209e+02   4.1797880e-02   1.0659649e-01   1.2791532e-02  -1.0200553e-02
   1.1337620e+02   4.3691117e-02   1.1644483e-01   2.6365452e-02  -1.1300308e-01
   1.1340017e+02   4.3691117e-02   1.1644483e-01   2.6365452e-02  -1.1300308e-01
   1.1342452e+02   4.3691117e-02   1.1644483e-01   2.6365452e-02  -1.1300308e-01
   1.1344874e+02   3.6066569e-02   1.1162856e-01   1.3394865e-02  -4.0422390e-02
   1.1347396e+02   3.6066569e-02   1.1162856e-01   1.3394865e-02  -4.0422390e-02
   1.1349785e+02   3.0716758e-02   1.1300946e-01   4.7688017e-04  -1.8241445e-01
   1.1352214e+02   1.9703696e-02   1.0956249e-01  -2.0368068e-02  -3.8811013e-02
   1.1354652e+02   1.9703696e-02   1.0956249e-01  -2.0368068e-02  -3.8811013e-02
   1.1357048e+02   1.9703696e-02   1.0956249e-01  -2.0368068e-02  -3.8811013e-02
   1.1359462e+02   1.2750121e-02   1.1455888e-01  -2.5153816e-02  -3.8811013e-02
   1.1361970e+02   1.2750121e-02   1.1455888e-01  -2.5153816e-02  -3.8811013e-02
   1.1364524e+02   2.4688654e-03   1.1275917e-01   6.2909452e-03   7.0871617e-02
   1.1366920e+02   2.4688654e-03   1.1275917e-01   6.2909452e-03   7.0871617e-02
   1.1369414e+02  -1.4129600e-02   1.0389704e-01   3.1665672e-02  -2.2214263e-02
   1.1371662e+02  -1.4129600e-02   1.0389704e-01   3.1665672e-02  -2.2214263e-02
   1.1373801e+02  -1.4129600e-02   1.0389704e-01   3.1665672e-02  -2.2214263e-02
   1.1375932e+02  -2.0369288e-02   9.7242728e-02   4.5150749e-02  -4.9255832e-02
   1.1378115e+02  -3.1094693e-02   9.3799092e-02   2.0147698e-02  -1.9964067e-04
   1.1380535e+02  -3.1094693e-02   9.3799092e-02   2.0147698e-02  -1.9964067e-04
   1.1382953e+02  -3.1094693e-02   9.3799092e-02   2.0147698e-02  -1.9964067e-04
   1.1385450e+02  -4.3642979e-02   8.7389410e-02  -7.0416490e-03  -1.4375179e-01
   1.1387880e+02  -4.3642979e-02   8.7389410e-02  -7.0416490e-03  -1.4375179e-01
   1.1390358e+02  -4.1439112e-02   7.6245338e-02  -2.0722577e-02  -7.8022545e-02
   1.1392790e+02  -4.1439112e-02   7.6245338e-02  -2.0722577e-02  -7.8022545e-02
   1.1395190e+02  -3.6128867e-02   7.4513502e-02  -2.3011038e-02  -1.4484308e-01
   1.1397577e+02  -3.6128867e-02   7.4513502e-02  -2.3011038e-02  -1.4484308e-01
   1.1400063e+02  -3.1122437e-02   7.5709961e-02  -9.5070656e-03  -6.4587921e-02
   1.1402608e+02  -2.8318970e-02   6.5386124e-02   1.0412852e-02  -4.9707953e-02
   1.1405013e+02  -2.8318970e-02   6.5386124e-02   1.0412852e-02  -4.9707953e-02
   1.1407416e+02  -2.1162655e-02   5.5782486e-02   2.5852105e-02  -8.1986521e-02
   1.1409819e+02  -2.1162655e-02   5.5782486e-02   2.5852105e-02  -8.1986521e-02
   1.1412304e+02  -2.1683536e-02   4.9720511e-02   3.0108752e-02   2.0084638e-02
   1.1414672e+02  -2.1683536e-02   4.9720511e-02   3.0108752e-02   2.0084638e-02
   1.1417030e+02  -2.1683536e-02   4.9720511e-02   3.0108752e-02   2.0084638e-02
   1.1419487e+02  -1.7086240e-02   4.0924892e-02  -7.9596834e-03  -6.2540710e-02
   1.1421879e+02  -1.7086240e-02   4.0924892e-02  -7.9596834e-03  -6.2540710e-02
   1.1424259e+02  -2.0652482e-02   2.9924951e-02  -1.1673302e-02   1.1368822e-02
   1.1426742e+02  -2.0652482e-02   2.9924951e-02  -1.1673302e-02   1.1368822e-02
   1.1429175e+02  -2.2640182e-02   2.6853709e-02  -1.9882265e-02   1.3169441e-01
   1.1431569e+02  -2.2640182e-02   2.6853709e-02  -1.9882265e-02   1.3169441e-01
   1.1433939e+02  -2.1775566e-02   2.8076014e-02  -4.0548681e-03   1.1007135e-01
   1.1436385e+02  -2.1775566e-02   2.8076014e-02  -4.0548681e-03   1.1007135e-01
   1.1438764e+02  -1.3183094e-02   2.4590017e-02   1.0297156e-02   2.1235623e-01
   1.1441165e+02  -1.3183094e-02   2.4590017e-02   1.0297156e-02   2.1235623e-01
   1.1443568e+02  -5.2073607e-03   1.9516243e-02   2.2312706e-02   8.6991028e-02
   1.1445976e+02  -5.2073607e-03   1.9516243e-02   2.2312706e-02   8.6991028e-02
   1.1448421e+02  -9.1132252e-03   4.5071618e-04   2.5048479e-02   2.1381983e-01
   1.1450820e+02  -9.1132252e-03   4.5071618e-04   2.5048479e-02   2.1381983e-01
   1.1453230e+02  -2.7430039e-03   7.3257904e-03   3.4338771e-03  -5.1684663e-02
   1.1455654e+02  -2.7430039e-03   7.3257904e-03   3.4338771e-03  -5.1684663e-02
   1.1458073e+02   1.2137012e-02   6.3325670e-03  -1.2685780e-02   1.2710143e-02
   1.1460614e+02   1.2137012e-02   6.3325670e-03  -1.2685780e-02   1.2710143e-02
   1.1462987e+02   1.8447101e-02   1.2170852e-02  -1.6961312e-02   7.8182444e-02
   1.1465374e+02   1.8447101e-02   1.2170852e-02  -1.6961312e-02   7.8182444e-02
   1.1467773e+02   3.0483179e-02   8.3116051e-03  -2.0450396e-03  -8.1445080e-02
   1.1470170e+02   3.0483179e-02   8.3116051e-03  -2.0450396e-03  -8.1445080e-02
   1.1472424e+02   3.0483179e-02   8.3116051e-03  -2.0450396e-03  -8.1445080e-02
   1.1474604e+02   4.3673240e-02  -2.1456114e-03   2.5135541e-02  -8.5040083e-02
   1.1476773e+02   4.3673240e-02  -2.1456114e-03   2.5135541e-02  -8.5040083e-02
   1.1479010e+02   5.0940666e-02   2.6866447e-03   2.0352300e-02   1.2930761e-01
   1.1481430e+02   5.0940666e-02   2.6866447e-03   2.0352300e-02   1.2930761e-01
   1.1483838e+02   5.0891783e-02   2.4510599e-03   1.1718707e-02  -1.1266184e-01
   1.1486249e+02   5.0891783e-02   2.4510599e-03   1.1718707e-02  -1.1266184e-01
   1.1488742e+02   6.3933261e-02   2.2653386e-03   1.9420668e-03  -2.1670140e-02
   1.1491169e+02   6.3933261e-02   2.2653386e-03   1.9420668e-03  -2.1670140e-02
   1.1493553e+02   7.0610724e-02   1.1374795e-02  -1.1173575e-02  -6.0083509e-02
   1.1495975e+02   7.0610724e-02   1.1374795e-02  -1.1173575e-02  -6.0083509e-02
   1.1498459e+02   7.6867372e-02   2.6235292e-02  -1.0222930e-02   1.5593657e-02
   1.1500830e+02   7.6867372e-02   2.6235292e-02  -1.0222930e-02   1.5593657e-02
   1.1503223e+02   8.8051446e-02   2.3544934e-02   6.6637467e-03  -1.3191819e-01
   1.1505626e+02   8.8051446e-02   2.3544934e-02   6.6637467e-03  -1.3191819e-01
   1.1508077e+02   8.4326543e-02   3.0378427e-02   1.8929273e-02  -1.6072753e-01
   1.1510548e+02   8.4326543e-02   3.0378427e-02   1.8929273e-02  -1.6072753e-01
   1.1512944e+02   8.1661724e-02   2.7252264e-02   1.1700718e-02   1.9736482e-01
   1.1515386e+02   8.1661724e-02   2.7252264e-02   1.1700718e-02   1.9736482e-01
   1.1517756e+02   8.0736391e-02   2.1704670e-02   7.3788157e-03   3.9009092e-02
   1.1520165e+02   8.0736391e-02   2.1704670e-02   7.3788157e-03   3.9009092e-02
   1.1522694e+02   7.6078512e-02   1.2850152e-02   4.4021765e-03  -2.4916594e-02
   1.1525097e+02   7.6078512e-02   1.2850152e-02   4.4021765e-03  -2.4916594e-02
   1.1527497e+02   7.1580537e-02   1.4285141e-02  -1.1739055e-02   2.1937633e-02
   1.1529897e+02   7.1580537e-02   1.4285141e-02  -1.1739055e-02   2.1937633e-02
   1.1532375e+02   7.1580537e-02   1.4285141e-02  -1.1739055e-02   2.1937633e-02
   1.1534823e+02   5.8148574e-02   7.1042893e-03  -1.0113098e-02  -2.0152934e-02
   1.1537290e+02   5.8148574e-02   7.1042893e-03  -1.0113098e-02  -2.0152934e-02
   1.1539717e+02   4.8157923e-02  -2.0065624e-03   1.4027022e-02  -1.2471650e-01
   1.1542222e+02   4.2924013e-02  -4.0661017e-03   7.8029963e-03  -1.9645000e-01
   1.1544704e+02   4.2924013e-02  -4.0661017e-03   7.8029963e-03  -1.9645000e-01
   1.1547198e+02   4.2924013e-02  -4.0661017e-03   7.8029963e-03  -1.9645000e-01
   1.1549668e+02   2.6988383e-02  -8.6684162e-03   2.0893745e-02  -2.6572399e-02
   1.1552070e+02   2.6988383e-02  -8.6684162e-03   2.0893745e-02  -2.6572399e-02
   1.1554570e+02   2.0355923e-02  -1.0776531e-02   1.2825365e-02   3.9348763e-03
   1.1556997e+02   2.0355923e-02  -1.0776531e-02   1.2825365e-02   3.9348763e-03
   1.1559512e+02   1.7921306e-02  -5.3052795e-03  -2.4716270e-03   3.9348763e-03
   1.1561973e+02   1.7921306e-02  -5.3052795e-03  -2.4716270e-03   3.9348763e-03
   1.1564413e+02   1.4029570e-02  -8.8169249e-03  -4.9510873e-03   9.5005700e-02
   1.1566822e+02   1.4029570e-02  -8.8169249e-03  -4.9510873e-03   9.5005700e-02
   1.1569287e+02   1.9204187e-03  -1.2375257e-02  -1.0345847e-02   7.9481127e-02
   1.1571548e+02   1.9204187e-03  -1.2375257e-02  -1.0345847e-02   7.9481127e-02
   1.1573687e+02   5.7902569e-03  -1.5944369e-02  -3.4076725e-03  -3.4851097e-02
   1.1575812e+02   5.7902569e-03  -1.5944369e-02  -3.4076725e-03  -3.4851097e-02
   1.1577981e+02   1.8734810e-03  -3.5145041e-02   1.6576275e-02   3.2314787e-03
   1.1580341e+02   1.8734810e-03  -3.5145041e-02   1.6576275e-02   3.2314787e-03
   1.1582980e+02   2.4166948e-03  -5.1479120e-02   2.4721807e-02   1.0195218e-01
   1.1585387e+02   2.4166948e-03  -5.1479120e-02   2.4721807e-02   1.0195218e-01
   1.1587992e+02   2.8341205e-03  -5.6914017e-02   8.7194331e-03   5.1570906e-02
   1.1590466e+02   2.8341205e-03  -5.6914017e-02   8.7194331e-03   5.1570906e-02
   1.1593031e+02   3.6481982e-03  -5.4567534e-02  -1.0951400e-03   2.1696090e-02
   1.1595408e+02   3.6481982e-03  -5.4567534e-02  -1.0951400e-03   2.1696090e-02
   1.1597969e+02  -1.2550418e-02  -6.1005820e-02  -1.1274857e-02   1.6924779e-01
   1.1600377e+02  -1.2550418e-02  -6.1005820e-02  -1.1274857e-02   1.6924779e-01
   1.1602969e+02  -9.5032407e-03  -5.8888532e-02  -1.0954957e-02   1.3564543e-01
   1.1605332e+02  -9.5032407e-03  -5.8888532e-02  -1.0954957e-02   1.3564543e-01
   1.1607697e+02  -1.9179972e-02  -7.0966579e-02   4.0469593e-03  -8.5549500e-02
   1.1610105e+02  -1.9179972e-02  -7.0966579e-02   4.0469593e-03  -8.5549500e-02
   1.1612654e+02  -1.9179972e-02  -7.0966579e-02   4.0469593e-03  -8.5549500e-02
   1.1615124e+02  -2.4249278e-02  -8.1286773e-02   1.7585948e-02  -5.1500129e-02
   1.1617626e+02  -1.5961936e-02  -8.8841029e-02   2.1664545e-02   9.6684977e-02
   1.1620038e+02  -1.5961936e-02  -8.8841029e-02   2.1664545e-02   9.6684977e-02
   1.1622606e+02  -2.1292970e-02  -8.7385990e-02   1.1436021e-02  -1.6343174e-01
   1.1625010e+02  -2.1292970e-02  -8.7385990e-02   1.1436021e-02  -1.6343174e-01
   1.1627527e+02  -3.8290585e-03  -8.6925656e-02  -5.3672381e-03  -3.0909679e-02
   1.1629931e+02  -3.8290585e-03  -8.6925656e-02  -5.3672381e-03  -3.0909679e-02
   1.1632421e+02  -3.8290585e-03  -8.6925656e-02  -5.3672381e-03  -3.0909679e-02
   1.1634816e+02  -5.6250589e-03  -8.9601390e-02  -1.0837403e-02   1.7862835e-02
   1.1637241e+02  -4.2314162e-03  -8.4963493e-02   6.8042330e-03   1.3698642e-01
   1.1639604e+02  -4.2314162e-03  -8.4963493e-02   6.8042330e-03   1.3698642e-01
   1.1642003e+02  -4.2314162e-03  -8.4963493e-02   6.8042330e-03   1.3698642e-01
   1.1644561e+02   2.9701149e-04  -7.9261281e-02   1.2695909e-02  -7.1850060e-02
   1.1646974e+02   2.9701149e-04  -7.9261281e-02   1.2695909e-02  -7.1850060e-02
   1.1649467e+02   2.6756134e-03  -7.4993141e-02   1.4190436e-02  -2.6915216e-02
   1.1652031e+02   2.6756134e-03  -7.4993141e-02   1.4190436e-02  -2.6915216e-02
   1.1654538e+02   6.9588795e-03  -6.4130954e-02   1.6376013e-02  -3.6434298e-02
   1.1657080e+02   6.9588795e-03  -6.4130954e-02   1.6376013e-02  -3.6434298e-02
   1.1659514e+02   3.8023179e-03  -4.9594641e-02  -2.7947281e-03   7.9075028e-02
   1.1661949e+02   3.8023179e-03  -4.9594641e-02  -2.7947281e-03   7.9075028e-02
   1.1664436e+02   1.8917252e-03  -3.7294131e-02  -4.2253169e-03  -1.3047683e-01
   1.1666843e+02   1.8917252e-03  -3.7294131e-02  -4.2253169e-03  -1.3047683e-01
   1.1669259e+02   1.5460994e-03  -2.2713102e-02  -7.3206285e-03   7.1616110e-02
   1.1671599e+02   1.5460994e-03  -2.2713102e-02  -7.3206285e-03   7.1616110e-02
   1.1673719e+02  -2.4304842e-03  -1.7018737e-02   7.7590449e-03   8.5835651e-03
   1.1675859e+02  -2.4304842e-03  -1.7018737e-02   7.7590449e-03   8.5835651e-03
   1.1678039e+02  -1.2537173e-02  -1.3546128e-02   8.6007919e-03   6.2155524e-02
   1.1680374e+02  -1.2537173e-02  -1.3546128e-02   8.6007919e-03   6.2155524e-02
   1.1682770e+02  -1.5885288e-02  -9.5858891e-03   1.6823802e-02  -1.1435783e-01
   1.1685191e+02  -1.5885288e-02  -9.5858891e-03   1.6823802e-02  -1.1435783e-01
   1.1687597e+02  -1.2976694e-02  -2.5349227e-03  -1.4119314e-03  -1.0123313e-01
   1.1690019e+02  -1.2976694e-02  -2.5349227e-03  -1.4119314e-03  -1.0123313e-01
   1.1692527e+02  -1.2976694e-02  -2.5349227e-03  -1.4119314e-03  -1.0123313e-01
   1.1694954e+02  -1.9952128e-02  -1.5233404e-03  -9.9957408e-04  -1.9786003e-02
   1.1697371e+02  -2.5448594e-02  -2.4736028e-03  -5.7532638e-03  -3.7241204e-02
   1.1699772e+02  -2.5448594e-02  -2.4736028e-03  -5.7532638e-03  -3.7241204e-02
   1.1702184e+02  -2.5448594e-02  -2.4736028e-03  -5.7532638e-03  -3.7241204e-02
   1.1704650e+02  -3.8486898e-02  -5.6266631e-03   1.3891903e-02  -1.3265071e-01
   1.1707057e+02  -4.4705946e-02  -1.4264539e-03   1.7682578e-02   1.6533340e-02
   1.1709425e+02  -4.4705946e-02  -1.4264539e-03   1.7682578e-02   1.6533340e-02
   1.1711823e+02  -4.4705946e-02  -1.4264539e-03   1.7682578e-02   1.6533340e-02
   1.1714208e+02  -4.2298421e-02  -1.7094418e-03   2.6996646e-02  -5.4703419e-03
   1.1716856e+02  -4.2298421e-02  -1.7094418e-03   2.6996646e-02  -5.4703419e-03
   1.1719282e+02  -4.6508946e-02  -2.0920541e-02   8.0986721e-03   1.5909978e-01
   1.1721686e+02  -4.6508946e-02  -2.0920541e-02   8.0986721e-03   1.5909978e-01
   1.1724100e+02  -5.1678706e-02  -1.3392366e-02  -8.1755379e-03  -3.2435836e-02
   1.1726572e+02  -5.1678706e-02  -1.3392366e-02  -8.1755379e-03  -3.2435836e-02
   1.1728940e+02  -4.7924284e-02  -1.4122946e-02  -2.5106186e-02   8.6470712e-02
   1.1731334e+02  -4.7924284e-02  -1.4122946e-02  -2.5106186e-02   8.6470712e-02
   1.1733788e+02  -5.0056547e-02  -1.1838126e-02  -1.4645532e-02   9.8391006e-02
   1.1736216e+02  -5.0056547e-02  -1.1838126e-02  -1.4645532e-02   9.8391006e-02
   1.1738646e+02  -4.6068609e-02  -8.4434608e-03  -5.4267077e-03  -1.1303599e-02
   1.1741106e+02  -4.6068609e-02  -8.4434608e-03  -5.4267077e-03  -1.1303599e-02
   1.1743552e+02  -4.0426940e-02  -9.4644334e-03   1.8437508e-02  -1.4661900e-02
   1.1745948e+02  -4.0426940e-02  -9.4644334e-03   1.8437508e-02  -1.4661900e-02
   1.1748379e+02  -2.7410809e-02  -3.1635154e-02   3.3623066e-02  -4.6188197e-02
   1.1750785e+02  -2.7410809e-02  -3.1635154e-02   3.3623066e-02  -4.6188197e-02
   1.1753154e+02  -2.0229882e-02  -3.8598079e-02   1.6194932e-02   2.9545551e-02
   1.1755594e+02  -2.0229882e-02  -3.8598079e-02   1.6194932e-02   2.9545551e-02
   1.1757985e+02  -1.4610073e-02  -3.9223142e-02  -5.1074261e-03   2.9545551e-02
   1.1760458e+02  -1.4610073e-02  -3.9223142e-02  -5.1074261e-03   2.9545551e-02
   1.1762878e+02  -1.3664612e-02  -4.3336533e-02  -2.1983391e-02  -9.7275941e-02
   1.1765314e+02  -1.3664612e-02  -4.3336533e-02  -2.1983391e-02  -9.7275941e-02
   1.1767716e+02  -1.6720189e-02  -5.6365736e-02  -1.9726122e-02  -6.0753848e-02
   1.1770104e+02  -1.6720189e-02  -5.6365736e-02  -1.9726122e-02  -6.0753848e-02
   1.1772314e+02  -1.6720189e-02  -5.6365736e-02  -1.9726122e-02  -6.0753848e-02
   1.1774431e+02  -6.7702094e-03  -7.0707992e-02  -1.4860367e-02  -1.5429404e-01
   1.1776577e+02  -6.7702094e-03  -7.0707992e-02  -1.4860367e-02  -1.5429404e-01
   1.1778774e+02   9.8316511e-04  -7.6687805e-02   1.5021034e-02  -1.2440415e-01
   1.1781226e+02   9.8316511e-04  -7.6687805e-02   1.5021034e-02  -1.2440415e-01
   1.1783629e+02   6.1408323e-03  -7.9316735e-02   2.4309086e-02  -5.5453247e-02
   1.1786070e+02   6.1408323e-03  -7.9316735e-02   2.4309086e-02  -5.5453247e-02
   1.1788551e+02   6.4032236e-03  -7.7371858e-02   1.5906239e-02  -1.3380450e-02
   1.1790912e+02   6.4032236e-03  -7.7371858e-02   1.5906239e-02  -1.3380450e-02
   1.1793353e+02   2.5042605e-02  -8.0144465e-02  -3.9873510e-03   6.1518942e-02
   1.1795714e+02   2.5042605e-02  -8.0144465e-02  -3.9873510e-03   6.1518942e-02
   1.1798079e+02   2.7980987e-02  -8.8584237e-02  -3.0551428e-02   8.3652669e-02
   1.1800595e+02   2.7980987e-02  -8.8584237e-02  -3.0551428e-02   8.3652669e-02
   1.1803001e+02   4.0627558e-02  -8.8576339e-02  -2.0859594e-02   2.6482711e-03
   1.1805426e+02   4.0627558e-02  -8.8576339e-02  -2.0859594e-02   2.6482711e-03
   1.1807851e+02   4.5888711e-02  -1.0148035e-01  -1.0304427e-02  -2.3639820e-02
   1.1810255e+02   4.5888711e-02  -1.0148035e-01  -1.0304427e-02  -2.3639820e-02
   1.1812747e+02   6.6614434e-02  -1.2030160e-01   1.4898152e-02  -1.0634636e-01
   1.1815144e+02   6.6614434e-02  -1.2030160e-01   1.4898152e-02  -1.0634636e-01
   1.1817570e+02   6.7629680e-02  -1.2373032e-01   1.3221680e-02   1.6021569e-01
   1.1819982e+02   6.7629680e-02  -1.2373032e-01   1.3221680e-02   1.6021569e-01
   1.1822447e+02   6.7629680e-02  -1.2373032e-01   1.3221680e-02   1.6021569e-01
   1.1824862e+02   6.2606499e-02  -1.3259254e-01   6.2690796e-03  -1.4631315e-01
   1.1827296e+02   6.2606499e-02  -1.3259254e-01   6.2690796e-03  -1.4631315e-01
   1.1829794e+02   6.2672392e-02  -1.3059634e-01  -1.6654316e-02   2.5427936e-02
   1.1832338e+02   6.0076006e-02  -1.3911317e-01  -2.0128466e-02   1.7307849e-02
   1.1834732e+02   6.0076006e-02  -1.3911317e-01  -2.0128466e-02   1.7307849e-02
   1.1837165e+02   6.0076006e-02  -1.3911317e-01  -2.0128466e-02   1.7307849e-02
   1.1839644e+02   4.9852405e-02  -1.3178791e-01  -2.6616422e-02   1.0929257e-01
   1.1842051e+02   4.9852405e-02  -1.3178791e-01  -2.6616422e-02   1.0929257e-01
   1.1844586e+02   4.7494028e-02  -1.3146798e-01   1.3401407e-03  -9.8962116e-02
   1.1847038e+02   4.7494028e-02  -1.3146798e-01   1.3401407e-03  -9.8962116e-02
   1.1849529e+02   3.8493346e-02  -1.3733017e-01   1.6367480e-02   1.3946561e-01
   1.1851976e+02   3.8493346e-02  -1.3733017e-01   1.6367480e-02   1.3946561e-01
   1.1854550e+02   1.9087240e-02  -1.4029780e-01   1.4321915e-02   4.7445461e-02
   1.1857000e+02   1.9087240e-02  -1.4029780e-01   1.4321915e-02   4.7445461e-02
   1.1859458e+02   1.5570500e-02  -1.3473816e-01   5.7088928e-03   6.2111694e-02
   1.1861864e+02   1.5570500e-02  -1.3473816e-01   5.7088928e-03   6.2111694e-02
   1.1864323e+02  -1.6755473e-03  -1.3191900e-01  -1.8484440e-02  -3.1620602e-02
   1.1866744e+02  -1.6755473e-03  -1.3191900e-01  -1.8484440e-02  -3.1620602e-02
   1.1869140e+02  -1.3084766e-02  -1.2766325e-01  -1.8492278e-02   1.5870273e-01
   1.1871496e+02  -1.3084766e-02  -1.2766325e-01  -1.8492278e-02   1.5870273e-01
   1.1873654e+02  -1.8386213e-02  -1.2764789e-01  -2.9594572e-02   1.3462409e-01
   1.1875810e+02  -1.8386213e-02  -1.2764789e-01  -2.9594572e-02   1.3462409e-01
   1.1877986e+02  -2.8690593e-02  -1.2610511e-01  -2.0679478e-02   3.5052573e-02
   1.1880434e+02  -2.8690593e-02  -1.2610511e-01  -2.0679478e-02   3.5052573e-02
   1.1882832e+02  -3.7362698e-02  -1.1199547e-01   7.6845107e-03  -7.9388529e-02
   1.1885277e+02  -3.7362698e-02  -1.1199547e-01   7.6845107e-03  -7.9388529e-02
   1.1887648e+02  -4.2195350e-02  -8.8680647e-02   1.9450309e-02   5.1441673e-03
   1.1890082e+02  -4.2195350e-02  -8.8680647e-02   1.9450309e-02   5.1441673e-03
   1.1892540e+02  -5.3978093e-02  -6.0686793e-02   8.5672522e-03  -1.5617207e-01
   1.1894898e+02  -5.3978093e-02  -6.0686793e-02   8.5672522e-03  -1.5617207e-01
   1.1897325e+02  -5.5874448e-02  -3.9843887e-02  -4.9161091e-03  -4.6738227e-02
   1.1899676e+02  -5.5874448e-02  -3.9843887e-02  -4.9161091e-03  -4.6738227e-02
   1.1902035e+02  -5.5874448e-02  -3.9843887e-02  -4.9161091e-03  -4.6738227e-02
   1.1904520e+02  -5.3284336e-02  -1.3205179e-02  -1.2640802e-02  -1.2490374e-02
   1.1906896e+02  -5.3284336e-02  -1.3205179e-02  -1.2640802e-02  -1.2490374e-02
   1.1909316e+02  -5.2283864e-02   3.6489831e-03  -1.3728060e-02   4.8396795e-02
   1.1911757e+02  -5.2283864e-02   3.6489831e-03  -1.3728060e-02   4.8396795e-02
   1.1914175e+02  -4.9888298e-02   1.4880607e-02  -6.5925876e-03  -2.7835910e-02
   1.1916688e+02  -4.9888298e-02   1.4880607e-02  -6.5925876e-03  -2.7835910e-02
   1.1919124e+02  -5.1440001e-02   3.3970293e-02   8.7831905e-03  -4.2004901e-02
   1.1921499e+02  -5.1440001e-02   3.3970293e-02   8.7831905e-03  -4.2004901e-02
   1.1923904e+02  -5.0770544e-02   4.5478299e-02  -6.7843305e-04  -4.5885774e-02
   1.1926364e+02  -5.0770544e-02   4.5478299e-02  -6.7843305e-04  -4.5885774e-02
   1.1928765e+02  -5.3759251e-02   5.3091422e-02   1.2433847e-02  -1.4143967e-01
   1.1931217e+02  -5.3759251e-02   5.3091422e-02   1.2433847e-02  -1.4143967e-01
   1.1933624e+02  -5.1971760e-02   6.0592238e-02  -3.6346877e-04   7.2873760e-02
   1.1936059e+02  -5.1971760e-02   6.0592238e-02  -3.6346877e-04   7.2873760e-02
   1.1938543e+02  -5.0342735e-02   6.2606864e-02   2.0403836e-04   4.1159221e-02
   1.1940934e+02  -5.0342735e-02   6.2606864e-02   2.0403836e-04   4.1159221e-02
   1.1943336e+02  -5.4183342e-02   7.0034094e-02  -1.4125517e-02   8.7975436e-02
   1.1945735e+02  -5.4183342e-02   7.0034094e-02  -1.4125517e-02   8.7975436e-02
   1.1948107e+02  -5.6784578e-02   6.7906678e-02  -1.0045847e-02   8.6912814e-02
   1.1950567e+02  -5.6784578e-02   6.7906678e-02  -1.0045847e-02   8.6912814e-02
   1.1952959e+02  -5.6784578e-02   6.7906678e-02  -1.0045847e-02   8.6912814e-02
   1.1955482e+02  -6.1487306e-02   6.5612957e-02  -6.6741195e-04   1.2653888e-01
   1.1957852e+02  -6.6202737e-02   5.9239082e-02   1.6131850e-02   1.2653888e-01
   1.1960224e+02  -6.6202737e-02   5.9239082e-02   1.6131850e-02   1.2653888e-01
   1.1962651e+02  -6.6202737e-02   5.9239082e-02   1.6131850e-02   1.2653888e-01
   1.1965108e+02  -7.0433050e-02   5.7841897e-02   2.5045592e-02  -6.9468421e-02
   1.1967480e+02  -6.6333868e-02   6.3154280e-02   3.4507508e-03  -6.5601257e-02
   1.1969875e+02  -6.6333868e-02   6.3154280e-02   3.4507508e-03  -6.5601257e-02
   1.1972118e+02  -6.6333868e-02   6.3154280e-02   3.4507508e-03  -6.5601257e-02
   1.1974246e+02  -5.3402621e-02   5.7397611e-02  -1.6858400e-03   5.6052841e-02
   1.1976403e+02  -5.3402621e-02   5.7397611e-02  -1.6858400e-03   5.6052841e-02
   1.1978616e+02  -6.0027719e-02   4.5934666e-02  -1.6361974e-02  -4.6177843e-02
   1.1981019e+02  -6.0027719e-02   4.5934666e-02  -1.6361974e-02  -4.6177843e-02
   1.1983465e+02  -5.3076047e-02   3.7531752e-02  -1.4614263e-02  -1.4500484e-01
   1.1985929e+02  -5.3076047e-02   3.7531752e-02  -1.4614263e-02  -1.4500484e-01
   1.1988369e+02  -4.9250513e-02   4.2100288e-02  -9.7714830e-03   9.2060346e-02
   1.1990776e+02  -4.9250513e-02   4.2100288e-02  -9.7714830e-03   9.2060346e-02
   1.1993189e+02  -3.8673293e-02   4.3524720e-02   6.2271948e-03  -4.4512169e-02
   1.1995596e+02  -3.8673293e-02   4.3524720e-02   6.2271948e-03  -4.4512169e-02
   1.1997997e+02  -3.6484487e-02   4.1559145e-02   2.4625601e-02   1.4368119e-02
   1.2000445e+02  -3.6484487e-02   4.1559145e-02   2.4625601e-02   1.4368119e-02
   1.2002812e+02  -2.8235594e-02   4.0373079e-02   1.1165008e-02  -1.1928861e-01
   1.2005170e+02  -2.8235594e-02   4.0373079e-02   1.1165008e-02  -1.1928861e-01
   1.2007589e+02  -1.4535488e-02   3.0915461e-02  -3.1398607e-03   1.2921179e-01
   1.2009996e+02  -1.4535488e-02   3.0915461e-02  -3.1398607e-03   1.2921179e-01
   1.2012425e+02  -1.4535488e-02   3.0915461e-02  -3.1398607e-03   1.2921179e-01
   1.2014873e+02  -1.2184740e-02   2.4920918e-02  -5.3986181e-03   1.9026110e-03
   1.2017396e+02  -9.2577422e-03   2.1860510e-02  -9.6554644e-03  -1.0291039e-02
   1.2019832e+02  -9.2577422e-03   2.1860510e-02  -9.6554644e-03  -1.0291039e-02
   1.2022226e+02  -9.2577422e-03   2.1860510e-02  -9.6554644e-03  -1.0291039e-02
   1.2024844e+02   7.0570805e-03   2.7995747e-02  -9.9566695e-04   1.2208736e-01
   1.2027350e+02   7.0570805e-03   2.7995747e-02  -9.9566695e-04   1.2208736e-01
   1.2029873e+02   2.3865886e-02   2.5423286e-02   2.1151772e-03  -3.0743097e-03
   1.2032352e+02   2.3865886e-02   2.5423286e-02   2.1151772e-03  -3.0743097e-03
   1.2034707e+02   2.9247941e-02   2.3926359e-02  -1.8902678e-03   3.6067149e-02
   1.2036859e+02   2.9247941e-02   2.3926359e-02  -1.8902678e-03   3.6067149e-02
   1.2039041e+02   4.7187217e-02   1.5465932e-02   1.1940609e-02  -5.3613762e-02
   1.2041436e+02   4.7187217e-02   1.5465932e-02   1.1940609e-02  -5.3613762e-02
   1.2043906e+02   6.5924376e-02   6.6839349e-03  -1.8312194e-03  -1.6887589e-01
   1.2046374e+02   6.5924376e-02   6.6839349e-03  -1.8312194e-03  -1.6887589e-01
   1.2048799e+02   6.8037681e-02   7.2499048e-03  -5.6081922e-03  -9.7734727e-02
   1.2051208e+02   6.8037681e-02   7.2499048e-03  -5.6081922e-03  -9.7734727e-02
   1.2053500e+02   8.7738462e-02   5.8212038e-03  -2.8001715e-03  -1.3247984e-01
   1.2055771e+02   8.7738462e-02   5.8212038e-03  -2.8001715e-03  -1.3247984e-01
   1.2058115e+02   8.4526546e-02   3.2411811e-03  -5.7872059e-03  -4.7150837e-02
   1.2060546e+02   8.4526546e-02   3.2411811e-03  -5.7872059e-03  -4.7150837e-02
   1.2062958e+02   9.3165740e-02   5.6801783e-03  -5.8564725e-03  -9.2309767e-02
   1.2065425e+02   9.3165740e-02   5.6801783e-03  -5.8564725e-03  -9.2309767e-02
   1.2067818e+02   9.2969425e-02   1.4162720e-02  -1.1223363e-02   9.6931692e-02
   1.2070164e+02   9.2969425e-02   1.4162720e-02  -1.1223363e-02   9.6931692e-02
   1.2072349e+02   9.5562749e-02   1.6593117e-02   2.7213932e-03   1.1912959e-01
   1.2074493e+02   9.5562749e-02   1.6593117e-02   2.7213932e-03   1.1912959e-01
   1.2076852e+02   9.5562749e-02   1.6593117e-02   2.7213932e-03   1.1912959e-01
   1.2079212e+02   8.1737153e-02   2.0934395e-02   4.5696516e-03  -3.6340933e-02
   1.2081622e+02   8.1737153e-02   2.0934395e-02   4.5696516e-03  -3.6340933e-02
   1.2084076e+02   7.4749067e-02   2.6102023e-02   1.2546546e-02  -6.9396040e-02
   1.2086565e+02   7.4749067e-02   2.6102023e-02   1.2546546e-02  -6.9396040e-02
   1.2088994e+02   7.9533577e-02   2.3996154e-02  -2.6117265e-03   8.0961788e-02
   1.2091408e+02   7.9533577e-02   2.3996154e-02  -2.6117265e-03   8.0961788e-02
   1.2093830e+02   6.4183518e-02   2.4316102e-02  -4.3408857e-03  -2.7769987e-02
   1.2096246e+02   6.4183518e-02   2.4316102e-02  -4.3408857e-03  -2.7769987e-02
   1.2098665e+02   5.7943203e-02   2.9537648e-02  -7.9303877e-03  -3.7848642e-02
   1.2101047e+02   5.7943203e-02   2.9537648e-02  -7.9303877e-03  -3.7848642e-02
   1.2103428e+02   5.7943203e-02   2.9537648e-02  -7.9303877e-03  -3.7848642e-02
   1.2105821e+02   4.7324490e-02   2.3412958e-02   2.6901553e-03  -1.1402981e-02
   1.2108215e+02   2.9821461e-02   1.6044270e-02  -2.0590008e-03   1.1667573e-02
   1.2110652e+02   2.9821461e-02   1.6044270e-02  -2.0590008e-03   1.1667573e-02
   1.2113038e+02   1.5818568e-02   3.2851344e-03   1.0251699e-02  -9.9575004e-02
   1.2115471e+02   1.5818568e-02   3.2851344e-03   1.0251699e-02  -9.9575004e-02
   1.2117863e+02   4.6193046e-03  -1.7282451e-03   1.0456989e-02  -1.9021547e-01
   1.2120344e+02   4.6193046e-03  -1.7282451e-03   1.0456989e-02  -1.9021547e-01
   1.2122752e+02  -9.0774400e-03   6.4460919e-03  -8.5481480e-03   1.9677603e-02
   1.2125171e+02  -9.0774400e-03   6.4460919e-03  -8.5481480e-03   1.9677603e-02
   1.2127579e+02  -1.8052105e-02   6.1335913e-03  -1.3281860e-02  -6.5269679e-02
   1.2129978e+02  -1.8052105e-02   6.1335913e-03  -1.3281860e-02  -6.5269679e-02
   1.2132428e+02  -2.9701896e-02   1.6574778e-02  -1.5456845e-02  -3.1152911e-02
   1.2134843e+02  -2.9701896e-02   1.6574778e-02  -1.5456845e-02  -3.1152911e-02
   1.2137288e+02  -2.7721124e-02   1.4588896e-02   1.1170506e-02   2.5818643e-02
   1.2139716e+02  -2.7721124e-02   1.4588896e-02   1.1170506e-02   2.5818643e-02
   1.2142134e+02  -2.7721124e-02   1.4588896e-02   1.1170506e-02   2.5818643e-02
   1.2144637e+02  -3.8060211e-02   9.5793055e-03   2.1775166e-02   7.7273538e-02
   1.2147075e+02  -4.3288641e-02  -1.2428740e-03   1.3959500e-02   7.9896755e-02
   1.2149494e+02  -4.3288641e-02  -1.2428740e-03   1.3959500e-02   7.9896755e-02
   1.2151905e+02  -4.3288641e-02  -1.2428740e-03   1.3959500e-02   7.9896755e-02
   1.2154364e+02  -4.4887222e-02   1.7163609e-03  -1.4904162e-03   9.9792735e-02
   1.2156736e+02  -4.4887222e-02   1.7163609e-03  -1.4904162e-03   9.9792735e-02
   1.2159124e+02  -3.8884904e-02  -3.1208335e-03  -1.9599317e-02   4.3043661e-02
   1.2161547e+02  -3.8884904e-02  -3.1208335e-03  -1.9599317e-02   4.3043661e-02
   1.2163955e+02  -3.2228909e-02  -1.1388222e-02  -2.2338405e-02   2.0165930e-02
   1.2166429e+02  -3.2228909e-02  -1.1388222e-02  -2.2338405e-02   2.0165930e-02
   1.2168831e+02  -3.1774249e-02  -1.7518383e-02   2.4421570e-05  -3.3647547e-04
   1.2171205e+02  -3.1774249e-02  -1.7518383e-02   2.4421570e-05  -3.3647547e-04
   1.2173361e+02  -3.1774249e-02  -1.7518383e-02   2.4421570e-05  -3.3647547e-04
   1.2175517e+02  -3.1774249e-02  -1.7518383e-02   2.4421570e-05  -3.3647547e-04
   1.2177657e+02  -4.5021500e-02  -2.0209249e-02   1.8747596e-02   8.5553797e-02
   1.2179915e+02  -4.5021500e-02  -2.0209249e-02   1.8747596e-02   8.5553797e-02
   1.2182362e+02  -4.8493523e-02  -2.0485204e-02   1.7596759e-02   5.0021518e-03
   1.2184744e+02  -4.8493523e-02  -2.0485204e-02   1.7596759e-02   5.0021518e-03
   1.2187148e+02  -5.0135590e-02  -2.6297156e-02   2.4975333e-03  -7.6324613e-03
   1.2189557e+02  -5.0135590e-02  -2.6297156e-02   2.4975333e-03  -7.6324613e-03
   1.2191977e+02  -5.0135590e-02  -2.6297156e-02   2.4975333e-03  -7.6324613e-03
   1.2194376e+02  -5.4628260e-02  -3.5919882e-02  -1.8361334e-02  -3.0807730e-02
   1.2196778e+02  -5.4628260e-02  -3.5919882e-02  -1.8361334e-02  -3.0807730e-02
   1.2199215e+02  -6.0330816e-02  -3.9196517e-02  -1.4047516e-02  -2.4147034e-01
   1.2201640e+02  -6.0330816e-02  -3.9196517e-02  -1.4047516e-02  -2.4147034e-01
   1.2204064e+02  -6.0651556e-02  -4.1806761e-02  -3.4098732e-03  -1.3225484e-01
   1.2206540e+02  -6.0651556e-02  -4.1806761e-02  -3.4098732e-03  -1.3225484e-01
   1.2208948e+02  -5.2375574e-02  -4.9065683e-02   9.5111523e-03  -8.0131544e-02
   1.2211356e+02  -5.2375574e-02  -4.9065683e-02   9.5111523e-03  -8.0131544e-02
   1.2213808e+02  -5.1560465e-02  -5.9088852e-02   1.7266525e-02   2.5675169e-02
   1.2216299e+02  -5.1560465e-02  -5.9088852e-02   1.7266525e-02   2.5675169e-02
   1.2218737e+02  -4.1011062e-02  -6.1086334e-02   3.2621268e-03  -3.4674044e-02
   1.2221180e+02  -4.1011062e-02  -6.1086334e-02   3.2621268e-03  -3.4674044e-02
   1.2223591e+02  -2.9551480e-02  -5.4997176e-02  -1.3593840e-02  -9.0966428e-03
   1.2226028e+02  -2.9551480e-02  -5.4997176e-02  -1.3593840e-02  -9.0966428e-03
   1.2228504e+02  -1.8429456e-02  -5.3107858e-02  -8.6651454e-03   1.2794569e-01
   1.2230878e+02  -1.8429456e-02  -5.3107858e-02  -8.6651454e-03   1.2794569e-01
   1.2233254e+02  -1.2259271e-02  -4.1345797e-02  -1.3357614e-03  -5.0841856e-02
   1.2235682e+02  -1.2259271e-02  -4.1345797e-02  -1.3357614e-03  -5.0841856e-02
   1.2238109e+02   1.3842442e-03  -2.5107311e-02   1.1562077e-02  -8.0999863e-02
   1.2240565e+02   1.3842442e-03  -2.5107311e-02   1.1562077e-02  -8.0999863e-02
   1.2242972e+02   2.8090312e-03  -2.1422926e-02   1.9453499e-02  -3.4164654e-02
   1.2245438e+02   2.8090312e-03  -2.1422926e-02   1.9453499e-02  -3.4164654e-02
   1.2247855e+02   1.3349164e-02  -1.5023332e-02  -1.9007031e-04  -2.2724764e-02
   1.2250341e+02   1.3349164e-02  -1.5023332e-02  -1.9007031e-04  -2.2724764e-02
   1.2252776e+02   1.9066785e-02  -1.8526673e-02   6.8365136e-04   2.8353295e-03
   1.2255175e+02   1.9066785e-02  -1.8526673e-02   6.8365136e-04   2.8353295e-03
   1.2257555e+02   2.3937456e-02  -1.1102253e-02  -9.1963345e-03  -2.2287290e-02
   1.2259962e+02   2.3937456e-02  -1.1102253e-02  -9.1963345e-03  -2.2287290e-02
   1.2262409e+02   2.3664771e-02  -6.7898305e-03  -7.5713987e-03   6.3182285e-02
   1.2264811e+02   2.3664771e-02  -6.7898305e-03  -7.5713987e-03   6.3182285e-02
   1.2267212e+02   2.3374403e-02  -8.1548197e-03  -8.1710314e-04  -4.5729866e-02
   1.2269612e+02   2.3374403e-02  -8.1548197e-03  -8.1710314e-04  -4.5729866e-02
   1.2271876e+02   2.3374403e-02  -8.1548197e-03  -8.1710314e-04  -4.5729866e-02
   1.2274034e+02   1.5995504e-02  -1.5277696e-02   6.5002067e-04  -4.4456771e-02
   1.2276176e+02   1.5995504e-02  -1.5277696e-02   6.5002067e-04  -4.4456771e-02
   1.2278440e+02   1.0055422e-02  -2.0208109e-02   9.5802071e-03   1.8134101e-02
   1.2280937e+02   1.0055422e-02  -2.0208109e-02   9.5802071e-03   1.8134101e-02
   1.2283364e+02   1.0923430e-02  -2.1553017e-02   1.2244348e-02  -6.5265041e-02
   1.2285771e+02   1.0923430e-02  -2.1553017e-02   1.2244348e-02  -6.5265041e-02
   1.2288197e+02   8.8824332e-03  -2.2962796e-02  -6.5802629e-03  -1.0407679e-01
   1.2290661e+02   8.8824332e-03  -2.2962796e-02  -6.5802629e-03  -1.0407679e-01
   1.2293084e+02   6.5815393e-03  -2.3244428e-02  -8.3564464e-03   1.2712257e-01
   1.2295472e+02   6.5815393e-03  -2.3244428e-02  -8.3564464e-03   1.2712257e-01
   1.2297830e+02   6.0399966e-03  -1.9183373e-02  -1.3884746e-03  -8.0919888e-03
   1.2300201e+02   6.0399966e-03  -1.9183373e-02  -1.3884746e-03  -8.0919888e-03
   1.2302644e+02   3.5589891e-03  -1.6472992e-02   3.1351384e-03   1.2330527e-01
   1.2305006e+02   3.5589891e-03  -1.6472992e-02   3.1351384e-03   1.2330527e-01
   1.2307399e+02   2.7038364e-03  -1.1372848e-02   5.6169527e-03  -8.3135385e-02
   1.2309783e+02   2.7038364e-03  -1.1372848e-02   5.6169527e-03  -8.3135385e-02
   1.2312199e+02   2.7038364e-03  -1.1372848e-02   5.6169527e-03  -8.3135385e-02
   1.2314743e+02   6.1022339e-04  -1.6469194e-03   7.4620023e-03   2.2382734e-02
   1.2317185e+02  -2.6372569e-03   1.3132116e-02   9.3721796e-04  -1.4062899e-01
   1.2319612e+02  -2.6372569e-03   1.3132116e-02   9.3721796e-04  -1.4062899e-01
   1.2322019e+02  -2.6372569e-03   1.3132116e-02   9.3721796e-04  -1.4062899e-01
   1.2324388e+02   6.2725600e-03   2.0617496e-02  -4.4814050e-03  -1.1156360e-01
   1.2326816e+02   6.2725600e-03   2.0617496e-02  -4.4814050e-03  -1.1156360e-01
   1.2329229e+02   5.7561318e-03   3.8114823e-02   1.1257986e-03   1.4936506e-02
   1.2331646e+02   5.7561318e-03   3.8114823e-02   1.1257986e-03   1.4936506e-02
   1.2334045e+02   4.1474071e-03   4.2645063e-02  -3.7087190e-03  -1.6249170e-01
   1.2336510e+02   4.1474071e-03   4.2645063e-02  -3.7087190e-03  -1.6249170e-01
   1.2338936e+02   1.0238718e-02   4.5761134e-02   5.5698620e-04  -1.6026441e-01
   1.2341344e+02   1.0238718e-02   4.5761134e-02   5.5698620e-04  -1.6026441e-01
   1.2343729e+02   1.5950507e-02   5.1905036e-02   6.4344783e-03   2.7763276e-02
   1.2346218e+02   1.5950507e-02   5.1905036e-02   6.4344783e-03   2.7763276e-02
   1.2348677e+02   2.3085359e-02   5.7732455e-02   2.3600415e-03  -6.4594475e-02
   1.2351123e+02   2.3085359e-02   5.7732455e-02   2.3600415e-03  -6.4594475e-02
   1.2353548e+02   2.3855425e-02   6.9184534e-02  -6.8049929e-03  -8.8356722e-02
   1.2355927e+02   2.3855425e-02   6.9184534e-02  -6.8049929e-03  -8.8356722e-02
   1.2358370e+02   2.6603656e-02   8.5206635e-02   1.8830656e-03  -8.8356722e-02
   1.2360774e+02   2.6603656e-02   8.5206635e-02   1.8830656e-03  -8.8356722e-02
   1.2363183e+02   2.4219524e-02   9.0400949e-02  -4.3099946e-03   1.7070685e-01
   1.2365589e+02   2.4219524e-02   9.0400949e-02  -4.3099946e-03   1.7070685e-01
   1.2367978e+02   2.8777579e-02   1.0424664e-01  -2.0919589e-03   6.4059073e-02
   1.2370366e+02   2.8777579e-02   1.0424664e-01  -2.0919589e-03   6.4059073e-02
   1.2372537e+02   2.6265820e-02   1.0680225e-01  -2.8248348e-03   5.5612443e-02
   1.2374660e+02   2.6265820e-02   1.0680225e-01  -2.8248348e-03   5.5612443e-02
   1.2376785e+02   2.6265820e-02   1.0680225e-01  -2.8248348e-03   5.5612443e-02
   1.2379012e+02   2.4010209e-02   1.1335114e-01   2.0254671e-03   1.1984379e-01
   1.2381406e+02   2.4010209e-02   1.1335114e-01   2.0254671e-03   1.1984379e-01
   1.2383829e+02   2.7610881e-02   1.0994259e-01  -1.0634848e-03   1.4765659e-01
   1.2386235e+02   2.7610881e-02   1.0994259e-01  -1.0634848e-03   1.4765659e-01
   1.2388688e+02   2.8635915e-02   1.1113685e-01  -5.5450313e-03   5.8629363e-02
   1.2391086e+02   2.8635915e-02   1.1113685e-01  -5.5450313e-03   5.8629363e-02
   1.2393481e+02   2.5081852e-02   1.0311406e-01  -1.6391691e-03   1.8215603e-03
   1.2395839e+02   2.5081852e-02   1.0311406e-01  -1.6391691e-03   1.8215603e-03
   1.2398212e+02   1.8660892e-02   9.7633183e-02  -3.6942619e-03  -3.8722269e-02
   1.2400677e+02   1.8660892e-02   9.7633183e-02  -3.6942619e-03  -3.8722269e-02
   1.2403063e+02   1.8660892e-02   9.7633183e-02  -3.6942619e-03  -3.8722269e-02
   1.2405492e+02   7.6192068e-03   9.2671476e-02   4.6586907e-03  -6.6196460e-02
   1.2407982e+02   8.7680602e-03   9.5041193e-02   4.6854559e-03   4.3972407e-03
   1.2410471e+02   8.7680602e-03   9.5041193e-02   4.6854559e-03   4.3972407e-03
   1.2413034e+02  -1.8375237e-03   9.3169034e-02  -5.8757262e-03  -2.5382130e-03
   1.2415491e+02  -1.8375237e-03   9.3169034e-02  -5.8757262e-03  -2.5382130e-03
   1.2418088e+02  -1.9408338e-02   8.2684301e-02   5.2224984e-03  -5.9916473e-02
   1.2420648e+02  -1.9408338e-02   8.2684301e-02   5.2224984e-03  -5.9916473e-02
   1.2423088e+02  -3.8572691e-02   7.4037500e-02  -6.1662835e-03  -1.1977394e-01
   1.2425543e+02  -3.8572691e-02   7.4037500e-02  -6.1662835e-03  -1.1977394e-01
   1.2427972e+02  -5.5657331e-02   6.4360738e-02  -2.5564907e-03  -1.2821325e-02
   1.2430385e+02  -5.5657331e-02   6.4360738e-02  -2.5564907e-03  -1.2821325e-02
   1.2432834e+02  -7.3292516e-02   6.1929192e-02  -4.5917826e-03  -9.0171537e-02
   1.2435250e+02  -7.3292516e-02   6.1929192e-02  -4.5917826e-03  -9.0171537e-02
   1.2438013e+02  -8.2213596e-02   3.6381517e-02  -2.4832415e-03  -1.1316073e-01
   1.2440509e+02  -8.2213596e-02   3.6381517e-02  -2.4832415e-03  -1.1316073e-01
   1.2442939e+02  -9.5352650e-02   2.6550325e-02   4.8070848e-03   4.5295339e-02
   1.2445387e+02  -9.5352650e-02   2.6550325e-02   4.8070848e-03   4.5295339e-02
   1.2447824e+02  -1.0434926e-01   8.7084062e-03   2.5229866e-03   4.3209660e-02
   1.2450237e+02  -1.0434926e-01   8.7084062e-03   2.5229866e-03   4.3209660e-02
   1.2452726e+02  -9.8538205e-02   2.3120651e-03  -4.9162668e-04  -2.6767536e-02
   1.2455117e+02  -9.8538205e-02   2.3120651e-03  -4.9162668e-04  -2.6767536e-02
   1.2457507e+02  -9.8538205e-02   2.3120651e-03  -4.9162668e-04  -2.6767536e-02
   1.2459938e+02  -9.9215731e-02  -2.8484226e-03  -6.4062333e-05  -1.1677056e-01
   1.2462401e+02  -9.9215731e-02  -2.8484226e-03  -6.4062333e-05  -1.1677056e-01
   1.2464863e+02  -9.4837621e-02  -3.0007211e-03  -4.6409881e-03   4.1428453e-02
   1.2467323e+02  -9.4837621e-02  -3.0007211e-03  -4.6409881e-03   4.1428453e-02
   1.2469773e+02  -9.7050510e-02   4.5737210e-03  -8.1046438e-03  -1.5405232e-01
   1.2472032e+02  -8.4117010e-02   8.0065103e-03  -8.9492677e-03  -9.8296588e-02
   1.2474159e+02  -8.4117010e-02   8.0065103e-03  -8.9492677e-03  -9.8296588e-02
   1.2476316e+02  -8.4117010e-02   8.0065103e-03  -8.9492677e-03  -9.8296588e-02
   1.2478539e+02  -7.0633203e-02   2.0069906e-02  -2.0973783e-03  -6.8692543e-02
   1.2480973e+02  -7.0633203e-02   2.0069906e-02  -2.0973783e-03  -6.8692543e-02
   1.2483395e+02  -5.8903035e-02   3.2007623e-02   9.4485944e-03   1.4551400e-01
   1.2485809e+02  -5.8903035e-02   3.2007623e-02   9.4485944e-03   1.4551400e-01
   1.2488225e+02  -5.3321831e-02   4.0683221e-02  -2.1087872e-03   6.3593588e-02
   1.2490700e+02  -5.3321831e-02   4.0683221e-02  -2.1087872e-03   6.3593588e-02
   1.2493128e+02  -3.7668366e-02   4.2248461e-02   4.0348959e-03   7.4618118e-02
   1.2495632e+02  -3.7668366e-02   4.2248461e-02   4.0348959e-03   7.4618118e-02
   1.2498071e+02  -3.5985798e-02   5.5143490e-02  -7.0061670e-03   1.4122890e-01
   1.2500488e+02  -3.5985798e-02   5.5143490e-02  -7.0061670e-03   1.4122890e-01
   1.2502896e+02  -3.5985798e-02   5.5143490e-02  -7.0061670e-03   1.4122890e-01
   1.2505424e+02  -2.1907760e-02   6.3349403e-02  -8.2073174e-03   1.2861762e-01
   1.2507840e+02  -2.0186493e-02   7.6325707e-02  -4.9909586e-03   5.9994222e-02
   1.2510257e+02  -2.0186493e-02   7.6325707e-02  -4.9909586e-03   5.9994222e-02
   1.2512755e+02  -4.8254998e-03   8.5113153e-02   5.7590781e-03   1.2497506e-01
   1.2515149e+02  -4.8254998e-03   8.5113153e-02   5.7590781e-03   1.2497506e-01
   1.2517504e+02  -2.4714272e-03   9.4981492e-02  -2.1519724e-03   1.1921263e-01
   1.2519855e+02  -2.4714272e-03   9.4981492e-02  -2.1519724e-03   1.1921263e-01
   1.2522102e+02  -2.4714272e-03   9.4981492e-02  -2.1519724e-03   1.1921263e-01
   1.2524269e+02  -2.6789957e-03   1.0778842e-01   7.5840028e-03   9.7312761e-02
   1.2526454e+02  -2.6789957e-03   1.0778842e-01   7.5840028e-03   9.7312761e-02
   1.2528815e+02  -6.7720432e-03   1.1436409e-01  -7.1956264e-03   9.3394379e-02
   1.2531320e+02  -6.7720432e-03   1.1436409e-01  -7.1956264e-03   9.3394379e-02
   1.2533806e+02  -1.3551892e-02   1.2084427e-01  -1.5385720e-03   2.1814919e-01
   1.2536218e+02  -1.3551892e-02   1.2084427e-01  -1.5385720e-03   2.1814919e-01
   1.2538708e+02  -8.3205057e-03   1.3567276e-01  -7.8671658e-03  -1.4914482e-02
   1.2541179e+02  -8.3205057e-03   1.3567276e-01  -7.8671658e-03  -1.4914482e-02
   1.2543608e+02  -2.2487391e-02   1.3965015e-01  -8.7399740e-04   5.9135391e-03
   1.2546106e+02  -2.2487391e-02   1.3965015e-01  -8.7399740e-04   5.9135391e-03
   1.2548607e+02  -2.7953478e-02   1.3397574e-01  -1.9480151e-03  -6.2259382e-02
   1.2550971e+02  -2.7953478e-02   1.3397574e-01  -1.9480151e-03  -6.2259382e-02
   1.2553370e+02  -1.9122586e-02   1.4226151e-01  -1.7159736e-03  -1.4853344e-01
   1.2555813e+02  -1.9122586e-02   1.4226151e-01  -1.7159736e-03  -1.4853344e-01
   1.2558262e+02  -2.8579166e-02   1.4373969e-01  -4.0474394e-03  -1.4853344e-01
   1.2560795e+02  -2.8579166e-02   1.4373969e-01  -4.0474394e-03  -1.4853344e-01
   1.2563191e+02  -2.4034439e-02   1.5330514e-01  -3.5699382e-03   3.6624458e-02
   1.2565633e+02  -2.4034439e-02   1.5330514e-01  -3.5699382e-03   3.6624458e-02
   1.2568029e+02  -2.1272592e-02   1.5095989e-01  -1.0566244e-02  -8.0184421e-02
   1.2570443e+02  -2.1272592e-02   1.5095989e-01  -1.0566244e-02  -8.0184421e-02
   1.2572624e+02  -2.1272592e-02   1.5095989e-01  -1.0566244e-02  -8.0184421e-02
   1.2574779e+02  -8.8769831e-03   1.5289438e-01  -1.7237782e-03  -1.0079258e-01
   1.2576915e+02  -8.8769831e-03   1.5289438e-01  -1.7237782e-03  -1.0079258e-01
   1.2579143e+02  -2.1855909e-04   1.5066993e-01  -5.0025117e-03  -2.9282175e-02
   1.2581551e+02  -2.1855909e-04   1.5066993e-01  -5.0025117e-03  -2.9282175e-02
   1.2583988e+02  -2.1431411e-03   1.6031387e-01   3.8979782e-03  -2.0646565e-02
   1.2586476e+02  -2.1431411e-03   1.6031387e-01   3.8979782e-03  -2.0646565e-02
   1.2588890e+02  -1.1311574e-03   1.5899754e-01   4.7853808e-03  -4.3581700e-02
   1.2591284e+02  -1.1311574e-03   1.5899754e-01   4.7853808e-03  -4.3581700e-02
   1.2593652e+02  -2.7138537e-03   1.5427241e-01  -3.7088115e-03   6.7916527e-02
   1.2595996e+02  -2.7138537e-03   1.5427241e-01  -3.7088115e-03   6.7916527e-02
   1.2598375e+02   3.8492219e-03   1.4880900e-01  -5.1061120e-03   4.6955314e-02
   1.2600722e+02   3.8492219e-03   1.4880900e-01  -5.1061120e-03   4.6955314e-02
   1.2603084e+02   1.0843612e-02   1.4187615e-01  -8.5723232e-03  -4.0328726e-02
   1.2605438e+02   1.0843612e-02   1.4187615e-01  -8.5723232e-03  -4.0328726e-02
   1.2607807e+02   1.8425035e-05   1.3367230e-01  -5.8420673e-03  -5.1465989e-03
   1.2610202e+02   1.8425035e-05   1.3367230e-01  -5.8420673e-03  -5.1465989e-03
   1.2612725e+02  -9.1476028e-04   1.2475932e-01   7.4465345e-03  -2.7847783e-02
   1.2615136e+02  -9.1476028e-04   1.2475932e-01   7.4465345e-03  -2.7847783e-02
   1.2617570e+02  -5.7074814e-03   1.1964229e-01  -3.7993556e-03   6.4460752e-02
   1.2619980e+02  -5.7074814e-03   1.1964229e-01  -3.7993556e-03   6.4460752e-02
   1.2622386e+02  -9.1266055e-03   1.0371765e-01   5.0770412e-03  -1.0249485e-01
   1.2624771e+02  -9.1266055e-03   1.0371765e-01   5.0770412e-03  -1.0249485e-01
   1.2627171e+02  -9.1266055e-03   1.0371765e-01   5.0770412e-03  -1.0249485e-01
   1.2629626e+02  -8.9386730e-03   7.8440070e-02  -4.9226717e-03  -8.6441741e-02
   1.2632040e+02  -8.9386730e-03   7.8440070e-02  -4.9226717e-03  -8.6441741e-02
   1.2634568e+02  -1.4720052e-02   6.7788899e-02  -1.9990541e-03   1.2152838e-01
   1.2636968e+02  -1.4720052e-02   6.7788899e-02  -1.9990541e-03   1.2152838e-01
   1.2639425e+02  -1.0522347e-02   6.0874388e-02  -4.1881087e-03  -7.2290275e-02
   1.2641849e+02  -1.0522347e-02   6.0874388e-02  -4.1881087e-03  -7.2290275e-02
   1.2644329e+02  -1.6717520e-02   5.4670330e-02  -6.3221925e-03   1.4574314e-01
   1.2646776e+02  -1.6717520e-02   5.4670330e-02  -6.3221925e-03   1.4574314e-01
   1.2649177e+02  -3.1020481e-02   4.7606055e-02  -2.5809156e-03   1.6452791e-01
   1.2651680e+02  -3.1020481e-02   4.7606055e-02  -2.5809156e-03   1.6452791e-01
   1.2654311e+02  -3.4732662e-02   4.0035289e-02  -2.5298174e-03   1.0061626e-01
   1.2656773e+02  -3.4732662e-02   4.0035289e-02  -2.5298174e-03   1.0061626e-01
   1.2659236e+02  -3.8838677e-02   3.6234006e-02   1.0335133e-02   6.5727734e-02
   1.2661653e+02  -3.8838677e-02   3.6234006e-02   1.0335133e-02   6.5727734e-02
   1.2664065e+02  -5.4674234e-02   3.7568025e-02   8.9447489e-03  -2.1460670e-02
   1.2666527e+02  -5.4674234e-02   3.7568025e-02   8.9447489e-03  -2.1460670e-02
   1.2668920e+02  -5.0894644e-02   3.3622798e-02   2.5974996e-03   8.8304937e-02
   1.2671258e+02  -5.0894644e-02   3.3622798e-02   2.5974996e-03   8.8304937e-02
   1.2673405e+02  -6.3786834e-02   2.5748169e-02  -1.6033221e-02  -1.7834606e-01
   1.2675568e+02  -6.3786834e-02   2.5748169e-02  -1.6033221e-02  -1.7834606e-01
   1.2677744e+02  -6.9391988e-02   1.8398833e-02  -1.6559493e-02  -1.1075319e-01
   1.2680047e+02  -6.9391988e-02   1.8398833e-02  -1.6559493e-02  -1.1075319e-01
   1.2682549e+02  -6.9391988e-02   1.8398833e-02  -1.6559493e-02  -1.1075319e-01
   1.2685020e+02  -7.1269341e-02   1.4752820e-02   4.3323101e-03   9.4527013e-02
   1.2687429e+02  -7.1069062e-02   8.1293648e-03   2.0594219e-02  -1.0629142e-01
   1.2689837e+02  -7.1069062e-02   8.1293648e-03   2.0594219e-02  -1.0629142e-01
   1.2692248e+02  -7.1069062e-02   8.1293648e-03   2.0594219e-02  -1.0629142e-01
   1.2694710e+02  -7.4767925e-02   5.0613829e-03   1.6761987e-02  -1.0274521e-01
   1.2697127e+02  -7.3522449e-02   3.3177321e-03   1.9139932e-02  -4.1553405e-02
   1.2699535e+02  -7.3522449e-02   3.3177321e-03   1.9139932e-02  -4.1553405e-02
   1.2701958e+02  -7.3522449e-02   3.3177321e-03   1.9139932e-02  -4.1553405e-02
   1.2704406e+02  -7.3522449e-02   3.3177321e-03   1.9139932e-02  -4.1553405e-02
   1.2706815e+02  -7.3522449e-02   3.3177321e-03   1.9139932e-02  -4.1553405e-02
   1.2709246e+02  -7.1535595e-02   1.0825501e-02  -7.2082612e-03  -1.7774617e-01
   1.2711605e+02  -7.1535595e-02   1.0825501e-02  -7.2082612e-03  -1.7774617e-01
   1.2713967e+02  -6.5475278e-02   1.7182000e-02  -2.1510888e-02  -4.2070508e-02
   1.2716336e+02  -6.5475278e-02   1.7182000e-02  -2.1510888e-02  -4.2070508e-02
   1.2718737e+02  -6.3001931e-02   3.0169930e-02  -2.9336318e-02   7.8493015e-02
   1.2721168e+02  -6.3001931e-02   3.0169930e-02  -2.9336318e-02   7.8493015e-02
   1.2723558e+02  -6.0336489e-02   3.0358035e-02  -2.1645562e-03   1.0679402e-01
   1.2725974e+02  -6.0336489e-02   3.0358035e-02  -2.1645562e-03   1.0679402e-01
   1.2728529e+02  -4.9709711e-02   3.2030389e-02   2.2593085e-02   4.4184630e-02
   1.2730943e+02  -4.9709711e-02   3.2030389e-02   2.2593085e-02   4.4184630e-02
   1.2733365e+02  -3.8245376e-02   3.0417187e-02   3.1119507e-02   5.9223161e-02
   1.2735791e+02  -3.8245376e-02   3.0417187e-02   3.1119507e-02   5.9223161e-02
   1.2738200e+02  -3.3046715e-02   2.6475135e-02   1.3798888e-02   1.8248659e-01
   1.2740676e+02  -3.3046715e-02   2.6475135e-02   1.3798888e-02   1.8248659e-01
   1.2743029e+02  -1.8400813e-02   3.1942915e-02  -7.0505403e-03  -5.2211201e-02
   1.2745400e+02  -1.8400813e-02   3.1942915e-02  -7.0505403e-03  -5.2211201e-02
   1.2747824e+02  -1.5256009e-02   4.3695319e-02  -2.1114489e-02  -4.5146570e-02
   1.2750242e+02  -1.5256009e-02   4.3695319e-02  -2.1114489e-02  -4.5146570e-02
   1.2752775e+02  -1.5256009e-02   4.3695319e-02  -2.1114489e-02  -4.5146570e-02
   1.2755413e+02   1.7572690e-03   4.9040858e-02  -8.2316520e-03  -6.3549191e-02
   1.2757821e+02   1.9969291e-03   3.9271016e-02   1.9051057e-03  -6.3549191e-02
   1.2760288e+02   1.9969291e-03   3.9271016e-02   1.9051057e-03  -6.3549191e-02
   1.2762717e+02   5.6474940e-03   3.7374195e-02   1.4396578e-02  -1.1772664e-01
   1.2765099e+02   5.6474940e-03   3.7374195e-02   1.4396578e-02  -1.1772664e-01
   1.2767469e+02   1.8968157e-02   3.9115768e-02   9.6800132e-03   8.6505181e-02
   1.2769830e+02   1.8968157e-02   3.9115768e-02   9.6800132e-03   8.6505181e-02
   1.2772042e+02   1.8968157e-02   3.9115768e-02   9.6800132e-03   8.6505181e-02
   1.2774166e+02   1.8356437e-02   3.2170985e-02  -7.9160407e-03  -3.2499521e-03
   1.2776292e+02   1.8356437e-02   3.2170985e-02  -7.9160407e-03  -3.2499521e-03
   1.2778438e+02   1.2573991e-02   2.0385992e-02   6.7918812e-04  -1.1395300e-02
   1.2780695e+02   1.2573991e-02   2.0385992e-02   6.7918812e-04  -1.1395300e-02
   1.2783105e+02   1.8443687e-02   3.1539130e-03  -4.3704235e-03  -3.1082671e-02
   1.2785629e+02   1.8443687e-02   3.1539130e-03  -4.3704235e-03  -3.1082671e-02
   1.2788028e+02   1.7255960e-02  -1.3121112e-02  -9.6784276e-04   3.4783544e-02
   1.2790458e+02   1.7255960e-02  -1.3121112e-02  -9.6784276e-04   3.4783544e-02
   1.2792855e+02   2.7565630e-02  -1.7963201e-02   3.0599439e-03  -3.1649975e-02
   1.2795264e+02   2.7565630e-02  -1.7963201e-02   3.0599439e-03  -3.1649975e-02
   1.2797664e+02   3.2259814e-02  -3.0547537e-02   9.2107139e-04   1.0073152e-01
   1.2800073e+02   3.2259814e-02  -3.0547537e-02   9.2107139e-04   1.0073152e-01
   1.2802577e+02   3.2259814e-02  -3.0547537e-02   9.2107139e-04   1.0073152e-01
   1.2805058e+02   3.3810027e-02  -4.1910317e-02  -4.7378750e-03   1.4462579e-01
   1.2807489e+02   3.1250976e-02  -4.4272538e-02  -4.0891641e-03  -6.2303109e-02
   1.2809938e+02   3.1250976e-02  -4.4272538e-02  -4.0891641e-03  -6.2303109e-02
   1.2812359e+02   3.1250976e-02  -4.4272538e-02  -4.0891641e-03  -6.2303109e-02
   1.2814726e+02   3.7992314e-02  -4.9999267e-02  -1.1456418e-02  -5.5849292e-02
   1.2817143e+02   3.7992314e-02  -4.9999267e-02  -1.1456418e-02  -5.5849292e-02
   1.2819581e+02   3.2132767e-02  -5.5129755e-02  -1.1754251e-02   7.8030823e-03
   1.2821949e+02   3.2132767e-02  -5.5129755e-02  -1.1754251e-02   7.8030823e-03
   1.2824337e+02   2.9421039e-02  -6.0092095e-02   1.2083600e-02  -4.7152882e-02
   1.2826732e+02   2.9421039e-02  -6.0092095e-02   1.2083600e-02  -4.7152882e-02
   1.2829182e+02   1.7272864e-02  -7.0386492e-02   7.4073705e-03  -8.4874609e-02
   1.2831593e+02   1.7272864e-02  -7.0386492e-02   7.4073705e-03  -8.4874609e-02
   1.2834007e+02   1.9048048e-02  -8.3870813e-02   2.0282134e-02  -1.3813927e-01
   1.2836534e+02   1.9048048e-02  -8.3870813e-02   2.0282134e-02  -1.3813927e-01
   1.2838923e+02   6.4896080e-03  -1.0262871e-01   5.2966452e-03   1.4071091e-01
   1.2841326e+02   6.4896080e-03  -1.0262871e-01   5.2966452e-03   1.4071091e-01
   1.2843729e+02  -2.1056078e-02  -1.0584119e-01  -1.7644651e-02  -7.0899011e-03
   1.2846317e+02  -2.1056078e-02  -1.0584119e-01  -1.7644651e-02  -7.0899011e-03
   1.2848717e+02  -4.5563105e-02  -1.1290766e-01  -2.7481437e-02   3.2102923e-02
   1.2851160e+02  -4.5563105e-02  -1.1290766e-01  -2.7481437e-02   3.2102923e-02
   1.2853567e+02  -5.3973924e-02  -1.1791678e-01  -1.7717430e-02   1.2662494e-03
   1.2855983e+02  -5.3973924e-02  -1.1791678e-01  -1.7717430e-02   1.2662494e-03
   1.2858449e+02  -6.4733908e-02  -1.3617717e-01   3.5386486e-03   2.5107983e-02
   1.2860857e+02  -6.4733908e-02  -1.3617717e-01   3.5386486e-03   2.5107983e-02
   1.2863298e+02  -7.3096536e-02  -1.4826387e-01   2.2826694e-02  -1.0726704e-02
   1.2865706e+02  -7.3096536e-02  -1.4826387e-01   2.2826694e-02  -1.0726704e-02
   1.2868116e+02  -8.2744665e-02  -1.5434828e-01   2.5833713e-02  -1.3536043e-02
   1.2870499e+02  -8.2744665e-02  -1.5434828e-01   2.5833713e-02  -1.3536043e-02
   1.2872657e+02  -9.5753916e-02  -1.4644252e-01   4.8697111e-03   1.1954726e-01
   1.2874794e+02  -9.5753916e-02  -1.4644252e-01   4.8697111e-03   1.1954726e-01
   1.2876966e+02  -9.5753916e-02  -1.4644252e-01   4.8697111e-03   1.1954726e-01
   1.2879295e+02  -1.0610738e-01  -1.5087916e-01  -1.7486989e-02   6.0061676e-02
   1.2881726e+02  -1.0610738e-01  -1.5087916e-01  -1.7486989e-02   6.0061676e-02
   1.2884127e+02  -1.0101808e-01  -1.4100713e-01  -1.5225226e-02   1.7314281e-02
   1.2886589e+02  -1.0101808e-01  -1.4100713e-01  -1.5225226e-02   1.7314281e-02
   1.2888990e+02  -1.0367367e-01  -1.4540164e-01  -4.4560842e-03   1.0954848e-02
   1.2891398e+02  -1.0367367e-01  -1.4540164e-01  -4.4560842e-03   1.0954848e-02
   1.2893792e+02  -1.0853678e-01  -1.3664104e-01   4.0710997e-03  -9.5537993e-02
   1.2896207e+02  -1.0853678e-01  -1.3664104e-01   4.0710997e-03  -9.5537993e-02
   1.2898692e+02  -1.0111062e-01  -1.2603524e-01   2.4286933e-02   3.3131616e-03
   1.2901112e+02  -1.0111062e-01  -1.2603524e-01   2.4286933e-02   3.3131616e-03
   1.2903553e+02  -9.0704858e-02  -1.1074819e-01   9.1685290e-03  -5.1232826e-02
   1.2905994e+02  -9.0704858e-02  -1.1074819e-01   9.1685290e-03  -5.1232826e-02
   1.2908472e+02  -8.3229564e-02  -9.6265741e-02   1.0569864e-02  -7.5470231e-02
   1.2910933e+02  -8.3229564e-02  -9.6265741e-02   1.0569864e-02  -7.5470231e-02
   1.2913311e+02  -7.4953564e-02  -7.3168367e-02  -1.0196839e-02   1.2779419e-01
   1.2915698e+02  -7.4953564e-02  -7.3168367e-02  -1.0196839e-02   1.2779419e-01
   1.2918105e+02  -4.8393875e-02  -6.0288839e-02  -9.7358599e-03   8.6095174e-02
   1.2920601e+02  -4.8393875e-02  -6.0288839e-02  -9.7358599e-03   8.6095174e-02
   1.2923047e+02  -3.8038470e-02  -4.9642902e-02  -2.7744053e-03   1.0785030e-01
   1.2925485e+02  -3.8038470e-02  -4.9642902e-02  -2.7744053e-03   1.0785030e-01
   1.2927912e+02  -2.5888707e-02  -2.7966555e-02   4.6381112e-03  -3.2274972e-02
   1.2930375e+02  -2.5888707e-02  -2.7966555e-02   4.6381112e-03  -3.2274972e-02
   1.2932789e+02  -9.0300879e-03  -9.2612542e-03   1.4695708e-02   1.3311335e-02
   1.2935189e+02  -9.0300879e-03  -9.2612542e-03   1.4695708e-02   1.3311335e-02
   1.2937590e+02  -7.8907178e-04   1.0453690e-02   3.8526650e-03   1.8225176e-01
   1.2939989e+02  -7.8907178e-04   1.0453690e-02   3.8526650e-03   1.8225176e-01
   1.2942477e+02   4.8103449e-03   2.7559781e-02   1.3575267e-02  -6.4116887e-02
   1.2944853e+02   4.8103449e-03   2.7559781e-02   1.3575267e-02  -6.4116887e-02
   1.2947249e+02   1.7036038e-02   5.6048766e-02  -1.0279028e-02   1.4459017e-01
   1.2949666e+02   1.7036038e-02   5.6048766e-02  -1.0279028e-02   1.4459017e-01
   1.2952089e+02   1.7036038e-02   5.6048766e-02  -1.0279028e-02   1.4459017e-01
   1.2954620e+02   2.8221520e-02   6.1768904e-02  -7.6265931e-03   7.8156157e-02
   1.2957168e+02   2.8221520e-02   6.1768904e-02  -7.6265931e-03   7.8156157e-02
   1.2959659e+02   3.1584512e-02   8.1401475e-02  -8.6359149e-03   1.1579864e-01
   1.2962231e+02   3.1584512e-02   8.1401475e-02  -8.6359149e-03   1.1579864e-01
   1.2964750e+02   4.5715567e-02   8.7429166e-02   3.8070842e-03   2.9215308e-02
   1.2967173e+02   4.5715567e-02   8.7429166e-02   3.8070842e-03   2.9215308e-02
   1.2969593e+02   4.5668740e-02   8.1695385e-02   1.0188091e-02   4.2143763e-02
   1.2971844e+02   4.5668740e-02   8.1695385e-02   1.0188091e-02   4.2143763e-02
   1.2973993e+02   5.4477118e-02   9.3003765e-02   8.0253165e-03  -7.2195430e-03
   1.2976127e+02   5.4477118e-02   9.3003765e-02   8.0253165e-03  -7.2195430e-03
   1.2978294e+02   5.9733428e-02   1.0116370e-01  -3.2265759e-03  -8.3629002e-02
   1.2980641e+02   5.9733428e-02   1.0116370e-01  -3.2265759e-03  -8.3629002e-02
   1.2983068e+02   6.9446690e-02   1.1223453e-01   2.6941625e-04  -4.2359101e-02
   1.2985516e+02   6.9446690e-02   1.1223453e-01   2.6941625e-04  -4.2359101e-02
   1.2987941e+02   7.1164764e-02   1.0560665e-01  -1.1058942e-02   1.0691200e-02
   1.2990365e+02   7.1164764e-02   1.0560665e-01  -1.1058942e-02   1.0691200e-02
   1.2992777e+02   7.3050343e-02   9.4631538e-02   3.9009438e-03  -1.5307784e-01
   1.2995200e+02   7.3050343e-02   9.4631538e-02   3.9009438e-03  -1.5307784e-01
   1.2997601e+02   7.6237954e-02   8.4749252e-02   4.8751622e-03  -8.1930528e-03
   1.2999995e+02   7.6237954e-02   8.4749252e-02   4.8751622e-03  -8.1930528e-03
   1.3002447e+02   7.6237954e-02   8.4749252e-02   4.8751622e-03  -8.1930528e-03
   1.3004879e+02   6.9042593e-02   8.3700888e-02   1.7089795e-03  -1.4395351e-02
   1.3007313e+02   6.9042593e-02   8.3700888e-02   1.7089795e-03  -1.4395351e-02
   1.3009799e+02   5.7742678e-02   6.7032248e-02   7.2453907e-03  -3.5098245e-02
   1.3012227e+02   5.7742678e-02   6.7032248e-02   7.2453907e-03  -3.5098245e-02
   1.3014819e+02   5.4758977e-02   5.2520934e-02  -1.0055361e-03  -2.1723422e-01
   1.3017225e+02   5.4758977e-02   5.2520934e-02  -1.0055361e-03  -2.1723422e-01
   1.3019704e+02   4.2268649e-02   3.3367358e-02   2.8145819e-03   4.7740230e-02
   1.3022122e+02   4.2268649e-02   3.3367358e-02   2.8145819e-03   4.7740230e-02
   1.3024646e+02   4.1634988e-02   8.8863000e-03  -8.4469104e-03  -8.6565953e-02
   1.3027104e+02   4.1634988e-02   8.8863000e-03  -8.4469104e-03  -8.6565953e-02
   1.3029524e+02   2.9639242e-02  -1.0542193e-02   1.4519583e-03  -7.8750376e-02
   1.3031955e+02   2.9639242e-02  -1.0542193e-02   1.4519583e-03  -7.8750376e-02
   1.3034387e+02   1.9417519e-02  -2.3981366e-02   4.9774302e-05  -6.4422413e-02
   1.3036782e+02   1.9417519e-02  -2.3981366e-02   4.9774302e-05  -6.4422413e-02
   1.3039155e+02   1.6720247e-02  -2.8235046e-02   2.0841982e-03   1.0191668e-01
   1.3041547e+02   1.6720247e-02  -2.8235046e-02   2.0841982e-03   1.0191668e-01
   1.3043974e+02   1.2757010e-02  -4.1600388e-02   1.4106982e-03   1.2616189e-02
   1.3046443e+02   1.2757010e-02  -4.1600388e-02   1.4106982e-03   1.2616189e-02
   1.3048806e+02   1.2519764e-02  -4.0692154e-02   4.0375562e-03  -1.6371810e-01
   1.3051165e+02   1.2519764e-02  -4.0692154e-02   4.0375562e-03  -1.6371810e-01
   1.3053547e+02   1.4823597e-02  -5.0114516e-02  -1.8902454e-03   4.4185624e-02
   1.3055940e+02   1.4823597e-02  -5.0114516e-02  -1.8902454e-03   4.4185624e-02
   1.3058342e+02  -7.2896108e-04  -5.5534072e-02   1.6042318e-03   9.8977636e-02
   1.3060733e+02  -7.2896108e-04  -5.5534072e-02   1.6042318e-03   9.8977636e-02
   1.3063179e+02  -4.2549493e-03  -6.6633523e-02  -4.2083461e-04  -7.1643202e-02
   1.3065588e+02  -4.2549493e-03  -6.6633523e-02  -4.2083461e-04  -7.1643202e-02
   1.3068025e+02  -1.5229111e-02  -6.4898171e-02   4.0911823e-03   3.5257523e-03
   1.3070384e+02  -1.5229111e-02  -6.4898171e-02   4.0911823e-03   3.5257523e-03
   1.3072566e+02  -1.5229111e-02  -6.4898171e-02   4.0911823e-03   3.5257523e-03
   1.3074698e+02  -2.2330802e-02  -7.1808353e-02   8.4124058e-03   2.2001171e-01
   1.3076842e+02  -2.2330802e-02  -7.1808353e-02   8.4124058e-03   2.2001171e-01
   1.3079131e+02  -2.5669932e-02  -7.3571160e-02   8.4421244e-03   1.6615102e-01
   1.3081561e+02  -2.5669932e-02  -7.3571160e-02   8.4421244e-03   1.6615102e-01
   1.3084022e+02  -1.9436760e-02  -7.3592082e-02   3.7142957e-04   5.2594742e-02
   1.3086503e+02  -1.9436760e-02  -7.3592082e-02   3.7142957e-04   5.2594742e-02
   1.3088882e+02  -2.2093302e-02  -7.7285565e-02   3.8088666e-04   1.7442928e-01
   1.3091324e+02  -2.2093302e-02  -7.7285565e-02   3.8088666e-04   1.7442928e-01
   1.3093738e+02  -2.1079041e-02  -7.3499531e-02  -7.0897192e-03   9.8849147e-02
   1.3096156e+02  -2.1079041e-02  -7.3499531e-02  -7.0897192e-03   9.8849147e-02
   1.3098622e+02  -2.8462345e-02  -7.7159517e-02  -7.9694008e-03   5.3715318e-02
   1.3101016e+02  -2.8462345e-02  -7.7159517e-02  -7.9694008e-03   5.3715318e-02
   1.3103418e+02  -2.8551357e-02  -7.7930287e-02  -4.7040279e-03   5.5147782e-02
   1.3105808e+02  -2.8551357e-02  -7.7930287e-02  -4.7040279e-03   5.5147782e-02
   1.3108223e+02  -2.2859072e-02  -7.4587911e-02   1.6496459e-02   1.5732726e-01
   1.3110709e+02  -2.2859072e-02  -7.4587911e-02   1.6496459e-02   1.5732726e-01
   1.3113170e+02  -1.2037486e-02  -6.9758132e-02   3.8135319e-03  -3.1450846e-03
   1.3115573e+02  -1.2037486e-02  -6.9758132e-02   3.8135319e-03  -3.1450846e-03
   1.3118037e+02  -1.7479774e-02  -7.9195462e-02  -2.3693922e-03  -1.1532135e-02
   1.3120513e+02  -1.7479774e-02  -7.9195462e-02  -2.3693922e-03  -1.1532135e-02
   1.3122924e+02  -1.8366836e-02  -7.9202220e-02   4.2254711e-04  -1.0098511e-01
   1.3125345e+02  -1.8366836e-02  -7.9202220e-02   4.2254711e-04  -1.0098511e-01
   1.3127779e+02  -1.6275929e-02  -8.8494249e-02  -4.8243412e-05   2.1183653e-02
   1.3130206e+02  -1.6275929e-02  -8.8494249e-02  -4.8243412e-05   2.1183653e-02
   1.3132697e+02  -1.3519779e-02  -8.9207619e-02   8.3181998e-03  -1.7595908e-01
   1.3135161e+02  -1.3519779e-02  -8.9207619e-02   8.3181998e-03  -1.7595908e-01
   1.3137622e+02  -3.6074407e-03  -8.9274973e-02   1.6440669e-02  -4.3142861e-02
   1.3140033e+02  -3.6074407e-03  -8.9274973e-02   1.6440669e-02  -4.3142861e-02
   1.3142561e+02  -3.4472528e-03  -7.9162151e-02   1.3560446e-02   1.3796551e-01
   1.3144993e+02  -3.4472528e-03  -7.9162151e-02   1.3560446e-02   1.3796551e-01
   1.3147448e+02   1.5065978e-02  -5.9315708e-02  -3.7253508e-03  -1.7391866e-02
   1.3149861e+02   1.5065978e-02  -5.9315708e-02  -3.7253508e-03  -1.7391866e-02
   1.3152341e+02   1.5065978e-02  -5.9315708e-02  -3.7253508e-03  -1.7391866e-02
   1.3154866e+02   2.3710631e-02  -6.2010638e-02  -1.7936815e-02   3.2864314e-02
   1.3157339e+02   2.9316830e-02  -5.7054531e-02  -1.1456466e-02   1.3876573e-01
   1.3159748e+02   2.9316830e-02  -5.7054531e-02  -1.1456466e-02   1.3876573e-01
   1.3162162e+02   3.5727113e-02  -5.2397851e-02   1.2056730e-02  -2.9221878e-02
   1.3164647e+02   3.5727113e-02  -5.2397851e-02   1.2056730e-02  -2.9221878e-02
   1.3167046e+02   3.5727113e-02  -5.2397851e-02   1.2056730e-02  -2.9221878e-02
   1.3169491e+02   4.9473863e-02  -4.7683600e-02   2.3881452e-02  -6.1324185e-02
   1.3171734e+02   4.9473863e-02  -4.7683600e-02   2.3881452e-02  -6.1324185e-02
   1.3173847e+02   5.1788222e-02  -3.6316097e-02   1.0547015e-02  -1.1255059e-01
   1.3175972e+02   5.1788222e-02  -3.6316097e-02   1.0547015e-02  -1.1255059e-01
   1.3178124e+02   6.3429445e-02  -3.4685511e-02   7.1570412e-03  -1.0204908e-02
   1.3180473e+02   6.3429445e-02  -3.4685511e-02   7.1570412e-03  -1.0204908e-02
   1.3182880e+02   5.4463491e-02  -2.3950182e-02  -5.3566825e-03  -1.8756355e-01
   1.3185285e+02   5.4463491e-02  -2.3950182e-02  -5.3566825e-03  -1.8756355e-01
   1.3187695e+02   6.3467540e-02  -1.9328438e-02  -5.7587037e-03  -9.8861696e-02
   1.3190110e+02   6.3467540e-02  -1.9328438e-02  -5.7587037e-03  -9.8861696e-02
   1.3192589e+02   5.6293324e-02  -1.6025420e-02   6.2730103e-03   1.1884427e-01
   1.3194985e+02   5.6293324e-02  -1.6025420e-02   6.2730103e-03   1.1884427e-01
   1.3197406e+02   6.4553075e-02  -1.1777145e-02   1.5062045e-02   1.1365055e-01
   1.3199819e+02   6.4553075e-02  -1.1777145e-02   1.5062045e-02   1.1365055e-01
   1.3202373e+02   6.4553075e-02  -1.1777145e-02   1.5062045e-02   1.1365055e-01
   1.3204798e+02   6.2691942e-02  -1.7535519e-02   9.4668912e-03   8.3864304e-02
   1.3207180e+02   6.2691942e-02  -1.7535519e-02   9.4668912e-03   8.3864304e-02
   1.3209623e+02   6.9093190e-02   8.2750950e-05  -1.6685729e-03  -6.6062890e-02
   1.3212006e+02   6.9093190e-02   8.2750950e-05  -1.6685729e-03  -6.6062890e-02
   1.3214499e+02   8.1274226e-02   8.4027220e-03  -3.0870694e-03   3.3469760e-02
   1.3216921e+02   8.1274226e-02   8.4027220e-03  -3.0870694e-03   3.3469760e-02
   1.3219307e+02   8.1484862e-02   1.6464107e-02  -1.1329217e-02  -1.1812531e-01
   1.3221739e+02   8.1484862e-02   1.6464107e-02  -1.1329217e-02  -1.1812531e-01
   1.3224244e+02   8.6941808e-02   1.5631722e-02   3.4743622e-03  -1.1700258e-01
   1.3226745e+02   8.6941808e-02   1.5631722e-02   3.4743622e-03  -1.1700258e-01
   1.3229165e+02   9.3991347e-02   2.3992874e-02   1.8925482e-02  -8.5814159e-03
   1.3231533e+02   9.3991347e-02   2.3992874e-02   1.8925482e-02  -8.5814159e-03
   1.3233902e+02   9.7216330e-02   3.0116647e-02   2.4426194e-02   1.4191202e-01
   1.3236373e+02   9.7216330e-02   3.0116647e-02   2.4426194e-02   1.4191202e-01
   1.3238766e+02   9.7473197e-02   3.3232383e-02   1.9587820e-02  -3.5372059e-02
   1.3241171e+02   9.7473197e-02   3.3232383e-02   1.9587820e-02  -3.5372059e-02
   1.3243616e+02   9.4816968e-02   4.0549912e-02  -7.8041637e-03  -1.1472349e-01
   1.3246019e+02   9.4816968e-02   4.0549912e-02  -7.8041637e-03  -1.1472349e-01
   1.3248511e+02   9.2342876e-02   3.7742779e-02  -1.7205238e-02  -1.7721064e-01
   1.3250923e+02   9.2342876e-02   3.7742779e-02  -1.7205238e-02  -1.7721064e-01
   1.3253309e+02   8.4278673e-02   3.4961857e-02  -1.2618154e-02  -4.8940085e-03
   1.3255719e+02   8.4278673e-02   3.4961857e-02  -1.2618154e-02  -4.8940085e-03
   1.3258109e+02   8.3732009e-02   2.9058559e-02  -2.2857268e-03  -7.6854713e-02
   1.3260567e+02   8.3732009e-02   2.9058559e-02  -2.2857268e-03  -7.6854713e-02
   1.3262970e+02   7.6648682e-02   1.8677257e-02   9.8686144e-03  -6.7325750e-02
   1.3265396e+02   7.6648682e-02   1.8677257e-02   9.8686144e-03  -6.7325750e-02
   1.3267786e+02   7.1388051e-02   5.2927164e-03   1.7601052e-02  -1.5007376e-02
   1.3270149e+02   7.1388051e-02   5.2927164e-03   1.7601052e-02  -1.5007376e-02
   1.3272341e+02   7.1388051e-02   5.2927164e-03   1.7601052e-02  -1.5007376e-02
   1.3274474e+02   7.1584865e-02  -2.8040858e-03   1.6618680e-02   4.4567931e-03
   1.3276617e+02   7.1584865e-02  -2.8040858e-03   1.6618680e-02   4.4567931e-03
   1.3278879e+02   7.2197214e-02   4.3154377e-03   3.3332976e-03  -1.3425370e-02
   1.3281256e+02   7.2197214e-02   4.3154377e-03   3.3332976e-03  -1.3425370e-02
   1.3283659e+02   7.2227076e-02   5.8080377e-03  -7.9087997e-03  -5.9020974e-02
   1.3286121e+02   7.2227076e-02   5.8080377e-03  -7.9087997e-03  -5.9020974e-02
   1.3288529e+02   7.0297420e-02   1.1573292e-04  -1.2931608e-02  -9.4354702e-02
   1.3290889e+02   7.0297420e-02   1.1573292e-04  -1.2931608e-02  -9.4354702e-02
   1.3293266e+02   6.8304233e-02  -1.1642254e-02  -1.0794911e-02   2.3734268e-03
   1.3295637e+02   6.8304233e-02  -1.1642254e-02  -1.0794911e-02   2.3734268e-03
   1.3298003e+02   8.1289776e-02  -2.1959608e-02   1.1986399e-02   2.4531574e-02
   1.3300494e+02   8.1289776e-02  -2.1959608e-02   1.1986399e-02   2.4531574e-02
   1.3302901e+02   8.6783744e-02  -2.8103324e-02   2.1224679e-02   9.5326278e-02
   1.3305382e+02   8.6783744e-02  -2.8103324e-02   2.1224679e-02   9.5326278e-02
   1.3307783e+02   8.1176996e-02  -2.6597386e-02   1.2663086e-02   1.7124737e-01
   1.3310221e+02   8.1176996e-02  -2.6597386e-02   1.2663086e-02   1.7124737e-01
   1.3312737e+02   8.1176996e-02  -2.6597386e-02   1.2663086e-02   1.7124737e-01
   1.3315151e+02   8.3719924e-02  -2.2480207e-02   3.3255038e-04   5.4660333e-02
   1.3317622e+02   9.6007481e-02  -3.3576049e-02  -1.0642467e-02  -6.0439363e-02
   1.3320066e+02   9.6007481e-02  -3.3576049e-02  -1.0642467e-02  -6.0439363e-02
   1.3322564e+02   9.6007481e-02  -3.3576049e-02  -1.0642467e-02  -6.0439363e-02
   1.3324971e+02   9.3201734e-02  -3.5011400e-02  -6.1555225e-03  -5.3700476e-03
   1.3327387e+02   1.0131902e-01  -3.5153385e-02   4.7706491e-03  -8.2147829e-03
   1.3329818e+02   1.0131902e-01  -3.5153385e-02   4.7706491e-03  -8.2147829e-03
   1.3332256e+02   1.0131902e-01  -3.5153385e-02   4.7706491e-03  -8.2147829e-03
   1.3334745e+02   9.9462569e-02  -2.3974394e-02   1.4195450e-02  -9.5089376e-02
   1.3337155e+02   1.0963947e-01  -2.1751124e-02   1.9663034e-02  -3.4756119e-02
   1.3339557e+02   1.0963947e-01  -2.1751124e-02   1.9663034e-02  -3.4756119e-02
   1.3341966e+02   1.0963947e-01  -2.1751124e-02   1.9663034e-02  -3.4756119e-02
   1.3344427e+02   1.0174946e-01  -1.5996154e-02   7.6428237e-03   2.0364435e-02
   1.3346836e+02   1.0174946e-01  -1.5996154e-02   7.6428237e-03   2.0364435e-02
   1.3349239e+02   8.6661935e-02  -2.4500459e-02  -4.3061902e-03   6.5306049e-02
   1.3351682e+02   8.6661935e-02  -2.4500459e-02  -4.3061902e-03   6.5306049e-02
   1.3354054e+02   7.2607599e-02  -2.2150625e-02  -2.5791654e-02  -3.1011809e-02
   1.3356539e+02   7.2607599e-02  -2.2150625e-02  -2.5791654e-02  -3.1011809e-02
   1.3358993e+02   4.2470749e-02  -2.5391946e-02  -9.2588002e-03  -3.1011809e-02
   1.3361396e+02   4.2470749e-02  -2.5391946e-02  -9.2588002e-03  -3.1011809e-02
   1.3363831e+02   3.2541674e-02  -3.0792164e-02  -3.8080383e-03  -8.6313395e-02
   1.3366352e+02   3.2541674e-02  -3.0792164e-02  -3.8080383e-03  -8.6313395e-02
   1.3368747e+02   1.6470239e-02  -4.2315178e-02   1.9567996e-02  -2.9130395e-02
   1.3371102e+02   1.6470239e-02  -4.2315178e-02   1.9567996e-02  -2.9130395e-02
   1.3373252e+02  -8.8647837e-03  -4.7887444e-02   1.5105074e-02   5.2587177e-02
   1.3375386e+02  -8.8647837e-03  -4.7887444e-02   1.5105074e-02   5.2587177e-02
   1.3377543e+02  -2.3076037e-02  -3.7204433e-02   7.8797452e-03   2.2212300e-01
   1.3379835e+02  -2.3076037e-02  -3.7204433e-02   7.8797452e-03   2.2212300e-01
   1.3382263e+02  -2.3076037e-02  -3.7204433e-02   7.8797452e-03   2.2212300e-01
   1.3384700e+02  -4.2245924e-02  -2.7694182e-02  -8.3366353e-03  -4.1375577e-03
   1.3387110e+02  -4.2245924e-02  -2.7694182e-02  -8.3366353e-03  -4.1375577e-03
   1.3389507e+02  -5.6242317e-02  -1.8790312e-02  -4.1034785e-03  -6.7089353e-03
   1.3391881e+02  -5.6242317e-02  -1.8790312e-02  -4.1034785e-03  -6.7089353e-03
   1.3394348e+02  -6.3617252e-02  -1.8380042e-02  -1.2240750e-02   1.1557769e-01
   1.3396747e+02  -6.3617252e-02  -1.8380042e-02  -1.2240750e-02   1.1557769e-01
   1.3399278e+02  -6.9973052e-02  -1.2263663e-02   1.0782319e-02  -6.3724384e-03
   1.3401692e+02  -6.9973052e-02  -1.2263663e-02   1.0782319e-02  -6.3724384e-03
   1.3404105e+02  -7.6002866e-02  -9.6123330e-03   2.8609345e-02  -1.6740584e-01
   1.3406577e+02  -7.6002866e-02  -9.6123330e-03   2.8609345e-02  -1.6740584e-01
   1.3408975e+02  -7.5900346e-02  -6.5067988e-03   1.4933650e-02   9.0506704e-02
   1.3411410e+02  -7.5900346e-02  -6.5067988e-03   1.4933650e-02   9.0506704e-02
   1.3413797e+02  -7.4433818e-02  -7.6572038e-03   3.6384462e-04   8.4038050e-02
   1.3416176e+02  -7.4433818e-02  -7.6572038e-03   3.6384462e-04   8.4038050e-02
   1.3418745e+02  -8.4700927e-02  -6.4712819e-03  -1.3562061e-02  -2.8041323e-02
   1.3421152e+02  -8.4700927e-02  -6.4712819e-03  -1.3562061e-02  -2.8041323e-02
   1.3423572e+02  -8.2204729e-02  -7.6921466e-03  -4.1484837e-03   1.6268472e-02
   1.3426040e+02  -8.2204729e-02  -7.6921466e-03  -4.1484837e-03   1.6268472e-02
   1.3428503e+02  -7.2975270e-02  -1.7465942e-02   4.0617636e-03  -4.6790607e-03
   1.3430911e+02  -7.2975270e-02  -1.7465942e-02   4.0617636e-03  -4.6790607e-03
   1.3433280e+02  -7.4937798e-02  -2.7409011e-02   8.5870326e-03   7.6255581e-02
   1.3435754e+02  -7.4937798e-02  -2.7409011e-02   8.5870326e-03   7.6255581e-02
   1.3438163e+02  -5.0419081e-02  -3.6825992e-02   1.4905098e-02  -8.2572001e-02
   1.3440625e+02  -5.0419081e-02  -3.6825992e-02   1.4905098e-02  -8.2572001e-02
   1.3443030e+02  -3.8675722e-02  -3.2319538e-02   4.0341699e-03  -2.8586620e-02
   1.3445461e+02  -3.8675722e-02  -3.2319538e-02   4.0341699e-03  -2.8586620e-02
   1.3447866e+02  -1.6683564e-02  -4.0849410e-02  -5.4846597e-03   1.2351237e-01
   1.3450321e+02  -1.6683564e-02  -4.0849410e-02  -5.4846597e-03   1.2351237e-01
   1.3452739e+02   2.5514367e-03  -5.5654276e-02  -3.8436712e-03  -4.4943911e-02
   1.3455204e+02   2.5514367e-03  -5.5654276e-02  -3.8436712e-03  -4.4943911e-02
   1.3457634e+02   2.2132304e-02  -6.7907587e-02   5.3941384e-03   1.6862825e-02
   1.3460041e+02   2.2132304e-02  -6.7907587e-02   5.3941384e-03   1.6862825e-02
   1.3462505e+02   5.6339927e-02  -7.7058561e-02   4.3709949e-03   1.0899090e-01
   1.3464953e+02   5.6339927e-02  -7.7058561e-02   4.3709949e-03   1.0899090e-01
   1.3467493e+02   8.1313007e-02  -8.9464106e-02  -2.3938457e-03   1.7404704e-02
   1.3469864e+02   8.1313007e-02  -8.9464106e-02  -2.3938457e-03   1.7404704e-02
   1.3472121e+02   8.1313007e-02  -8.9464106e-02  -2.3938457e-03   1.7404704e-02
   1.3474296e+02   9.6082874e-02  -1.0103666e-01  -4.3023839e-03  -7.4532202e-02
   1.3476738e+02   9.6082874e-02  -1.0103666e-01  -4.3023839e-03  -7.4532202e-02
   1.3479176e+02   1.1842808e-01  -1.1167385e-01  -4.9563623e-03  -8.5660562e-02
   1.3481572e+02   1.1842808e-01  -1.1167385e-01  -4.9563623e-03  -8.5660562e-02
   1.3483994e+02   1.2242594e-01  -1.1485502e-01  -3.7305970e-03   8.3600540e-02
   1.3486477e+02   1.2242594e-01  -1.1485502e-01  -3.7305970e-03   8.3600540e-02
   1.3488871e+02   1.3928799e-01  -1.1033793e-01  -6.6721546e-03  -1.4107577e-01
   1.3491264e+02   1.3928799e-01  -1.1033793e-01  -6.6721546e-03  -1.4107577e-01
   1.3493630e+02   1.5103531e-01  -1.1497556e-01  -2.1151089e-04  -4.0528204e-03
   1.3496024e+02   1.5103531e-01  -1.1497556e-01  -2.1151089e-04  -4.0528204e-03
   1.3498488e+02   1.5962988e-01  -1.1647917e-01   5.0469986e-03   4.6541831e-02
   1.3500895e+02   1.5962988e-01  -1.1647917e-01   5.0469986e-03   4.6541831e-02
   1.3503311e+02   1.6205946e-01  -1.2674662e-01  -2.5480730e-03   3.2252281e-02
   1.3505796e+02   1.6205946e-01  -1.2674662e-01  -2.5480730e-03   3.2252281e-02
   1.3508211e+02   1.6910826e-01  -1.1268010e-01  -1.1233381e-03   1.6876297e-02
   1.3510738e+02   1.6910826e-01  -1.1268010e-01  -1.1233381e-03   1.6876297e-02
   1.3513172e+02   1.7524834e-01  -1.0524772e-01  -4.8104236e-03   3.7892867e-02
   1.3515638e+02   1.7524834e-01  -1.0524772e-01  -4.8104236e-03   3.7892867e-02
   1.3518043e+02   1.5922868e-01  -9.7475067e-02  -7.7541247e-03  -1.8487975e-02
   1.3520565e+02   1.5922868e-01  -9.7475067e-02  -7.7541247e-03  -1.8487975e-02
   1.3522968e+02   1.4856972e-01  -9.0651967e-02  -3.5629573e-03  -6.3329368e-02
   1.3525425e+02   1.4856972e-01  -9.0651967e-02  -3.5629573e-03  -6.3329368e-02
   1.3527833e+02   1.3451310e-01  -8.3303191e-02   9.4545828e-03  -1.3233574e-02
   1.3530257e+02   1.3451310e-01  -8.3303191e-02   9.4545828e-03  -1.3233574e-02
   1.3532827e+02   1.3451310e-01  -8.3303191e-02   9.4545828e-03  -1.3233574e-02
   1.3535246e+02   1.2599677e-01  -7.7895641e-02   5.2454816e-03   6.0632191e-02
   1.3537646e+02   1.2599677e-01  -7.7895641e-02   5.2454816e-03   6.0632191e-02
   1.3540154e+02   9.6043319e-02  -6.3562840e-02  -7.2499230e-03  -4.1976572e-02
   1.3542685e+02   9.6043319e-02  -6.3562840e-02  -7.2499230e-03  -4.1976572e-02
   1.3545098e+02   8.3374642e-02  -5.3707398e-02  -1.1314627e-02  -7.3514693e-02
   1.3547543e+02   5.9915833e-02  -4.0692471e-02  -1.6687967e-02   3.1484322e-02
   1.3549935e+02   5.9915833e-02  -4.0692471e-02  -1.6687967e-02   3.1484322e-02
   1.3552358e+02   4.2951770e-02  -2.5669390e-02  -1.0056520e-02  -1.1756813e-01
   1.3554802e+02   4.2951770e-02  -2.5669390e-02  -1.0056520e-02  -1.1756813e-01
   1.3557175e+02   4.2951770e-02  -2.5669390e-02  -1.0056520e-02  -1.1756813e-01
   1.3559583e+02   2.5980398e-02  -1.8656686e-02   2.8287100e-03  -1.0455248e-01
   1.3562166e+02   2.5980398e-02  -1.8656686e-02   2.8287100e-03  -1.0455248e-01
   1.3564645e+02   1.9797701e-02  -1.0201249e-02   8.6200628e-03  -1.0000437e-01
   1.3567127e+02   1.9797701e-02  -1.0201249e-02   8.6200628e-03  -1.0000437e-01
   1.3569508e+02   2.6274243e-04   5.4537253e-03   9.0304054e-03  -3.4314512e-02
   1.3571804e+02   2.6274243e-04   5.4537253e-03   9.0304054e-03  -3.4314512e-02
   1.3573942e+02  -1.2524472e-02   3.0163661e-02  -2.9485526e-03   6.3877684e-02
   1.3576088e+02  -1.2524472e-02   3.0163661e-02  -2.9485526e-03   6.3877684e-02
   1.3578298e+02  -2.8071534e-02   4.3183122e-02  -5.9800786e-03  -5.1698239e-02
   1.3580746e+02  -2.8071534e-02   4.3183122e-02  -5.9800786e-03  -5.1698239e-02
   1.3583272e+02  -4.4100057e-02   5.6072250e-02  -3.9383904e-03   8.9628915e-02
   1.3585714e+02  -4.4100057e-02   5.6072250e-02  -3.9383904e-03   8.9628915e-02
   1.3588132e+02  -6.5012239e-02   6.5698378e-02  -3.7996541e-03   1.2549471e-01
   1.3590640e+02  -6.5012239e-02   6.5698378e-02  -3.7996541e-03   1.2549471e-01
   1.3593035e+02  -7.7684976e-02   7.7093259e-02  -4.5384616e-03   1.5999743e-01
   1.3595568e+02  -7.7684976e-02   7.7093259e-02  -4.5384616e-03   1.5999743e-01
   1.3597936e+02  -9.3778774e-02   7.8465633e-02   8.3364137e-03  -6.3611376e-02
   1.3600337e+02  -9.3778774e-02   7.8465633e-02   8.3364137e-03  -6.3611376e-02
   1.3602802e+02  -1.1333327e-01   7.9404898e-02  -8.9419063e-04   3.5878319e-04
   1.3605199e+02  -1.1333327e-01   7.9404898e-02  -8.9419063e-04   3.5878319e-04
   1.3607619e+02  -1.1790299e-01   8.4646545e-02  -1.1224671e-02   2.2564608e-02
   1.3610033e+02  -1.1790299e-01   8.4646545e-02  -1.1224671e-02   2.2564608e-02
   1.3612519e+02  -1.2417340e-01   9.2632093e-02  -1.0360870e-02   4.2525823e-02
   1.3614903e+02  -1.2417340e-01   9.2632093e-02  -1.0360870e-02   4.2525823e-02
   1.3617303e+02  -1.1886166e-01   1.0001060e-01  -2.2183938e-03  -4.0969124e-02
   1.3619708e+02  -1.1886166e-01   1.0001060e-01  -2.2183938e-03  -4.0969124e-02
   1.3622137e+02  -1.0748269e-01   1.0886034e-01   1.4898978e-04   3.5910927e-03
   1.3624617e+02  -1.0748269e-01   1.0886034e-01   1.4898978e-04   3.5910927e-03
   1.3627040e+02  -1.0748269e-01   1.0886034e-01   1.4898978e-04   3.5910927e-03
   1.3629534e+02  -9.0649813e-02   1.1917342e-01  -3.7199171e-04   2.5003259e-02
   1.3631955e+02  -9.0649813e-02   1.1917342e-01  -3.7199171e-04   2.5003259e-02
   1.3634470e+02  -8.4048256e-02   1.3317256e-01   1.5621717e-04  -4.3265899e-04
   1.3636660e+02  -8.4048256e-02   1.3317256e-01   1.5621717e-04  -4.3265899e-04
   1.3638873e+02  -6.4913549e-02   1.3754991e-01   1.8967878e-03  -1.4804283e-01
   1.3641291e+02  -6.4913549e-02   1.3754991e-01   1.8967878e-03  -1.4804283e-01
   1.3643732e+02  -5.0496038e-02   1.4168641e-01  -2.3230820e-04   4.5948227e-02
   1.3646141e+02  -5.0496038e-02   1.4168641e-01  -2.3230820e-04   4.5948227e-02
   1.3648661e+02  -3.2948431e-02   1.5753584e-01  -9.1095679e-03  -2.1237250e-02
   1.3651039e+02  -3.2948431e-02   1.5753584e-01  -9.1095679e-03  -2.1237250e-02
   1.3653438e+02  -3.1545011e-03   1.5957852e-01  -9.1415038e-03   1.5306497e-02
   1.3655850e+02  -3.1545011e-03   1.5957852e-01  -9.1415038e-03   1.5306497e-02
   1.3658244e+02  -1.4723907e-03   1.6579215e-01  -1.1013915e-02  -9.2258521e-02
   1.3660773e+02  -1.4723907e-03   1.6579215e-01  -1.1013915e-02  -9.2258521e-02
   1.3663193e+02   1.9261900e-02   1.5822451e-01  -8.7686060e-03   1.6881074e-01
   1.3665695e+02   1.9261900e-02   1.5822451e-01  -8.7686060e-03   1.6881074e-01
   1.3668129e+02   2.9631032e-02   1.5926762e-01   9.1297803e-03  -4.3940869e-02
   1.3670566e+02   2.9631032e-02   1.5926762e-01   9.1297803e-03  -4.3940869e-02
   1.3672728e+02   2.5591141e-02   1.7405730e-01   6.7836964e-03  -5.1202766e-04
   1.3674862e+02   2.5591141e-02   1.7405730e-01   6.7836964e-03  -5.1202766e-04
   1.3677010e+02   2.5591141e-02   1.7405730e-01   6.7836964e-03  -5.1202766e-04
   1.3679271e+02   4.7394242e-02   1.7632939e-01  -4.8842877e-03  -7.5909662e-02
   1.3681722e+02   4.7394242e-02   1.7632939e-01  -4.8842877e-03  -7.5909662e-02
   1.3684140e+02   4.2947140e-02   1.7486198e-01  -1.3987073e-02  -1.2471816e-02
   1.3686646e+02   4.2947140e-02   1.7486198e-01  -1.3987073e-02  -1.2471816e-02
   1.3689052e+02   4.3643069e-02   1.5879481e-01  -1.0951950e-02  -9.2337379e-02
   1.3691469e+02   4.3643069e-02   1.5879481e-01  -1.0951950e-02  -9.2337379e-02
   1.3693865e+02   4.2870179e-02   1.4413369e-01  -1.4419451e-02  -1.8181584e-02
   1.3696345e+02   4.2870179e-02   1.4413369e-01  -1.4419451e-02  -1.8181584e-02
   1.3698787e+02   3.2989759e-02   1.3532335e-01  -1.2682231e-02   7.3478066e-02
   1.3701215e+02   3.2989759e-02   1.3532335e-01  -1.2682231e-02   7.3478066e-02
   1.3703630e+02   2.5093183e-02   1.2888387e-01   9.8407664e-04  -6.1588347e-03
   1.3706099e+02   2.5093183e-02   1.2888387e-01   9.8407664e-04  -6.1588347e-03
   1.3708594e+02   1.3905779e-02   1.1442447e-01  -1.4796074e-03  -1.0685403e-01
   1.3711031e+02   1.3905779e-02   1.1442447e-01  -1.4796074e-03  -1.0685403e-01
   1.3713456e+02  -1.5861368e-04   1.0493954e-01   4.5851171e-03   6.4758755e-02
   1.3715861e+02  -1.5861368e-04   1.0493954e-01   4.5851171e-03   6.4758755e-02
   1.3718315e+02  -1.8049762e-04   9.7000681e-02  -8.2378229e-03   6.2354659e-02
   1.3720739e+02  -1.8049762e-04   9.7000681e-02  -8.2378229e-03   6.2354659e-02
   1.3723142e+02  -1.7946502e-02   9.9357568e-02  -1.5778098e-02  -2.2817710e-02
   1.3725587e+02  -1.7946502e-02   9.9357568e-02  -1.5778098e-02  -2.2817710e-02
   1.3728009e+02  -1.9541929e-02   1.0114753e-01  -9.9051334e-03   1.0406520e-01
   1.3730416e+02  -1.9541929e-02   1.0114753e-01  -9.9051334e-03   1.0406520e-01
   1.3732815e+02  -3.4877356e-02   9.7341575e-02  -5.5408562e-03   1.6049564e-01
   1.3735220e+02  -3.4877356e-02   9.7341575e-02  -5.5408562e-03   1.6049564e-01
   1.3737661e+02  -4.0037565e-02   9.5016032e-02   3.0583974e-03   3.3575860e-02
   1.3740072e+02  -4.0037565e-02   9.5016032e-02   3.0583974e-03   3.3575860e-02
   1.3742573e+02  -3.1126782e-02   9.8143324e-02   4.5981850e-03  -9.8880830e-02
   1.3745005e+02  -3.1126782e-02   9.8143324e-02   4.5981850e-03  -9.8880830e-02
   1.3747487e+02  -2.9651845e-02   9.6284330e-02   3.8639130e-03  -2.6625475e-02
   1.3749914e+02  -2.9651845e-02   9.6284330e-02   3.8639130e-03  -2.6625475e-02
   1.3752361e+02  -2.7451828e-02   9.0203069e-02  -9.2259794e-03   6.4855776e-03
   1.3754749e+02  -2.7451828e-02   9.0203069e-02  -9.2259794e-03   6.4855776e-03
   1.3757214e+02  -2.7451828e-02   9.0203069e-02  -9.2259794e-03   6.4855776e-03
   1.3759667e+02  -2.5278395e-02   8.6663537e-02  -3.5209307e-03   6.4855776e-03
   1.3762104e+02  -2.5278395e-02   8.6663537e-02  -3.5209307e-03   6.4855776e-03
   1.3764626e+02  -1.9066015e-02   7.9692297e-02  -1.1676870e-02   1.2697254e-02
   1.3767103e+02  -1.9066015e-02   7.9692297e-02  -1.1676870e-02   1.2697254e-02
   1.3769522e+02  -1.2944254e-02   7.7271044e-02   3.2293960e-03  -2.8102280e-02
   1.3771755e+02  -1.2944254e-02   7.7271044e-02   3.2293960e-03  -2.8102280e-02
   1.3773889e+02  -8.7714391e-03   7.0464462e-02  -8.9459149e-03  -1.6001156e-01
   1.3776010e+02  -8.7714391e-03   7.0464462e-02  -8.9459149e-03  -1.6001156e-01
   1.3778176e+02  -3.3025173e-03   7.2286166e-02  -7.0870519e-03  -1.3054501e-01
   1.3780499e+02  -3.3025173e-03   7.2286166e-02  -7.0870519e-03  -1.3054501e-01
   1.3782903e+02   1.1664425e-02   6.5420933e-02  -9.3429592e-03   1.2409716e-01
   1.3785255e+02   1.1664425e-02   6.5420933e-02  -9.3429592e-03   1.2409716e-01
   1.3787618e+02   1.3768382e-02   5.8605935e-02  -1.6269194e-02   1.3404419e-01
   1.3790036e+02   1.3768382e-02   5.8605935e-02  -1.6269194e-02   1.3404419e-01
   1.3792478e+02   1.3768382e-02   5.8605935e-02  -1.6269194e-02   1.3404419e-01
   1.3794896e+02   2.2755183e-02   4.6472151e-02   1.0300337e-04  -1.6284241e-01
   1.3797277e+02   2.9815931e-02   3.3323981e-02  -3.7272883e-04  -2.2644463e-02
   1.3799668e+02   2.9815931e-02   3.3323981e-02  -3.7272883e-04  -2.2644463e-02
   1.3802127e+02   2.9815931e-02   3.3323981e-02  -3.7272883e-04  -2.2644463e-02
   1.3804544e+02   2.5756376e-02   2.8700264e-02  -5.6187874e-03   1.7977618e-01
   1.3806950e+02   2.5756376e-02   2.8700264e-02  -5.6187874e-03   1.7977618e-01
   1.3809375e+02   3.8396332e-02   2.4003239e-02  -1.0771569e-02   4.9499081e-03
   1.3811774e+02   3.8396332e-02   2.4003239e-02  -1.0771569e-02   4.9499081e-03
   1.3814190e+02   3.5455380e-02   1.3139683e-02  -1.3988731e-02   7.9842467e-02
   1.3816664e+02   3.5455380e-02   1.3139683e-02  -1.3988731e-02   7.9842467e-02
   1.3819092e+02   3.4942389e-02   1.1514506e-02  -1.1596095e-02  -4.0141123e-02
   1.3821464e+02   3.4942389e-02   1.1514506e-02  -1.1596095e-02  -4.0141123e-02
   1.3823851e+02   1.9406643e-02   1.6396655e-03  -7.8115896e-03  -1.4339071e-02
   1.3826243e+02   1.9406643e-02   1.6396655e-03  -7.8115896e-03  -1.4339071e-02
   1.3828738e+02   6.4409086e-03  -7.3385900e-03  -4.6153977e-03  -1.7351220e-01
   1.3831147e+02   6.4409086e-03  -7.3385900e-03  -4.6153977e-03  -1.7351220e-01
   1.3833669e+02  -6.8049738e-03  -1.9669665e-02   6.6871429e-03  -9.9259080e-02
   1.3836159e+02  -6.8049738e-03  -1.9669665e-02   6.6871429e-03  -9.9259080e-02
   1.3838650e+02  -2.2461584e-02  -3.0103052e-02  -7.7797151e-03  -5.1803925e-02
   1.3841055e+02  -2.2461584e-02  -3.0103052e-02  -7.7797151e-03  -5.1803925e-02
   1.3843502e+02  -4.1841350e-02  -3.9192315e-02  -1.0155992e-02   7.5801938e-03
   1.3845965e+02  -4.1841350e-02  -3.9192315e-02  -1.0155992e-02   7.5801938e-03
   1.3848431e+02  -4.8371624e-02  -5.0179850e-02  -3.9709751e-03  -6.7337863e-02
   1.3850835e+02  -4.8371624e-02  -5.0179850e-02  -3.9709751e-03  -6.7337863e-02
   1.3853232e+02  -6.0023803e-02  -6.5102771e-02  -5.5361944e-03   1.7975029e-01
   1.3855592e+02  -6.0023803e-02  -6.5102771e-02  -5.5361944e-03   1.7975029e-01
   1.3857969e+02  -6.0023803e-02  -6.5102771e-02  -5.5361944e-03   1.7975029e-01
   1.3860563e+02  -7.4052781e-02  -6.9129035e-02  -5.5038361e-03   8.1354884e-02
   1.3862945e+02  -7.4052781e-02  -6.9129035e-02  -5.5038361e-03   8.1354884e-02
   1.3865346e+02  -7.4580364e-02  -7.1193367e-02   5.2209529e-03   2.8285310e-02
   1.3867731e+02  -7.9024926e-02  -8.2980812e-02   5.0241370e-03   2.7267515e-02
   1.3870086e+02  -7.9024926e-02  -8.2980812e-02   5.0241370e-03   2.7267515e-02
   1.3872236e+02  -7.9024926e-02  -8.2980812e-02   5.0241370e-03   2.7267515e-02
   1.3874378e+02  -8.7423675e-02  -8.8872470e-02  -2.0969335e-03  -3.1346318e-02
   1.3876511e+02  -8.7423675e-02  -8.8872470e-02  -2.0969335e-03  -3.1346318e-02
   1.3878742e+02  -8.1720039e-02  -9.7980015e-02   1.6481503e-03  -8.8171006e-02
   1.3881129e+02  -8.1720039e-02  -9.7980015e-02   1.6481503e-03  -8.8171006e-02
   1.3883505e+02  -7.9779588e-02  -9.7373940e-02  -1.4409489e-02  -2.1518679e-02
   1.3885904e+02  -7.9779588e-02  -9.7373940e-02  -1.4409489e-02  -2.1518679e-02
   1.3888306e+02  -8.4449820e-02  -9.9787742e-02  -1.1499871e-02   9.8861578e-02
   1.3890855e+02  -8.4449820e-02  -9.9787742e-02  -1.1499871e-02   9.8861578e-02
   1.3893234e+02  -7.3757365e-02  -9.9641643e-02  -6.0888468e-03   7.3931185e-02
   1.3895676e+02  -7.3757365e-02  -9.9641643e-02  -6.0888468e-03   7.3931185e-02
   1.3898057e+02  -6.7553125e-02  -9.7823255e-02   5.3222156e-03   2.8136783e-02
   1.3900505e+02  -6.7553125e-02  -9.7823255e-02   5.3222156e-03   2.8136783e-02
   1.3902906e+02  -5.7197835e-02  -8.3725132e-02   1.0706712e-02   2.5817940e-02
   1.3905315e+02  -5.7197835e-02  -8.3725132e-02   1.0706712e-02   2.5817940e-02
   1.3907709e+02  -4.9281910e-02  -7.2295278e-02   2.2572215e-04  -4.5221245e-02
   1.3910118e+02  -4.9281910e-02  -7.2295278e-02   2.2572215e-04  -4.5221245e-02
   1.3912603e+02  -4.9281910e-02  -7.2295278e-02   2.2572215e-04  -4.5221245e-02
   1.3914971e+02  -3.4591611e-02  -5.4487605e-02  -9.6724043e-03  -1.2371831e-01
   1.3917399e+02  -2.8016321e-02  -4.5080449e-02  -3.5946039e-03  -5.0340016e-03
   1.3919818e+02  -2.8016321e-02  -4.5080449e-02  -3.5946039e-03  -5.0340016e-03
   1.3922258e+02  -2.8016321e-02  -4.5080449e-02  -3.5946039e-03  -5.0340016e-03
   1.3924813e+02  -2.0809820e-02  -2.2041555e-02  -9.6024238e-03   7.9209030e-02
   1.3927196e+02  -2.0809820e-02  -2.2041555e-02  -9.6024238e-03   7.9209030e-02
   1.3929667e+02  -1.6486825e-02  -1.4890204e-02   1.8800212e-03   9.9017655e-02
   1.3932067e+02  -1.6486825e-02  -1.4890204e-02   1.8800212e-03   9.9017655e-02
   1.3934544e+02  -8.3320877e-03  -1.0049624e-02   6.9911643e-03   1.2604128e-01
   1.3937003e+02  -8.3320877e-03  -1.0049624e-02   6.9911643e-03   1.2604128e-01
   1.3939394e+02  -1.6113343e-02  -4.7959955e-03   2.1305026e-03   8.1182335e-02
   1.3941764e+02  -1.6113343e-02  -4.7959955e-03   2.1305026e-03   8.1182335e-02
   1.3944142e+02  -1.6800828e-02   8.1492163e-04   3.3532237e-03   1.1253335e-01
   1.3946640e+02  -1.6800828e-02   8.1492163e-04   3.3532237e-03   1.1253335e-01
   1.3948994e+02  -2.5936751e-02   9.8145269e-03  -2.5914455e-04   5.6206146e-02
   1.3951375e+02  -2.5936751e-02   9.8145269e-03  -2.5914455e-04   5.6206146e-02
   1.3953734e+02  -3.1535082e-02   2.5140304e-02  -3.2253948e-03  -9.6703811e-03
   1.3956172e+02  -3.1535082e-02   2.5140304e-02  -3.2253948e-03  -9.6703811e-03
   1.3958593e+02  -4.1805349e-02   3.7154973e-02  -8.0454135e-03   3.0793887e-02
   1.3961007e+02  -4.1805349e-02   3.7154973e-02  -8.0454135e-03   3.0793887e-02
   1.3963385e+02  -3.7732359e-02   4.9497321e-02  -1.1090659e-02  -7.4530926e-02
   1.3965785e+02  -3.7732359e-02   4.9497321e-02  -1.1090659e-02  -7.4530926e-02
   1.3968176e+02  -3.4903277e-02   6.5061204e-02  -1.7091556e-02   2.4397010e-02
   1.3970602e+02  -3.4903277e-02   6.5061204e-02  -1.7091556e-02   2.4397010e-02
   1.3972761e+02  -3.2647882e-02   8.9993641e-02  -2.0441297e-02  -8.1102460e-02
   1.3974965e+02  -3.2647882e-02   8.9993641e-02  -2.0441297e-02  -8.1102460e-02
   1.3977212e+02  -3.2647882e-02   8.9993641e-02  -2.0441297e-02  -8.1102460e-02
   1.3979579e+02  -3.1969778e-02   1.0292171e-01  -7.2227754e-03  -1.2040915e-01
   1.3981980e+02  -3.1969778e-02   1.0292171e-01  -7.2227754e-03  -1.2040915e-01
   1.3984497e+02  -3.6097571e-02   1.0265859e-01   7.3699269e-04  -6.2799812e-02
   1.3986896e+02  -3.6097571e-02   1.0265859e-01   7.3699269e-04  -6.2799812e-02
   1.3989300e+02  -2.2922242e-02   1.0217880e-01   4.5232940e-03  -2.0347679e-01
   1.3991696e+02  -2.2922242e-02   1.0217880e-01   4.5232940e-03  -2.0347679e-01
   1.3994111e+02  -1.5184852e-02   1.0787889e-01  -2.8552883e-04  -8.4400042e-02
   1.3996605e+02  -1.5184852e-02   1.0787889e-01  -2.8552883e-04  -8.4400042e-02
   1.3999011e+02  -7.4686892e-03   1.1320663e-01  -1.6273838e-02  -1.7760792e-01
   1.4001452e+02  -7.4686892e-03   1.1320663e-01  -1.6273838e-02  -1.7760792e-01
   1.4003868e+02  -6.5968134e-03   1.0929526e-01  -7.8665446e-03   1.8023529e-01
   1.4006341e+02  -6.5968134e-03   1.0929526e-01  -7.8665446e-03   1.8023529e-01
   1.4008752e+02  -4.0107826e-03   1.1222012e-01  -1.3300592e-02   7.4575643e-02
   1.4011185e+02  -4.0107826e-03   1.1222012e-01  -1.3300592e-02   7.4575643e-02
   1.4013682e+02  -1.5782721e-02   1.0724512e-01  -8.2203094e-03   4.1987155e-02
   1.4016117e+02  -1.5782721e-02   1.0724512e-01  -8.2203094e-03   4.1987155e-02
   1.4018595e+02  -1.6218157e-02   9.3327433e-02   2.8490596e-03   6.6385731e-02
   1.4020977e+02  -1.6218157e-02   9.3327433e-02   2.8490596e-03   6.6385731e-02
   1.4023363e+02  -1.3226774e-02   8.4835991e-02   1.9534491e-06   8.8540639e-03
   1.4025796e+02  -1.3226774e-02   8.4835991e-02   1.9534491e-06   8.8540639e-03
   1.4028176e+02  -1.7247720e-02   7.5567812e-02  -1.9535758e-03  -6.5938419e-02
   1.4030633e+02  -1.7247720e-02   7.5567812e-02  -1.9535758e-03  -6.5938419e-02
   1.4033049e+02  -2.2623263e-02   6.1876193e-02  -4.2598615e-03  -3.6559282e-02
   1.4035554e+02  -2.2623263e-02   6.1876193e-02  -4.2598615e-03  -3.6559282e-02
   1.4037958e+02  -1.2865480e-02   3.5933249e-02  -1.3513379e-03   7.5276629e-02
   1.4040359e+02  -1.2865480e-02   3.5933249e-02  -1.3513379e-03   7.5276629e-02
   1.4042776e+02  -1.2865480e-02   3.5933249e-02  -1.3513379e-03   7.5276629e-02
   1.4045258e+02  -3.1201071e-03   1.5650894e-02  -7.4864421e-03   1.5695965e-01
   1.4047667e+02  -6.3807489e-03   1.6745939e-03  -7.3535726e-03  -8.0687613e-03
   1.4050083e+02  -6.3807489e-03   1.6745939e-03  -7.3535726e-03  -8.0687613e-03
   1.4052538e+02  -6.3807489e-03   1.6745939e-03  -7.3535726e-03  -8.0687613e-03
   1.4055041e+02  -1.1986630e-02  -7.5612464e-03  -2.8523032e-03   1.5730779e-01
   1.4057489e+02  -7.2804741e-03  -2.0409688e-02  -1.9469359e-03   1.1047864e-01
   1.4059887e+02  -7.2804741e-03  -2.0409688e-02  -1.9469359e-03   1.1047864e-01
   1.4062335e+02  -7.2804741e-03  -2.0409688e-02  -1.9469359e-03   1.1047864e-01
   1.4064793e+02  -2.7285030e-03  -2.2580765e-02   2.2545294e-04  -7.2353289e-02
   1.4067207e+02  -3.6528416e-04  -2.5964547e-02   1.7160854e-03   3.3576389e-02
   1.4069583e+02  -3.6528416e-04  -2.5964547e-02   1.7160854e-03   3.3576389e-02
   1.4071871e+02  -3.6528416e-04  -2.5964547e-02   1.7160854e-03   3.3576389e-02
   1.4074019e+02  -8.9734409e-04  -2.9820818e-02   4.9466654e-03   5.5596646e-02
   1.4076145e+02  -8.9734409e-04  -2.9820818e-02   4.9466654e-03   5.5596646e-02
   1.4078347e+02  -8.9734409e-04  -2.9820818e-02   4.9466654e-03   5.5596646e-02
   1.4080686e+02  -9.2512555e-04  -3.0348385e-02  -8.6505702e-03   8.3990331e-02
   1.4083139e+02  -9.6253855e-03  -2.6763843e-02  -7.1535758e-03   8.9620018e-02
   1.4085546e+02  -9.6253855e-03  -2.6763843e-02  -7.1535758e-03   8.9620018e-02
   1.4087984e+02  -7.6119835e-03  -2.8766049e-02  -1.0926589e-02   7.5853098e-02
   1.4090531e+02  -7.6119835e-03  -2.8766049e-02  -1.0926589e-02   7.5853098e-02
   1.4092953e+02  -5.2201967e-03  -2.8095936e-02  -1.0367754e-02   6.8283669e-02
   1.4095394e+02  -5.2201967e-03  -2.8095936e-02  -1.0367754e-02   6.8283669e-02
   1.4097800e+02  -5.0917111e-04  -2.6150187e-02   6.6915425e-03  -1.3483243e-01
   1.4100204e+02  -5.0917111e-04  -2.6150187e-02   6.6915425e-03  -1.3483243e-01
   1.4102668e+02  -2.9071206e-03  -2.5971225e-02   1.7889397e-02  -5.7965247e-02
   1.4105050e+02  -2.9071206e-03  -2.5971225e-02   1.7889397e-02  -5.7965247e-02
   1.4107444e+02  -1.3905612e-02  -1.9811606e-02   1.3926283e-02  -1.4258693e-01
   1.4109853e+02  -1.3905612e-02  -1.9811606e-02   1.3926283e-02  -1.4258693e-01
   1.4112349e+02  -1.8868649e-02  -1.3256907e-02  -5.0990209e-03  -2.4796202e-01
   1.4114749e+02  -1.8868649e-02  -1.3256907e-02  -5.0990209e-03  -2.4796202e-01
   1.4117152e+02  -2.4406891e-02  -4.8861895e-03  -1.8580936e-02  -1.4787981e-01
   1.4119574e+02  -2.4406891e-02  -4.8861895e-03  -1.8580936e-02  -1.4787981e-01
   1.4122024e+02  -2.4406891e-02  -4.8861895e-03  -1.8580936e-02  -1.4787981e-01
   1.4124582e+02  -2.9270709e-02  -1.3225650e-03  -1.3170342e-02  -4.6835239e-02
   1.4127109e+02  -2.9270709e-02  -1.3225650e-03  -1.3170342e-02  -4.6835239e-02
   1.4129492e+02  -3.0120499e-02  -6.5593268e-03   1.9047194e-03   4.1007986e-02
   1.4131871e+02  -3.0120499e-02  -6.5593268e-03   1.9047194e-03   4.1007986e-02
   1.4134376e+02  -3.8496446e-02   9.5754061e-03   1.5055806e-02  -2.3403714e-01
   1.4136755e+02  -3.8496446e-02   9.5754061e-03   1.5055806e-02  -2.3403714e-01
   1.4139148e+02  -4.2266861e-02   2.3305709e-02   1.3831122e-02  -4.0461083e-03
   1.4141527e+02  -4.2266861e-02   2.3305709e-02   1.3831122e-02  -4.0461083e-03
   1.4144120e+02  -4.8535176e-02   2.7766472e-02   1.3162506e-02  -5.3764994e-02
   1.4146663e+02  -4.8535176e-02   2.7766472e-02   1.3162506e-02  -5.3764994e-02
   1.4149034e+02  -5.5124581e-02   2.8761113e-02   4.9565225e-03  -3.1552566e-02
   1.4151420e+02  -5.5124581e-02   2.8761113e-02   4.9565225e-03  -3.1552566e-02
   1.4153830e+02  -5.6946930e-02   3.1427864e-02  -1.9150125e-03   1.5478107e-02
   1.4156342e+02  -5.6946930e-02   3.1427864e-02  -1.9150125e-03   1.5478107e-02
   1.4158701e+02  -5.5485196e-02   3.5440568e-02  -1.2654822e-02   1.5478107e-02
   1.4161098e+02  -5.5485196e-02   3.5440568e-02  -1.2654822e-02   1.5478107e-02
   1.4163465e+02  -4.9054231e-02   4.1497719e-02  -5.7763653e-04   1.2768952e-01
   1.4165876e+02  -4.9054231e-02   4.1497719e-02  -5.7763653e-04   1.2768952e-01
   1.4168280e+02  -6.1598096e-02   3.6082190e-02   1.6358570e-03   7.1038212e-02
   1.4170635e+02  -6.1598096e-02   3.6082190e-02   1.6358570e-03   7.1038212e-02
   1.4172797e+02  -6.0601950e-02   1.6273757e-02   1.5033954e-02   1.4202913e-01
   1.4174939e+02  -6.0601950e-02   1.6273757e-02   1.5033954e-02   1.4202913e-01
   1.4177311e+02  -6.6180386e-02   1.0947855e-02   9.0240464e-03   5.1611138e-02
   1.4179697e+02  -6.6180386e-02   1.0947855e-02   9.0240464e-03   5.1611138e-02
   1.4182310e+02  -6.6180386e-02   1.0947855e-02   9.0240464e-03   5.1611138e-02
   1.4184795e+02  -6.1086968e-02   1.0931006e-03   6.1156657e-03  -9.7191623e-02
   1.4187097e+02  -6.1086968e-02   1.0931006e-03   6.1156657e-03  -9.7191623e-02
   1.4189411e+02  -5.5027306e-02   4.5499364e-03  -1.2339703e-04  -1.5331966e-01
   1.4191846e+02  -5.5027306e-02   4.5499364e-03  -1.2339703e-04  -1.5331966e-01
   1.4194379e+02  -4.7129612e-02  -8.9965167e-04  -3.6580001e-03  -1.1171952e-02
   1.4196758e+02  -4.7129612e-02  -8.9965167e-04  -3.6580001e-03  -1.1171952e-02
   1.4199195e+02  -3.8774393e-02  -1.0114191e-02   1.5531696e-02  -2.2667651e-03
   1.4201655e+02  -3.8774393e-02  -1.0114191e-02   1.5531696e-02  -2.2667651e-03
   1.4204044e+02  -2.3989683e-02  -5.7587815e-03   5.9979055e-03  -5.4947024e-02
   1.4206495e+02  -2.3989683e-02  -5.7587815e-03   5.9979055e-03  -5.4947024e-02
   1.4208887e+02  -9.4484398e-03  -1.0355329e-02   1.1686504e-02   4.4016065e-02
   1.4211236e+02  -9.4484398e-03  -1.0355329e-02   1.1686504e-02   4.4016065e-02
   1.4213599e+02   1.9543162e-02  -2.7960918e-03   5.5162450e-03   3.8942997e-02
   1.4215976e+02   1.9543162e-02  -2.7960918e-03   5.5162450e-03   3.8942997e-02
   1.4218396e+02   3.4459330e-02  -8.6239222e-03   1.6193757e-03   1.5229640e-02
   1.4220777e+02   3.4459330e-02  -8.6239222e-03   1.6193757e-03   1.5229640e-02
   1.4223142e+02   5.7783034e-02  -5.0498629e-03   2.9264244e-03   2.0414669e-02
   1.4225499e+02   5.7783034e-02  -5.0498629e-03   2.9264244e-03   2.0414669e-02
   1.4227889e+02   7.3830657e-02  -1.6336704e-02   1.3991866e-04   1.0180299e-01
   1.4230326e+02   7.3830657e-02  -1.6336704e-02   1.3991866e-04   1.0180299e-01
   1.4232683e+02   8.7909676e-02  -1.6930401e-02   8.0127744e-03  -9.1021078e-03
   1.4235046e+02   8.7909676e-02  -1.6930401e-02   8.0127744e-03  -9.1021078e-03
   1.4237417e+02   9.5792577e-02  -1.5981069e-02  -3.9046437e-03   7.7568947e-02
   1.4239788e+02   9.5792577e-02  -1.5981069e-02  -3.9046437e-03   7.7568947e-02
   1.4242183e+02   9.5128983e-02  -1.5065087e-02   1.2192870e-03  -8.4085667e-03
   1.4244678e+02   9.5128983e-02  -1.5065087e-02   1.2192870e-03  -8.4085667e-03
   1.4247087e+02   9.5128983e-02  -1.5065087e-02   1.2192870e-03  -8.4085667e-03
   1.4249506e+02   9.6367218e-02  -8.7586325e-03  -9.5634609e-03   3.0536439e-03
   1.4251899e+02   9.6367218e-02  -8.7586325e-03  -9.5634609e-03   3.0536439e-03
   1.4254349e+02   9.4206937e-02  -1.4405827e-02   8.5531352e-03  -1.1542445e-01
   1.4256733e+02   9.4206937e-02  -1.4405827e-02   8.5531352e-03  -1.1542445e-01
   1.4259163e+02   9.1910414e-02  -5.1137330e-03   4.3101329e-03  -3.1611129e-02
   1.4261544e+02   9.1910414e-02  -5.1137330e-03   4.3101329e-03  -3.1611129e-02
   1.4263935e+02   7.9989567e-02  -1.0595419e-02   7.0680515e-03  -7.4308309e-02
   1.4266351e+02   7.9989567e-02  -1.0595419e-02   7.0680515e-03  -7.4308309e-02
   1.4268710e+02   6.1808489e-02  -1.5334645e-02   4.6579149e-03  -1.5150454e-01
   1.4271052e+02   6.1808489e-02  -1.5334645e-02   4.6579149e-03  -1.5150454e-01
   1.4273203e+02   4.8592661e-02  -2.7838917e-02  -4.1845529e-03   7.3483842e-02
   1.4275319e+02   4.8592661e-02  -2.7838917e-02  -4.1845529e-03   7.3483842e-02
   1.4277439e+02   3.6462761e-02  -4.3669648e-02  -9.3939565e-03   1.4753698e-01
   1.4279563e+02   3.6462761e-02  -4.3669648e-02  -9.3939565e-03   1.4753698e-01
   1.4281713e+02   3.6462761e-02  -4.3669648e-02  -9.3939565e-03   1.4753698e-01
   1.4283856e+02   2.6217656e-02  -5.4883830e-02   7.6958300e-03   3.2352590e-02
   1.4286070e+02   2.6217656e-02  -5.4883830e-02   7.6958300e-03   3.2352590e-02
   1.4288267e+02   5.9232363e-03  -6.4072892e-02   4.4685104e-03   3.3323191e-02
   1.4290445e+02   5.9232363e-03  -6.4072892e-02   4.4685104e-03   3.3323191e-02
   1.4292690e+02  -4.8789906e-04  -6.3986704e-02   1.3883014e-02   5.2646406e-02
   1.4295073e+02  -4.8789906e-04  -6.3986704e-02   1.3883014e-02   5.2646406e-02
   1.4297475e+02  -1.8111236e-02  -5.8952078e-02   2.7259679e-03   1.3171995e-01
   1.4300047e+02  -1.8111236e-02  -5.8952078e-02   2.7259679e-03   1.3171995e-01
   1.4302585e+02  -3.3328623e-02  -5.9104905e-02  -9.8558711e-03  -1.4318021e-01
   1.4304946e+02  -3.3328623e-02  -5.9104905e-02  -9.8558711e-03  -1.4318021e-01
   1.4307143e+02  -4.5045041e-02  -6.3634396e-02  -5.8113444e-03   6.4893855e-03
   1.4309504e+02  -4.5045041e-02  -6.3634396e-02  -5.8113444e-03   6.4893855e-03
   1.4311871e+02  -4.5045041e-02  -6.3634396e-02  -5.8113444e-03   6.4893855e-03
   1.4314313e+02  -4.7455173e-02  -5.9700057e-02  -1.1606235e-02  -6.1713726e-02
   1.4316678e+02  -4.7455173e-02  -5.9700057e-02  -1.1606235e-02  -6.1713726e-02
   1.4319044e+02  -5.2882731e-02  -5.1525325e-02   3.7140176e-03   5.8324944e-03
   1.4321448e+02  -5.2882731e-02  -5.1525325e-02   3.7140176e-03   5.8324944e-03
   1.4323827e+02  -4.7927272e-02  -5.1783677e-02   3.4740174e-03  -2.5029929e-02
   1.4326190e+02  -4.7927272e-02  -5.1783677e-02   3.4740174e-03  -2.5029929e-02
   1.4328635e+02  -4.4373903e-02  -4.3974962e-02   2.2698352e-02  -3.5432678e-02
   1.4330993e+02  -4.4373903e-02  -4.3974962e-02   2.2698352e-02  -3.5432678e-02
   1.4333500e+02  -4.1564830e-02  -4.3624874e-02   1.0942055e-02  -1.6800357e-01
   1.4336087e+02  -4.1564830e-02  -4.3624874e-02   1.0942055e-02  -1.6800357e-01
   1.4338248e+02  -3.3877343e-02  -4.5857441e-02   4.0278411e-03  -5.7931921e-02
   1.4340443e+02  -3.3877343e-02  -4.5857441e-02   4.0278411e-03  -5.7931921e-02
   1.4342533e+02  -2.9637367e-02  -3.4536947e-02  -8.4442198e-03  -5.4793627e-02
   1.4344645e+02  -2.9637367e-02  -3.4536947e-02  -8.4442198e-03  -5.4793627e-02
   1.4346783e+02  -2.9637367e-02  -3.4536947e-02  -8.4442198e-03  -5.4793627e-02
   1.4349020e+02  -9.4142724e-03  -2.9785864e-02  -1.7376110e-02   4.6255332e-03
   1.4351426e+02  -9.4142724e-03  -2.9785864e-02  -1.7376110e-02   4.6255332e-03
   1.4353852e+02  -5.1672244e-03  -1.9765943e-02  -1.8142376e-02  -1.3815451e-02
   1.4356322e+02  -5.1672244e-03  -1.9765943e-02  -1.8142376e-02  -1.3815451e-02
   1.4358726e+02   1.1370781e-02  -1.6451735e-02   8.3885612e-03  -1.3815451e-02
   1.4361163e+02   1.1370781e-02  -1.6451735e-02   8.3885612e-03  -1.3815451e-02
   1.4363563e+02   1.5111786e-02  -1.1806996e-02   1.8944873e-02   8.2162792e-02
   1.4365991e+02   1.5111786e-02  -1.1806996e-02   1.8944873e-02   8.2162792e-02
   1.4368453e+02   2.1093896e-02   1.5805468e-04   1.2563747e-02   3.0098183e-02
   1.4370840e+02   2.1093896e-02   1.5805468e-04   1.2563747e-02   3.0098183e-02
   1.4372996e+02   3.2523990e-02   7.2280159e-03   5.9536514e-03   1.5553097e-01
   1.4375098e+02   3.2523990e-02   7.2280159e-03   5.9536514e-03   1.5553097e-01
   1.4377194e+02   5.4138049e-02   5.5600149e-03  -1.3287826e-02   1.3242593e-01
   1.4379317e+02   5.4138049e-02   5.5600149e-03  -1.3287826e-02   1.3242593e-01
   1.4381414e+02   5.4138049e-02   5.5600149e-03  -1.3287826e-02   1.3242593e-01
   1.4383519e+02   6.2669061e-02   1.3857676e-03  -1.5862203e-03   4.1317512e-02
   1.4385650e+02   6.2669061e-02   1.3857676e-03  -1.5862203e-03   4.1317512e-02
   1.4387858e+02   7.1994118e-02   5.1999292e-03  -2.7568145e-03   2.1687082e-02
   1.4390355e+02   7.1994118e-02   5.1999292e-03  -2.7568145e-03   2.1687082e-02
   1.4392768e+02   9.3968108e-02   1.5453454e-02   1.1527840e-02   9.6653656e-02
   1.4395183e+02   9.3968108e-02   1.5453454e-02   1.1527840e-02   9.6653656e-02
   1.4397606e+02   9.5156163e-02   2.7873604e-02   2.1410766e-03   7.7731999e-02
   1.4400023e+02   9.5156163e-02   2.7873604e-02   2.1410766e-03   7.7731999e-02
   1.4402477e+02   1.0080077e-01   2.7205661e-02   5.1142410e-03  -1.9512927e-01
   1.4404888e+02   1.0080077e-01   2.7205661e-02   5.1142410e-03  -1.9512927e-01
   1.4407303e+02   1.0341388e-01   2.5286019e-02  -3.6249603e-03  -7.3177066e-02
   1.4409719e+02   1.0341388e-01   2.5286019e-02  -3.6249603e-03  -7.3177066e-02
   1.4412122e+02   1.0341388e-01   2.5286019e-02  -3.6249603e-03  -7.3177066e-02
   1.4414650e+02   1.0025299e-01   1.9964667e-02   8.5804723e-03  -4.7564094e-02
   1.4417087e+02   1.0025299e-01   1.9964667e-02   8.5804723e-03  -4.7564094e-02
   1.4419620e+02   9.7138047e-02   2.6430683e-02  -8.7207777e-04  -1.1296914e-01
   1.4422172e+02   9.7138047e-02   2.6430683e-02  -8.7207777e-04  -1.1296914e-01
   1.4424655e+02   9.6183717e-02   2.6100792e-02   4.6885763e-03  -9.5786028e-02
   1.4427048e+02   9.6183717e-02   2.6100792e-02   4.6885763e-03  -9.5786028e-02
   1.4429525e+02   7.4702032e-02   2.1968797e-02   5.4780324e-03  -6.5561271e-02
   1.4431995e+02   7.4702032e-02   2.1968797e-02   5.4780324e-03  -6.5561271e-02
   1.4434495e+02   6.8934813e-02   1.6368899e-02   6.6355438e-05  -6.7016790e-02
   1.4436823e+02   6.8934813e-02   1.6368899e-02   6.6355438e-05  -6.7016790e-02
   1.4438945e+02   5.9270453e-02   6.0127610e-03  -2.8040737e-03  -4.6303436e-02
   1.4441039e+02   5.9270453e-02   6.0127610e-03  -2.8040737e-03  -4.6303436e-02
   1.4443161e+02   5.0055657e-02  -1.2794366e-03  -5.7344981e-03  -6.4565194e-02
   1.4445251e+02   5.0055657e-02  -1.2794366e-03  -5.7344981e-03  -6.4565194e-02
   1.4447338e+02   4.3993071e-02  -1.4550370e-02  -8.4954901e-03  -4.7208499e-02
   1.4449426e+02   4.3993071e-02  -1.4550370e-02  -8.4954901e-03  -4.7208499e-02
   1.4451516e+02   4.3993071e-02  -1.4550370e-02  -8.4954901e-03  -4.7208499e-02
   1.4453610e+02   3.0494709e-02  -2.5318997e-02  -1.3464053e-02  -1.3906260e-01
   1.4455742e+02   3.0494709e-02  -2.5318997e-02  -1.3464053e-02  -1.3906260e-01
   1.4457833e+02   2.1993024e-02  -3.9014898e-02  -1.7346047e-03  -1.0021520e-01
   1.4460026e+02   2.1993024e-02  -3.9014898e-02  -1.7346047e-03  -1.0021520e-01
   1.4462548e+02   1.6604433e-02  -4.9882814e-02   1.7137231e-02  -5.4521569e-02
   1.4464952e+02   1.6604433e-02  -4.9882814e-02   1.7137231e-02  -5.4521569e-02
   1.4467373e+02   2.2245576e-03  -6.7922190e-02   2.0864433e-02  -7.3917948e-02
   1.4469756e+02   2.2245576e-03  -6.7922190e-02   2.0864433e-02  -7.3917948e-02
   1.4472046e+02   2.2245576e-03  -6.7922190e-02   2.0864433e-02  -7.3917948e-02
   1.4474176e+02  -5.0557274e-03  -7.4612468e-02   8.4752999e-03  -1.2043117e-01
   1.4476334e+02  -5.0557274e-03  -7.4612468e-02   8.4752999e-03  -1.2043117e-01
   1.4478538e+02  -2.7408428e-03  -8.5437775e-02  -7.5420304e-03   1.2551077e-01
   1.4480991e+02  -2.7408428e-03  -8.5437775e-02  -7.5420304e-03   1.2551077e-01
   1.4483412e+02  -7.0712790e-03  -9.7193502e-02  -1.9974547e-02  -1.1075825e-01
   1.4485812e+02  -7.0712790e-03  -9.7193502e-02  -1.9974547e-02  -1.1075825e-01
   1.4488298e+02  -7.7104131e-03  -1.0510667e-01  -1.8890057e-02  -6.7435442e-02
   1.4490761e+02  -7.7104131e-03  -1.0510667e-01  -1.8890057e-02  -6.7435442e-02
   1.4493169e+02  -1.0304227e-02  -1.0640291e-01   6.9464631e-03  -1.5427445e-02
   1.4495623e+02  -1.0304227e-02  -1.0640291e-01   6.9464631e-03  -1.5427445e-02
   1.4498008e+02  -1.1674887e-02  -1.1819708e-01   8.3103208e-03   1.3256456e-01
   1.4500615e+02  -1.1674887e-02  -1.1819708e-01   8.3103208e-03   1.3256456e-01
   1.4503010e+02  -8.2195830e-03  -1.2068893e-01   1.3604384e-02   9.3237150e-02
   1.4505407e+02  -8.2195830e-03  -1.2068893e-01   1.3604384e-02   9.3237150e-02
   1.4507784e+02   4.6829754e-03  -1.3481949e-01   2.1251565e-02   1.4374091e-01
   1.4510164e+02   4.6829754e-03  -1.3481949e-01   2.1251565e-02   1.4374091e-01
   1.4512646e+02   1.1417706e-02  -1.5847208e-01   8.3714584e-03   1.9172254e-01
   1.4515008e+02   1.1417706e-02  -1.5847208e-01   8.3714584e-03   1.9172254e-01
   1.4517434e+02   1.2841938e-03  -1.7442815e-01  -9.4089340e-03   1.8224047e-01
   1.4519803e+02   1.2841938e-03  -1.7442815e-01  -9.4089340e-03   1.8224047e-01
   1.4522203e+02  -1.7251947e-03  -1.8310200e-01  -1.5742924e-02  -1.0816016e-01
   1.4524656e+02  -1.7251947e-03  -1.8310200e-01  -1.5742924e-02  -1.0816016e-01
   1.4527188e+02   3.7042371e-03  -1.7845291e-01  -3.8874547e-03   4.8792590e-02
   1.4529576e+02   3.7042371e-03  -1.7845291e-01  -3.8874547e-03   4.8792590e-02
   1.4531951e+02   3.7042371e-03  -1.7845291e-01  -3.8874547e-03   4.8792590e-02
   1.4534381e+02   4.7955648e-03  -1.7880498e-01   1.1587218e-02  -1.8152331e-02
   1.4536757e+02   4.7955648e-03  -1.7880498e-01   1.1587218e-02  -1.8152331e-02
   1.4539105e+02   1.2628051e-02  -1.6774461e-01   1.1631951e-02  -1.0372245e-01
   1.4541508e+02   1.2628051e-02  -1.6774461e-01   1.1631951e-02  -1.0372245e-01
   1.4543875e+02   1.6731607e-02  -1.6787957e-01   9.4037084e-03  -6.6781059e-02
   1.4546293e+02   1.6731607e-02  -1.6787957e-01   9.4037084e-03  -6.6781059e-02
   1.4548694e+02   2.7068989e-02  -1.5768453e-01   2.8202863e-04  -1.5907765e-02
   1.4551077e+02   2.7068989e-02  -1.5768453e-01   2.8202863e-04  -1.5907765e-02
   1.4553575e+02   2.3997929e-02  -1.4866425e-01  -8.2520209e-03  -4.2491902e-02
   1.4555959e+02   2.3997929e-02  -1.4866425e-01  -8.2520209e-03  -4.2491902e-02
   1.4558367e+02   2.5588196e-02  -1.2590984e-01  -9.8309983e-03  -4.2491902e-02
   1.4560740e+02   2.5588196e-02  -1.2590984e-01  -9.8309983e-03  -4.2491902e-02
   1.4563165e+02   3.8357366e-02  -1.1685456e-01   2.8094777e-03  -6.9582437e-02
   1.4565566e+02   3.8357366e-02  -1.1685456e-01   2.8094777e-03  -6.9582437e-02
   1.4567939e+02   3.7123106e-02  -1.0888259e-01   2.3980017e-03  -5.9286536e-02
   1.4570344e+02   3.7123106e-02  -1.0888259e-01   2.3980017e-03  -5.9286536e-02
   1.4572555e+02   3.7123106e-02  -1.0888259e-01   2.3980017e-03  -5.9286536e-02
   1.4574690e+02   5.1831793e-02  -9.8053709e-02   1.6293144e-02  -1.5017305e-01
   1.4576848e+02   5.1831793e-02  -9.8053709e-02   1.6293144e-02  -1.5017305e-01
   1.4579178e+02   4.7986455e-02  -8.9972109e-02   1.0540393e-02   8.2380952e-02
   1.4581636e+02   4.7986455e-02  -8.9972109e-02   1.0540393e-02   8.2380952e-02
   1.4584157e+02   4.3351192e-02  -6.4686596e-02  -8.2320021e-04  -1.9724610e-02
   1.4586616e+02   4.3351192e-02  -6.4686596e-02  -8.2320021e-04  -1.9724610e-02
   1.4589121e+02   3.9414391e-02  -5.2989498e-02  -1.8348677e-02   1.1367320e-01
   1.4591497e+02   3.9414391e-02  -5.2989498e-02  -1.8348677e-02   1.1367320e-01
   1.4593889e+02   3.0434990e-02  -3.8301487e-02  -1.2336575e-02   7.3857893e-02
   1.4596306e+02   3.0434990e-02  -3.8301487e-02  -1.2336575e-02   7.3857893e-02
   1.4598665e+02   2.5336532e-02  -1.9111473e-02  -5.7685184e-03   6.4968075e-02
   1.4601060e+02   2.5336532e-02  -1.9111473e-02  -5.7685184e-03   6.4968075e-02
   1.4603483e+02   2.8639076e-02  -7.2679310e-03   1.3874280e-02   1.6511003e-02
   1.4605864e+02   2.8639076e-02  -7.2679310e-03   1.3874280e-02   1.6511003e-02
   1.4608242e+02   2.0214092e-02   1.0394500e-04   1.3524218e-02  -1.0791748e-01
   1.4610818e+02   2.0214092e-02   1.0394500e-04   1.3524218e-02  -1.0791748e-01
   1.4613325e+02   2.2267614e-02  -5.1125120e-03   4.9227350e-03   1.2612531e-01
   1.4615741e+02   2.2267614e-02  -5.1125120e-03   4.9227350e-03   1.2612531e-01
   1.4618113e+02   1.4224445e-02  -2.8509661e-03  -1.4569606e-03  -2.9746858e-02
   1.4620536e+02   1.4224445e-02  -2.8509661e-03  -1.4569606e-03  -2.9746858e-02
   1.4622928e+02   1.3153882e-02   3.2415180e-03  -3.9823870e-03  -4.5338061e-02
   1.4625325e+02   1.3153882e-02   3.2415180e-03  -3.9823870e-03  -4.5338061e-02
   1.4627720e+02   1.4755707e-02   1.5631123e-02  -1.8109514e-03   1.0671198e-01
   1.4630099e+02   1.4755707e-02   1.5631123e-02  -1.8109514e-03   1.0671198e-01
   1.4632558e+02   2.1566682e-02   2.0883810e-02   6.7064171e-03   1.1040787e-01
   1.4634957e+02   2.1566682e-02   2.0883810e-02   6.7064171e-03   1.1040787e-01
   1.4637352e+02   2.3782341e-02   1.6692854e-02   5.7880101e-03   4.3523584e-02
   1.4639961e+02   2.3782341e-02   1.6692854e-02   5.7880101e-03   4.3523584e-02
   1.4642385e+02   2.1771917e-02   2.8965931e-02   8.9675030e-03  -3.7452693e-02
   1.4644977e+02   2.1771917e-02   2.8965931e-02   8.9675030e-03  -3.7452693e-02
   1.4647405e+02   2.1771917e-02   2.8965931e-02   8.9675030e-03  -3.7452693e-02
   1.4649817e+02   2.3577683e-02   2.9401653e-02  -6.3838309e-04   6.6503083e-02
   1.4652205e+02   1.8144563e-02   3.6090650e-02   4.1367186e-04   1.1078517e-01
   1.4654643e+02   1.8144563e-02   3.6090650e-02   4.1367186e-04   1.1078517e-01
   1.4657057e+02   1.8144563e-02   3.6090650e-02   4.1367186e-04   1.1078517e-01
   1.4659441e+02   2.3636004e-02   3.6978416e-02   3.1411401e-03  -3.9643772e-02
   1.4661849e+02   2.3636004e-02   3.6978416e-02   3.1411401e-03  -3.9643772e-02
   1.4664290e+02   9.8164408e-03   4.2434245e-02   2.1873224e-03   5.3366858e-03
   1.4666717e+02   9.8164408e-03   4.2434245e-02   2.1873224e-03   5.3366858e-03
   1.4669078e+02   1.0114424e-02   4.7988310e-02   6.8550953e-04   8.3927391e-02
   1.4671330e+02   1.0114424e-02   4.7988310e-02   6.8550953e-04   8.3927391e-02
   1.4673482e+02   1.1460016e-02   3.8896598e-02  -4.1162522e-04  -6.4617135e-02
   1.4675870e+02   1.1460016e-02   3.8896598e-02  -4.1162522e-04  -6.4617135e-02
   1.4678378e+02   6.0362061e-03   3.8486455e-02   1.9019857e-03  -5.7549441e-02
   1.4680770e+02   6.0362061e-03   3.8486455e-02   1.9019857e-03  -5.7549441e-02
   1.4683146e+02  -1.5373345e-03   2.9739149e-02   1.1574009e-02  -1.7423801e-01
   1.4685517e+02  -1.5373345e-03   2.9739149e-02   1.1574009e-02  -1.7423801e-01
   1.4687894e+02   6.8351324e-04   2.9439965e-02  -5.9481482e-03  -9.9955194e-02
   1.4690311e+02   6.8351324e-04   2.9439965e-02  -5.9481482e-03  -9.9955194e-02
   1.4692693e+02   5.2096153e-04   3.0495623e-02  -7.8167458e-04  -1.9028677e-01
   1.4695101e+02   5.2096153e-04   3.0495623e-02  -7.8167458e-04  -1.9028677e-01
   1.4697473e+02   2.8364160e-03   2.9748816e-02  -1.4339945e-02  -8.5945811e-02
   1.4699842e+02   2.8364160e-03   2.9748816e-02  -1.4339945e-02  -8.5945811e-02
   1.4702220e+02   4.6101841e-03   1.7760422e-02   8.5723656e-04  -3.4339817e-02
   1.4704671e+02   4.6101841e-03   1.7760422e-02   8.5723656e-04  -3.4339817e-02
   1.4707054e+02   4.6101841e-03   1.7760422e-02   8.5723656e-04  -3.4339817e-02
   1.4709488e+02   1.0122805e-03   7.0915394e-03   9.5555261e-03  -8.7460832e-02
   1.4711900e+02   1.0122805e-03   7.0915394e-03   9.5555261e-03  -8.7460832e-02
   1.4714339e+02  -9.8169306e-03   4.6432074e-03   5.8365040e-03  -2.1149966e-02
   1.4716744e+02  -9.8169306e-03   4.6432074e-03   5.8365040e-03  -2.1149966e-02
   1.4719110e+02  -3.5130314e-03   3.4164886e-03  -3.0033805e-03   1.2708023e-03
   1.4721477e+02  -3.5130314e-03   3.4164886e-03  -3.0033805e-03   1.2708023e-03
   1.4723842e+02  -6.8382523e-03  -5.5994219e-03  -1.0302301e-02  -6.8233744e-02
   1.4726304e+02  -6.8382523e-03  -5.5994219e-03  -1.0302301e-02  -6.8233744e-02
   1.4728674e+02  -7.8666937e-03  -1.8504469e-03   2.2142520e-04  -6.8508598e-02
   1.4731029e+02  -7.8666937e-03  -1.8504469e-03   2.2142520e-04  -6.8508598e-02
   1.4733411e+02   1.7087007e-03  -5.4135881e-03   9.3504423e-03   4.9409339e-02
   1.4735817e+02   1.7087007e-03  -5.4135881e-03   9.3504423e-03   4.9409339e-02
   1.4738183e+02   1.3635285e-02  -1.5475258e-02   3.6866525e-03   5.5665540e-02
   1.4740657e+02   1.3635285e-02  -1.5475258e-02   3.6866525e-03   5.5665540e-02
   1.4743037e+02   7.2817691e-03  -1.7012961e-02   1.3146801e-03   4.0801437e-02
   1.4745462e+02   7.2817691e-03  -1.7012961e-02   1.3146801e-03   4.0801437e-02
   1.4747837e+02   1.2458996e-02  -2.8926963e-02  -6.1584180e-03   9.4127380e-02
   1.4750234e+02   1.2458996e-02  -2.8926963e-02  -6.1584180e-03   9.4127380e-02
   1.4752734e+02   1.0386894e-02  -3.4594804e-02  -1.1125442e-02   6.9134208e-03
   1.4755128e+02   1.0386894e-02  -3.4594804e-02  -1.1125442e-02   6.9134208e-03
   1.4757498e+02   5.0066607e-03  -2.8629042e-02  -4.2471555e-03   6.9134208e-03
   1.4759869e+02   5.0066607e-03  -2.8629042e-02  -4.2471555e-03   6.9134208e-03
   1.4762283e+02   5.0066607e-03  -2.8629042e-02  -4.2471555e-03   6.9134208e-03
   1.4764649e+02   5.0066607e-03  -2.8629042e-02  -4.2471555e-03   6.9134208e-03
   1.4767040e+02   4.0761689e-03  -2.6306404e-02   8.5189519e-03  -1.0549422e-01
   1.4769432e+02  -3.2586316e-03  -2.7584828e-02   3.6070859e-03  -9.6308624e-02
   1.4771739e+02  -3.2586316e-03  -2.7584828e-02   3.6070859e-03  -9.6308624e-02
   1.4773858e+02  -1.5625270e-02  -2.1631757e-02   4.4207587e-03   6.9815568e-02
   1.4775985e+02  -1.5625270e-02  -2.1631757e-02   4.4207587e-03   6.9815568e-02
   1.4778113e+02  -2.2749530e-02  -1.8723624e-02   2.8832364e-03  -9.5336603e-02
   1.4780237e+02  -2.2749530e-02  -1.8723624e-02   2.8832364e-03  -9.5336603e-02
   1.4782356e+02  -2.2749530e-02  -1.8723624e-02   2.8832364e-03  -9.5336603e-02
   1.4784461e+02  -3.1529494e-02  -9.1960924e-03  -1.0915539e-02   1.2742688e-01
   1.4786555e+02  -3.1529494e-02  -9.1960924e-03  -1.0915539e-02   1.2742688e-01
   1.4788650e+02  -2.8333606e-02  -6.6024414e-03  -8.1242565e-03   1.3670612e-01
   1.4790740e+02  -2.8333606e-02  -6.6024414e-03  -8.1242565e-03   1.3670612e-01
   1.4792822e+02  -3.1925522e-02   7.1666152e-03  -1.2076175e-02   2.0375396e-01
   1.4794906e+02  -3.1925522e-02   7.1666152e-03  -1.2076175e-02   2.0375396e-01
   1.4797001e+02  -3.1925522e-02   7.1666152e-03  -1.2076175e-02   2.0375396e-01
   1.4799114e+02  -3.1962276e-02   1.9370463e-02  -1.4372465e-02   6.7110755e-02
   1.4801223e+02  -3.1962276e-02   1.9370463e-02  -1.4372465e-02   6.7110755e-02
   1.4803313e+02  -3.4021139e-02   2.1342929e-02   9.8411785e-03   4.9206836e-02
   1.4805457e+02  -3.4021139e-02   2.1342929e-02   9.8411785e-03   4.9206836e-02
   1.4807828e+02  -3.3512853e-02   3.2054428e-02   3.9265677e-03   2.2681366e-02
   1.4810271e+02  -3.3512853e-02   3.2054428e-02   3.9265677e-03   2.2681366e-02
   1.4812649e+02  -4.2423289e-02   4.2660009e-02  -2.2833305e-03   6.1566348e-02
   1.4815011e+02  -4.2423289e-02   4.2660009e-02  -2.2833305e-03   6.1566348e-02
   1.4817375e+02  -4.6572533e-02   5.5235777e-02  -7.2075087e-03   7.3429103e-02
   1.4819743e+02  -4.6572533e-02   5.5235777e-02  -7.2075087e-03   7.3429103e-02
   1.4822119e+02  -3.7317410e-02   6.5440319e-02  -2.4426496e-02   6.7347112e-02
   1.4824571e+02  -3.7317410e-02   6.5440319e-02  -2.4426496e-02   6.7347112e-02
   1.4826948e+02  -3.7317410e-02   6.5440319e-02  -2.4426496e-02   6.7347112e-02
   1.4829403e+02  -4.1879088e-02   8.2842201e-02  -1.2111587e-02  -3.3251666e-02
   1.4831811e+02  -4.1879088e-02   8.2842201e-02  -1.2111587e-02  -3.3251666e-02
   1.4834070e+02  -4.6030540e-02   9.8428898e-02  -8.0485223e-03   5.5370911e-02
   1.4836202e+02  -4.6030540e-02   9.8428898e-02  -8.0485223e-03   5.5370911e-02
   1.4838353e+02  -5.0388910e-02   1.0749851e-01   9.8854974e-03  -3.1589074e-02
   1.4840583e+02  -5.0388910e-02   1.0749851e-01   9.8854974e-03  -3.1589074e-02
   1.4842979e+02  -5.3209689e-02   9.3143001e-02   1.3710263e-02   3.6485280e-04
   1.4845412e+02  -5.3209689e-02   9.3143001e-02   1.3710263e-02   3.6485280e-04
   1.4847806e+02  -6.0642831e-02   8.5934207e-02   3.7294796e-03   5.4315909e-02
   1.4850176e+02  -6.0642831e-02   8.5934207e-02   3.7294796e-03   5.4315909e-02
   1.4852671e+02  -6.4322710e-02   7.7125870e-02  -1.1433907e-02   7.3535445e-02
   1.4855066e+02  -6.4322710e-02   7.7125870e-02  -1.1433907e-02   7.3535445e-02
   1.4857515e+02  -6.3306011e-02   6.8429671e-02  -1.3824824e-02  -1.2783142e-03
   1.4859885e+02  -6.3306011e-02   6.8429671e-02  -1.3824824e-02  -1.2783142e-03
   1.4862323e+02  -6.2690280e-02   5.6186300e-02  -1.9500002e-02   3.3089679e-06
   1.4864698e+02  -6.2690280e-02   5.6186300e-02  -1.9500002e-02   3.3089679e-06
   1.4867175e+02  -6.5307833e-02   4.1905470e-02  -1.2975803e-02   1.4443222e-01
   1.4870025e+02  -6.5307833e-02   4.1905470e-02  -1.2975803e-02   1.4443222e-01
   1.4872431e+02  -6.6228785e-02   2.3692781e-02   9.8963333e-03   1.1916030e-01
   1.4874544e+02  -6.6228785e-02   2.3692781e-02   9.8963333e-03   1.1916030e-01
   1.4876682e+02  -6.6228785e-02   2.3692781e-02   9.8963333e-03   1.1916030e-01
   1.4879066e+02  -6.7528374e-02   1.3361992e-02   2.4387438e-03  -1.3529728e-01
   1.4881436e+02  -6.7528374e-02   1.3361992e-02   2.4387438e-03  -1.3529728e-01
   1.4883846e+02  -6.0904890e-02   4.0692748e-03  -4.8227315e-03   2.8482747e-02
   1.4886300e+02  -6.0904890e-02   4.0692748e-03  -4.8227315e-03   2.8482747e-02
   1.4888711e+02  -5.8389366e-02  -5.2450318e-03  -2.4211248e-02  -9.1626751e-02
   1.4891141e+02  -5.8389366e-02  -5.2450318e-03  -2.4211248e-02  -9.1626751e-02
   1.4893573e+02  -5.5898573e-02  -1.9206421e-02  -1.2325939e-02  -5.6299606e-02
   1.4895997e+02  -5.5898573e-02  -1.9206421e-02  -1.2325939e-02  -5.6299606e-02
   1.4898362e+02  -6.6004746e-02  -2.4296705e-02  -7.4929614e-03  -4.2030192e-02
   1.4900727e+02  -6.6004746e-02  -2.4296705e-02  -7.4929614e-03  -4.2030192e-02
   1.4903125e+02  -5.4146741e-02  -3.0063458e-02   2.0509877e-03  -2.9444189e-02
   1.4905516e+02  -5.4146741e-02  -3.0063458e-02   2.0509877e-03  -2.9444189e-02
   1.4907977e+02  -5.1608831e-02  -4.5968223e-02  -1.6146034e-03  -1.5795709e-02
   1.4910368e+02  -5.1608831e-02  -4.5968223e-02  -1.6146034e-03  -1.5795709e-02
   1.4912768e+02  -5.2677721e-02  -5.9366204e-02  -1.5147356e-04  -1.4772607e-01
   1.4915192e+02  -5.2677721e-02  -5.9366204e-02  -1.5147356e-04  -1.4772607e-01
   1.4917602e+02  -3.5194322e-02  -7.0952512e-02  -9.6901571e-03   1.7881295e-02
   1.4919992e+02  -3.5194322e-02  -7.0952512e-02  -9.6901571e-03   1.7881295e-02
   1.4922507e+02  -3.6109455e-02  -7.6613568e-02  -1.4833155e-02   2.9616518e-02
   1.4924926e+02  -3.6109455e-02  -7.6613568e-02  -1.4833155e-02   2.9616518e-02
   1.4927344e+02  -1.8762792e-02  -7.1470946e-02  -7.3121376e-03  -8.9267987e-02
   1.4929746e+02  -1.8762792e-02  -7.1470946e-02  -7.3121376e-03  -8.9267987e-02
   1.4932146e+02  -1.5423763e-02  -6.8492293e-02   8.7647568e-03   8.0844498e-02
   1.4934581e+02  -1.5423763e-02  -6.8492293e-02   8.7647568e-03   8.0844498e-02
   1.4936960e+02  -1.5423763e-02  -6.8492293e-02   8.7647568e-03   8.0844498e-02
   1.4939399e+02  -1.0890108e-02  -7.1050413e-02   5.7654739e-03   8.7791665e-02
   1.4941765e+02  -1.0890108e-02  -7.1050413e-02   5.7654739e-03   8.7791665e-02
   1.4944153e+02  -1.0576870e-02  -6.7708611e-02  -1.1631470e-02   1.5537778e-01
   1.4946582e+02  -1.0576870e-02  -6.7708611e-02  -1.1631470e-02   1.5537778e-01
   1.4948960e+02   4.7901585e-03  -7.6324537e-02  -1.6371470e-02   5.7771833e-02
   1.4951359e+02   4.7901585e-03  -7.6324537e-02  -1.6371470e-02   5.7771833e-02
   1.4953742e+02   5.7030614e-03  -7.6444797e-02  -4.1357465e-03   7.4617080e-02
   1.4956131e+02   5.7030614e-03  -7.6444797e-02  -4.1357465e-03   7.4617080e-02
   1.4958602e+02   7.7935555e-03  -6.9150962e-02   4.4340049e-03   7.4617080e-02
   1.4961051e+02   7.7935555e-03  -6.9150962e-02   4.4340049e-03   7.4617080e-02
   1.4963476e+02   1.9167140e-02  -6.4408705e-02   7.0732776e-03  -3.5741239e-02
   1.4965925e+02   1.9167140e-02  -6.4408705e-02   7.0732776e-03  -3.5741239e-02
   1.4968382e+02   1.7032668e-02  -5.7938866e-02   7.8670867e-03  -7.1762568e-02
   1.4970741e+02   1.7032668e-02  -5.7938866e-02   7.8670867e-03  -7.1762568e-02
   1.4972890e+02   2.8254900e-02  -5.8197569e-02   3.6021674e-03   4.1718371e-02
   1.4975044e+02   2.8254900e-02  -5.8197569e-02   3.6021674e-03   4.1718371e-02
   1.4977478e+02   2.5159154e-02  -6.2130492e-02  -6.6669723e-03  -9.9360168e-02
   1.4979858e+02   2.5159154e-02  -6.2130492e-02  -6.6669723e-03  -9.9360168e-02
   1.4982247e+02   2.5159154e-02  -6.2130492e-02  -6.6669723e-03  -9.9360168e-02
   1.4984700e+02   2.5859129e-02  -4.8096508e-02  -1.5140518e-02   5.9421445e-02
   1.4987117e+02   2.5859129e-02  -4.8096508e-02  -1.5140518e-02   5.9421445e-02
   1.4989525e+02   2.8845372e-02  -3.8043499e-02   1.0140613e-03   2.9675749e-02
   1.4991989e+02   2.8845372e-02  -3.8043499e-02   1.0140613e-03   2.9675749e-02
   1.4994510e+02   1.6288480e-02  -2.4074692e-02   3.8865539e-03  -7.8311694e-03
   1.4996944e+02   1.6288480e-02  -2.4074692e-02   3.8865539e-03  -7.8311694e-03
   1.4999394e+02   1.0759817e-02  -1.8366940e-02   1.3761016e-02  -9.8276211e-02
   1.5001820e+02   1.0759817e-02  -1.8366940e-02   1.3761016e-02  -9.8276211e-02
   1.5004298e+02  -5.7506189e-04  -2.1543074e-02   4.2048511e-03  -3.9303235e-03
   1.5006749e+02  -5.7506189e-04  -2.1543074e-02   4.2048511e-03  -3.9303235e-03
   1.5009151e+02  -1.9360863e-02  -2.0514742e-02   5.9825508e-03   6.8956810e-02
   1.5011591e+02  -1.9360863e-02  -2.0514742e-02   5.9825508e-03   6.8956810e-02
   1.5013991e+02  -2.8220043e-02  -1.9097740e-02  -7.0775608e-03  -1.0878931e-02
   1.5016466e+02  -2.8220043e-02  -1.9097740e-02  -7.0775608e-03  -1.0878931e-02
   1.5018846e+02  -3.7671145e-02  -1.8941041e-02  -7.2842343e-03  -8.4139789e-03
   1.5021195e+02  -3.7671145e-02  -1.8941041e-02  -7.2842343e-03  -8.4139789e-03
   1.5023678e+02  -3.8459621e-02  -1.9920800e-02   3.4821238e-03   1.5206621e-01
   1.5026247e+02  -3.8459621e-02  -1.9920800e-02   3.4821238e-03   1.5206621e-01
   1.5028739e+02  -5.4964710e-02  -2.4372557e-02   4.9564661e-03   1.0475898e-01
   1.5031361e+02  -5.4964710e-02  -2.4372557e-02   4.9564661e-03   1.0475898e-01
   1.5034018e+02  -5.4469250e-02  -2.4807746e-02   8.9811170e-03  -8.7773147e-02
   1.5036707e+02  -5.4469250e-02  -2.4807746e-02   8.9811170e-03  -8.7773147e-02
   1.5039252e+02  -6.2245186e-02  -2.9170021e-02   1.5540771e-03  -1.0878784e-01
   1.5041875e+02  -6.2245186e-02  -2.9170021e-02   1.5540771e-03  -1.0878784e-01
   1.5044443e+02  -5.8810946e-02  -3.0911427e-02   5.0740312e-03  -8.0438567e-02
   1.5046930e+02  -5.8810946e-02  -3.0911427e-02   5.0740312e-03  -8.0438567e-02
   1.5049445e+02  -4.5690570e-02  -3.7499417e-02   3.4122160e-03  -1.6479627e-01
   1.5052094e+02  -4.5690570e-02  -3.7499417e-02   3.4122160e-03  -1.6479627e-01
   1.5054846e+02  -3.8986132e-02  -4.0441412e-02  -4.6359585e-03  -9.0719159e-02
   1.5057544e+02  -3.8986132e-02  -4.0441412e-02  -4.6359585e-03  -9.0719159e-02
   1.5060237e+02  -3.9378703e-02  -4.3438952e-02   1.6071478e-02  -2.2247143e-02
   1.5062980e+02  -3.9378703e-02  -4.3438952e-02   1.6071478e-02  -2.2247143e-02
   1.5065654e+02  -3.2578334e-02  -3.6098734e-02   8.8671418e-03   3.2718351e-03
   1.5068362e+02  -3.4474481e-02  -2.8243545e-02   5.5007259e-03  -2.8480595e-02
   1.5070988e+02  -3.4474481e-02  -2.8243545e-02   5.5007259e-03  -2.8480595e-02
   1.5073223e+02  -2.0560971e-02  -3.5664041e-02  -1.2662804e-03   3.2057909e-02
   1.5075448e+02  -2.0560971e-02  -3.5664041e-02  -1.2662804e-03   3.2057909e-02
   1.5077902e+02  -2.3767684e-02  -5.1425822e-02  -6.0671200e-03   4.7645940e-02
   1.5080468e+02  -2.3767684e-02  -5.1425822e-02  -6.0671200e-03   4.7645940e-02
   1.5083114e+02  -1.4712717e-02  -5.3821579e-02   8.1630656e-03  -6.9653788e-02
   1.5085704e+02  -1.4712717e-02  -5.3821579e-02   8.1630656e-03  -6.9653788e-02
   1.5088367e+02  -1.0950031e-02  -6.2596485e-02   1.2120350e-02   1.1198868e-01
   1.5091022e+02  -1.0950031e-02  -6.2596485e-02   1.2120350e-02   1.1198868e-01
   1.5093696e+02  -1.3607075e-02  -6.2250361e-02   6.0399948e-03   8.2340945e-02
   1.5096406e+02  -1.3607075e-02  -6.2250361e-02   6.0399948e-03   8.2340945e-02
   1.5098776e+02  -7.0337546e-03  -7.1300872e-02   4.7598011e-03  -3.7729755e-02
   1.5101391e+02  -7.0337546e-03  -7.1300872e-02   4.7598011e-03  -3.7729755e-02
   1.5104055e+02  -1.7786769e-02  -7.7606708e-02   4.0596086e-03   5.9247437e-02
   1.5106762e+02  -1.7786769e-02  -7.7606708e-02   4.0596086e-03   5.9247437e-02
   1.5109445e+02  -2.2093082e-02  -8.4696636e-02   1.9862487e-03  -8.0310678e-02
   1.5112119e+02  -2.2093082e-02  -8.4696636e-02   1.9862487e-03  -8.0310678e-02
   1.5114842e+02  -2.7512476e-02  -8.7929443e-02   3.8746193e-03  -8.8102614e-02
   1.5117493e+02  -2.9629093e-02  -8.0054574e-02   7.0461254e-03  -2.4743547e-01
   1.5120066e+02  -2.9629093e-02  -8.0054574e-02   7.0461254e-03  -2.4743547e-01
   1.5122575e+02  -2.9629093e-02  -8.0054574e-02   7.0461254e-03  -2.4743547e-01
   1.5125303e+02  -3.9841451e-02  -7.2339676e-02   8.9592133e-03  -4.2049607e-02
   1.5127931e+02  -5.6873202e-02  -6.9650002e-02   4.6814061e-03  -1.6957456e-02
   1.5130315e+02  -5.6873202e-02  -6.9650002e-02   4.6814061e-03  -1.6957456e-02
   1.5132705e+02  -5.7170305e-02  -6.2642172e-02   1.3357469e-02   2.3318226e-02
   1.5135069e+02  -5.7170305e-02  -6.2642172e-02   1.3357469e-02   2.3318226e-02
   1.5137503e+02  -5.1445100e-02  -6.3444555e-02   6.8935598e-03  -3.4341427e-02
   1.5139881e+02  -5.1445100e-02  -6.3444555e-02   6.8935598e-03  -3.4341427e-02
   1.5142190e+02  -5.1445100e-02  -6.3444555e-02   6.8935598e-03  -3.4341427e-02
   1.5144343e+02  -4.9716163e-02  -5.9835270e-02  -5.4725194e-03   4.0216249e-02
   1.5146523e+02  -4.9716163e-02  -5.9835270e-02  -5.4725194e-03   4.0216249e-02
   1.5148902e+02  -4.2182866e-02  -6.0583450e-02   7.4730571e-03  -3.5764295e-02
   1.5151267e+02  -4.2182866e-02  -6.0583450e-02   7.4730571e-03  -3.5764295e-02
   1.5153675e+02  -3.9824508e-02  -5.0242387e-02   6.4002578e-03   3.3605151e-02
   1.5156043e+02  -3.9824508e-02  -5.0242387e-02   6.4002578e-03   3.3605151e-02
   1.5158450e+02  -2.8912298e-02  -3.5964783e-02   5.5034179e-04   3.3605151e-02
   1.5160845e+02  -2.8912298e-02  -3.5964783e-02   5.5034179e-04   3.3605151e-02
   1.5163237e+02  -2.2506114e-02  -2.6287248e-02   7.0560914e-03   1.9059242e-01
   1.5165631e+02  -2.2506114e-02  -2.6287248e-02   7.0560914e-03   1.9059242e-01
   1.5168025e+02  -1.1261026e-02  -1.9255325e-02  -3.3037739e-03   6.6528933e-02
   1.5170500e+02  -1.1261026e-02  -1.9255325e-02  -3.3037739e-03   6.6528933e-02
   1.5172797e+02  -8.9774812e-03  -6.3316002e-03   5.5781174e-03   4.5910280e-02
   1.5175037e+02  -8.9774812e-03  -6.3316002e-03   5.5781174e-03   4.5910280e-02
   1.5177693e+02  -4.3501852e-05  -1.3190330e-03   8.8912984e-03  -9.0246962e-02
   1.5180378e+02  -4.3501852e-05  -1.3190330e-03   8.8912984e-03  -9.0246962e-02
   1.5183022e+02   3.8553362e-03  -6.1960034e-03   4.5143734e-03  -1.0829581e-01
   1.5185495e+02   3.8553362e-03  -6.1960034e-03   4.5143734e-03  -1.0829581e-01
   1.5187908e+02   1.2557303e-02  -1.3108268e-02   6.3804165e-03  -4.7290529e-02
   1.5190357e+02   1.2557303e-02  -1.3108268e-02   6.3804165e-03  -4.7290529e-02
   1.5192762e+02   1.2126442e-02  -1.4677458e-02   6.4609940e-03  -1.6471939e-01
   1.5195179e+02   1.2126442e-02  -1.4677458e-02   6.4609940e-03  -1.6471939e-01
   1.5197577e+02   2.6320005e-02  -1.1674680e-02  -3.0905730e-03  -1.3097587e-01
   1.5199945e+02   2.6320005e-02  -1.1674680e-02  -3.0905730e-03  -1.3097587e-01
   1.5202407e+02   4.1977167e-02  -1.3457424e-02  -2.3365535e-03   1.1959596e-01
   1.5204806e+02   4.1977167e-02  -1.3457424e-02  -2.3365535e-03   1.1959596e-01
   1.5207200e+02   5.1391978e-02  -2.7313093e-02   6.2739821e-03  -1.2657286e-02
   1.5209603e+02   5.1391978e-02  -2.7313093e-02   6.2739821e-03  -1.2657286e-02
   1.5212029e+02   5.1391978e-02  -2.7313093e-02   6.2739821e-03  -1.2657286e-02
   1.5214580e+02   5.5583868e-02  -2.4559475e-02   7.0791948e-03   6.1079878e-02
   1.5217005e+02   5.5583868e-02  -2.4559475e-02   7.0791948e-03   6.1079878e-02
   1.5219428e+02   6.6139698e-02  -2.1471305e-02   1.4143800e-02  -4.2909142e-02
   1.5221840e+02   6.6139698e-02  -2.1471305e-02   1.4143800e-02  -4.2909142e-02
   1.5224374e+02   6.8089351e-02  -1.6485590e-02   4.0578493e-03   9.6697104e-02
   1.5226786e+02   6.8089351e-02  -1.6485590e-02   4.0578493e-03   9.6697104e-02
   1.5229183e+02   6.5872870e-02  -5.5437707e-03   2.3123561e-03   1.4361595e-02
   1.5231703e+02   6.5872870e-02  -5.5437707e-03   2.3123561e-03   1.4361595e-02
   1.5234103e+02   7.1167342e-02  -1.1747597e-03   4.2608241e-03  -8.3896531e-02
   1.5236584e+02   7.1167342e-02  -1.1747597e-03   4.2608241e-03  -8.3896531e-02
   1.5239019e+02   6.6310659e-02  -5.7278504e-03   1.0670000e-03   1.0398389e-01
   1.5241453e+02   6.6310659e-02  -5.7278504e-03   1.0670000e-03   1.0398389e-01
   1.5243870e+02   6.1150581e-02  -6.1541088e-03   1.3004510e-03  -2.0934056e-02
   1.5246332e+02   6.1150581e-02  -6.1541088e-03   1.3004510e-03  -2.0934056e-02
   1.5248764e+02   4.6381149e-02  -2.8362172e-03   6.4049293e-03   1.0476562e-01
   1.5251221e+02   4.6381149e-02  -2.8362172e-03   6.4049293e-03   1.0476562e-01
   1.5253647e+02   4.1645616e-02   8.3250357e-03   9.1279000e-03   7.8788088e-02
   1.5256112e+02   4.1645616e-02   8.3250357e-03   9.1279000e-03   7.8788088e-02
   1.5258629e+02   3.0755447e-02   7.4677952e-03   1.5856626e-02   1.3500321e-01
   1.5261104e+02   3.0755447e-02   7.4677952e-03   1.5856626e-02   1.3500321e-01
   1.5263601e+02   2.6160417e-02   8.7050730e-03  -4.2703893e-04  -4.6738231e-02
   1.5266016e+02   2.6160417e-02   8.7050730e-03  -4.2703893e-04  -4.6738231e-02
   1.5268569e+02   1.9701926e-02   1.2864368e-02   1.5121645e-02  -7.1452047e-02
   1.5271254e+02   1.9701926e-02   1.2864368e-02   1.5121645e-02  -7.1452047e-02
   1.5273376e+02   1.9193284e-02   1.4040615e-02   1.8364362e-02  -5.8888002e-02
   1.5275538e+02   1.9193284e-02   1.4040615e-02   1.8364362e-02  -5.8888002e-02
   1.5277710e+02   1.0122615e-02   2.2390388e-02   9.7301127e-03   7.2241082e-02
   1.5280110e+02   1.0122615e-02   2.2390388e-02   9.7301127e-03   7.2241082e-02
   1.5282576e+02   1.0516056e-02   1.9317443e-02  -6.2205631e-04  -2.5109150e-02
   1.5285030e+02   1.0516056e-02   1.9317443e-02  -6.2205631e-04  -2.5109150e-02
   1.5287425e+02   1.0516056e-02   1.9317443e-02  -6.2205631e-04  -2.5109150e-02
   1.5289837e+02   8.7138452e-03   1.6152615e-02   1.8263420e-03   7.7228555e-02
   1.5292220e+02   8.7138452e-03   1.6152615e-02   1.8263420e-03   7.7228555e-02
   1.5294733e+02   6.4176060e-03   1.7412877e-02   1.3629918e-03   1.8070256e-01
   1.5297091e+02   6.4176060e-03   1.7412877e-02   1.3629918e-03   1.8070256e-01
   1.5299500e+02  -4.5523443e-03   2.3134226e-02  -2.8352559e-05   5.8073721e-02
   1.5301894e+02  -4.5523443e-03   2.3134226e-02  -2.8352559e-05   5.8073721e-02
   1.5304362e+02   2.4410153e-03   3.0346749e-02   7.1337931e-03   1.4910564e-01
   1.5306780e+02   2.4410153e-03   3.0346749e-02   7.1337931e-03   1.4910564e-01
   1.5309266e+02   3.9689029e-03   2.4069695e-02   8.8253077e-03   2.7331683e-02
   1.5311679e+02   3.9689029e-03   2.4069695e-02   8.8253077e-03   2.7331683e-02
   1.5314105e+02  -1.6734262e-03   1.5780803e-02   8.4990542e-03   2.8835234e-02
   1.5316596e+02  -1.6734262e-03   1.5780803e-02   8.4990542e-03   2.8835234e-02
   1.5319008e+02  -5.9338361e-03   1.2799473e-02   7.9143625e-03  -6.7821350e-02
   1.5321467e+02  -5.9338361e-03   1.2799473e-02   7.9143625e-03  -6.7821350e-02
   1.5323854e+02  -3.1564077e-03   1.0882013e-02   1.1252469e-02   6.4197113e-03
   1.5326261e+02  -3.1564077e-03   1.0882013e-02   1.1252469e-02   6.4197113e-03
   1.5328813e+02  -9.3074348e-03   1.2074816e-02   1.6822796e-03  -5.9478128e-03
   1.5331218e+02  -9.3074348e-03   1.2074816e-02   1.6822796e-03  -5.9478128e-03
   1.5333708e+02  -3.6277871e-03   7.5080069e-03   1.3898078e-03  -1.5395149e-01
   1.5336136e+02  -3.6277871e-03   7.5080069e-03   1.3898078e-03  -1.5395149e-01
   1.5338606e+02  -1.0125156e-02  -1.9501264e-03   1.3716340e-02  -6.9804049e-02
   1.5341001e+02  -1.0125156e-02  -1.9501264e-03   1.3716340e-02  -6.9804049e-02
   1.5343404e+02  -2.1072824e-02  -5.4625538e-03   3.4476322e-04   5.2021111e-02
   1.5345842e+02  -2.1072824e-02  -5.4625538e-03   3.4476322e-04   5.2021111e-02
   1.5348264e+02  -2.3602732e-02  -9.8079508e-03   2.5150722e-03  -5.6680004e-02
   1.5350885e+02  -2.3602732e-02  -9.8079508e-03   2.5150722e-03  -5.6680004e-02
   1.5353296e+02  -2.5606615e-02  -1.9891035e-02   7.5975764e-03  -1.7405816e-01
   1.5355661e+02  -2.5606615e-02  -1.9891035e-02   7.5975764e-03  -1.7405816e-01
   1.5358080e+02  -3.0806344e-02  -2.2703415e-02   1.3756041e-02   4.5760823e-03
   1.5360590e+02  -3.0806344e-02  -2.2703415e-02   1.3756041e-02   4.5760823e-03
   1.5362994e+02  -3.1445917e-02  -1.8622279e-02   1.3868853e-02   3.9136882e-02
   1.5365405e+02  -3.1445917e-02  -1.8622279e-02   1.3868853e-02   3.9136882e-02
   1.5367870e+02  -3.0117691e-02  -2.3335144e-02   9.1567663e-03   7.9071614e-02
   1.5370829e+02  -3.0117691e-02  -2.3335144e-02   9.1567663e-03   7.9071614e-02
   1.5373150e+02  -2.3433080e-02  -2.5713032e-02  -4.1791508e-03  -7.9585969e-03
   1.5375274e+02  -2.3433080e-02  -2.5713032e-02  -4.1791508e-03  -7.9585969e-03
   1.5377446e+02  -2.7329734e-02  -2.8083464e-02   7.9571893e-03   1.7810983e-02
   1.5379673e+02  -2.7329734e-02  -2.8083464e-02   7.9571893e-03   1.7810983e-02
   1.5382101e+02  -2.7329734e-02  -2.8083464e-02   7.9571893e-03   1.7810983e-02
   1.5384590e+02  -1.6274141e-02  -3.3302356e-02   1.6249130e-02   4.1863446e-02
   1.5386996e+02  -1.7772116e-02  -2.2152957e-02   1.4253110e-02  -1.9187956e-01
   1.5389414e+02  -1.7772116e-02  -2.2152957e-02   1.4253110e-02  -1.9187956e-01
   1.5391835e+02  -1.7772116e-02  -2.2152957e-02   1.4253110e-02  -1.9187956e-01
   1.5394244e+02   2.3731024e-03  -1.5486138e-02   1.1738580e-02  -5.5895217e-03
   1.5396724e+02   2.3731024e-03  -1.5486138e-02   1.1738580e-02  -5.5895217e-03
   1.5399155e+02   2.0743921e-02  -1.6561942e-02   9.4639196e-05   2.7553946e-02
   1.5401583e+02   2.0743921e-02  -1.6561942e-02   9.4639196e-05   2.7553946e-02
   1.5403979e+02   2.0414507e-02  -3.2355017e-03   6.3010846e-04  -3.8595145e-02
   1.5406376e+02   2.0414507e-02  -3.2355017e-03   6.3010846e-04  -3.8595145e-02
   1.5408791e+02   2.2659417e-02   8.9076273e-03   5.9514353e-03   1.7898029e-02
   1.5411214e+02   2.2659417e-02   8.9076273e-03   5.9514353e-03   1.7898029e-02
   1.5413642e+02   2.1833628e-02   1.8474000e-02   8.0220876e-03  -8.0453531e-02
   1.5416027e+02   2.1833628e-02   1.8474000e-02   8.0220876e-03  -8.0453531e-02
   1.5418518e+02   3.4233164e-02   2.2681322e-02   1.7495478e-02   1.1119420e-01
   1.5420951e+02   3.4233164e-02   2.2681322e-02   1.7495478e-02   1.1119420e-01
   1.5423356e+02   2.5502227e-02   1.5989069e-02   2.4298341e-03  -2.1131935e-01
   1.5425830e+02   2.5502227e-02   1.5989069e-02   2.4298341e-03  -2.1131935e-01
   1.5428247e+02   2.7758889e-02   2.0467279e-02  -6.5323152e-04   2.5323635e-02
   1.5430715e+02   2.7758889e-02   2.0467279e-02  -6.5323152e-04   2.5323635e-02
   1.5433138e+02   2.8567130e-02   1.0901463e-02   1.0908835e-02   4.1280321e-02
   1.5435653e+02   2.8567130e-02   1.0901463e-02   1.0908835e-02   4.1280321e-02
   1.5438105e+02   2.4566153e-02   7.3671238e-03   1.7113667e-02   8.8128730e-02
   1.5440640e+02   2.4566153e-02   7.3671238e-03   1.7113667e-02   8.8128730e-02
   1.5443058e+02   1.7577052e-02   1.7233354e-03   1.1552691e-02   5.9886011e-02
   1.5445475e+02   1.7577052e-02   1.7233354e-03   1.1552691e-02   5.9886011e-02
   1.5447930e+02   7.2190259e-03   2.9138320e-03   8.9669200e-03   9.3542979e-02
   1.5450387e+02   7.2190259e-03   2.9138320e-03   8.9669200e-03   9.3542979e-02
   1.5452798e+02   9.0512075e-03   2.2131128e-03  -2.9661623e-03   9.3534698e-02
   1.5455283e+02   9.0512075e-03   2.2131128e-03  -2.9661623e-03   9.3534698e-02
   1.5457684e+02   1.0141648e-02   4.9237572e-03  -2.9225706e-03   4.5010790e-02
   1.5460101e+02   1.0141648e-02   4.9237572e-03  -2.9225706e-03   4.5010790e-02
   1.5462639e+02   1.7135737e-02   5.1476290e-03   1.5635557e-02  -6.0570365e-02
   1.5465044e+02   1.7135737e-02   5.1476290e-03   1.5635557e-02  -6.0570365e-02
   1.5467505e+02   9.6143549e-03   5.1005692e-03   1.5104980e-02   1.4080159e-02
   1.5469872e+02   9.6143549e-03   5.1005692e-03   1.5104980e-02   1.4080159e-02
   1.5472076e+02   9.6143549e-03   5.1005692e-03   1.5104980e-02   1.4080159e-02
   1.5474213e+02   1.8971760e-02   5.8630761e-03   1.9004010e-02  -6.5912039e-02
   1.5476374e+02   1.8971760e-02   5.8630761e-03   1.9004010e-02  -6.5912039e-02
   1.5478571e+02   2.0135039e-02  -3.7161184e-03   5.7693133e-03   3.7562732e-02
   1.5480937e+02   2.0135039e-02  -3.7161184e-03   5.7693133e-03   3.7562732e-02
   1.5483355e+02   2.2785019e-02  -1.8072114e-03   2.7584131e-03   3.2101676e-02
   1.5485802e+02   2.2785019e-02  -1.8072114e-03   2.7584131e-03   3.2101676e-02
   1.5488201e+02   3.8799040e-02  -1.1689128e-02   7.8910431e-03  -6.8506249e-03
   1.5490736e+02   3.8799040e-02  -1.1689128e-02   7.8910431e-03  -6.8506249e-03
   1.5493147e+02   4.5120005e-02  -1.3735236e-02   1.0009736e-02   1.3745634e-02
   1.5495553e+02   4.5120005e-02  -1.3735236e-02   1.0009736e-02   1.3745634e-02
   1.5498030e+02   6.0255755e-02  -1.1261915e-02  -1.9360137e-03  -1.1502340e-02
   1.5500528e+02   6.0255755e-02  -1.1261915e-02  -1.9360137e-03  -1.1502340e-02
   1.5502981e+02   8.0710471e-02  -9.9583967e-03  -2.9089572e-03   6.2447731e-02
   1.5505382e+02   8.0710471e-02  -9.9583967e-03  -2.9089572e-03   6.2447731e-02
   1.5507803e+02   8.3242804e-02  -1.1575028e-02   7.8839215e-04   5.2194958e-02
   1.5510252e+02   8.3242804e-02  -1.1575028e-02   7.8839215e-04   5.2194958e-02
   1.5512707e+02   9.3034245e-02  -4.1888868e-03   1.3775884e-02  -7.9383535e-02
   1.5515194e+02   9.3034245e-02  -4.1888868e-03   1.3775884e-02  -7.9383535e-02
   1.5517660e+02   9.3034245e-02  -4.1888868e-03   1.3775884e-02  -7.9383535e-02
   1.5520010e+02   1.0496503e-01  -2.2117887e-03   1.6885720e-02   1.7009854e-01
   1.5522299e+02   1.0496503e-01  -2.2117887e-03   1.6885720e-02   1.7009854e-01
   1.5524502e+02   1.1086188e-01  -5.7125553e-03   1.1975781e-02   3.9025512e-02
   1.5526910e+02   1.1099193e-01  -4.3510953e-03   7.3299934e-03   1.3574641e-01
   1.5529357e+02   1.1099193e-01  -4.3510953e-03   7.3299934e-03   1.3574641e-01
   1.5531814e+02   1.1099193e-01  -4.3510953e-03   7.3299934e-03   1.3574641e-01
   1.5534235e+02   1.1231567e-01  -1.8394848e-02  -2.8203474e-03   2.5478916e-02
   1.5536686e+02   1.1231567e-01  -1.8394848e-02  -2.8203474e-03   2.5478916e-02
   1.5539073e+02   1.0784658e-01  -1.7515400e-02  -2.1796334e-03  -9.3901550e-02
   1.5541485e+02   1.0784658e-01  -1.7515400e-02  -2.1796334e-03  -9.3901550e-02
   1.5543948e+02   9.9878922e-02  -2.8186150e-02   9.0391599e-03  -6.5970338e-02
   1.5546376e+02   9.9878922e-02  -2.8186150e-02   9.0391599e-03  -6.5970338e-02
   1.5548782e+02   1.0291795e-01  -3.5507482e-02   2.6227662e-03  -2.0258231e-01
   1.5551282e+02   1.0291795e-01  -3.5507482e-02   2.6227662e-03  -2.0258231e-01
   1.5553669e+02   9.5201068e-02  -3.3074230e-02   1.0718158e-02  -3.3647971e-02
   1.5556108e+02   9.5201068e-02  -3.3074230e-02   1.0718158e-02  -3.3647971e-02
   1.5558573e+02   9.8698981e-02  -3.5494249e-02   7.8919502e-03   2.1304922e-02
   1.5560989e+02   9.8698981e-02  -3.5494249e-02   7.8919502e-03   2.1304922e-02
   1.5563423e+02   8.1984095e-02  -4.1694980e-02  -5.0052833e-03   8.3436636e-02
   1.5565822e+02   8.1984095e-02  -4.1694980e-02  -5.0052833e-03   8.3436636e-02
   1.5568257e+02   6.3026361e-02  -3.6158949e-02  -2.8004018e-03   8.0960725e-02
   1.5570695e+02   6.3026361e-02  -3.6158949e-02  -2.8004018e-03   8.0960725e-02
   1.5572894e+02   5.0891835e-02  -3.9717440e-02   6.3001015e-03   1.0436931e-01
   1.5575327e+02   5.0891835e-02  -3.9717440e-02   6.3001015e-03   1.0436931e-01
   1.5577760e+02   2.7295649e-02  -3.5483215e-02   3.9650030e-03   1.6511797e-01
   1.5580185e+02   2.7295649e-02  -3.5483215e-02   3.9650030e-03   1.6511797e-01
   1.5582668e+02   9.6002202e-03  -3.9437044e-02   7.8009372e-03  -2.7516356e-02
   1.5585089e+02   9.6002202e-03  -3.9437044e-02   7.8009372e-03  -2.7516356e-02
   1.5587527e+02   8.6218426e-03  -5.0376244e-02   9.9084927e-03  -7.2715753e-02
   1.5589933e+02   8.6218426e-03  -5.0376244e-02   9.9084927e-03  -7.2715753e-02
   1.5592440e+02  -2.6247522e-02  -5.0228234e-02  -2.4486822e-03  -3.5826764e-02
   1.5594829e+02  -2.6247522e-02  -5.0228234e-02  -2.4486822e-03  -3.5826764e-02
   1.5597287e+02  -3.7299860e-02  -4.2993791e-02  -3.1798936e-03   2.5919584e-02
   1.5599693e+02  -3.7299860e-02  -4.2993791e-02  -3.1798936e-03   2.5919584e-02
   1.5602204e+02  -5.7294786e-02  -4.9461804e-02   5.0302949e-03  -8.3924864e-02
   1.5604676e+02  -5.7294786e-02  -4.9461804e-02   5.0302949e-03  -8.3924864e-02
   1.5607117e+02  -6.5571629e-02  -4.7017343e-02   6.0180919e-03   3.9983775e-02
   1.5609565e+02  -6.5571629e-02  -4.7017343e-02   6.0180919e-03   3.9983775e-02
   1.5611998e+02  -6.5571629e-02  -4.7017343e-02   6.0180919e-03   3.9983775e-02
   1.5614494e+02  -7.5707443e-02  -4.3634139e-02   1.0118302e-02  -6.6392154e-02
   1.5616908e+02  -7.5707443e-02  -4.3634139e-02   1.0118302e-02  -6.6392154e-02
   1.5619333e+02  -7.1779847e-02  -4.9710702e-02   6.8191499e-03  -2.9542971e-02
   1.5621734e+02  -7.1779847e-02  -4.9710702e-02   6.8191499e-03  -2.9542971e-02
   1.5624144e+02  -7.3768504e-02  -4.2192720e-02   5.0807227e-03  -2.3660042e-01
   1.5626616e+02  -7.3768504e-02  -4.2192720e-02   5.0807227e-03  -2.3660042e-01
   1.5629044e+02  -6.6852584e-02  -4.0855225e-02   1.0935295e-02  -7.5404841e-02
   1.5631481e+02  -6.6852584e-02  -4.0855225e-02   1.0935295e-02  -7.5404841e-02
   1.5633869e+02  -6.3453011e-02  -3.4020375e-02  -5.3945063e-03  -9.9490282e-03
   1.5636345e+02  -6.3453011e-02  -3.4020375e-02  -5.3945063e-03  -9.9490282e-03
   1.5638767e+02  -5.7839457e-02  -2.2763796e-02  -1.8879168e-03  -4.4189507e-02
   1.5641165e+02  -5.7839457e-02  -2.2763796e-02  -1.8879168e-03  -4.4189507e-02
   1.5643536e+02  -5.0491668e-02  -1.9140340e-02   5.5945003e-03  -6.3920349e-03
   1.5645894e+02  -5.0491668e-02  -1.9140340e-02   5.5945003e-03  -6.3920349e-03
   1.5648314e+02  -3.9722562e-02  -8.5889194e-03   7.5874412e-03   4.2674921e-02
   1.5650714e+02  -3.9722562e-02  -8.5889194e-03   7.5874412e-03   4.2674921e-02
   1.5653115e+02  -2.9966056e-02  -2.0211474e-03   1.0306111e-02  -1.0242705e-01
   1.5655534e+02  -2.9966056e-02  -2.0211474e-03   1.0306111e-02  -1.0242705e-01
   1.5657945e+02  -2.6486861e-02   1.0076006e-02   1.2068452e-03  -8.9254500e-02
   1.5660358e+02  -2.6486861e-02   1.0076006e-02   1.2068452e-03  -8.9254500e-02
   1.5662785e+02  -2.6486861e-02   1.0076006e-02   1.2068452e-03  -8.9254500e-02
   1.5665257e+02  -2.4168968e-02   1.2622969e-02   4.1267690e-03   3.4010297e-02
   1.5667660e+02  -1.3938998e-02   7.7914814e-03   3.2549563e-03   1.0780373e-02
   1.5670000e+02  -1.3938998e-02   7.7914814e-03   3.2549563e-03   1.0780373e-02
   1.5672183e+02  -1.3938998e-02   7.7914814e-03   3.2549563e-03   1.0780373e-02
   1.5674302e+02  -1.0643882e-02   6.2001459e-03   5.7029952e-03   2.6809654e-02
   1.5676430e+02  -1.0643882e-02   6.2001459e-03   5.7029952e-03   2.6809654e-02
   1.5678659e+02   2.1553577e-03   7.3544108e-03   1.7605431e-03   1.0410272e-01
   1.5681060e+02   2.1553577e-03   7.3544108e-03   1.7605431e-03   1.0410272e-01
   1.5683469e+02   6.3998834e-03   7.4866284e-03   5.2674301e-03   8.1103665e-02
   1.5685936e+02   6.3998834e-03   7.4866284e-03   5.2674301e-03   8.1103665e-02
   1.5688304e+02   6.5088011e-03   2.2389332e-02  -6.2124152e-04  -2.7848853e-03
   1.5690659e+02   6.5088011e-03   2.2389332e-02  -6.2124152e-04  -2.7848853e-03
   1.5693043e+02   7.0635243e-03   2.2474546e-02   1.4842975e-02  -1.4713945e-01
   1.5695438e+02   7.0635243e-03   2.2474546e-02   1.4842975e-02  -1.4713945e-01
   1.5697799e+02   7.0635243e-03   2.2474546e-02   1.4842975e-02  -1.4713945e-01
   1.5700223e+02   1.2110454e-02   1.7569955e-02   1.9752666e-02   2.1053570e-03
   1.5702678e+02   1.1291895e-02   2.0555411e-02   3.5444391e-03  -2.0567912e-02
   1.5705055e+02   1.1291895e-02   2.0555411e-02   3.5444391e-03  -2.0567912e-02
   1.5707448e+02   1.1291895e-02   2.0555411e-02   3.5444391e-03  -2.0567912e-02
   1.5709850e+02   1.3117161e-02   2.3368875e-02  -4.0249550e-03   4.2485544e-02
   1.5712337e+02   1.3117161e-02   2.3368875e-02  -4.0249550e-03   4.2485544e-02
   1.5714780e+02   1.1458883e-02   2.5663033e-02  -4.5842174e-03   1.0250735e-01
   1.5717199e+02   1.1458883e-02   2.5663033e-02  -4.5842174e-03   1.0250735e-01
   1.5719705e+02   2.7686283e-02   1.8452358e-02   6.3334135e-03   1.6051971e-01
   1.5722125e+02   2.7686283e-02   1.8452358e-02   6.3334135e-03   1.6051971e-01
   1.5724600e+02   2.4776785e-02   8.8836094e-03   1.8102298e-02   2.2834209e-01
   1.5727277e+02   3.3163909e-02   9.7201988e-03   4.7954354e-03  -7.0301913e-02
   1.5729714e+02   3.3163909e-02   9.7201988e-03   4.7954354e-03  -7.0301913e-02
   1.5732155e+02   3.5086416e-02   1.6200222e-02   4.1275332e-03   1.9340490e-01
   1.5734636e+02   3.5086416e-02   1.6200222e-02   4.1275332e-03   1.9340490e-01
   1.5737100e+02   3.6837518e-02   1.4995977e-02  -1.5349023e-03   5.3598026e-02
   1.5739543e+02   3.6837518e-02   1.4995977e-02  -1.5349023e-03   5.3598026e-02
   1.5742078e+02   3.6837518e-02   1.4995977e-02  -1.5349023e-03   5.3598026e-02
   1.5744546e+02   4.3348547e-02   1.9603912e-02   7.8880787e-03  -1.2694206e-01
   1.5746972e+02   4.3348547e-02   1.9603912e-02   7.8880787e-03  -1.2694206e-01
   1.5749484e+02   5.0667383e-02   1.7723046e-02   5.9084391e-04  -6.9768252e-02
   1.5751978e+02   5.0667383e-02   1.7723046e-02   5.9084391e-04  -6.9768252e-02
   1.5754521e+02   5.1214620e-02   1.4696165e-02   1.0927176e-02  -6.5904894e-02
   1.5756919e+02   4.0705428e-02   9.6239187e-03   8.8746864e-03  -6.5904894e-02
   1.5759328e+02   4.0705428e-02   9.6239187e-03   8.8746864e-03  -6.5904894e-02
   1.5761745e+02   4.0705428e-02   9.6239187e-03   8.8746864e-03  -6.5904894e-02
   1.5764219e+02   3.4506779e-02   1.0213814e-02   1.1754395e-02  -1.4324391e-01
   1.5766741e+02   3.4506779e-02   1.0213814e-02   1.1754395e-02  -1.4324391e-01
   1.5769577e+02   2.5437219e-02  -6.5094461e-03   8.2702553e-03  -8.6024335e-02
   1.5772039e+02   2.5437219e-02  -6.5094461e-03   8.2702553e-03  -8.6024335e-02
   1.5774161e+02   1.7009156e-02  -2.1410745e-02  -6.5978924e-03  -4.2030115e-02
   1.5776295e+02   1.7009156e-02  -2.1410745e-02  -6.5978924e-03  -4.2030115e-02
   1.5778491e+02   7.2319633e-03  -4.0714890e-02  -3.6493564e-04  -1.1136067e-01
   1.5780878e+02   7.2319633e-03  -4.0714890e-02  -3.6493564e-04  -1.1136067e-01
   1.5783341e+02  -7.7345408e-03  -4.3531869e-02  -1.9661440e-03  -9.9534561e-03
   1.5785814e+02  -7.7345408e-03  -4.3531869e-02  -1.9661440e-03  -9.9534561e-03
   1.5788251e+02  -9.6212346e-03  -3.9295692e-02   6.4107049e-03   1.0432162e-01
   1.5790694e+02  -9.6212346e-03  -3.9295692e-02   6.4107049e-03   1.0432162e-01
   1.5793090e+02  -9.6212346e-03  -3.9295692e-02   6.4107049e-03   1.0432162e-01
   1.5795578e+02  -1.7248219e-02  -4.2999074e-02   9.8428335e-03   4.8850921e-02
   1.5797982e+02  -1.7502481e-02  -4.3268010e-02   2.5708325e-02   1.5014890e-01
   1.5800372e+02  -1.7502481e-02  -4.3268010e-02   2.5708325e-02   1.5014890e-01
   1.5802748e+02  -2.0310268e-02  -4.1463852e-02   4.8439903e-03   8.8682709e-02
   1.5805157e+02  -2.0310268e-02  -4.1463852e-02   4.8439903e-03   8.8682709e-02
   1.5807559e+02  -2.8203098e-02  -2.5440358e-02   1.8646824e-03   1.1271758e-01
   1.5809967e+02  -2.8203098e-02  -2.5440358e-02   1.8646824e-03   1.1271758e-01
   1.5812463e+02  -2.9530765e-02  -2.0951584e-02  -5.1181535e-03  -4.7233909e-02
   1.5814866e+02  -2.9530765e-02  -2.0951584e-02  -5.1181535e-03  -4.7233909e-02
   1.5817253e+02  -4.0362760e-02  -1.3085675e-02  -4.3263249e-03  -3.7063684e-02
   1.5819636e+02  -4.0362760e-02  -1.3085675e-02  -4.3263249e-03  -3.7063684e-02
   1.5822002e+02  -4.0362760e-02  -1.3085675e-02  -4.3263249e-03  -3.7063684e-02
   1.5824500e+02  -4.3509919e-02  -6.0949838e-03   5.0052400e-03  -1.3319208e-03
   1.5826895e+02  -4.3509919e-02  -6.0949838e-03   5.0052400e-03  -1.3319208e-03
   1.5829349e+02  -6.2247865e-02  -1.8101895e-03  -2.4455853e-03  -2.4723503e-03
   1.5831801e+02  -6.2247865e-02  -1.8101895e-03  -2.4455853e-03  -2.4723503e-03
   1.5834333e+02  -6.0188338e-02   3.2991553e-03   7.3581664e-03   2.8333457e-03
   1.5836750e+02  -6.0188338e-02   3.2991553e-03   7.3581664e-03   2.8333457e-03
   1.5839226e+02  -6.6623390e-02   2.1944277e-02   1.1104880e-02   5.5818454e-02
   1.5841686e+02  -6.6623390e-02   2.1944277e-02   1.1104880e-02   5.5818454e-02
   1.5844133e+02  -6.8980150e-02   3.1261265e-02   8.6556431e-03   4.0521326e-02
   1.5846562e+02  -6.8980150e-02   3.1261265e-02   8.6556431e-03   4.0521326e-02
   1.5849016e+02  -7.3965855e-02   5.0521985e-02  -2.8676169e-03   2.8029593e-02
   1.5851478e+02  -7.3965855e-02   5.0521985e-02  -2.8676169e-03   2.8029593e-02
   1.5853911e+02  -7.7131681e-02   5.4830331e-02  -2.5288635e-03  -1.2749602e-01
   1.5856434e+02  -7.7131681e-02   5.4830331e-02  -2.5288635e-03  -1.2749602e-01
   1.5858993e+02  -7.6903269e-02   6.6882744e-02   1.2448786e-03  -7.6657472e-03
   1.5861407e+02  -7.6903269e-02   6.6882744e-02   1.2448786e-03  -7.6657472e-03
   1.5863815e+02  -7.6901540e-02   8.3158143e-02   2.3684853e-03  -8.2632802e-02
   1.5866220e+02  -7.6901540e-02   8.3158143e-02   2.3684853e-03  -8.2632802e-02
   1.5868662e+02  -7.8980193e-02   9.4173752e-02   1.1307455e-02   3.0797190e-02
   1.5871061e+02  -7.8980193e-02   9.4173752e-02   1.1307455e-02   3.0797190e-02
   1.5873211e+02  -7.6912560e-02   1.0185113e-01  -4.7620651e-03   3.0240326e-02
   1.5875400e+02  -7.6912560e-02   1.0185113e-01  -4.7620651e-03   3.0240326e-02
   1.5877769e+02  -7.5758763e-02   1.0360283e-01  -3.2098705e-03   5.9957846e-02
   1.5880205e+02  -7.5758763e-02   1.0360283e-01  -3.2098705e-03   5.9957846e-02
   1.5882675e+02  -7.0064157e-02   1.0167369e-01   4.3254541e-03  -3.9083816e-02
   1.5885099e+02  -7.0064157e-02   1.0167369e-01   4.3254541e-03  -3.9083816e-02
   1.5887536e+02  -7.4396536e-02   1.0579906e-01   4.2319312e-03  -1.4940476e-01
   1.5889966e+02  -7.4396536e-02   1.0579906e-01   4.2319312e-03  -1.4940476e-01
   1.5892400e+02  -7.4396536e-02   1.0579906e-01   4.2319312e-03  -1.4940476e-01
   1.5894911e+02  -7.0238493e-02   1.1569400e-01   6.0460111e-03  -1.1051843e-01
   1.5897381e+02  -5.8746189e-02   1.1310992e-01   2.3234361e-03  -1.0680382e-01
   1.5899809e+02  -5.8746189e-02   1.1310992e-01   2.3234361e-03  -1.0680382e-01
   1.5902227e+02  -6.0016565e-02   1.1282840e-01  -2.5823177e-03  -6.4268587e-02
   1.5904683e+02  -6.0016565e-02   1.1282840e-01  -2.5823177e-03  -6.4268587e-02
   1.5907083e+02  -6.0016565e-02   1.1282840e-01  -2.5823177e-03  -6.4268587e-02
   1.5909498e+02  -4.1935194e-02   1.0175224e-01   1.0440078e-03  -1.5647994e-01
   1.5911895e+02  -4.1935194e-02   1.0175224e-01   1.0440078e-03  -1.5647994e-01
   1.5914316e+02  -3.5537217e-02   9.6367083e-02   2.3677831e-03   8.2329289e-02
   1.5916714e+02  -3.5537217e-02   9.6367083e-02   2.3677831e-03   8.2329289e-02
   1.5919158e+02  -3.7910599e-02   1.0238969e-01   1.9012996e-03   2.3383239e-02
   1.5921571e+02  -3.7910599e-02   1.0238969e-01   1.9012996e-03   2.3383239e-02
   1.5923944e+02  -3.3433925e-02   9.6689023e-02   7.0878528e-03  -8.9431544e-03
   1.5926320e+02  -3.3433925e-02   9.6689023e-02   7.0878528e-03  -8.9431544e-03
   1.5928713e+02  -1.6131934e-02   7.2688714e-02   1.2327557e-02  -1.3799091e-02
   1.5931184e+02  -1.6131934e-02   7.2688714e-02   1.2327557e-02  -1.3799091e-02
   1.5933590e+02  -1.3752627e-02   6.2444713e-02   8.4363464e-03   9.9145100e-02
   1.5935983e+02  -1.3752627e-02   6.2444713e-02   8.4363464e-03   9.9145100e-02
   1.5938459e+02  -1.4634200e-02   6.3347168e-02  -3.8713727e-03   8.3005544e-02
   1.5940913e+02  -1.4634200e-02   6.3347168e-02  -3.8713727e-03   8.3005544e-02
   1.5943393e+02  -1.4734425e-02   6.0636930e-02  -2.3816146e-03   2.9551743e-02
   1.5945834e+02  -1.4734425e-02   6.0636930e-02  -2.3816146e-03   2.9551743e-02
   1.5948210e+02  -1.5782544e-02   4.9740288e-02  -4.6015647e-03   1.3119054e-01
   1.5950716e+02  -1.5782544e-02   4.9740288e-02  -4.6015647e-03   1.3119054e-01
   1.5953183e+02  -2.0482015e-02   4.8171125e-02  -3.7837292e-03   1.9710347e-01
   1.5955575e+02  -2.0482015e-02   4.8171125e-02  -3.7837292e-03   1.9710347e-01
   1.5958012e+02  -2.1312375e-02   3.9185226e-02   9.5598195e-03  -4.0273619e-03
   1.5960491e+02  -2.1312375e-02   3.9185226e-02   9.5598195e-03  -4.0273619e-03
   1.5963091e+02  -2.3590667e-02   3.0226331e-02   1.0153557e-02  -6.9250949e-02
   1.5965518e+02  -2.3590667e-02   3.0226331e-02   1.0153557e-02  -6.9250949e-02
   1.5967898e+02  -1.4819604e-02   3.0382946e-02   9.0135708e-03  -5.0169663e-03
   1.5970256e+02  -1.4819604e-02   3.0382946e-02   9.0135708e-03  -5.0169663e-03
   1.5972447e+02  -1.4819604e-02   3.0382946e-02   9.0135708e-03  -5.0169663e-03
   1.5974580e+02  -1.8167229e-02   3.8048550e-02  -4.8171994e-03  -1.7018533e-01
   1.5976720e+02  -1.8167229e-02   3.8048550e-02  -4.8171994e-03  -1.7018533e-01
   1.5979000e+02  -9.9519538e-03   3.9103426e-02  -9.3568014e-03  -1.3837895e-01
   1.5981387e+02  -9.9519538e-03   3.9103426e-02  -9.3568014e-03  -1.3837895e-01
   1.5983809e+02  -1.7708261e-02   4.4510242e-02  -9.2768352e-03  -1.4471340e-01
   1.5986230e+02  -1.7708261e-02   4.4510242e-02  -9.2768352e-03  -1.4471340e-01
   1.5988704e+02  -1.8487895e-02   4.3743081e-02   2.9703625e-03  -4.3904297e-02
   1.5991061e+02  -1.8487895e-02   4.3743081e-02   2.9703625e-03  -4.3904297e-02
   1.5993436e+02  -2.1740964e-02   4.6920996e-02   1.2487063e-02  -8.2571307e-02
   1.5995839e+02  -2.1740964e-02   4.6920996e-02   1.2487063e-02  -8.2571307e-02
   1.5998225e+02  -2.4800410e-02   4.2116903e-02   1.7206147e-02  -1.0868903e-01
   1.6000646e+02  -2.4800410e-02   4.2116903e-02   1.7206147e-02  -1.0868903e-01
   1.6003008e+02  -3.7079904e-02   3.3259656e-02   6.2598162e-03  -9.6754850e-03
   1.6005379e+02  -3.7079904e-02   3.3259656e-02   6.2598162e-03  -9.6754850e-03
   1.6007779e+02  -4.4694968e-02   3.3689011e-02  -5.9837644e-04  -5.7434179e-02
   1.6010198e+02  -4.4694968e-02   3.3689011e-02  -5.9837644e-04  -5.7434179e-02
   1.6012705e+02  -4.4694968e-02   3.3689011e-02  -5.9837644e-04  -5.7434179e-02
   1.6015132e+02  -5.7634149e-02   1.7155141e-02  -5.0846185e-03  -7.3692636e-02
   1.6017571e+02  -6.9790483e-02   1.5161165e-02  -1.6533916e-03  -3.0010345e-02
   1.6020021e+02  -6.9790483e-02   1.5161165e-02  -1.6533916e-03  -3.0010345e-02
   1.6022494e+02  -6.9790483e-02   1.5161165e-02  -1.6533916e-03  -3.0010345e-02
   1.6025025e+02  -7.5827271e-02   1.5553697e-03   6.1133183e-03  -3.4451774e-02
   1.6027462e+02  -6.4407282e-02  -7.9566911e-03   1.0630348e-02   8.3527146e-02
   1.6029898e+02  -6.4407282e-02  -7.9566911e-03   1.0630348e-02   8.3527146e-02
   1.6032356e+02  -6.9590911e-02  -2.2235112e-02  -5.8453879e-03  -9.9068937e-02
   1.6034680e+02  -6.9590911e-02  -2.2235112e-02  -5.8453879e-03  -9.9068937e-02
   1.6036870e+02  -6.9590911e-02  -2.2235112e-02  -5.8453879e-03  -9.9068937e-02
   1.6039182e+02  -6.8345718e-02  -2.7872263e-02  -9.8790321e-03   7.8449652e-02
   1.6041611e+02  -6.8345718e-02  -2.7872263e-02  -9.8790321e-03   7.8449652e-02
   1.6044047e+02  -6.7988634e-02  -3.0117849e-02   2.0026914e-03  -7.3966043e-02
   1.6046540e+02  -6.7988634e-02  -3.0117849e-02   2.0026914e-03  -7.3966043e-02
   1.6048918e+02  -5.5191319e-02  -3.9272368e-02   9.6589858e-03  -8.5989125e-02
   1.6051313e+02  -5.5191319e-02  -3.9272368e-02   9.6589858e-03  -8.5989125e-02
   1.6053781e+02  -5.0877571e-02  -3.8839582e-02   6.0805990e-03  -1.1835926e-02
   1.6056211e+02  -5.0877571e-02  -3.8839582e-02   6.0805990e-03  -1.1835926e-02
   1.6058766e+02  -4.2769343e-02  -5.3755764e-02   8.3144577e-03  -7.7960847e-02
   1.6061212e+02  -4.2769343e-02  -5.3755764e-02   8.3144577e-03  -7.7960847e-02
   1.6063644e+02  -3.1567767e-02  -6.7052864e-02   4.2362460e-03   1.1784741e-01
   1.6066059e+02  -3.1567767e-02  -6.7052864e-02   4.2362460e-03   1.1784741e-01
   1.6068540e+02  -3.3837322e-02  -6.8307266e-02  -5.9837396e-03   6.2522705e-03
   1.6070863e+02  -3.3837322e-02  -6.8307266e-02  -5.9837396e-03   6.2522705e-03
   1.6072988e+02  -1.9139059e-02  -6.2444635e-02  -6.9594258e-03   1.4852838e-01
   1.6075114e+02  -1.9139059e-02  -6.2444635e-02  -6.9594258e-03   1.4852838e-01
   1.6077258e+02  -1.8849432e-02  -5.6353845e-02   4.7085104e-03   1.1622836e-01
   1.6079496e+02  -1.8849432e-02  -5.6353845e-02   4.7085104e-03   1.1622836e-01
   1.6081931e+02  -1.8849432e-02  -5.6353845e-02   4.7085104e-03   1.1622836e-01
   1.6084386e+02  -1.7115625e-02  -5.2311864e-02   3.5674986e-03   6.3366017e-02
   1.6086859e+02  -1.7115625e-02  -5.2311864e-02   3.5674986e-03   6.3366017e-02
   1.6089325e+02  -9.2713991e-03  -4.4677336e-02   1.9083240e-03   1.4059586e-02
   1.6091723e+02  -9.2713991e-03  -4.4677336e-02   1.9083240e-03   1.4059586e-02
   1.6094088e+02  -1.4509206e-03  -4.9283113e-02   6.7963996e-03   1.9216982e-01
   1.6096537e+02  -1.4509206e-03  -4.9283113e-02   6.7963996e-03   1.9216982e-01
   1.6098888e+02   2.6169810e-03  -4.7104925e-02   7.8285225e-03  -5.0637575e-02
   1.6101243e+02   2.6169810e-03  -4.7104925e-02   7.8285225e-03  -5.0637575e-02
   1.6103660e+02  -2.6436145e-03  -4.1281465e-02   2.5822304e-03   1.6830326e-02
   1.6106024e+02  -2.6436145e-03  -4.1281465e-02   2.5822304e-03   1.6830326e-02
   1.6108467e+02  -2.6436145e-03  -4.1281465e-02   2.5822304e-03   1.6830326e-02
   1.6110881e+02  -6.1071902e-03  -3.7115961e-02  -1.1207872e-02  -3.5648659e-02
   1.6113271e+02  -3.1862915e-03  -4.4281885e-02  -5.8027953e-03   9.4221034e-02
   1.6115666e+02  -3.1862915e-03  -4.4281885e-02  -5.8027953e-03   9.4221034e-02
   1.6118109e+02  -1.0913873e-02  -4.0545586e-02  -1.7292304e-03  -4.8040512e-02
   1.6120585e+02  -1.0913873e-02  -4.0545586e-02  -1.7292304e-03  -4.8040512e-02
   1.6123004e+02  -1.1584140e-02  -4.6136886e-02   1.1884939e-02  -1.6457413e-01
   1.6125417e+02  -1.1584140e-02  -4.6136886e-02   1.1884939e-02  -1.6457413e-01
   1.6127802e+02  -1.9186743e-02  -3.5559390e-02   7.6529250e-04  -4.5055723e-02
   1.6130208e+02  -1.9186743e-02  -3.5559390e-02   7.6529250e-04  -4.5055723e-02
   1.6132694e+02  -2.2579024e-02  -3.2603547e-02  -3.9591920e-03  -7.0692399e-02
   1.6135134e+02  -2.2579024e-02  -3.2603547e-02  -3.9591920e-03  -7.0692399e-02
   1.6137575e+02  -1.8838890e-02  -2.9410489e-02  -8.3226450e-03  -1.1705831e-02
   1.6140030e+02  -1.8838890e-02  -2.9410489e-02  -8.3226450e-03  -1.1705831e-02
   1.6142607e+02  -1.8838890e-02  -2.9410489e-02  -8.3226450e-03  -1.1705831e-02
   1.6145021e+02  -3.0105531e-02  -2.0713659e-02  -2.5671083e-03   3.0495101e-03
   1.6147459e+02  -3.0105531e-02  -2.0713659e-02  -2.5671083e-03   3.0495101e-03
   1.6149938e+02  -2.8465338e-02  -4.3601580e-03  -1.5312831e-02   1.1615863e-01
   1.6152389e+02  -3.2079592e-02  -3.6651851e-03   2.1772615e-03   7.0177193e-02
   1.6154943e+02  -3.2079592e-02  -3.6651851e-03   2.1772615e-03   7.0177193e-02
   1.6157376e+02  -2.7093465e-02  -3.0147370e-03   1.0453709e-02   7.0177193e-02
   1.6159792e+02  -2.7093465e-02  -3.0147370e-03   1.0453709e-02   7.0177193e-02
   1.6162227e+02  -2.7060714e-02  -5.4165646e-03   1.6262168e-02  -2.2049666e-02
   1.6164692e+02  -2.7060714e-02  -5.4165646e-03   1.6262168e-02  -2.2049666e-02
   1.6167097e+02  -2.7060714e-02  -5.4165646e-03   1.6262168e-02  -2.2049666e-02
   1.6169560e+02  -3.4041591e-02  -5.2728779e-03   5.3612930e-03  -7.4474024e-02
   1.6171869e+02  -3.4041591e-02  -5.2728779e-03   5.3612930e-03  -7.4474024e-02
   1.6174006e+02  -3.8121045e-02   6.0039532e-04  -1.1838089e-02  -4.3133488e-02
   1.6176168e+02  -3.8121045e-02   6.0039532e-04  -1.1838089e-02  -4.3133488e-02
   1.6178635e+02  -4.3624897e-02  -2.8683566e-03  -1.1156929e-02  -5.5267526e-02
   1.6181002e+02  -4.3624897e-02  -2.8683566e-03  -1.1156929e-02  -5.5267526e-02
   1.6183453e+02  -4.6689674e-02   3.7849916e-04  -4.2306199e-03   6.6979849e-02
   1.6185840e+02  -4.6689674e-02   3.7849916e-04  -4.2306199e-03   6.6979849e-02
   1.6188341e+02  -5.2472908e-02   1.6479649e-03   9.2715360e-03  -1.5529965e-02
   1.6190760e+02  -5.2472908e-02   1.6479649e-03   9.2715360e-03  -1.5529965e-02
   1.6193206e+02  -4.9347017e-02   1.9744826e-03   9.3625383e-03  -5.3447668e-02
   1.6195581e+02  -4.9347017e-02   1.9744826e-03   9.3625383e-03  -5.3447668e-02
   1.6197934e+02  -3.7062258e-02  -6.8947319e-03   1.1342490e-02  -4.8346684e-02
   1.6200378e+02  -3.7062258e-02  -6.8947319e-03   1.1342490e-02  -4.8346684e-02
   1.6202773e+02  -3.2723166e-02  -1.0542260e-02  -7.1491827e-03  -1.5735378e-01
   1.6205160e+02  -3.2723166e-02  -1.0542260e-02  -7.1491827e-03  -1.5735378e-01
   1.6207555e+02  -2.0285243e-02  -4.3111173e-03  -1.2347267e-02  -3.4495838e-02
   1.6209961e+02  -2.0285243e-02  -4.3111173e-03  -1.2347267e-02  -3.4495838e-02
   1.6212376e+02  -2.0285243e-02  -4.3111173e-03  -1.2347267e-02  -3.4495838e-02
   1.6214799e+02  -1.5692026e-04  -8.1915809e-03  -1.6997326e-03  -8.6725518e-02
   1.6217249e+02   1.9718012e-02  -1.0782178e-02   1.0542577e-02   7.1286416e-02
   1.6219652e+02   1.9718012e-02  -1.0782178e-02   1.0542577e-02   7.1286416e-02
   1.6222083e+02   1.9718012e-02  -1.0782178e-02   1.0542577e-02   7.1286416e-02
   1.6224651e+02   2.9258700e-02  -1.3133514e-02   1.2368758e-02   6.3550911e-02
   1.6227044e+02   4.0798914e-02  -1.4207409e-02  -4.7005250e-04   3.4112524e-02
   1.6229422e+02   4.0798914e-02  -1.4207409e-02  -4.7005250e-04   3.4112524e-02
   1.6231880e+02   4.0798914e-02  -1.4207409e-02  -4.7005250e-04   3.4112524e-02
   1.6234373e+02   4.9703397e-02  -1.9541390e-02   1.2654122e-03   1.8017194e-01
   1.6236822e+02   4.9703397e-02  -1.9541390e-02   1.2654122e-03   1.8017194e-01
   1.6239337e+02   5.9112605e-02  -2.0392869e-02  -7.4295825e-03   2.9358565e-03
   1.6241767e+02   5.9112605e-02  -2.0392869e-02  -7.4295825e-03   2.9358565e-03
   1.6244262e+02   5.8013730e-02  -2.3473930e-02  -1.5120377e-02   6.7006732e-02
   1.6246872e+02   5.8013730e-02  -2.3473930e-02  -1.5120377e-02   6.7006732e-02
   1.6249258e+02   5.7787411e-02  -2.6004354e-02  -1.4355747e-02  -1.0202507e-01
   1.6251634e+02   5.7787411e-02  -2.6004354e-02  -1.4355747e-02  -1.0202507e-01
   1.6254044e+02   5.9505355e-02  -3.3395242e-02   9.2058964e-03   1.9086079e-02
   1.6256499e+02   5.9505355e-02  -3.3395242e-02   9.2058964e-03   1.9086079e-02
   1.6258900e+02   6.4908944e-02  -4.2673361e-02   2.3987051e-02  -7.2174819e-02
   1.6261321e+02   6.4908944e-02  -4.2673361e-02   2.3987051e-02  -7.2174819e-02
   1.6263689e+02   6.2869027e-02  -4.8809022e-02   2.7761420e-02  -4.6348065e-02
   1.6266101e+02   6.2869027e-02  -4.8809022e-02   2.7761420e-02  -4.6348065e-02
   1.6268551e+02   5.2923363e-02  -4.5680579e-02   8.0251014e-03  -4.3948783e-02
   1.6270889e+02   5.2923363e-02  -4.5680579e-02   8.0251014e-03  -4.3948783e-02
   1.6273050e+02   4.8665132e-02  -5.1288102e-02  -1.1122117e-02   7.7341759e-03
   1.6275219e+02   4.8665132e-02  -5.1288102e-02  -1.1122117e-02   7.7341759e-03
   1.6277424e+02   3.4007460e-02  -4.4909254e-02  -3.3594210e-02  -8.3610320e-02
   1.6279823e+02   3.4007460e-02  -4.4909254e-02  -3.3594210e-02  -8.3610320e-02
   1.6282336e+02   3.5412624e-02  -4.6529595e-02  -1.4264925e-02   3.2356268e-02
   1.6284786e+02   3.5412624e-02  -4.6529595e-02  -1.4264925e-02   3.2356268e-02
   1.6287197e+02   2.6571900e-02  -4.6528764e-02   7.3730499e-03  -1.6805835e-02
   1.6289607e+02   2.6571900e-02  -4.6528764e-02   7.3730499e-03  -1.6805835e-02
   1.6292046e+02   2.6571900e-02  -4.6528764e-02   7.3730499e-03  -1.6805835e-02
   1.6294476e+02   9.9524055e-03  -5.1076792e-02   2.1271644e-02   1.2434239e-01
   1.6296840e+02   9.9524055e-03  -5.1076792e-02   2.1271644e-02   1.2434239e-01
   1.6299206e+02  -7.8242822e-03  -5.4257289e-02   1.6328031e-02  -3.0529050e-03
   1.6301588e+02  -7.8242822e-03  -5.4257289e-02   1.6328031e-02  -3.0529050e-03
   1.6303947e+02  -1.8953834e-02  -4.3565225e-02   6.9451582e-04   3.5695171e-02
   1.6306385e+02  -1.8953834e-02  -4.3565225e-02   6.9451582e-04   3.5695171e-02
   1.6308794e+02  -3.4808893e-02  -3.7116066e-02  -1.1191140e-02   4.5810816e-02
   1.6311232e+02  -3.4808893e-02  -3.7116066e-02  -1.1191140e-02   4.5810816e-02
   1.6313640e+02  -4.3928228e-02  -2.1511462e-02  -2.1203972e-02  -1.9457661e-01
   1.6316007e+02  -4.3928228e-02  -2.1511462e-02  -2.1203972e-02  -1.9457661e-01
   1.6318508e+02  -4.9150698e-02  -8.4147798e-03  -1.3383147e-02  -2.6004882e-01
   1.6320916e+02  -4.9150698e-02  -8.4147798e-03  -1.3383147e-02  -2.6004882e-01
   1.6323318e+02  -4.6509460e-02   2.5126745e-03   7.6630333e-04  -9.8886700e-02
   1.6325744e+02  -4.6509460e-02   2.5126745e-03   7.6630333e-04  -9.8886700e-02
   1.6328150e+02  -4.9025673e-02   6.9993981e-03   1.0226120e-02  -2.0469607e-01
   1.6330612e+02  -4.9025673e-02   6.9993981e-03   1.0226120e-02  -2.0469607e-01
   1.6333017e+02  -5.1227693e-02   2.6162740e-02   6.5850490e-03  -5.3336568e-02
   1.6335435e+02  -5.1227693e-02   2.6162740e-02   6.5850490e-03  -5.3336568e-02
   1.6337839e+02  -4.7964942e-02   3.3067413e-02   2.0421727e-03  -1.7190835e-01
   1.6340249e+02  -4.7964942e-02   3.3067413e-02   2.0421727e-03  -1.7190835e-01
   1.6342700e+02  -4.3124165e-02   3.7999962e-02  -1.0578162e-02   1.5382061e-01
   1.6345141e+02  -4.3124165e-02   3.7999962e-02  -1.0578162e-02   1.5382061e-01
   1.6347589e+02  -2.5623448e-02   4.0228087e-02  -1.2505362e-02  -2.3105282e-02
   1.6350044e+02  -2.5623448e-02   4.0228087e-02  -1.2505362e-02  -2.3105282e-02
   1.6352525e+02  -2.5623448e-02   4.0228087e-02  -1.2505362e-02  -2.3105282e-02
   1.6355045e+02  -2.6434934e-02   4.0005479e-02   4.0488215e-03   2.3513089e-02
   1.6357423e+02  -1.4683856e-02   4.2652469e-02   1.8539054e-02   2.3895630e-02
   1.6359829e+02  -1.4683856e-02   4.2652469e-02   1.8539054e-02   2.3895630e-02
   1.6362403e+02  -1.4683856e-02   4.2652469e-02   1.8539054e-02   2.3895630e-02
   1.6364837e+02  -5.9666215e-03   3.5504360e-02   2.3287887e-02  -2.7835731e-02
   1.6367263e+02   1.3600090e-02   3.2962617e-02   6.8803332e-03   1.2020008e-01
   1.6369642e+02   1.3600090e-02   3.2962617e-02   6.8803332e-03   1.2020008e-01
   1.6371898e+02   1.3600090e-02   3.2962617e-02   6.8803332e-03   1.2020008e-01
   1.6374065e+02   2.9245550e-02   3.8354244e-02  -1.4739662e-02   9.9200709e-02
   1.6376265e+02   2.9245550e-02   3.8354244e-02  -1.4739662e-02   9.9200709e-02
   1.6378489e+02   5.1346097e-02   4.5459695e-02  -2.0440975e-02   1.2490396e-01
   1.6380875e+02   5.1346097e-02   4.5459695e-02  -2.0440975e-02   1.2490396e-01
   1.6383315e+02   7.5386532e-02   4.7212154e-02  -3.0365139e-03   2.0820990e-01
   1.6385741e+02   7.5386532e-02   4.7212154e-02  -3.0365139e-03   2.0820990e-01
   1.6388148e+02   9.1606997e-02   4.0839728e-02   1.1846096e-02   1.5687864e-01
   1.6390721e+02   9.1606997e-02   4.0839728e-02   1.1846096e-02   1.5687864e-01
   1.6393105e+02   9.9250607e-02   3.2696858e-02   2.2245366e-02   4.8108951e-02
   1.6395566e+02   9.9250607e-02   3.2696858e-02   2.2245366e-02   4.8108951e-02
   1.6397926e+02   1.1405002e-01   2.4271974e-02  -8.3655294e-04  -5.0098212e-02
   1.6400290e+02   1.1405002e-01   2.4271974e-02  -8.3655294e-04  -5.0098212e-02
   1.6402673e+02   1.1405002e-01   2.4271974e-02  -8.3655294e-04  -5.0098212e-02
   1.6405034e+02   1.1305413e-01   2.3231603e-02  -2.9369208e-03  -1.0775416e-01
   1.6407418e+02   1.1235926e-01   2.8825568e-02  -1.1680013e-02  -2.7292297e-02
   1.6409815e+02   1.1235926e-01   2.8825568e-02  -1.1680013e-02  -2.7292297e-02
   1.6412226e+02   1.1212745e-01   2.1794587e-02  -6.7548365e-03  -4.2422287e-02
   1.6414709e+02   1.1212745e-01   2.1794587e-02  -6.7548365e-03  -4.2422287e-02
   1.6417178e+02   1.0952573e-01   2.0976888e-02   7.5530461e-03  -7.4129161e-02
   1.6419610e+02   1.0952573e-01   2.0976888e-02   7.5530461e-03  -7.4129161e-02
   1.6422011e+02   1.0952573e-01   2.0976888e-02   7.5530461e-03  -7.4129161e-02
   1.6424396e+02   1.0506551e-01   9.6009187e-03   7.1033183e-03   9.1990773e-04
   1.6426880e+02   1.0506551e-01   9.6009187e-03   7.1033183e-03   9.1990773e-04
   1.6429337e+02   8.9108065e-02   8.9860903e-03  -4.8534805e-03  -5.6138268e-02
   1.6431761e+02   8.9108065e-02   8.9860903e-03  -4.8534805e-03  -5.6138268e-02
   1.6434216e+02   8.5159712e-02   3.7793340e-03  -4.5827827e-03  -5.4237142e-02
   1.6436688e+02   8.5159712e-02   3.7793340e-03  -4.5827827e-03  -5.4237142e-02
   1.6439132e+02   7.5694881e-02   2.1870518e-03  -1.6965645e-03  -2.3149958e-01
   1.6441541e+02   7.5694881e-02   2.1870518e-03  -1.6965645e-03  -2.3149958e-01
   1.6443980e+02   8.6052999e-02  -9.0365149e-03   8.7255631e-03  -3.5669692e-02
   1.6446383e+02   8.6052999e-02  -9.0365149e-03   8.7255631e-03  -3.5669692e-02
   1.6448753e+02   7.5271048e-02  -1.6456798e-02   4.5879997e-04  -7.7478296e-02
   1.6451022e+02   7.5271048e-02  -1.6456798e-02   4.5879997e-04  -7.7478296e-02
   1.6453223e+02   7.2051473e-02  -2.1453986e-02  -2.4125674e-03  -1.2531547e-02
   1.6455346e+02   7.2051473e-02  -2.1453986e-02  -2.4125674e-03  -1.2531547e-02
   1.6457441e+02   6.5745495e-02  -3.9690625e-02  -9.3389805e-03  -1.4837599e-02
   1.6459542e+02   6.5745495e-02  -3.9690625e-02  -9.3389805e-03  -1.4837599e-02
   1.6461665e+02   6.5745495e-02  -3.9690625e-02  -9.3389805e-03  -1.4837599e-02
   1.6463881e+02   6.5317199e-02  -5.2767746e-02   2.9736890e-03   1.8408970e-02
   1.6466349e+02   6.5317199e-02  -5.2767746e-02   2.9736890e-03   1.8408970e-02
   1.6468769e+02   6.6308588e-02  -6.1609250e-02   3.5789299e-03  -4.4689648e-02
   1.6471087e+02   6.6308588e-02  -6.1609250e-02   3.5789299e-03  -4.4689648e-02
   1.6473235e+02   6.3088387e-02  -6.1886661e-02  -6.5392409e-03  -1.1653007e-01
   1.6475360e+02   6.3088387e-02  -6.1886661e-02  -6.5392409e-03  -1.1653007e-01
   1.6477509e+02   6.6886067e-02  -6.1981365e-02  -9.8346248e-03  -1.7004389e-01
   1.6479766e+02   6.6886067e-02  -6.1981365e-02  -9.8346248e-03  -1.7004389e-01
   1.6482292e+02   6.9558777e-02  -6.9847502e-02  -2.1870248e-04   5.6306992e-02
   1.6484681e+02   6.9558777e-02  -6.9847502e-02  -2.1870248e-04   5.6306992e-02
   1.6487080e+02   6.2286478e-02  -7.0555523e-02  -5.4382384e-03   9.3901916e-02
   1.6489475e+02   6.2286478e-02  -7.0555523e-02  -5.4382384e-03   9.3901916e-02
   1.6491904e+02   6.2286478e-02  -7.0555523e-02  -5.4382384e-03   9.3901916e-02
   1.6494344e+02   7.0634492e-02  -8.4089756e-02   6.5603305e-04   1.0943868e-01
   1.6496723e+02   7.0634492e-02  -8.4089756e-02   6.5603305e-04   1.0943868e-01
   1.6499130e+02   6.5339938e-02  -8.9281306e-02  -5.2446325e-04   3.3571435e-02
   1.6501480e+02   6.5339938e-02  -8.9281306e-02  -5.2446325e-04   3.3571435e-02
   1.6504021e+02   6.7150548e-02  -8.8984184e-02   2.9060157e-04   2.7074502e-01
   1.6506433e+02   6.7150548e-02  -8.8984184e-02   2.9060157e-04   2.7074502e-01
   1.6508944e+02   6.0994640e-02  -8.2456864e-02  -9.3012033e-03   1.4126190e-01
   1.6511348e+02   6.0994640e-02  -8.2456864e-02  -9.3012033e-03   1.4126190e-01
   1.6513760e+02   6.5338679e-02  -7.6027013e-02  -8.2840035e-03   1.9515962e-01
   1.6516164e+02   6.5338679e-02  -7.6027013e-02  -8.2840035e-03   1.9515962e-01
   1.6518643e+02   5.7953995e-02  -7.9605252e-02  -1.3004887e-02   5.9603330e-02
   1.6521052e+02   5.7953995e-02  -7.9605252e-02  -1.3004887e-02   5.9603330e-02
   1.6523501e+02   4.0623255e-02  -8.0453701e-02  -7.0915432e-03   1.6520247e-01
   1.6525869e+02   4.0623255e-02  -8.0453701e-02  -7.0915432e-03   1.6520247e-01
   1.6528328e+02   2.5928160e-02  -7.8125007e-02  -2.8369504e-03   1.1998200e-01
   1.6530738e+02   2.5928160e-02  -7.8125007e-02  -2.8369504e-03   1.1998200e-01
   1.6533133e+02   1.8069338e-02  -6.5831900e-02  -8.4737287e-04   6.4587464e-02
   1.6535609e+02   1.8069338e-02  -6.5831900e-02  -8.4737287e-04   6.4587464e-02
   1.6538010e+02   1.7018979e-02  -6.4426832e-02  -5.7231686e-03   9.4787840e-02
   1.6540473e+02   1.7018979e-02  -6.4426832e-02  -5.7231686e-03   9.4787840e-02
   1.6542876e+02   9.2333350e-03  -5.0287727e-02  -7.6373271e-03  -1.0567336e-01
   1.6545290e+02   9.2333350e-03  -5.0287727e-02  -7.6373271e-03  -1.0567336e-01
   1.6547708e+02   9.2333350e-03  -5.0287727e-02  -7.6373271e-03  -1.0567336e-01
   1.6550090e+02  -7.7560348e-03  -2.9407283e-02  -8.7936986e-03  -1.4345525e-01
   1.6552351e+02  -7.7560348e-03  -2.9407283e-02  -8.7936986e-03  -1.4345525e-01
   1.6554463e+02  -8.5926512e-03  -1.7487232e-02   4.8022014e-03  -2.1889053e-01
   1.6556558e+02  -8.5926512e-03  -1.7487232e-02   4.8022014e-03  -2.1889053e-01
   1.6558682e+02  -4.4674129e-04  -4.7931247e-03   2.2372904e-03  -2.1889053e-01
   1.6560781e+02  -4.4674129e-04  -4.7931247e-03   2.2372904e-03  -2.1889053e-01
   1.6562905e+02  -5.4579587e-03   7.0081707e-03  -4.1786870e-03  -1.9211261e-01
   1.6565063e+02  -5.4579587e-03   7.0081707e-03  -4.1786870e-03  -1.9211261e-01
   1.6567337e+02  -5.4579587e-03   7.0081707e-03  -4.1786870e-03  -1.9211261e-01
   1.6569740e+02  -9.1234529e-03   3.6508251e-02  -1.3841968e-02  -1.5636494e-01
   1.6572047e+02  -9.1234529e-03   3.6508251e-02  -1.3841968e-02  -1.5636494e-01
   1.6574198e+02  -1.0653898e-03   4.7732797e-02   2.6352713e-03   2.6317173e-04
   1.6576340e+02  -1.0653898e-03   4.7732797e-02   2.6352713e-03   2.6317173e-04
   1.6578494e+02   3.0863514e-05   5.2450407e-02  -6.0744630e-03  -1.2353290e-02
   1.6580812e+02   3.0863514e-05   5.2450407e-02  -6.0744630e-03  -1.2353290e-02
   1.6583225e+02  -7.9903295e-03   5.9929281e-02  -1.4027590e-03   3.2814960e-03
   1.6585644e+02  -7.9903295e-03   5.9929281e-02  -1.4027590e-03   3.2814960e-03
   1.6588075e+02  -1.3332264e-02   7.4831642e-02  -2.7608047e-03   1.8176689e-02
   1.6590538e+02  -1.3332264e-02   7.4831642e-02  -2.7608047e-03   1.8176689e-02
   1.6592968e+02  -1.3332264e-02   7.4831642e-02  -2.7608047e-03   1.8176689e-02
   1.6595479e+02  -1.3615320e-02   7.2233431e-02   1.5692954e-03  -1.8356427e-01
   1.6597885e+02  -8.9228796e-03   6.6039063e-02  -6.9943239e-04  -1.0166803e-01
   1.6600380e+02  -8.9228796e-03   6.6039063e-02  -6.9943239e-04  -1.0166803e-01
   1.6602818e+02  -3.2395008e-03   6.4952433e-02  -9.3589583e-03  -5.7996493e-02
   1.6605235e+02  -3.2395008e-03   6.4952433e-02  -9.3589583e-03  -5.7996493e-02
   1.6607720e+02  -2.7680350e-03   7.0164099e-02  -7.7984892e-03   1.4291499e-03
   1.6610128e+02  -2.7680350e-03   7.0164099e-02  -7.7984892e-03   1.4291499e-03
   1.6612597e+02  -2.7680350e-03   7.0164099e-02  -7.7984892e-03   1.4291499e-03
   1.6615049e+02   3.5825681e-03   7.9779685e-02   2.1340139e-04   3.3786688e-02
   1.6617415e+02   7.4389018e-03   8.0927156e-02  -4.2512403e-03  -4.4937570e-02
   1.6619818e+02   7.4389018e-03   8.0927156e-02  -4.2512403e-03  -4.4937570e-02
   1.6622256e+02   2.1058651e-02   6.8609126e-02   2.9257184e-04   7.1505362e-03
   1.6624709e+02   2.1058651e-02   6.8609126e-02   2.9257184e-04   7.1505362e-03
   1.6627136e+02   2.1058651e-02   6.8609126e-02   2.9257184e-04   7.1505362e-03
   1.6629560e+02   3.5188306e-02   4.9144652e-02  -5.8780392e-03  -4.2782165e-03
   1.6631968e+02   3.5188306e-02   4.9144652e-02  -5.8780392e-03  -4.2782165e-03
   1.6634513e+02   4.3225985e-02   4.2150825e-02  -6.3251480e-03  -4.9984387e-02
   1.6636905e+02   5.2242074e-02   3.9453708e-02  -6.4997878e-03   8.7165182e-02
   1.6639280e+02   5.2242074e-02   3.9453708e-02  -6.4997878e-03   8.7165182e-02
   1.6641700e+02   5.2242074e-02   3.9453708e-02  -6.4997878e-03   8.7165182e-02
   1.6644201e+02   6.6790238e-02   3.2590561e-02  -8.9546054e-05   6.1084711e-03
   1.6646739e+02   6.6790238e-02   3.2590561e-02  -8.9546054e-05   6.1084711e-03
   1.6649183e+02   6.8024240e-02   2.6714439e-02   1.8994416e-03   2.0920212e-01
   1.6651597e+02   6.8024240e-02   2.6714439e-02   1.8994416e-03   2.0920212e-01
   1.6654134e+02   7.2766632e-02   2.1701923e-02   3.2779763e-03   1.1258410e-01
   1.6656603e+02   7.2766632e-02   2.1701923e-02   3.2779763e-03   1.1258410e-01
   1.6659086e+02   9.1048934e-02   1.4134252e-02  -2.9125577e-03   1.7719948e-01
   1.6661576e+02   9.1048934e-02   1.4134252e-02  -2.9125577e-03   1.7719948e-01
   1.6663970e+02   1.0077656e-01   1.1186738e-02  -6.4686686e-03   1.2155818e-01
   1.6666390e+02   1.0077656e-01   1.1186738e-02  -6.4686686e-03   1.2155818e-01
   1.6668768e+02   1.0272457e-01   1.3748077e-02  -1.3306868e-02   5.0461412e-02
   1.6671532e+02   1.0272457e-01   1.3748077e-02  -1.3306868e-02   5.0461412e-02
   1.6673658e+02   1.0979497e-01   1.2644096e-02  -1.1554536e-02   6.5709127e-02
   1.6675805e+02   1.0979497e-01   1.2644096e-02  -1.1554536e-02   6.5709127e-02
   1.6677949e+02   1.1289603e-01   1.0755575e-02  -6.1966195e-03   7.2674743e-03
   1.6680220e+02   1.1289603e-01   1.0755575e-02  -6.1966195e-03   7.2674743e-03
   1.6682698e+02   1.1927056e-01   1.1193339e-03   3.1346832e-03   4.5807942e-02
   1.6685106e+02   1.1927056e-01   1.1193339e-03   3.1346832e-03   4.5807942e-02
   1.6687515e+02   1.1063450e-01  -1.3015695e-02   7.3006731e-03  -1.7025582e-02
   1.6689915e+02   1.1063450e-01  -1.3015695e-02   7.3006731e-03  -1.7025582e-02
   1.6692313e+02   1.1449088e-01  -2.6292201e-02   3.7420494e-04  -8.3372521e-02
   1.6694722e+02   1.1449088e-01  -2.6292201e-02   3.7420494e-04  -8.3372521e-02
   1.6697301e+02   1.1449088e-01  -2.6292201e-02   3.7420494e-04  -8.3372521e-02
   1.6699707e+02   1.0410354e-01  -2.7631421e-02  -1.4972458e-02  -9.5841179e-02
   1.6702146e+02   1.0410354e-01  -2.7631421e-02  -1.4972458e-02  -9.5841179e-02
   1.6704712e+02   1.0111607e-01  -2.9302951e-02  -2.2067942e-02  -9.5120032e-02
   1.6707153e+02   1.0111607e-01  -2.9302951e-02  -2.2067942e-02  -9.5120032e-02
   1.6709695e+02   8.7712318e-02  -3.4016974e-02  -8.3887931e-03  -6.3212100e-02
   1.6712106e+02   8.0961749e-02  -2.9709645e-02   8.7222196e-03  -6.6716402e-02
   1.6714596e+02   8.0961749e-02  -2.9709645e-02   8.7222196e-03  -6.6716402e-02
   1.6717010e+02   8.0961749e-02  -2.9709645e-02   8.7222196e-03  -6.6716402e-02
   1.6719510e+02   6.0541537e-02  -2.5628271e-02   4.6440191e-03   1.0337412e-02
   1.6721913e+02   6.0541537e-02  -2.5628271e-02   4.6440191e-03   1.0337412e-02
   1.6724315e+02   4.4212978e-02  -2.0647192e-02  -1.6019039e-02   6.1931915e-02
   1.6726695e+02   4.4212978e-02  -2.0647192e-02  -1.6019039e-02   6.1931915e-02
   1.6729107e+02   3.1549990e-02  -2.0988740e-02  -2.1626471e-02   1.8180678e-01
   1.6731548e+02   3.1549990e-02  -2.0988740e-02  -2.1626471e-02   1.8180678e-01
   1.6733936e+02   1.5751127e-02  -2.7403712e-02  -2.6284831e-02   5.0378353e-02
   1.6736373e+02   1.5751127e-02  -2.7403712e-02  -2.6284831e-02   5.0378353e-02
   1.6738811e+02  -3.0765394e-03  -2.4697479e-02  -2.1481713e-02   1.3926322e-01
   1.6741226e+02  -3.0765394e-03  -2.4697479e-02  -2.1481713e-02   1.3926322e-01
   1.6743646e+02  -1.1866239e-02  -2.3004500e-02  -1.0403542e-02   7.5847674e-04
   1.6746070e+02  -1.1866239e-02  -2.3004500e-02  -1.0403542e-02   7.5847674e-04
   1.6748573e+02  -3.3162549e-02  -2.1362837e-02   7.3607703e-04   5.2112199e-02
   1.6751020e+02  -3.3162549e-02  -2.1362837e-02   7.3607703e-04   5.2112199e-02
   1.6753436e+02  -4.1995503e-02  -2.7149675e-02  -6.6602399e-05  -3.4621873e-02
   1.6755858e+02  -4.1995503e-02  -2.7149675e-02  -6.6602399e-05  -3.4621873e-02
   1.6758360e+02  -6.0040798e-02  -3.4943298e-02   6.9132363e-03  -2.2907257e-02
   1.6760777e+02  -6.0040798e-02  -3.4943298e-02   6.9132363e-03  -2.2907257e-02
   1.6763184e+02  -7.4004270e-02  -3.7995636e-02   1.2516663e-03   7.7249456e-03
   1.6765636e+02  -7.4004270e-02  -3.7995636e-02   1.2516663e-03   7.7249456e-03
   1.6768031e+02  -8.5928462e-02  -3.6000423e-02  -1.3092356e-02   3.4049507e-02
   1.6770496e+02  -8.5928462e-02  -3.6000423e-02  -1.3092356e-02   3.4049507e-02
   1.6772662e+02  -9.5344767e-02  -2.6889894e-02  -2.8898880e-02   1.0942344e-02
   1.6774795e+02  -9.5344767e-02  -2.6889894e-02  -2.8898880e-02   1.0942344e-02
   1.6776943e+02  -1.0647777e-01  -1.7254556e-02  -2.1917881e-02   7.2281414e-02
   1.6779228e+02  -1.0647777e-01  -1.7254556e-02  -2.1917881e-02   7.2281414e-02
   1.6781655e+02  -1.0647777e-01  -1.7254556e-02  -2.1917881e-02   7.2281414e-02
   1.6784060e+02  -1.0129078e-01  -1.9914409e-02  -1.3985612e-02   1.0129806e-02
   1.6786519e+02  -1.0129078e-01  -1.9914409e-02  -1.3985612e-02   1.0129806e-02
   1.6788898e+02  -9.0343930e-02  -2.6590966e-02  -3.6685128e-04   1.9988135e-02
   1.6791278e+02  -9.0343930e-02  -2.6590966e-02  -3.6685128e-04   1.9988135e-02
   1.6793719e+02  -6.9355078e-02  -2.7847340e-02  -1.0163555e-03   6.9385622e-02
   1.6796120e+02  -6.9355078e-02  -2.7847340e-02  -1.0163555e-03   6.9385622e-02
   1.6798558e+02  -5.8114152e-02  -1.4339921e-02   2.1510355e-03   7.9844811e-02
   1.6800915e+02  -5.8114152e-02  -1.4339921e-02   2.1510355e-03   7.9844811e-02
   1.6803290e+02  -3.9180510e-02  -6.2116622e-03   9.6159885e-03   1.0777303e-01
   1.6805685e+02  -3.9180510e-02  -6.2116622e-03   9.6159885e-03   1.0777303e-01
   1.6808052e+02  -1.3369724e-02  -6.5596667e-03  -3.8819405e-04   1.5270251e-01
   1.6810528e+02  -1.3369724e-02  -6.5596667e-03  -3.8819405e-04   1.5270251e-01
   1.6812997e+02   5.7569444e-03  -2.8496743e-03  -1.7186871e-02  -2.1424040e-02
   1.6815435e+02   5.7569444e-03  -2.8496743e-03  -1.7186871e-02  -2.1424040e-02
   1.6817865e+02   1.0549020e-02   1.2546967e-02  -1.5922282e-02   5.2623931e-02
   1.6820297e+02   1.0549020e-02   1.2546967e-02  -1.5922282e-02   5.2623931e-02
   1.6822697e+02   2.4454802e-02   1.8870039e-02  -1.4134730e-03  -1.0781642e-01
   1.6825072e+02   2.4454802e-02   1.8870039e-02  -1.4134730e-03  -1.0781642e-01
   1.6827500e+02   2.4669182e-02   2.5782779e-02   1.5614240e-03  -7.5194361e-02
   1.6829886e+02   2.4669182e-02   2.5782779e-02   1.5614240e-03  -7.5194361e-02
   1.6832339e+02   2.8306110e-02   2.3781179e-02  -8.0560066e-04  -1.3889076e-01
   1.6834736e+02   2.8306110e-02   2.3781179e-02  -8.0560066e-04  -1.3889076e-01
   1.6837146e+02   2.8306110e-02   2.3781179e-02  -8.0560066e-04  -1.3889076e-01
   1.6839606e+02   2.5518904e-02   3.4459643e-02  -9.9364566e-03  -3.8468323e-02
   1.6841966e+02   2.8129220e-02   3.8741559e-02  -3.3555091e-03   3.5450482e-02
   1.6844392e+02   2.8129220e-02   3.8741559e-02  -3.3555091e-03   3.5450482e-02
   1.6846819e+02   2.8129220e-02   3.8741559e-02  -3.3555091e-03   3.5450482e-02
   1.6849234e+02   1.6158553e-02   5.0926141e-02  -1.4356963e-02  -1.0580336e-01
   1.6851662e+02   1.6158553e-02   5.0926141e-02  -1.4356963e-02  -1.0580336e-01
   1.6854081e+02   9.6004214e-03   4.8705243e-02  -7.1192505e-03  -3.8131248e-02
   1.6856538e+02   9.6004214e-03   4.8705243e-02  -7.1192505e-03  -3.8131248e-02
   1.6858944e+02   1.4127662e-02   4.7129858e-02  -7.0539513e-03  -9.5331989e-02
   1.6861316e+02   1.4127662e-02   4.7129858e-02  -7.0539513e-03  -9.5331989e-02
   1.6863724e+02   8.4126368e-03   3.5680674e-02   1.0632010e-02   2.7993876e-03
   1.6866186e+02   8.4126368e-03   3.5680674e-02   1.0632010e-02   2.7993876e-03
   1.6868680e+02  -1.8334605e-02   3.8673822e-02  -1.8251230e-03  -3.3381021e-02
   1.6871015e+02  -1.8334605e-02   3.8673822e-02  -1.8251230e-03  -3.3381021e-02
   1.6873174e+02  -2.7833775e-02   4.5985974e-02  -1.2029210e-02  -5.3952523e-02
   1.6875297e+02  -2.7833775e-02   4.5985974e-02  -1.2029210e-02  -5.3952523e-02
   1.6877478e+02  -3.4487605e-02   4.0809680e-02  -2.2498980e-02   7.0728757e-02
   1.6879763e+02  -3.4487605e-02   4.0809680e-02  -2.2498980e-02   7.0728757e-02
   1.6882184e+02  -3.4487605e-02   4.0809680e-02  -2.2498980e-02   7.0728757e-02
   1.6884654e+02  -4.8152976e-02   4.1005153e-02  -7.8453030e-03  -5.8324170e-04
   1.6887050e+02  -5.3880274e-02   4.2596038e-02  -1.5645982e-03   1.5654857e-03
   1.6889456e+02  -5.3880274e-02   4.2596038e-02  -1.5645982e-03   1.5654857e-03
   1.6891896e+02  -5.3880274e-02   4.2596038e-02  -1.5645982e-03   1.5654857e-03
   1.6894361e+02  -6.3841060e-02   4.6415385e-02   1.3519771e-02  -1.0344457e-01
   1.6896780e+02  -6.3841060e-02   4.6415385e-02   1.3519771e-02  -1.0344457e-01
   1.6899193e+02  -5.5874258e-02   4.9956188e-02   4.4547068e-03  -1.0187093e-01
   1.6901677e+02  -5.5874258e-02   4.9956188e-02   4.4547068e-03  -1.0187093e-01
   1.6904121e+02  -5.2615356e-02   5.1326089e-02   4.0901429e-03  -8.8772952e-02
   1.6906587e+02  -5.2615356e-02   5.1326089e-02   4.0901429e-03  -8.8772952e-02
   1.6909060e+02  -5.5637054e-02   6.6196047e-02  -1.1915571e-02  -8.8924322e-02
   1.6911478e+02  -5.5637054e-02   6.6196047e-02  -1.1915571e-02  -8.8924322e-02
   1.6913952e+02  -3.9696392e-02   7.0225209e-02  -4.6797488e-03   3.9366349e-02
   1.6916374e+02  -3.9696392e-02   7.0225209e-02  -4.6797488e-03   3.9366349e-02
   1.6918807e+02  -2.5710411e-02   5.9328686e-02  -3.6531622e-03   4.3106960e-02
   1.6921232e+02  -2.5710411e-02   5.9328686e-02  -3.6531622e-03   4.3106960e-02
   1.6923662e+02  -1.1112003e-02   4.2468056e-02   7.0694741e-03   3.3574683e-02
   1.6926095e+02  -1.1112003e-02   4.2468056e-02   7.0694741e-03   3.3574683e-02
   1.6928608e+02  -3.7231168e-03   3.5132222e-02   1.9306834e-03   1.5093735e-01
   1.6931132e+02  -3.7231168e-03   3.5132222e-02   1.9306834e-03   1.5093735e-01
   1.6933543e+02   6.8794554e-03   2.9371113e-02  -8.5382471e-03  -4.6517259e-03
   1.6935944e+02   6.8794554e-03   2.9371113e-02  -8.5382471e-03  -4.6517259e-03
   1.6938370e+02   9.8913508e-03   1.8763045e-02  -1.4746269e-03   8.4880716e-02
   1.6940823e+02   9.8913508e-03   1.8763045e-02  -1.4746269e-03   8.4880716e-02
   1.6943258e+02   2.0148251e-02   9.0489183e-03   1.1012587e-03   1.2001762e-01
   1.6945651e+02   2.0148251e-02   9.0489183e-03   1.1012587e-03   1.2001762e-01
   1.6948040e+02   2.4654331e-02   4.0744902e-03  -9.2224702e-03   6.8236573e-02
   1.6950532e+02   2.4654331e-02   4.0744902e-03  -9.2224702e-03   6.8236573e-02
   1.6952972e+02   3.2981630e-02   5.7366467e-03  -6.3313288e-03   9.1182812e-02
   1.6955252e+02   3.2981630e-02   5.7366467e-03  -6.3313288e-03   9.1182812e-02
   1.6957396e+02   4.3149024e-02   1.6479072e-03  -9.2233317e-03   9.1182812e-02
   1.6959517e+02   4.3149024e-02   1.6479072e-03  -9.2233317e-03   9.1182812e-02
   1.6961654e+02   4.3149024e-02   1.6479072e-03  -9.2233317e-03   9.1182812e-02
   1.6964111e+02   4.4014681e-02  -9.1029564e-03   9.1744475e-03   3.6140113e-02
   1.6966596e+02   4.4014681e-02  -9.1029564e-03   9.1744475e-03   3.6140113e-02
   1.6968955e+02   3.5413027e-02  -8.1633171e-03   2.6993221e-03   8.1141136e-02
   1.6971271e+02   3.5413027e-02  -8.1633171e-03   2.6993221e-03   8.1141136e-02
   1.6973432e+02   4.5657858e-02  -1.1566958e-02  -5.1439216e-04  -1.3141446e-01
   1.6975688e+02   4.5657858e-02  -1.1566958e-02  -5.1439216e-04  -1.3141446e-01
   1.6978034e+02   4.6417963e-02  -1.5188259e-02  -4.2603896e-03   1.5293549e-02
   1.6980539e+02   4.6417963e-02  -1.5188259e-02  -4.2603896e-03   1.5293549e-02
   1.6982930e+02   4.3966081e-02  -3.7439535e-03  -6.2197200e-03  -1.4961746e-01
   1.6985357e+02   4.3966081e-02  -3.7439535e-03  -6.2197200e-03  -1.4961746e-01
   1.6987771e+02   3.4554955e-02   2.6651116e-03  -2.4906967e-03  -1.5403019e-01
   1.6990328e+02   3.4554955e-02   2.6651116e-03  -2.4906967e-03  -1.5403019e-01
   1.6992758e+02   3.4554955e-02   2.6651116e-03  -2.4906967e-03  -1.5403019e-01
   1.6995236e+02   1.9346351e-02   1.1751811e-02   7.9756621e-03  -6.3052899e-03
   1.6997654e+02   1.2708060e-02   1.8347690e-02   1.8871857e-03   1.3634144e-02
   1.7000070e+02   1.2708060e-02   1.8347690e-02   1.8871857e-03   1.3634144e-02
   1.7002579e+02  -9.2106229e-03   2.9304741e-02  -1.4501475e-02   1.0743215e-02
   1.7004990e+02  -9.2106229e-03   2.9304741e-02  -1.4501475e-02   1.0743215e-02
   1.7007473e+02  -2.6822368e-02   5.0767504e-02  -1.9647505e-02   1.2220917e-01
   1.7009926e+02  -2.6822368e-02   5.0767504e-02  -1.9647505e-02   1.2220917e-01
   1.7012404e+02  -4.8969556e-02   6.3493036e-02  -2.1205975e-03   3.9548043e-02
   1.7014775e+02  -4.8969556e-02   6.3493036e-02  -2.1205975e-03   3.9548043e-02
   1.7017171e+02  -5.9379172e-02   7.0929684e-02   1.5854407e-02   3.7454258e-02
   1.7019575e+02  -5.9379172e-02   7.0929684e-02   1.5854407e-02   3.7454258e-02
   1.7021984e+02  -5.9379172e-02   7.0929684e-02   1.5854407e-02   3.7454258e-02
   1.7024457e+02  -7.7488691e-02   7.7899821e-02   2.5437037e-02  -1.9692492e-02
   1.7026826e+02  -8.7783918e-02   8.0067337e-02   5.1404601e-03  -8.7586617e-03
   1.7029181e+02  -8.7783918e-02   8.0067337e-02   5.1404601e-03  -8.7586617e-03
   1.7031580e+02  -8.7783918e-02   8.0067337e-02   5.1404601e-03  -8.7586617e-03
   1.7033956e+02  -1.0216792e-01   8.9439437e-02  -1.0547364e-03   6.3969609e-02
   1.7036379e+02  -1.0216792e-01   8.9439437e-02  -1.0547364e-03   6.3969609e-02
   1.7038787e+02  -1.1200875e-01   8.6620234e-02  -1.6597444e-02  -1.8890265e-03
   1.7041251e+02  -1.1200875e-01   8.6620234e-02  -1.6597444e-02  -1.8890265e-03
   1.7043675e+02  -1.1847095e-01   8.8915028e-02  -2.3001906e-02  -8.8395589e-03
   1.7046114e+02  -1.1847095e-01   8.8915028e-02  -2.3001906e-02  -8.8395589e-03
   1.7048575e+02  -1.2495821e-01   1.0209993e-01  -1.7021930e-02   1.3363027e-02
   1.7050976e+02  -1.2495821e-01   1.0209993e-01  -1.7021930e-02   1.3363027e-02
   1.7053357e+02  -1.2870252e-01   1.0747734e-01   7.3712883e-03  -6.6638511e-02
   1.7055756e+02  -1.2870252e-01   1.0747734e-01   7.3712883e-03  -6.6638511e-02
   1.7058181e+02  -1.3100556e-01   1.1379665e-01   2.0191060e-02  -9.3273251e-02
   1.7060717e+02  -1.3100556e-01   1.1379665e-01   2.0191060e-02  -9.3273251e-02
   1.7063132e+02  -1.4612629e-01   1.1370879e-01   7.8487899e-03  -2.0764586e-02
   1.7065570e+02  -1.4612629e-01   1.1370879e-01   7.8487899e-03  -2.0764586e-02
   1.7067962e+02  -1.4612629e-01   1.1370879e-01   7.8487899e-03  -2.0764586e-02
   1.7070359e+02  -1.4799188e-01   1.1731266e-01  -2.3674488e-03  -1.8178046e-02
   1.7072542e+02  -1.3846314e-01   1.1612397e-01  -6.5446105e-03   3.1126010e-02
   1.7074671e+02  -1.3846314e-01   1.1612397e-01  -6.5446105e-03   3.1126010e-02
   1.7076835e+02  -1.3846314e-01   1.1612397e-01  -6.5446105e-03   3.1126010e-02
   1.7079282e+02  -1.3653046e-01   1.0750319e-01  -1.6810192e-02   1.0267656e-01
   1.7081693e+02  -1.3653046e-01   1.0750319e-01  -1.6810192e-02   1.0267656e-01
   1.7084079e+02  -1.3813709e-01   1.0103816e-01  -2.0399831e-02   1.5170729e-01
   1.7086591e+02  -1.3813709e-01   1.0103816e-01  -2.0399831e-02   1.5170729e-01
   1.7089018e+02  -1.3615373e-01   8.6025178e-02  -1.0850458e-02   5.9278096e-02
   1.7091401e+02  -1.3615373e-01   8.6025178e-02  -1.0850458e-02   5.9278096e-02
   1.7093801e+02  -1.3155282e-01   7.7817589e-02   3.9058160e-03   1.2435367e-02
   1.7096215e+02  -1.3155282e-01   7.7817589e-02   3.9058160e-03   1.2435367e-02
   1.7098687e+02  -1.1783085e-01   6.8271965e-02   1.2339662e-02  -1.6644898e-02
   1.7101053e+02  -1.1783085e-01   6.8271965e-02   1.2339662e-02  -1.6644898e-02
   1.7103450e+02  -1.1561290e-01   5.2798931e-02  -4.4800634e-03  -1.3872392e-01
   1.7105940e+02  -1.1561290e-01   5.2798931e-02  -4.4800634e-03  -1.3872392e-01
   1.7108341e+02  -1.0382419e-01   4.5303948e-02  -3.7078613e-03  -1.6064752e-01
   1.7110777e+02  -1.0382419e-01   4.5303948e-02  -3.7078613e-03  -1.6064752e-01
   1.7113208e+02  -7.7564321e-02   3.0497221e-02  -1.2570115e-02   7.6403833e-03
   1.7115653e+02  -7.7564321e-02   3.0497221e-02  -1.2570115e-02   7.6403833e-03
   1.7118054e+02  -7.1721762e-02   3.0046402e-02  -3.1204927e-03  -2.6674558e-04
   1.7120541e+02  -7.1721762e-02   3.0046402e-02  -3.1204927e-03  -2.6674558e-04
   1.7122978e+02  -5.9391394e-02   2.1830598e-02  -1.6280644e-03  -2.4776642e-02
   1.7125409e+02  -5.9391394e-02   2.1830598e-02  -1.6280644e-03  -2.4776642e-02
   1.7127838e+02  -4.1082066e-02   1.4483862e-02  -6.2041953e-03  -6.4919540e-02
   1.7130337e+02  -4.1082066e-02   1.4483862e-02  -6.2041953e-03  -6.4919540e-02
   1.7132764e+02  -3.3574324e-02   1.2139999e-02  -5.0325594e-03   2.8602689e-02
   1.7135149e+02  -3.3574324e-02   1.2139999e-02  -5.0325594e-03   2.8602689e-02
   1.7137558e+02  -1.3973955e-02   1.9090354e-02  -1.0886663e-02   7.6483680e-03
   1.7139980e+02  -1.3973955e-02   1.9090354e-02  -1.0886663e-02   7.6483680e-03
   1.7142450e+02   1.2776209e-02   2.2126302e-02  -5.1767505e-03  -1.0524336e-01
   1.7144852e+02   1.2776209e-02   2.2126302e-02  -5.1767505e-03  -1.0524336e-01
   1.7147289e+02   2.5801359e-02   2.4673067e-02  -8.5939094e-03   7.4590784e-02
   1.7149683e+02   2.5801359e-02   2.4673067e-02  -8.5939094e-03   7.4590784e-02
   1.7152092e+02   2.5801359e-02   2.4673067e-02  -8.5939094e-03   7.4590784e-02
   1.7154567e+02   3.8024530e-02   2.4922559e-02   3.5731429e-03   5.4620701e-02
   1.7156956e+02   4.7413170e-02   3.1238638e-02  -9.6161077e-03   5.4620701e-02
   1.7159357e+02   4.7413170e-02   3.1238638e-02  -9.6161077e-03   5.4620701e-02
   1.7161814e+02   4.7413170e-02   3.1238638e-02  -9.6161077e-03   5.4620701e-02
   1.7164260e+02   5.2963112e-02   2.5000725e-02  -9.3320967e-04   8.5957888e-03
   1.7166866e+02   4.7869522e-02   2.5052804e-02   1.4110864e-04   1.4200333e-01
   1.7169221e+02   4.7869522e-02   2.5052804e-02   1.4110864e-04   1.4200333e-01
   1.7171481e+02   4.7869522e-02   2.5052804e-02   1.4110864e-04   1.4200333e-01
   1.7173636e+02   4.5031779e-02   2.6394691e-02   1.4569275e-03  -3.7664518e-02
   1.7175774e+02   4.5031779e-02   2.6394691e-02   1.4569275e-03  -3.7664518e-02
   1.7177971e+02   3.1517722e-02   3.2043476e-02  -1.1604400e-02  -1.0197655e-01
   1.7180468e+02   3.1517722e-02   3.2043476e-02  -1.1604400e-02  -1.0197655e-01
   1.7182895e+02   1.7156338e-02   2.8477313e-02  -1.0036947e-02  -8.6084664e-02
   1.7185301e+02   1.7156338e-02   2.8477313e-02  -1.0036947e-02  -8.6084664e-02
   1.7187799e+02   9.0580117e-03   2.4483524e-02  -5.7477402e-03   4.3427042e-03
   1.7190207e+02   9.0580117e-03   2.4483524e-02  -5.7477402e-03   4.3427042e-03
   1.7192649e+02   9.0580117e-03   2.4483524e-02  -5.7477402e-03   4.3427042e-03
   1.7195077e+02  -9.5020132e-03   1.9559188e-02   7.8355698e-03   1.6228824e-02
   1.7197515e+02  -2.3658797e-02   2.1007467e-02   2.5154315e-03   7.7120192e-02
   1.7199942e+02  -2.3658797e-02   2.1007467e-02   2.5154315e-03   7.7120192e-02
   1.7202346e+02  -2.3658797e-02   2.1007467e-02   2.5154315e-03   7.7120192e-02
   1.7204796e+02  -2.9737612e-02   1.6198423e-02  -7.0854481e-03  -5.1950449e-04
   1.7207257e+02  -3.2599885e-02   7.5171636e-03  -1.6344501e-02  -3.4608212e-02
   1.7209686e+02  -3.2599885e-02   7.5171636e-03  -1.6344501e-02  -3.4608212e-02
   1.7212172e+02  -3.2599885e-02   7.5171636e-03  -1.6344501e-02  -3.4608212e-02
   1.7214693e+02  -3.3994984e-02   5.0159595e-03  -1.9456180e-02  -5.9768897e-02
   1.7217093e+02  -3.8135026e-02  -4.7644111e-03   2.8131527e-03  -1.6196727e-02
   1.7219530e+02  -3.8135026e-02  -4.7644111e-03   2.8131527e-03  -1.6196727e-02
   1.7221932e+02  -3.8135026e-02  -4.7644111e-03   2.8131527e-03  -1.6196727e-02
   1.7224313e+02  -4.6546619e-02  -2.5660365e-03   1.6172882e-02   3.7254380e-02
   1.7226735e+02  -4.6546619e-02  -2.5660365e-03   1.6172882e-02   3.7254380e-02
   1.7229147e+02  -5.0017700e-02  -4.9766251e-03   1.4366754e-02   4.2730032e-02
   1.7231562e+02  -5.0017700e-02  -4.9766251e-03   1.4366754e-02   4.2730032e-02
   1.7233984e+02  -4.5117881e-02   6.7490754e-03  -1.0227523e-02   1.3694240e-01
   1.7236163e+02  -4.5117881e-02   6.7490754e-03  -1.0227523e-02   1.3694240e-01
   1.7238406e+02  -5.3737115e-02   1.0985793e-02  -2.3248656e-02   5.1177032e-02
   1.7240770e+02  -5.3737115e-02   1.0985793e-02  -2.3248656e-02   5.1177032e-02
   1.7243155e+02  -5.2531011e-02   2.0697005e-02  -8.8207657e-03  -3.1313944e-02
   1.7245558e+02  -5.2531011e-02   2.0697005e-02  -8.8207657e-03  -3.1313944e-02
   1.7247963e+02  -5.6617584e-02   2.2797167e-02   6.0141720e-03  -6.9175254e-05
   1.7250379e+02  -5.6617584e-02   2.2797167e-02   6.0141720e-03  -6.9175254e-05
   1.7252768e+02  -4.3204952e-02   2.3958510e-02   1.2037200e-02  -9.8074050e-02
   1.7255186e+02  -4.3204952e-02   2.3958510e-02   1.2037200e-02  -9.8074050e-02
   1.7257625e+02  -4.3888520e-02   2.4510071e-02  -6.0975081e-03   1.2575943e-04
   1.7260096e+02  -4.3888520e-02   2.4510071e-02  -6.0975081e-03   1.2575943e-04
   1.7262580e+02  -3.6353651e-02   1.9367943e-02  -7.5377352e-03  -3.3966997e-02
   1.7265000e+02  -3.6353651e-02   1.9367943e-02  -7.5377352e-03  -3.3966997e-02
   1.7267404e+02  -2.6072593e-02   1.2293428e-02   9.1201570e-03  -8.4412508e-02
   1.7269755e+02  -2.6072593e-02   1.2293428e-02   9.1201570e-03  -8.4412508e-02
   1.7272011e+02  -2.6072593e-02   1.2293428e-02   9.1201570e-03  -8.4412508e-02
   1.7274133e+02  -2.1655519e-02   4.0861205e-03   1.4621180e-02   7.1375173e-02
   1.7276252e+02  -2.1655519e-02   4.0861205e-03   1.4621180e-02   7.1375173e-02
   1.7278399e+02  -1.1033441e-02   1.2747424e-03   7.2944355e-03   1.6500343e-02
   1.7280668e+02  -1.1033441e-02   1.2747424e-03   7.2944355e-03   1.6500343e-02
   1.7283074e+02  -9.5954500e-03  -3.5602262e-03  -4.6068043e-03  -4.3605748e-02
   1.7285509e+02  -9.5954500e-03  -3.5602262e-03  -4.6068043e-03  -4.3605748e-02
   1.7287926e+02  -1.8706394e-02   8.9425920e-03  -5.2348515e-03  -1.1366965e-01
   1.7290329e+02  -1.8706394e-02   8.9425920e-03  -5.2348515e-03  -1.1366965e-01
   1.7292729e+02  -8.3421152e-03   1.0142661e-02  -2.0354523e-03   5.1932576e-02
   1.7295163e+02  -8.3421152e-03   1.0142661e-02  -2.0354523e-03   5.1932576e-02
   1.7297615e+02  -9.3127135e-03   6.1928667e-03   6.3153380e-04   3.1846196e-02
   1.7300075e+02  -9.3127135e-03   6.1928667e-03   6.3153380e-04   3.1846196e-02
   1.7302564e+02  -9.3127135e-03   6.1928667e-03   6.3153380e-04   3.1846196e-02
   1.7305014e+02  -5.9826919e-03   3.5807465e-03   9.6883615e-03  -4.1975176e-02
   1.7307509e+02  -3.8983140e-03   8.3398592e-04   4.2992695e-03   1.2310909e-02
   1.7309913e+02  -3.8983140e-03   8.3398592e-04   4.2992695e-03   1.2310909e-02
   1.7312396e+02  -3.8983140e-03   8.3398592e-04   4.2992695e-03   1.2310909e-02
   1.7314892e+02  -9.7934864e-03  -1.7875557e-04   2.0363191e-03   4.0804785e-02
   1.7317355e+02  -1.5931923e-02  -3.1061375e-03  -5.2307718e-03   6.1596732e-02
   1.7319765e+02  -1.5931923e-02  -3.1061375e-03  -5.2307718e-03   6.1596732e-02
   1.7322190e+02  -1.0812372e-02  -1.7108794e-02  -1.1362242e-02  -1.4317901e-01
   1.7324671e+02  -1.0812372e-02  -1.7108794e-02  -1.1362242e-02  -1.4317901e-01
   1.7327141e+02  -4.9510794e-03  -1.2458286e-02  -6.8951724e-03  -6.2180545e-02
   1.7329556e+02  -4.9510794e-03  -1.2458286e-02  -6.8951724e-03  -6.2180545e-02
   1.7332048e+02  -4.9510794e-03  -1.2458286e-02  -6.8951724e-03  -6.2180545e-02
   1.7334617e+02  -4.8877718e-03  -1.5964592e-02   4.9346085e-03  -4.9070777e-02
   1.7336987e+02  -4.8877718e-03  -1.5964592e-02   4.9346085e-03  -4.9070777e-02
   1.7339425e+02  -2.1121313e-03  -1.3968951e-02   1.5014924e-02  -9.6883287e-03
   1.7341856e+02  -2.1121313e-03  -1.3968951e-02   1.5014924e-02  -9.6883287e-03
   1.7344460e+02  -3.9618788e-03  -1.5378873e-02   6.0312273e-03  -1.4400794e-01
   1.7346883e+02  -3.9618788e-03  -1.5378873e-02   6.0312273e-03  -1.4400794e-01
   1.7349281e+02  -7.4665681e-03  -1.3667334e-02  -1.2335984e-02   8.0869406e-02
   1.7351658e+02  -7.4665681e-03  -1.3667334e-02  -1.2335984e-02   8.0869406e-02
   1.7354129e+02  -1.2452066e-02  -1.1643465e-02  -1.7675830e-02   9.2589234e-02
   1.7356633e+02  -1.2452066e-02  -1.1643465e-02  -1.7675830e-02   9.2589234e-02
   1.7359245e+02  -1.3308560e-02  -1.1375791e-02  -8.7475283e-03  -4.8569973e-03
   1.7361619e+02  -1.3308560e-02  -1.1375791e-02  -8.7475283e-03  -4.8569973e-03
   1.7364103e+02  -1.1999569e-02  -1.0945645e-02   3.9644511e-03   4.6194830e-02
   1.7366544e+02  -1.1999569e-02  -1.0945645e-02   3.9644511e-03   4.6194830e-02
   1.7368995e+02  -1.3720927e-02  -1.2483372e-02   2.1324420e-02   8.1764956e-02
   1.7371302e+02  -1.3720927e-02  -1.2483372e-02   2.1324420e-02   8.1764956e-02
   1.7373452e+02  -2.2435884e-03  -1.4496193e-02   2.1001978e-02  -2.2896424e-02
   1.7375572e+02  -2.2435884e-03  -1.4496193e-02   2.1001978e-02  -2.2896424e-02
   1.7377737e+02  -4.1848290e-04  -2.0390745e-02   1.4266617e-02  -7.7217326e-02
   1.7379979e+02  -4.1848290e-04  -2.0390745e-02   1.4266617e-02  -7.7217326e-02
   1.7382397e+02   7.9543078e-03  -2.2910081e-02  -7.8397128e-04   2.7987439e-02
   1.7384746e+02   7.9543078e-03  -2.2910081e-02  -7.8397128e-04   2.7987439e-02
   1.7387112e+02   7.9543078e-03  -2.2910081e-02  -7.8397128e-04   2.7987439e-02
   1.7389535e+02   1.6464042e-02  -1.1362446e-02  -1.6471922e-02   9.6682136e-02
   1.7391891e+02   1.6464042e-02  -1.1362446e-02  -1.6471922e-02   9.6682136e-02
   1.7394337e+02   1.8276826e-02  -5.8778346e-04  -1.4971924e-02  -2.8553694e-02
   1.7396701e+02   1.8276826e-02  -5.8778346e-04  -1.4971924e-02  -2.8553694e-02
   1.7399126e+02   2.4640480e-02   1.1121557e-02  -3.4538398e-03  -8.5126823e-02
   1.7401620e+02   2.4640480e-02   1.1121557e-02  -3.4538398e-03  -8.5126823e-02
   1.7404065e+02   2.8648136e-02   1.5004153e-02   1.0353945e-02  -3.2172590e-02
   1.7406552e+02   2.8648136e-02   1.5004153e-02   1.0353945e-02  -3.2172590e-02
   1.7408981e+02   2.8118735e-02   2.0813873e-02   1.9193450e-02  -2.0730514e-01
   1.7411583e+02   2.8118735e-02   2.0813873e-02   1.9193450e-02  -2.0730514e-01
   1.7414007e+02   3.1800896e-02   2.3619812e-02   1.7003125e-02  -1.4516130e-01
   1.7416492e+02   3.1800896e-02   2.3619812e-02   1.7003125e-02  -1.4516130e-01
   1.7418889e+02   2.4370523e-02   2.2826238e-02  -7.9751480e-03  -1.0569831e-01
   1.7421330e+02   2.4370523e-02   2.2826238e-02  -7.9751480e-03  -1.0569831e-01
   1.7423775e+02   2.5429143e-02   2.3278525e-02  -1.6280374e-02  -8.0127570e-03
   1.7426193e+02   2.5429143e-02   2.3278525e-02  -1.6280374e-02  -8.0127570e-03
   1.7428664e+02   2.0603521e-02   2.2959763e-02  -6.9256993e-03  -2.6878121e-02
   1.7431065e+02   2.0603521e-02   2.2959763e-02  -6.9256993e-03  -2.6878121e-02
   1.7433491e+02   2.7351307e-02   1.4812869e-02  -1.6777621e-03   6.3375079e-02
   1.7435892e+02   2.7351307e-02   1.4812869e-02  -1.6777621e-03   6.3375079e-02
   1.7438310e+02   2.4005873e-02   9.0557719e-03   1.4309273e-02   9.6468087e-02
   1.7440750e+02   2.4005873e-02   9.0557719e-03   1.4309273e-02   9.6468087e-02
   1.7443180e+02   1.7606225e-02   1.5698232e-02   1.0403550e-02  -8.7848330e-02
   1.7445615e+02   1.7606225e-02   1.5698232e-02   1.0403550e-02  -8.7848330e-02
   1.7447984e+02   2.0242760e-02   1.2707933e-02   1.1292200e-02  -1.5662749e-01
   1.7450518e+02   2.0242760e-02   1.2707933e-02   1.1292200e-02  -1.5662749e-01
   1.7452945e+02   2.0242760e-02   1.2707933e-02   1.1292200e-02  -1.5662749e-01
   1.7455550e+02   2.3719782e-02   4.2439043e-03   4.6620998e-03   1.6898042e-01
   1.7458001e+02   3.5077628e-02  -7.6050186e-03   3.3740613e-03  -5.6011642e-03
   1.7460504e+02   3.5077628e-02  -7.6050186e-03   3.3740613e-03  -5.6011642e-03
   1.7462856e+02   3.3369955e-02   4.2972886e-03   2.2867041e-04   1.3185662e-01
   1.7465280e+02   3.3369955e-02   4.2972886e-03   2.2867041e-04   1.3185662e-01
   1.7467667e+02   3.4912307e-02   9.2176460e-03  -6.8736766e-03  -3.8261930e-02
   1.7470050e+02   3.4912307e-02   9.2176460e-03  -6.8736766e-03  -3.8261930e-02
   1.7472302e+02   3.3323053e-02   1.4181316e-02  -4.5899707e-03   1.4340446e-01
   1.7474428e+02   3.3323053e-02   1.4181316e-02  -4.5899707e-03   1.4340446e-01
   1.7476621e+02   3.3323053e-02   1.4181316e-02  -4.5899707e-03   1.4340446e-01
   1.7479108e+02   3.2238327e-02   1.0795752e-02   1.5191119e-03  -1.8376118e-02
   1.7481554e+02   3.2238327e-02   1.0795752e-02   1.5191119e-03  -1.8376118e-02
   1.7483941e+02   4.1353017e-02   1.2972497e-02   1.4133497e-02  -2.5617892e-01
   1.7486334e+02   4.1353017e-02   1.2972497e-02   1.4133497e-02  -2.5617892e-01
   1.7488746e+02   5.5067748e-02   8.9451494e-03   1.0734437e-02  -4.7102629e-02
   1.7491185e+02   5.5067748e-02   8.9451494e-03   1.0734437e-02  -4.7102629e-02
   1.7493574e+02   6.0977250e-02   1.4436162e-02  -2.1528760e-03  -7.4785466e-02
   1.7495984e+02   6.0977250e-02   1.4436162e-02  -2.1528760e-03  -7.4785466e-02
   1.7498387e+02   5.1432338e-02   1.3562089e-02  -7.5515942e-03  -1.0364461e-01
   1.7500852e+02   5.1432338e-02   1.3562089e-02  -7.5515942e-03  -1.0364461e-01
   1.7503265e+02   4.6948191e-02   1.0398252e-02   4.5445049e-03  -8.3050172e-02
   1.7505678e+02   4.6948191e-02   1.0398252e-02   4.5445049e-03  -8.3050172e-02
   1.7508109e+02   5.1073976e-02  -1.4087991e-03   2.1799975e-03   3.1592079e-03
   1.7510889e+02   5.1073976e-02  -1.4087991e-03   2.1799975e-03   3.1592079e-03
   1.7513172e+02   4.1953519e-02  -1.0075719e-02   5.9401374e-03   4.0908783e-02
   1.7515369e+02   4.1953519e-02  -1.0075719e-02   5.9401374e-03   4.0908783e-02
   1.7517539e+02   4.2431656e-02  -1.5375340e-02  -2.9659630e-03  -1.3078928e-01
   1.7519920e+02   4.2431656e-02  -1.5375340e-02  -2.9659630e-03  -1.3078928e-01
   1.7522327e+02   4.2431656e-02  -1.5375340e-02  -2.9659630e-03  -1.3078928e-01
   1.7524824e+02   3.6157973e-02  -1.3794665e-02  -1.7054208e-02  -1.0724697e-01
   1.7527237e+02   2.7100947e-02  -2.1475613e-02  -1.6142219e-02  -3.9018007e-02
   1.7529642e+02   2.7100947e-02  -2.1475613e-02  -1.6142219e-02  -3.9018007e-02
   1.7532157e+02   1.7876193e-02  -2.2847198e-02  -8.6423606e-03  -1.0473120e-01
   1.7534568e+02   1.7876193e-02  -2.2847198e-02  -8.6423606e-03  -1.0473120e-01
   1.7536733e+02   1.7876193e-02  -2.2847198e-02  -8.6423606e-03  -1.0473120e-01
   1.7538910e+02   2.0420671e-02  -2.6917739e-02   2.3002697e-03  -1.2800071e-01
   1.7541047e+02   2.0420671e-02  -2.6917739e-02   2.3002697e-03  -1.2800071e-01
   1.7543505e+02   1.6990161e-02  -3.2999188e-02   6.0330676e-03  -8.3280210e-02
   1.7545871e+02   1.6990161e-02  -3.2999188e-02   6.0330676e-03  -8.3280210e-02
   1.7548339e+02   1.5960559e-02  -3.6021031e-02   4.3807668e-03  -5.4263315e-02
   1.7550746e+02   1.5960559e-02  -3.6021031e-02   4.3807668e-03  -5.4263315e-02
   1.7553109e+02   2.7893811e-02  -5.2221175e-02  -6.1751720e-03  -6.6480617e-02
   1.7555563e+02   2.7893811e-02  -5.2221175e-02  -6.1751720e-03  -6.6480617e-02
   1.7557978e+02   2.4128804e-02  -5.0796613e-02  -7.6376633e-03  -6.6480617e-02
   1.7560335e+02   2.4128804e-02  -5.0796613e-02  -7.6376633e-03  -6.6480617e-02
   1.7562710e+02   2.6420729e-02  -4.1644458e-02  -3.9693611e-03  -6.1416273e-02
   1.7565088e+02   2.6420729e-02  -4.1644458e-02  -3.9693611e-03  -6.1416273e-02
   1.7567464e+02   2.5709480e-02  -4.1508067e-02  -4.6668272e-03  -5.5001771e-02
   1.7569888e+02   2.5709480e-02  -4.1508067e-02  -4.6668272e-03  -5.5001771e-02
   1.7572090e+02   2.5709480e-02  -4.1508067e-02  -4.6668272e-03  -5.5001771e-02
   1.7574248e+02   2.9934395e-02  -3.7314624e-02   2.6963549e-03   1.2340299e-01
   1.7576487e+02   2.9934395e-02  -3.7314624e-02   2.6963549e-03   1.2340299e-01
   1.7578887e+02   2.3320623e-02  -2.5524391e-02  -8.8225640e-03   1.7851274e-01
   1.7581301e+02   2.3320623e-02  -2.5524391e-02  -8.8225640e-03   1.7851274e-01
   1.7583700e+02   1.9513551e-02  -1.4870765e-02  -5.7873018e-03   1.8278832e-01
   1.7586121e+02   1.9513551e-02  -1.4870765e-02  -5.7873018e-03   1.8278832e-01
   1.7588633e+02   2.1467455e-02  -1.1557871e-02  -4.8301774e-03   2.1023586e-01
   1.7591031e+02   2.1467455e-02  -1.1557871e-02  -4.8301774e-03   2.1023586e-01
   1.7593416e+02   1.8813033e-02  -1.5968161e-02  -8.6460095e-03   9.9015609e-02
   1.7595863e+02   1.8813033e-02  -1.5968161e-02  -8.6460095e-03   9.9015609e-02
   1.7598366e+02   1.1122366e-02  -8.0006793e-03  -9.7134169e-03   9.9451354e-02
   1.7600734e+02   1.1122366e-02  -8.0006793e-03  -9.7134169e-03   9.9451354e-02
   1.7603131e+02   1.1122366e-02  -8.0006793e-03  -9.7134169e-03   9.9451354e-02
   1.7605499e+02   6.4097117e-03  -1.0369695e-02  -9.7444523e-03   1.6437676e-02
   1.7607913e+02   1.4562612e-02  -2.1947388e-02  -1.9650401e-03   3.6662770e-03
   1.7610311e+02   1.4562612e-02  -2.1947388e-02  -1.9650401e-03   3.6662770e-03
   1.7612683e+02   2.0216059e-02  -3.0822134e-02   1.8848686e-03   1.0424152e-01
   1.7615125e+02   2.0216059e-02  -3.0822134e-02   1.8848686e-03   1.0424152e-01
   1.7617491e+02   2.9499657e-02  -4.5284223e-02  -2.2748541e-03  -1.0749112e-02
   1.7619921e+02   2.9499657e-02  -4.5284223e-02  -2.2748541e-03  -1.0749112e-02
   1.7622310e+02   3.0698013e-02  -4.3574333e-02  -9.4554462e-03   6.1612750e-02
   1.7624729e+02   3.0698013e-02  -4.3574333e-02  -9.4554462e-03   6.1612750e-02
   1.7627129e+02   3.0698013e-02  -4.3574333e-02  -9.4554462e-03   6.1612750e-02
   1.7629572e+02   3.2870486e-02  -3.7139103e-02  -2.4580665e-02  -3.2342763e-02
   1.7631980e+02   3.2870486e-02  -3.7139103e-02  -2.4580665e-02  -3.2342763e-02
   1.7634472e+02   4.4167884e-02  -4.5345757e-02  -6.0324129e-03   9.9364254e-02
   1.7636847e+02   4.4167884e-02  -4.5345757e-02  -6.0324129e-03   9.9364254e-02
   1.7639233e+02   4.4554885e-02  -4.5960978e-02  -7.8819357e-03   3.2484888e-02
   1.7641664e+02   4.4554885e-02  -4.5960978e-02  -7.8819357e-03   3.2484888e-02
   1.7643962e+02   4.7856625e-02  -5.9294615e-02   1.3630189e-03  -2.3346230e-03
   1.7646255e+02   4.7856625e-02  -5.9294615e-02   1.3630189e-03  -2.3346230e-03
   1.7648678e+02   4.1608147e-02  -6.3949727e-02   3.7271122e-03  -1.2524662e-01
   1.7651054e+02   4.1608147e-02  -6.3949727e-02   3.7271122e-03  -1.2524662e-01
   1.7653448e+02   5.2917819e-02  -6.0722359e-02  -2.0860145e-03   5.4801272e-02
   1.7655830e+02   5.2917819e-02  -6.0722359e-02  -2.0860145e-03   5.4801272e-02
   1.7658207e+02   4.9024504e-02  -7.5612135e-02  -7.5581465e-03  -3.8862051e-02
   1.7660626e+02   4.9024504e-02  -7.5612135e-02  -7.5581465e-03  -3.8862051e-02
   1.7663030e+02   4.9800247e-02  -8.8870540e-02  -1.5294190e-02  -5.1942262e-02
   1.7665539e+02   4.9800247e-02  -8.8870540e-02  -1.5294190e-02  -5.1942262e-02
   1.7667934e+02   4.0096261e-02  -9.9986255e-02  -1.7997356e-02   6.8016893e-02
   1.7670356e+02   4.0096261e-02  -9.9986255e-02  -1.7997356e-02   6.8016893e-02
   1.7672540e+02   4.0096261e-02  -9.9986255e-02  -1.7997356e-02   6.8016893e-02
   1.7674671e+02   4.9948081e-02  -1.0785701e-01  -4.0087085e-03   5.6455207e-02
   1.7676830e+02   4.9948081e-02  -1.0785701e-01  -4.0087085e-03   5.6455207e-02
   1.7679114e+02   4.1371759e-02  -1.0856012e-01   1.2976071e-04  -1.5626738e-01
   1.7681583e+02   4.1371759e-02  -1.0856012e-01   1.2976071e-04  -1.5626738e-01
   1.7684060e+02   4.6857677e-02  -1.1809167e-01   2.4948055e-02  -1.1271020e-01
   1.7686566e+02   4.6857677e-02  -1.1809167e-01   2.4948055e-02  -1.1271020e-01
   1.7688964e+02   3.3983946e-02  -1.1944035e-01   2.2167435e-02  -6.0315018e-02
   1.7691425e+02   3.3983946e-02  -1.1944035e-01   2.2167435e-02  -6.0315018e-02
   1.7693812e+02   2.5315221e-02  -1.1457748e-01  -4.8334296e-03   4.0180640e-02
   1.7696184e+02   2.5315221e-02  -1.1457748e-01  -4.8334296e-03   4.0180640e-02
   1.7698671e+02   2.4539851e-02  -1.1683329e-01  -2.5769705e-02  -9.9504518e-02
   1.7701103e+02   2.4539851e-02  -1.1683329e-01  -2.5769705e-02  -9.9504518e-02
   1.7703526e+02   1.6359372e-02  -1.1798558e-01  -2.4223963e-02   2.7703692e-02
   1.7705946e+02   1.6359372e-02  -1.1798558e-01  -2.4223963e-02   2.7703692e-02
   1.7708368e+02   7.3986878e-03  -1.1497332e-01  -1.4136087e-02   1.0516171e-01
   1.7710803e+02   7.3986878e-03  -1.1497332e-01  -1.4136087e-02   1.0516171e-01
   1.7713473e+02  -4.8777992e-03  -1.1127735e-01   5.2359985e-04  -7.9660744e-03
   1.7715908e+02  -4.8777992e-03  -1.1127735e-01   5.2359985e-04  -7.9660744e-03
   1.7718416e+02  -1.9803029e-03  -1.0349812e-01   1.1604081e-02   9.1917891e-03
   1.7720893e+02  -1.9803029e-03  -1.0349812e-01   1.1604081e-02   9.1917891e-03
   1.7723342e+02  -6.8666707e-03  -9.1650642e-02   1.5432543e-02   8.9577261e-02
   1.7725709e+02  -6.8666707e-03  -9.1650642e-02   1.5432543e-02   8.9577261e-02
   1.7728185e+02  -5.6741075e-03  -6.8326868e-02   6.5401471e-03   9.7965636e-02
   1.7730671e+02  -5.6741075e-03  -6.8326868e-02   6.5401471e-03   9.7965636e-02
   1.7733131e+02  -7.3241908e-03  -5.6517381e-02  -2.0897709e-02   2.6154298e-02
   1.7735612e+02  -7.3241908e-03  -5.6517381e-02  -2.0897709e-02   2.6154298e-02
   1.7738010e+02  -1.6220436e-03  -4.9990937e-02  -2.7798353e-02   7.9743098e-03
   1.7740506e+02  -1.6220436e-03  -4.9990937e-02  -2.7798353e-02   7.9743098e-03
   1.7742763e+02   2.3265050e-03  -4.7480617e-02  -1.7421540e-02   1.8660287e-01
   1.7744937e+02   2.3265050e-03  -4.7480617e-02  -1.7421540e-02   1.8660287e-01
   1.7747115e+02   2.3265050e-03  -4.7480617e-02  -1.7421540e-02   1.8660287e-01
   1.7749376e+02   2.7851353e-03  -3.4033041e-02   7.4541913e-03  -6.4113123e-02
   1.7751567e+02   2.7851353e-03  -3.4033041e-02   7.4541913e-03  -6.4113123e-02
   1.7753761e+02   1.4763844e-03  -2.9187072e-02   2.0112611e-02  -1.3208618e-01
   1.7756014e+02   1.4763844e-03  -2.9187072e-02   2.0112611e-02  -1.3208618e-01
   1.7758291e+02   6.9776805e-05  -2.2766979e-02   8.7854760e-03  -1.3208618e-01
   1.7760731e+02   6.9776805e-05  -2.2766979e-02   8.7854760e-03  -1.3208618e-01
   1.7763154e+02   3.3288738e-03  -1.6365543e-02  -2.4018541e-03  -1.9231633e-01
   1.7765419e+02   3.3288738e-03  -1.6365543e-02  -2.4018541e-03  -1.9231633e-01
   1.7767646e+02   6.2618502e-03  -1.2778178e-02  -1.2722239e-02  -1.3738180e-01
   1.7769848e+02   6.2618502e-03  -1.2778178e-02  -1.2722239e-02  -1.3738180e-01
   1.7772050e+02   6.2618502e-03  -1.2778178e-02  -1.2722239e-02  -1.3738180e-01
   1.7774216e+02   1.3692038e-02  -7.2700423e-03  -2.8505825e-02  -5.8274622e-02
   1.7776432e+02   1.3692038e-02  -7.2700423e-03  -2.8505825e-02  -5.8274622e-02
   1.7778672e+02   1.8563751e-02  -1.8447228e-02  -4.5604222e-03   4.6592860e-02
   1.7781127e+02   1.8563751e-02  -1.8447228e-02  -4.5604222e-03   4.6592860e-02
   1.7783462e+02   3.2383345e-02  -2.5779910e-02   3.5325754e-03   1.6155149e-03
   1.7785933e+02   3.2383345e-02  -2.5779910e-02   3.5325754e-03   1.6155149e-03
   1.7788353e+02   3.2965247e-02  -2.9194763e-02   1.6819963e-02  -1.0127720e-01
   1.7790708e+02   3.2965247e-02  -2.9194763e-02   1.6819963e-02  -1.0127720e-01
   1.7793093e+02   4.1282948e-02  -2.0235771e-02   9.3957142e-04   1.2745218e-01
   1.7795485e+02   4.1282948e-02  -2.0235771e-02   9.3957142e-04   1.2745218e-01
   1.7797856e+02   4.5310829e-02  -1.9123809e-02  -4.5170225e-03  -3.5915394e-02
   1.7800340e+02   4.5310829e-02  -1.9123809e-02  -4.5170225e-03  -3.5915394e-02
   1.7802771e+02   5.3298116e-02  -1.5644871e-02  -8.5572200e-03   5.0892766e-02
   1.7805146e+02   5.3298116e-02  -1.5644871e-02  -8.5572200e-03   5.0892766e-02
   1.7807611e+02   6.4265646e-02  -1.7776931e-02  -1.2500508e-02   2.3557890e-02
   1.7810032e+02   6.4265646e-02  -1.7776931e-02  -1.2500508e-02   2.3557890e-02
   1.7812526e+02   6.5767817e-02  -9.3419533e-03  -6.3747587e-03   1.2647477e-01
   1.7815054e+02   6.5767817e-02  -9.3419533e-03  -6.3747587e-03   1.2647477e-01
   1.7817478e+02   6.7284755e-02  -6.7099598e-03   2.2694693e-04   1.1423084e-02
   1.7819894e+02   6.7284755e-02  -6.7099598e-03   2.2694693e-04   1.1423084e-02
   1.7822366e+02   6.7284755e-02  -6.7099598e-03   2.2694693e-04   1.1423084e-02
   1.7824841e+02   6.3231148e-02   4.9602371e-03   1.5699528e-02   5.5641317e-02
   1.7827283e+02   5.3139489e-02   1.7616924e-02  -1.6786106e-04   3.6523788e-02
   1.7829713e+02   5.3139489e-02   1.7616924e-02  -1.6786106e-04   3.6523788e-02
   1.7832142e+02   5.3139489e-02   1.7616924e-02  -1.6786106e-04   3.6523788e-02
   1.7834624e+02   5.0718293e-02   2.0959865e-02  -3.1494242e-03  -2.9975135e-02
   1.7836977e+02   5.0718293e-02   2.0959865e-02  -3.1494242e-03  -2.9975135e-02
   1.7839416e+02   5.7260018e-02   1.4364649e-02   1.2750897e-03  -1.9391919e-01
   1.7841817e+02   5.7260018e-02   1.4364649e-02   1.2750897e-03  -1.9391919e-01
   1.7844219e+02   4.4890329e-02   1.1557722e-02  -8.5119950e-04  -2.2829391e-02
   1.7846693e+02   4.4890329e-02   1.1557722e-02  -8.5119950e-04  -2.2829391e-02
   1.7849067e+02   4.5724615e-02   3.6004623e-03  -3.1357373e-03  -2.0691460e-02
   1.7851505e+02   4.5724615e-02   3.6004623e-03  -3.1357373e-03  -2.0691460e-02
   1.7853883e+02   3.7356932e-02  -3.4728521e-04  -8.9479890e-04  -5.2859245e-02
   1.7856312e+02   3.7356932e-02  -3.4728521e-04  -8.9479890e-04  -5.2859245e-02
   1.7858697e+02   2.9012026e-02   1.0858759e-02   5.8373753e-03  -1.5372963e-02
   1.7861134e+02   2.9012026e-02   1.0858759e-02   5.8373753e-03  -1.5372963e-02
   1.7863568e+02   2.9838223e-02   1.4769964e-02  -4.0879255e-04   7.8616441e-02
   1.7866009e+02   2.9838223e-02   1.4769964e-02  -4.0879255e-04   7.8616441e-02
   1.7868453e+02   2.7451161e-02   1.3625672e-02   4.7261333e-03   1.0417668e-01
   1.7870797e+02   2.7451161e-02   1.3625672e-02   4.7261333e-03   1.0417668e-01
   1.7872979e+02   2.7451161e-02   1.3625672e-02   4.7261333e-03   1.0417668e-01
   1.7875099e+02   1.9566797e-02   1.1851590e-02  -5.6877779e-03  -5.5501187e-02
   1.7877243e+02   9.1337943e-03   1.0551895e-02  -1.2073530e-02  -4.8613573e-02
   1.7879490e+02   9.1337943e-03   1.0551895e-02  -1.2073530e-02  -4.8613573e-02
   1.7881904e+02   9.1337943e-03   1.0551895e-02  -1.2073530e-02  -4.8613573e-02
   1.7884315e+02   4.7025708e-03   1.0819750e-02  -1.0453871e-04   1.8509537e-02
   1.7886682e+02   4.7025708e-03   1.0819750e-02  -1.0453871e-04   1.8509537e-02
   1.7889140e+02   1.8306343e-03   6.6493242e-03  -1.7421319e-03  -3.6207617e-02
   1.7891497e+02   1.8306343e-03   6.6493242e-03  -1.7421319e-03  -3.6207617e-02
   1.7893852e+02  -3.6282362e-03   2.6552936e-03   7.1114255e-03  -5.5600356e-02
   1.7896248e+02  -3.6282362e-03   2.6552936e-03   7.1114255e-03  -5.5600356e-02
   1.7898669e+02  -1.4316250e-03  -1.7291808e-03   3.8154859e-03  -1.1507088e-02
   1.7901132e+02  -1.4316250e-03  -1.7291808e-03   3.8154859e-03  -1.1507088e-02
   1.7903554e+02  -5.8399178e-03  -3.1375876e-03   8.8041406e-03   7.3541387e-02
   1.7905941e+02  -5.8399178e-03  -3.1375876e-03   8.8041406e-03   7.3541387e-02
   1.7908394e+02  -4.6416087e-04  -1.1947799e-02  -6.8435905e-04   4.6066104e-02
   1.7910776e+02  -4.6416087e-04  -1.1947799e-02  -6.8435905e-04   4.6066104e-02
   1.7913185e+02  -8.0053853e-03  -1.7234363e-02  -2.7504149e-03  -4.8336495e-02
   1.7915591e+02  -8.0053853e-03  -1.7234363e-02  -2.7504149e-03  -4.8336495e-02
   1.7917994e+02  -1.8076865e-02  -1.2143030e-02  -1.2652668e-02   1.0308293e-02
   1.7920452e+02  -1.8076865e-02  -1.2143030e-02  -1.2652668e-02   1.0308293e-02
   1.7922864e+02  -1.8148562e-02  -6.5715564e-03  -4.3043219e-03   1.0617134e-01
   1.7925316e+02  -1.8148562e-02  -6.5715564e-03  -4.3043219e-03   1.0617134e-01
   1.7927932e+02  -2.9430069e-02  -5.1906472e-03   2.7341684e-03   8.6880364e-02
   1.7930387e+02  -2.9430069e-02  -5.1906472e-03   2.7341684e-03   8.6880364e-02
   1.7932808e+02  -2.9430069e-02  -5.1906472e-03   2.7341684e-03   8.6880364e-02
   1.7935471e+02  -2.9405996e-02  -1.0087008e-02   7.9196319e-03   4.6748053e-02
   1.7937881e+02  -2.2695674e-02  -2.3913145e-02   4.9649579e-03   2.2996496e-01
   1.7940497e+02  -2.2695674e-02  -2.3913145e-02   4.9649579e-03   2.2996496e-01
   1.7942924e+02  -3.5175275e-02  -4.2896975e-02   8.8902190e-03   1.6955007e-01
   1.7945380e+02  -3.5175275e-02  -4.2896975e-02   8.8902190e-03   1.6955007e-01
   1.7947752e+02  -4.2911280e-02  -5.6074232e-02   2.4045249e-03   5.4333660e-02
   1.7950139e+02  -4.2911280e-02  -5.6074232e-02   2.4045249e-03   5.4333660e-02
   1.7952618e+02  -4.8389934e-02  -6.2906459e-02  -2.7121394e-03   3.7526613e-02
   1.7955047e+02  -4.8389934e-02  -6.2906459e-02  -2.7121394e-03   3.7526613e-02
   1.7957235e+02  -4.1560333e-02  -6.5607056e-02  -6.2590665e-03   3.7526613e-02
   1.7959380e+02  -4.1560333e-02  -6.5607056e-02  -6.2590665e-03   3.7526613e-02
   1.7961538e+02  -4.1560333e-02  -6.5607056e-02  -6.2590665e-03   3.7526613e-02
   1.7963798e+02  -3.7409063e-02  -7.0873573e-02  -9.5448066e-03   3.0308732e-02
   1.7966262e+02  -3.7409063e-02  -7.0873573e-02  -9.5448066e-03   3.0308732e-02
   1.7968581e+02  -3.5871055e-02  -7.1011819e-02   3.4899233e-04  -6.5529883e-02
   1.7970905e+02  -3.5871055e-02  -7.1011819e-02   3.4899233e-04  -6.5529883e-02
   1.7973026e+02  -2.1937601e-02  -7.6570384e-02   5.5148080e-03   7.4321900e-02
   1.7975147e+02  -2.1937601e-02  -7.6570384e-02   5.5148080e-03   7.4321900e-02
   1.7977384e+02  -2.3722250e-02  -7.2501279e-02   7.4153920e-03   4.4977680e-02
   1.7979647e+02  -2.3722250e-02  -7.2501279e-02   7.4153920e-03   4.4977680e-02
   1.7982057e+02  -2.3722250e-02  -7.2501279e-02   7.4153920e-03   4.4977680e-02
   1.7984606e+02  -1.6996060e-02  -7.5055040e-02   5.8516390e-03  -8.8327308e-02
   1.7986978e+02  -2.2892788e-02  -7.7109650e-02  -1.3921747e-03  -1.0441324e-01
   1.7989335e+02  -2.2892788e-02  -7.7109650e-02  -1.3921747e-03  -1.0441324e-01
   1.7991783e+02  -2.2892788e-02  -7.7109650e-02  -1.3921747e-03  -1.0441324e-01
   1.7994143e+02  -1.7175846e-02  -7.3264703e-02  -1.3039814e-02  -1.0549470e-01
   1.7996577e+02  -1.7175846e-02  -7.3264703e-02  -1.3039814e-02  -1.0549470e-01
   1.7999011e+02  -1.6026786e-02  -7.5633287e-02  -8.9747962e-03  -7.2302385e-02
   1.8001391e+02  -1.6026786e-02  -7.5633287e-02  -8.9747962e-03  -7.2302385e-02
   1.8003804e+02  -1.5597346e-02  -7.7814527e-02  -1.9059269e-04   5.7714351e-02
   1.8006240e+02  -1.5597346e-02  -7.7814527e-02  -1.9059269e-04   5.7714351e-02
   1.8008716e+02  -1.8548870e-02  -8.5002363e-02   4.4819089e-03   5.9990704e-02
   1.8011141e+02  -1.8548870e-02  -8.5002363e-02   4.4819089e-03   5.9990704e-02
   1.8013567e+02  -3.0212915e-02  -9.0211831e-02   1.1555033e-02   1.1627406e-01
   1.8015970e+02  -3.0212915e-02  -9.0211831e-02   1.1555033e-02   1.1627406e-01
   1.8018437e+02  -3.1701650e-02  -8.9060515e-02  -1.2411440e-02  -2.1920966e-03
   1.8020835e+02  -3.1701650e-02  -8.9060515e-02  -1.2411440e-02  -2.1920966e-03
   1.8023203e+02  -3.4111384e-02  -8.3696321e-02  -2.1689111e-02   4.8148385e-02
   1.8025576e+02  -3.4111384e-02  -8.3696321e-02  -2.1689111e-02   4.8148385e-02
   1.8027974e+02  -3.2609683e-02  -7.9725116e-02  -2.4341363e-02   1.0728076e-01
   1.8030380e+02  -3.2609683e-02  -7.9725116e-02  -2.4341363e-02   1.0728076e-01
   1.8032780e+02  -3.6844671e-02  -7.4778013e-02  -3.7309874e-03  -4.1533689e-02
   1.8035185e+02  -3.6844671e-02  -7.4778013e-02  -3.7309874e-03  -4.1533689e-02
   1.8037599e+02  -4.8033606e-02  -6.8516947e-02   1.1254014e-02  -9.5060843e-02
   1.8039959e+02  -4.8033606e-02  -6.8516947e-02   1.1254014e-02  -9.5060843e-02
   1.8042226e+02  -4.3394625e-02  -6.7999810e-02   9.7835669e-03   1.2944620e-02
   1.8044486e+02  -4.3394625e-02  -6.7999810e-02   9.7835669e-03   1.2944620e-02
   1.8046859e+02  -4.8464302e-02  -6.4493731e-02   6.1214035e-03   1.1375558e-01
   1.8049239e+02  -4.8464302e-02  -6.4493731e-02   6.1214035e-03   1.1375558e-01
   1.8051657e+02  -4.8464302e-02  -6.4493731e-02   6.1214035e-03   1.1375558e-01
   1.8054101e+02  -4.4563193e-02  -4.9731102e-02  -8.0775758e-03  -5.6136256e-02
   1.8056518e+02  -4.4563193e-02  -4.9731102e-02  -8.0775758e-03  -5.6136256e-02
   1.8058889e+02  -4.9172122e-02  -3.1507540e-02  -1.0827646e-02  -9.3819640e-02
   1.8061321e+02  -4.9172122e-02  -3.1507540e-02  -1.0827646e-02  -9.3819640e-02
   1.8063755e+02  -4.1902766e-02  -1.8427378e-02  -9.2896642e-03   1.0688142e-01
   1.8066218e+02  -4.1902766e-02  -1.8427378e-02  -9.2896642e-03   1.0688142e-01
   1.8068706e+02  -4.3035697e-02  -8.1540812e-03  -7.6850392e-03  -4.4083263e-02
   1.8071508e+02  -4.3035697e-02  -8.1540812e-03  -7.6850392e-03  -4.4083263e-02
   1.8073650e+02  -4.3855611e-02  -3.9570290e-03   5.2149091e-03   3.7184324e-02
   1.8075794e+02  -4.3855611e-02  -3.9570290e-03   5.2149091e-03   3.7184324e-02
   1.8077955e+02  -3.6040734e-02  -6.9457549e-03   1.5497403e-02   3.0699271e-02
   1.8080218e+02  -3.6040734e-02  -6.9457549e-03   1.5497403e-02   3.0699271e-02
   1.8082690e+02  -3.6040734e-02  -6.9457549e-03   1.5497403e-02   3.0699271e-02
   1.8085178e+02  -2.8693710e-02  -4.1742846e-03   1.6181730e-02   1.0583742e-01
   1.8087562e+02  -2.4592355e-02   3.0819508e-03   9.9669292e-04  -3.7989306e-02
   1.8090043e+02  -2.4592355e-02   3.0819508e-03   9.9669292e-04  -3.7989306e-02
   1.8092730e+02  -2.4592355e-02   3.0819508e-03   9.9669292e-04  -3.7989306e-02
   1.8095152e+02  -1.0308588e-02   1.6709935e-02  -2.3006264e-02  -5.4086138e-02
   1.8097656e+02   1.7901621e-04   1.0062466e-02  -2.1245813e-02   1.6603997e-01
   1.8100074e+02   1.7901621e-04   1.0062466e-02  -2.1245813e-02   1.6603997e-01
   1.8102541e+02   7.0351860e-05   3.4116153e-03  -4.4637215e-03  -9.3627575e-02
   1.8104971e+02   7.0351860e-05   3.4116153e-03  -4.4637215e-03  -9.3627575e-02
   1.8107594e+02   1.7308521e-03   3.5896094e-03   6.7921178e-03  -5.3145653e-02
   1.8109994e+02   1.7308521e-03   3.5896094e-03   6.7921178e-03  -5.3145653e-02
   1.8112384e+02   1.7308521e-03   3.5896094e-03   6.7921178e-03  -5.3145653e-02
   1.8114845e+02  -7.1535888e-03   8.5958522e-03   2.3102886e-03  -1.3307196e-01
   1.8117231e+02   6.9202930e-03  -4.2676106e-03  -1.4769374e-03   7.3160118e-03
   1.8119600e+02   6.9202930e-03  -4.2676106e-03  -1.4769374e-03   7.3160118e-03
   1.8121994e+02   6.9202930e-03  -4.2676106e-03  -1.4769374e-03   7.3160118e-03
   1.8124461e+02  -3.5683687e-03  -9.1220168e-03  -1.5182621e-02  -1.4595320e-01
   1.8126869e+02  -3.5683687e-03  -9.1220168e-03  -1.5182621e-02  -1.4595320e-01
   1.8129288e+02  -2.5306223e-03  -1.7605362e-02  -8.1157237e-03   1.2433393e-02
   1.8131697e+02  -2.5306223e-03  -1.7605362e-02  -8.1157237e-03   1.2433393e-02
   1.8134101e+02  -4.1780877e-03  -9.8957093e-03  -1.2651074e-02   3.2596465e-02
   1.8136618e+02  -4.1780877e-03  -9.8957093e-03  -1.2651074e-02   3.2596465e-02
   1.8139023e+02   5.2152580e-04  -1.9491060e-02  -3.4715449e-03   3.9644207e-02
   1.8141468e+02   5.2152580e-04  -1.9491060e-02  -3.4715449e-03   3.9644207e-02
   1.8143891e+02  -4.0512681e-03  -2.1164624e-02   1.9346972e-03  -1.0882949e-02
   1.8146367e+02  -4.0512681e-03  -2.1164624e-02   1.9346972e-03  -1.0882949e-02
   1.8148768e+02  -1.3967874e-02  -1.7803658e-02   6.5061925e-03   6.6653252e-02
   1.8151234e+02  -1.3967874e-02  -1.7803658e-02   6.5061925e-03   6.6653252e-02
   1.8153664e+02  -1.1933497e-02  -5.9529860e-03  -5.7303323e-04  -3.2202570e-03
   1.8156102e+02  -1.1933497e-02  -5.9529860e-03  -5.7303323e-04  -3.2202570e-03
   1.8158535e+02  -2.3870716e-02   1.5582686e-02  -4.9066963e-03   2.1599559e-02
   1.8160982e+02  -2.3870716e-02   1.5582686e-02  -4.9066963e-03   2.1599559e-02
   1.8163399e+02  -2.8441716e-02   2.1611331e-02  -1.8186418e-02   7.5411383e-02
   1.8165937e+02  -2.8441716e-02   2.1611331e-02  -1.8186418e-02   7.5411383e-02
   1.8168402e+02  -4.2899940e-02   3.3713259e-02  -5.9428210e-03   1.5030051e-01
   1.8171146e+02  -4.2899940e-02   3.3713259e-02  -5.9428210e-03   1.5030051e-01
   1.8173300e+02  -5.9261173e-02   3.2237608e-02  -9.4806384e-03  -2.8849721e-04
   1.8175450e+02  -5.9261173e-02   3.2237608e-02  -9.4806384e-03  -2.8849721e-04
   1.8177611e+02  -7.5127147e-02   2.9919267e-02   1.8113479e-02  -6.1548641e-02
   1.8179882e+02  -7.5127147e-02   2.9919267e-02   1.8113479e-02  -6.1548641e-02
   1.8182381e+02  -8.0870040e-02   2.4037573e-02   8.1680249e-03   2.6876264e-03
   1.8184795e+02  -8.0870040e-02   2.4037573e-02   8.1680249e-03   2.6876264e-03
   1.8187207e+02  -8.2577445e-02   3.2421306e-02   3.6120932e-03  -3.9762891e-02
   1.8189654e+02  -8.2577445e-02   3.2421306e-02   3.6120932e-03  -3.9762891e-02
   1.8192070e+02  -8.2577445e-02   3.2421306e-02   3.6120932e-03  -3.9762891e-02
   1.8194491e+02  -8.7041259e-02   4.1412883e-02  -6.0576340e-03  -1.3716697e-01
   1.8196913e+02  -8.7041259e-02   4.1412883e-02  -6.0576340e-03  -1.3716697e-01
   1.8199340e+02  -8.8118881e-02   4.4770803e-02  -1.1257217e-02  -9.1726231e-03
   1.8201760e+02  -8.8118881e-02   4.4770803e-02  -1.1257217e-02  -9.1726231e-03
   1.8204181e+02  -7.7164605e-02   4.7487058e-02   1.1618910e-03   2.0577228e-02
   1.8206744e+02  -7.7164605e-02   4.7487058e-02   1.1618910e-03   2.0577228e-02
   1.8209176e+02  -6.9512248e-02   5.2002106e-02   1.2300392e-02  -1.6370868e-03
   1.8211640e+02  -6.9512248e-02   5.2002106e-02   1.2300392e-02  -1.6370868e-03
   1.8214076e+02  -6.0368422e-02   5.8576059e-02   1.2541825e-02   6.2995017e-02
   1.8216561e+02  -6.0368422e-02   5.8576059e-02   1.2541825e-02   6.2995017e-02
   1.8219015e+02  -5.2756980e-02   6.0551301e-02  -9.9192245e-04   3.0736161e-02
   1.8221412e+02  -5.2756980e-02   6.0551301e-02  -9.9192245e-04   3.0736161e-02
   1.8223810e+02  -4.2729452e-02   6.9397181e-02  -1.9198921e-02   6.3373081e-02
   1.8226273e+02  -4.2729452e-02   6.9397181e-02  -1.9198921e-02   6.3373081e-02
   1.8228712e+02  -3.7748232e-02   6.7407727e-02  -1.0734327e-02   3.4656488e-02
   1.8231121e+02  -3.7748232e-02   6.7407727e-02  -1.0734327e-02   3.4656488e-02
   1.8233620e+02  -3.8768243e-02   6.6700011e-02  -2.6828481e-04   9.8627542e-03
   1.8236033e+02  -3.8768243e-02   6.6700011e-02  -2.6828481e-04   9.8627542e-03
   1.8238517e+02  -3.8473897e-02   6.3483790e-02   1.6636977e-02   3.4234570e-02
   1.8240979e+02  -3.8473897e-02   6.3483790e-02   1.6636977e-02   3.4234570e-02
   1.8243414e+02  -4.4390842e-02   5.9937719e-02   1.8413762e-02   9.0481286e-02
   1.8245820e+02  -4.4390842e-02   5.9937719e-02   1.8413762e-02   9.0481286e-02
   1.8248250e+02  -4.3753166e-02   5.8535051e-02   8.4459884e-03   1.0786771e-01
   1.8250777e+02  -4.3753166e-02   5.8535051e-02   8.4459884e-03   1.0786771e-01
   1.8253169e+02  -4.4297900e-02   5.3128634e-02  -1.5391879e-02   7.8673773e-02
   1.8255586e+02  -4.4297900e-02   5.3128634e-02  -1.5391879e-02   7.8673773e-02
   1.8257962e+02  -5.0058153e-02   5.8444291e-02  -1.5181112e-02  -3.9980482e-02
   1.8260407e+02  -5.0058153e-02   5.8444291e-02  -1.5181112e-02  -3.9980482e-02
   1.8262788e+02  -5.0058153e-02   5.8444291e-02  -1.5181112e-02  -3.9980482e-02
   1.8265247e+02  -4.9875882e-02   6.0142584e-02  -1.5705847e-03  -1.0890799e-02
   1.8267623e+02  -5.5553935e-02   6.1951894e-02   1.5577757e-02  -3.4438864e-02
   1.8269956e+02  -5.5553935e-02   6.1951894e-02   1.5577757e-02  -3.4438864e-02
   1.8272147e+02  -5.5553935e-02   6.1951894e-02   1.5577757e-02  -3.4438864e-02
   1.8274273e+02  -5.4512389e-02   5.4449089e-02   1.5155582e-02  -2.0764263e-01
   1.8276406e+02  -5.4512389e-02   5.4449089e-02   1.5155582e-02  -2.0764263e-01
   1.8278619e+02  -6.6665001e-02   4.5845546e-02   1.5168432e-02   4.5641796e-02
   1.8281053e+02  -6.6665001e-02   4.5845546e-02   1.5168432e-02   4.5641796e-02
   1.8283513e+02  -6.5386824e-02   4.0892471e-02   1.2478896e-03  -5.5642938e-02
   1.8285912e+02  -6.5386824e-02   4.0892471e-02   1.2478896e-03  -5.5642938e-02
   1.8288350e+02  -6.9139197e-02   3.6967125e-02  -9.3583502e-03   6.2868490e-02
   1.8290772e+02  -6.9139197e-02   3.6967125e-02  -9.3583502e-03   6.2868490e-02
   1.8293174e+02  -7.6007098e-02   3.5765704e-02   1.4451387e-03   4.2858513e-02
   1.8295615e+02  -7.6007098e-02   3.5765704e-02   1.4451387e-03   4.2858513e-02
   1.8298033e+02  -8.2129687e-02   4.2711377e-02   6.1907046e-03   5.5479814e-03
   1.8300561e+02  -8.2129687e-02   4.2711377e-02   6.1907046e-03   5.5479814e-03
   1.8302952e+02  -8.8786401e-02   4.2537671e-02   6.8336669e-03  -7.0959633e-02
   1.8305341e+02  -8.8786401e-02   4.2537671e-02   6.8336669e-03  -7.0959633e-02
   1.8307758e+02  -8.4284164e-02   3.9106801e-02   1.1552360e-02  -1.3373130e-01
   1.8310113e+02  -8.4284164e-02   3.9106801e-02   1.1552360e-02  -1.3373130e-01
   1.8312531e+02  -7.4025847e-02   3.1409089e-02   1.6826410e-02  -7.0197139e-02
   1.8314899e+02  -7.4025847e-02   3.1409089e-02   1.6826410e-02  -7.0197139e-02
   1.8317348e+02  -7.4025847e-02   3.1409089e-02   1.6826410e-02  -7.0197139e-02
   1.8319781e+02  -6.3117646e-02   2.6110513e-02   9.6355425e-03  -2.0868494e-02
   1.8322172e+02  -6.3117646e-02   2.6110513e-02   9.6355425e-03  -2.0868494e-02
   1.8324745e+02  -5.8319252e-02   3.9156232e-02   2.7459727e-03  -8.9952317e-02
   1.8327172e+02  -5.8319252e-02   3.9156232e-02   2.7459727e-03  -8.9952317e-02
   1.8329642e+02  -4.1616406e-02   3.5399817e-02  -2.1457656e-03  -6.1112681e-02
   1.8332051e+02  -4.1616406e-02   3.5399817e-02  -2.1457656e-03  -6.1112681e-02
   1.8334588e+02  -4.1830692e-02   2.6029559e-02  -1.1574413e-03  -1.7189357e-01
   1.8337041e+02  -4.1830692e-02   2.6029559e-02  -1.1574413e-03  -1.7189357e-01
   1.8339514e+02  -3.0660752e-02   1.9124007e-02  -2.1241109e-03  -1.0359764e-01
   1.8341936e+02  -3.0660752e-02   1.9124007e-02  -2.1241109e-03  -1.0359764e-01
   1.8344497e+02  -2.2083649e-02   1.2013797e-02   1.1491113e-02  -2.0297370e-01
   1.8346914e+02  -2.2083649e-02   1.2013797e-02   1.1491113e-02  -2.0297370e-01
   1.8349460e+02  -1.3143349e-02   3.2022588e-03   9.2829783e-03  -1.1745073e-01
   1.8351888e+02  -1.1294704e-02  -6.7327917e-03   3.9089369e-04   3.2578875e-02
   1.8354338e+02  -1.1294704e-02  -6.7327917e-03   3.9089369e-04   3.2578875e-02
   1.8356759e+02  -1.1294704e-02  -6.7327917e-03   3.9089369e-04   3.2578875e-02
   1.8359214e+02  -8.5104043e-03  -1.5675269e-02   3.7907676e-03   4.8200008e-02
   1.8361630e+02  -8.5104043e-03  -1.5675269e-02   3.7907676e-03   4.8200008e-02
   1.8364053e+02  -6.3632606e-03  -2.7523251e-02   9.9462960e-03   1.3531274e-01
   1.8366541e+02  -6.3632606e-03  -2.7523251e-02   9.9462960e-03   1.3531274e-01
   1.8368970e+02  -5.6315656e-03  -3.3255544e-02   9.3386052e-03   2.6603694e-01
   1.8371291e+02  -5.6315656e-03  -3.3255544e-02   9.3386052e-03   2.6603694e-01
   1.8373456e+02   5.4718032e-03  -3.8278520e-02   4.4964778e-05   9.9719845e-02
   1.8375577e+02   5.4718032e-03  -3.8278520e-02   4.4964778e-05   9.9719845e-02
   1.8377745e+02   1.4874279e-02  -4.8904855e-02   5.5602049e-03   1.5683916e-01
   1.8380018e+02   1.4874279e-02  -4.8904855e-02   5.5602049e-03   1.5683916e-01
   1.8382481e+02   1.4431330e-02  -5.2980039e-02  -6.6367947e-03   5.2081494e-02
   1.8384869e+02   1.4431330e-02  -5.2980039e-02  -6.6367947e-03   5.2081494e-02
   1.8387308e+02   1.4873201e-02  -4.7025036e-02  -7.7325618e-03   2.1619236e-02
   1.8389688e+02   1.4873201e-02  -4.7025036e-02  -7.7325618e-03   2.1619236e-02
   1.8392083e+02   1.2508502e-02  -3.8619291e-02  -3.4097440e-03   7.5366292e-02
   1.8394555e+02   1.2508502e-02  -3.8619291e-02  -3.4097440e-03   7.5366292e-02
   1.8396948e+02   1.2508502e-02  -3.8619291e-02  -3.4097440e-03   7.5366292e-02
   1.8399393e+02   2.2141727e-02  -2.8568991e-02  -5.3995079e-03   2.6123784e-02
   1.8401801e+02   2.2141727e-02  -2.8568991e-02  -5.3995079e-03   2.6123784e-02
   1.8404389e+02   1.6896756e-02  -1.7472846e-02   9.9500818e-03   2.1514573e-01
   1.8406813e+02   1.6896756e-02  -1.7472846e-02   9.9500818e-03   2.1514573e-01
   1.8409292e+02   1.3311616e-02  -1.9163515e-02   1.3982615e-02  -6.1388936e-02
   1.8411710e+02   1.3311616e-02  -1.9163515e-02   1.3982615e-02  -6.1388936e-02
   1.8414196e+02   6.6841673e-03  -1.6313303e-02   9.7070755e-03  -3.9761997e-03
   1.8416668e+02   6.6841673e-03  -1.6313303e-02   9.7070755e-03  -3.9761997e-03
   1.8419173e+02   6.5888399e-03  -1.3006141e-02   8.0161141e-03  -1.4464146e-02
   1.8421579e+02   6.5888399e-03  -1.3006141e-02   8.0161141e-03  -1.4464146e-02
   1.8423948e+02  -1.5728221e-03   2.7742313e-04  -8.8035595e-03  -1.5670367e-01
   1.8426448e+02  -1.5728221e-03   2.7742313e-04  -8.8035595e-03  -1.5670367e-01
   1.8428880e+02  -1.9332787e-02   8.1523247e-03  -1.2274600e-02  -1.7576121e-01
   1.8431271e+02  -1.9332787e-02   8.1523247e-03  -1.2274600e-02  -1.7576121e-01
   1.8433663e+02  -2.1801893e-02   1.6290735e-02  -1.1372354e-02  -7.9501416e-02
   1.8435841e+02  -2.1801893e-02   1.6290735e-02  -1.1372354e-02  -7.9501416e-02
   1.8438043e+02  -1.6376836e-02   2.0397870e-02  -4.6923356e-03   1.1744681e-01
   1.8440484e+02  -1.6376836e-02   2.0397870e-02  -4.6923356e-03   1.1744681e-01
   1.8442881e+02  -2.2387924e-02   2.8377609e-02   4.9459874e-03  -9.2278638e-02
   1.8445335e+02  -2.2387924e-02   2.8377609e-02   4.9459874e-03  -9.2278638e-02
   1.8447734e+02  -2.3148330e-02   3.8069285e-02   3.2383832e-03  -8.0037086e-02
   1.8450134e+02  -2.3148330e-02   3.8069285e-02   3.2383832e-03  -8.0037086e-02
   1.8452560e+02  -2.3216335e-02   4.5600124e-02   4.6468559e-03  -3.4937224e-03
   1.8454914e+02  -2.3216335e-02   4.5600124e-02   4.6468559e-03  -3.4937224e-03
   1.8457275e+02  -3.7262592e-02   5.7657558e-02  -2.5093579e-03  -6.3932268e-03
   1.8459657e+02  -3.7262592e-02   5.7657558e-02  -2.5093579e-03  -6.3932268e-03
   1.8462055e+02  -3.2950897e-02   4.8575010e-02  -4.0352209e-03  -2.7081559e-01
   1.8464480e+02  -3.2950897e-02   4.8575010e-02  -4.0352209e-03  -2.7081559e-01
   1.8466842e+02  -3.2950897e-02   4.8575010e-02  -4.0352209e-03  -2.7081559e-01
   1.8469215e+02  -3.6464829e-02   5.2896131e-02   7.2839443e-04  -9.4158511e-02
   1.8471536e+02  -3.6464829e-02   5.2896131e-02   7.2839443e-04  -9.4158511e-02
   1.8473662e+02  -3.8373232e-02   5.2638706e-02  -2.5876395e-03   1.3245096e-02
   1.8475788e+02  -3.8373232e-02   5.2638706e-02  -2.5876395e-03   1.3245096e-02
   1.8477960e+02  -4.1767310e-02   4.2836338e-02   3.9510741e-03  -7.1680916e-02
   1.8480322e+02  -4.1767310e-02   4.2836338e-02   3.9510741e-03  -7.1680916e-02
   1.8482730e+02  -4.7316637e-02   4.7058310e-02  -5.4767691e-03  -5.0867981e-02
   1.8485136e+02  -4.7316637e-02   4.7058310e-02  -5.4767691e-03  -5.0867981e-02
   1.8487548e+02  -4.8567787e-02   5.6936707e-02  -1.2428618e-02   7.5866430e-02
   1.8489970e+02  -4.8567787e-02   5.6936707e-02  -1.2428618e-02   7.5866430e-02
   1.8492349e+02  -6.1873462e-02   6.2197585e-02  -7.8983419e-03  -4.5615583e-02
   1.8494895e+02  -6.1873462e-02   6.2197585e-02  -7.8983419e-03  -4.5615583e-02
   1.8497279e+02  -5.8751129e-02   7.2419927e-02  -4.7191503e-03  -4.1183099e-02
   1.8499644e+02  -5.8751129e-02   7.2419927e-02  -4.7191503e-03  -4.1183099e-02
   1.8502048e+02  -5.8751129e-02   7.2419927e-02  -4.7191503e-03  -4.1183099e-02
   1.8504473e+02  -5.5702332e-02   7.5011365e-02   1.2796853e-02   3.9602188e-02
   1.8506866e+02  -5.5702332e-02   7.5011365e-02   1.2796853e-02   3.9602188e-02
   1.8509316e+02  -4.9189962e-02   7.9056963e-02   1.2136242e-02   1.7130000e-01
   1.8511715e+02  -4.9189962e-02   7.9056963e-02   1.2136242e-02   1.7130000e-01
   1.8514120e+02  -6.2306080e-02   8.0563232e-02   3.3191286e-03   1.0033778e-01
   1.8516635e+02  -6.2306080e-02   8.0563232e-02   3.3191286e-03   1.0033778e-01
   1.8519032e+02  -5.4428145e-02   7.2617292e-02  -3.6997718e-03   2.2536662e-01
   1.8521400e+02  -5.4428145e-02   7.2617292e-02  -3.6997718e-03   2.2536662e-01
   1.8523565e+02  -5.9355043e-02   6.5963849e-02  -7.8690108e-03   1.9013673e-01
   1.8525743e+02  -5.9355043e-02   6.5963849e-02  -7.8690108e-03   1.9013673e-01
   1.8528102e+02  -5.7229251e-02   6.3829616e-02  -9.5979543e-03   1.1401578e-01
   1.8530582e+02  -5.7229251e-02   6.3829616e-02  -9.5979543e-03   1.1401578e-01
   1.8533015e+02  -4.4144496e-02   6.5501310e-02   8.3685876e-04  -7.9592354e-02
   1.8535443e+02  -4.4144496e-02   6.5501310e-02   8.3685876e-04  -7.9592354e-02
   1.8537990e+02  -3.5670578e-02   6.4197026e-02   2.4974737e-03   2.1086942e-03
   1.8540467e+02  -3.5670578e-02   6.4197026e-02   2.4974737e-03   2.1086942e-03
   1.8542882e+02  -2.6096448e-02   6.1727736e-02   2.7960820e-02  -4.3672395e-02
   1.8545341e+02  -2.6096448e-02   6.1727736e-02   2.7960820e-02  -4.3672395e-02
   1.8547759e+02  -1.3088636e-02   5.8750793e-02   1.5186179e-02  -5.1825550e-02
   1.8550201e+02  -1.3088636e-02   5.8750793e-02   1.5186179e-02  -5.1825550e-02
   1.8552699e+02  -9.7180944e-04   7.7888876e-02   2.5201864e-03  -6.4696613e-03
   1.8555132e+02  -9.7180944e-04   7.7888876e-02   2.5201864e-03  -6.4696613e-03
   1.8557582e+02   6.9931289e-03   8.5521996e-02  -2.6304135e-02  -6.4696613e-03
   1.8559983e+02   6.9931289e-03   8.5521996e-02  -2.6304135e-02  -6.4696613e-03
   1.8562429e+02   1.3283458e-02   8.5937582e-02  -1.6190009e-02   1.2178230e-01
   1.8564828e+02   1.3283458e-02   8.5937582e-02  -1.6190009e-02   1.2178230e-01
   1.8567250e+02   2.0246366e-02   8.5331216e-02  -1.7467730e-03  -8.7034675e-02
   1.8569631e+02   2.0246366e-02   8.5331216e-02  -1.7467730e-03  -8.7034675e-02
   1.8571875e+02   2.1765895e-02   8.3018526e-02  -4.9358709e-03   1.9152381e-02
   1.8574019e+02   2.1765895e-02   8.3018526e-02  -4.9358709e-03   1.9152381e-02
   1.8576142e+02   2.1765895e-02   8.3018526e-02  -4.9358709e-03   1.9152381e-02
   1.8578310e+02   8.1708543e-03   8.4046572e-02   1.1374773e-03  -4.9849405e-02
   1.8580660e+02   8.1708543e-03   8.4046572e-02   1.1374773e-03  -4.9849405e-02
   1.8583254e+02   5.5346214e-03   7.8784689e-02   1.0623946e-04  -9.1721120e-02
   1.8585668e+02   5.5346214e-03   7.8784689e-02   1.0623946e-04  -9.1721120e-02
   1.8588115e+02  -1.0253051e-02   7.4630126e-02   3.0071870e-03  -1.4975490e-01
   1.8590568e+02  -1.0253051e-02   7.4630126e-02   3.0071870e-03  -1.4975490e-01
   1.8592970e+02  -1.8299354e-02   8.0208048e-02  -7.5211534e-03  -2.7015469e-02
   1.8595377e+02  -1.8299354e-02   8.0208048e-02  -7.5211534e-03  -2.7015469e-02
   1.8597915e+02  -2.8974025e-02   7.6141901e-02  -1.9773191e-03  -4.4055147e-02
   1.8600352e+02  -2.8974025e-02   7.6141901e-02  -1.9773191e-03  -4.4055147e-02
   1.8602840e+02  -3.6357135e-02   7.8316368e-02  -8.0290725e-03  -8.2972877e-03
   1.8605215e+02  -3.6357135e-02   7.8316368e-02  -8.0290725e-03  -8.2972877e-03
   1.8607619e+02  -3.9060321e-02   7.1796849e-02  -6.1863530e-03  -3.9198425e-02
   1.8610045e+02  -3.9060321e-02   7.1796849e-02  -6.1863530e-03  -3.9198425e-02
   1.8612558e+02  -4.9406901e-02   6.1138671e-02   2.0232187e-03  -1.1016444e-01
   1.8614922e+02  -4.9406901e-02   6.1138671e-02   2.0232187e-03  -1.1016444e-01
   1.8617342e+02  -5.2039757e-02   5.9069064e-02   5.5159582e-04  -2.4094261e-02
   1.8619711e+02  -5.2039757e-02   5.9069064e-02   5.5159582e-04  -2.4094261e-02
   1.8622129e+02  -5.2039757e-02   5.9069064e-02   5.5159582e-04  -2.4094261e-02
   1.8624583e+02  -4.0690269e-02   5.2192241e-02   3.3994014e-03  -3.6711301e-02
   1.8626997e+02  -4.8490379e-02   5.5028748e-02  -4.7974628e-03  -8.8351610e-02
   1.8629420e+02  -4.8490379e-02   5.5028748e-02  -4.7974628e-03  -8.8351610e-02
   1.8631871e+02  -3.0444434e-02   4.7728896e-02  -1.3577060e-02   2.3203378e-02
   1.8634314e+02  -3.0444434e-02   4.7728896e-02  -1.3577060e-02   2.3203378e-02
   1.8636788e+02  -3.0444434e-02   4.7728896e-02  -1.3577060e-02   2.3203378e-02
   1.8639194e+02  -2.8953101e-02   3.9804865e-02  -2.8768652e-03   5.5181294e-02
   1.8641641e+02  -2.8953101e-02   3.9804865e-02  -2.8768652e-03   5.5181294e-02
   1.8644038e+02  -2.9906591e-02   4.0107094e-02  -4.0040268e-03   1.7092163e-03
   1.8646564e+02  -2.9906591e-02   4.0107094e-02  -4.0040268e-03   1.7092163e-03
   1.8649041e+02  -5.5883429e-03   3.3815671e-02   6.0732616e-04  -1.3126960e-04
   1.8651442e+02  -5.5883429e-03   3.3815671e-02   6.0732616e-04  -1.3126960e-04
   1.8653859e+02   7.9073934e-03   2.6821857e-02   7.1013495e-03   8.8961342e-02
   1.8656302e+02   7.9073934e-03   2.6821857e-02   7.1013495e-03   8.8961342e-02
   1.8658713e+02   1.7298816e-02   1.7147252e-02   5.5532018e-03   1.2388483e-01
   1.8661139e+02   1.7298816e-02   1.7147252e-02   5.5532018e-03   1.2388483e-01
   1.8663535e+02   3.5930555e-02   8.7461201e-03  -2.5565529e-03   3.8303672e-03
   1.8665941e+02   3.5930555e-02   8.7461201e-03  -2.5565529e-03   3.8303672e-03
   1.8668335e+02   4.8717625e-02  -1.0392495e-03   3.8747850e-03   6.8749966e-02
   1.8670699e+02   4.8717625e-02  -1.0392495e-03   3.8747850e-03   6.8749966e-02
   1.8672859e+02   4.8717625e-02  -1.0392495e-03   3.8747850e-03   6.8749966e-02
   1.8675026e+02   6.0508080e-02  -8.8812253e-03  -1.0239995e-02   1.2795798e-01
   1.8677170e+02   7.1994156e-02  -2.8829727e-02   7.1968604e-04   8.9836857e-02
   1.8679411e+02   7.1994156e-02  -2.8829727e-02   7.1968604e-04   8.9836857e-02
   1.8681811e+02   7.1994156e-02  -2.8829727e-02   7.1968604e-04   8.9836857e-02
   1.8684214e+02   8.1219390e-02  -4.1451711e-02   6.9670947e-03   6.8161272e-02
   1.8686634e+02   8.1219390e-02  -4.1451711e-02   6.9670947e-03   6.8161272e-02
   1.8688985e+02   8.6735554e-02  -5.3072933e-02   3.7682089e-03   9.1241620e-05
   1.8691359e+02   8.6735554e-02  -5.3072933e-02   3.7682089e-03   9.1241620e-05
   1.8693721e+02   9.5468082e-02  -6.6211581e-02   1.4528219e-02   3.6207024e-02
   1.8696087e+02   9.5468082e-02  -6.6211581e-02   1.4528219e-02   3.6207024e-02
   1.8698529e+02   9.1892853e-02  -7.9256713e-02   1.4617285e-03  -6.1900277e-02
   1.8700918e+02   9.1892853e-02  -7.9256713e-02   1.4617285e-03  -6.1900277e-02
   1.8703310e+02   9.0829566e-02  -9.1148056e-02  -4.6994286e-03  -7.8907736e-02
   1.8705719e+02   9.0829566e-02  -9.1148056e-02  -4.6994286e-03  -7.8907736e-02
   1.8708128e+02   8.3171070e-02  -1.0488306e-01  -8.6207259e-03   6.0595388e-02
   1.8710631e+02   8.3171070e-02  -1.0488306e-01  -8.6207259e-03   6.0595388e-02
   1.8713047e+02   7.0766531e-02  -1.2561075e-01   2.8942986e-03  -4.2705534e-02
   1.8715486e+02   7.0766531e-02  -1.2561075e-01   2.8942986e-03  -4.2705534e-02
   1.8717905e+02   6.7258112e-02  -1.2643455e-01  -2.4486894e-03   1.4628018e-01
   1.8720327e+02   6.7258112e-02  -1.2643455e-01  -2.4486894e-03   1.4628018e-01
   1.8722732e+02   6.0376618e-02  -1.2133925e-01   6.8597323e-03   1.0110512e-01
   1.8725127e+02   6.0376618e-02  -1.2133925e-01   6.8597323e-03   1.0110512e-01
   1.8727556e+02   6.0376618e-02  -1.2133925e-01   6.8597323e-03   1.0110512e-01
   1.8729997e+02   5.0991859e-02  -1.1762930e-01   1.4121355e-02  -2.0318991e-02
   1.8732474e+02   4.8808049e-02  -1.1069793e-01   1.1569719e-02  -9.7999411e-02
   1.8734847e+02   4.8808049e-02  -1.1069793e-01   1.1569719e-02  -9.7999411e-02
   1.8737333e+02   4.8808049e-02  -1.1069793e-01   1.1569719e-02  -9.7999411e-02
   1.8739781e+02   2.7164932e-02  -9.6126921e-02   2.9264670e-03  -1.5166220e-01
   1.8742177e+02   1.7760228e-02  -8.5426562e-02   5.9665774e-04   3.2060058e-02
   1.8744629e+02   1.7760228e-02  -8.5426562e-02   5.9665774e-04   3.2060058e-02
   1.8747043e+02   1.7760228e-02  -8.5426562e-02   5.9665774e-04   3.2060058e-02
   1.8749448e+02   9.8374709e-03  -7.6772630e-02  -4.1691805e-03  -2.0576648e-01
   1.8751894e+02   9.8374709e-03  -7.6772630e-02  -4.1691805e-03  -2.0576648e-01
   1.8754317e+02  -1.3392682e-02  -6.9286756e-02   1.1540400e-03  -1.1909049e-02
   1.8756711e+02  -1.3392682e-02  -6.9286756e-02   1.1540400e-03  -1.1909049e-02
   1.8759151e+02  -1.8076112e-02  -5.9753366e-02   2.3629433e-03  -1.2195963e-01
   1.8761555e+02  -1.8076112e-02  -5.9753366e-02   2.3629433e-03  -1.2195963e-01
   1.8763986e+02  -3.3241048e-02  -5.2712213e-02   4.3308432e-03  -6.6401501e-02
   1.8766469e+02  -3.3241048e-02  -5.2712213e-02   4.3308432e-03  -6.6401501e-02
   1.8768843e+02  -4.4300828e-02  -4.8695851e-02   8.1135863e-03  -2.7506562e-01
   1.8771199e+02  -4.4300828e-02  -4.8695851e-02   8.1135863e-03  -2.7506562e-01
   1.8773330e+02  -5.3391442e-02  -4.2779241e-02   1.0021317e-02  -6.8990027e-02
   1.8775453e+02  -5.3391442e-02  -4.2779241e-02   1.0021317e-02  -6.8990027e-02
   1.8777602e+02  -6.2567554e-02  -2.9428646e-02   1.8546846e-02  -1.4181100e-01
   1.8779895e+02  -6.2567554e-02  -2.9428646e-02   1.8546846e-02  -1.4181100e-01
   1.8782312e+02  -6.2857106e-02  -1.2198310e-02   4.1167843e-03  -1.2780395e-01
   1.8784741e+02  -6.2857106e-02  -1.2198310e-02   4.1167843e-03  -1.2780395e-01
   1.8787202e+02  -6.2857106e-02  -1.2198310e-02   4.1167843e-03  -1.2780395e-01
   1.8789649e+02  -5.9664179e-02   3.3928861e-03  -5.4382440e-03   6.1700398e-02
   1.8792221e+02  -5.3034004e-02   8.7362817e-03  -1.4190453e-02   1.6843141e-01
   1.8794846e+02  -5.3034004e-02   8.7362817e-03  -1.4190453e-02   1.6843141e-01
   1.8797261e+02  -4.3349139e-02   1.5340008e-02   1.4398077e-03   6.9338916e-02
   1.8799625e+02  -4.3349139e-02   1.5340008e-02   1.4398077e-03   6.9338916e-02
   1.8802020e+02  -4.7736391e-02   2.6156381e-02   1.2007357e-02  -4.2279115e-03
   1.8804509e+02  -4.7736391e-02   2.6156381e-02   1.2007357e-02  -4.2279115e-03
   1.8806923e+02  -3.7675709e-02   3.1795520e-02   1.5223093e-02  -2.6816949e-02
   1.8809393e+02  -3.7675709e-02   3.1795520e-02   1.5223093e-02  -2.6816949e-02
   1.8811830e+02  -3.7675709e-02   3.1795520e-02   1.5223093e-02  -2.6816949e-02
   1.8814310e+02  -4.1181464e-02   3.1637449e-02   4.2287591e-03   9.2703149e-02
   1.8816749e+02  -4.1181464e-02   3.1637449e-02   4.2287591e-03   9.2703149e-02
   1.8819159e+02  -2.9017603e-02   3.0856820e-02   4.5642937e-03  -1.0737305e-01
   1.8821546e+02  -2.9017603e-02   3.0856820e-02   4.5642937e-03  -1.0737305e-01
   1.8823948e+02  -2.9909834e-02   2.8957581e-02  -1.2985727e-02   1.1871795e-01
   1.8826396e+02  -2.9909834e-02   2.8957581e-02  -1.2985727e-02   1.1871795e-01
   1.8828809e+02  -3.1649560e-02   3.3930361e-02  -7.3905815e-03   9.4018922e-02
   1.8831294e+02  -3.1649560e-02   3.3930361e-02  -7.3905815e-03   9.4018922e-02
   1.8833760e+02  -3.5308216e-02   4.3277454e-02  -2.6889045e-03   3.9968842e-02
   1.8836215e+02  -3.5308216e-02   4.3277454e-02  -2.6889045e-03   3.9968842e-02
   1.8838708e+02  -3.9474990e-02   4.5440234e-02   1.9279089e-02  -8.6533769e-04
   1.8841093e+02  -3.9474990e-02   4.5440234e-02   1.9279089e-02  -8.6533769e-04
   1.8843500e+02  -3.0193016e-02   4.2456925e-02   1.4117124e-02  -4.1648855e-02
   1.8845933e+02  -3.0193016e-02   4.2456925e-02   1.4117124e-02  -4.1648855e-02
   1.8848444e+02  -2.4011573e-02   4.6045609e-02   1.2604173e-02  -7.3529950e-02
   1.8850899e+02  -2.4011573e-02   4.6045609e-02   1.2604173e-02  -7.3529950e-02
   1.8853314e+02  -1.9923961e-02   5.1041670e-02  -3.3309121e-04  -4.6087584e-03
   1.8855759e+02  -1.9923961e-02   5.1041670e-02  -3.3309121e-04  -4.6087584e-03
   1.8858177e+02  -1.1620764e-02   4.6823602e-02  -1.5775135e-02   1.6944930e-02
   1.8860702e+02  -1.1620764e-02   4.6823602e-02  -1.5775135e-02   1.6944930e-02
   1.8863150e+02   2.0025878e-03   4.1374609e-02  -6.8311342e-03   1.3844445e-01
   1.8865553e+02   2.0025878e-03   4.1374609e-02  -6.8311342e-03   1.3844445e-01
   1.8867923e+02   4.7031515e-03   4.6001535e-02   5.4992707e-03   6.6266730e-02
   1.8870303e+02   4.7031515e-03   4.6001535e-02   5.4992707e-03   6.6266730e-02
   1.8872527e+02   7.2972025e-03   4.2308040e-02   1.2432189e-02   1.6864745e-01
   1.8874671e+02   7.2972025e-03   4.2308040e-02   1.2432189e-02   1.6864745e-01
   1.8876854e+02   7.2972025e-03   4.2308040e-02   1.2432189e-02   1.6864745e-01
   1.8879220e+02   2.1218451e-02   5.2798972e-02   6.7692846e-03   1.4896677e-01
   1.8881627e+02   2.1218451e-02   5.2798972e-02   6.7692846e-03   1.4896677e-01
   1.8884116e+02   2.1018738e-02   5.8108035e-02   8.0529152e-04  -1.0489222e-01
   1.8886536e+02   2.1018738e-02   5.8108035e-02   8.0529152e-04  -1.0489222e-01
   1.8888946e+02   3.8267095e-02   6.2825739e-02  -3.0067281e-03   3.8371288e-02
   1.8891354e+02   3.8267095e-02   6.2825739e-02  -3.0067281e-03   3.8371288e-02
   1.8893807e+02   4.3587517e-02   7.6300092e-02   4.9963361e-04  -1.8467108e-02
   1.8896245e+02   4.3587517e-02   7.6300092e-02   4.9963361e-04  -1.8467108e-02
   1.8898723e+02   5.1345252e-02   8.0166966e-02   2.1939788e-03  -5.4536730e-02
   1.8901085e+02   5.1345252e-02   8.0166966e-02   2.1939788e-03  -5.4536730e-02
   1.8903498e+02   5.8356009e-02   8.7608472e-02   4.7297352e-03  -1.3237185e-01
   1.8905907e+02   5.8356009e-02   8.7608472e-02   4.7297352e-03  -1.3237185e-01
   1.8908381e+02   7.1462773e-02   9.3235612e-02   1.6387193e-02  -1.2603391e-01
   1.8910831e+02   7.1462773e-02   9.3235612e-02   1.6387193e-02  -1.2603391e-01
   1.8913282e+02   7.3496819e-02   1.0209242e-01  -7.6288678e-04   7.4758168e-02
   1.8915655e+02   7.3496819e-02   1.0209242e-01  -7.6288678e-04   7.4758168e-02
   1.8918031e+02   6.8528295e-02   9.6608028e-02   2.8591612e-03  -8.9081014e-02
   1.8920467e+02   6.8528295e-02   9.6608028e-02   2.8591612e-03  -8.9081014e-02
   1.8922855e+02   7.0288375e-02   9.1998771e-02  -2.0683904e-03   1.4917202e-02
   1.8925226e+02   7.0288375e-02   9.1998771e-02  -2.0683904e-03   1.4917202e-02
   1.8927611e+02   6.7802615e-02   8.2886010e-02   6.6261203e-03   2.6706122e-02
   1.8930045e+02   6.7802615e-02   8.2886010e-02   6.6261203e-03   2.6706122e-02
   1.8932511e+02   5.9124924e-02   8.5897774e-02   8.1991134e-03   1.3002774e-02
   1.8934917e+02   5.9124924e-02   8.5897774e-02   8.1991134e-03   1.3002774e-02
   1.8937353e+02   5.7750389e-02   8.3437391e-02   1.9165190e-03  -2.9714120e-02
   1.8939754e+02   5.7750389e-02   8.3437391e-02   1.9165190e-03  -2.9714120e-02
   1.8942180e+02   5.7750389e-02   8.3437391e-02   1.9165190e-03  -2.9714120e-02
   1.8944709e+02   4.5809954e-02   7.2292216e-02  -6.6813627e-05   1.0775185e-02
   1.8947149e+02   4.5809954e-02   7.2292216e-02  -6.6813627e-05   1.0775185e-02
   1.8949626e+02   4.9431704e-02   6.0896363e-02   3.4943381e-03   7.5342189e-02
   1.8952066e+02   4.9431704e-02   6.0896363e-02   3.4943381e-03   7.5342189e-02
   1.8954649e+02   4.6795473e-02   5.2417535e-02   4.0551997e-05   1.0724124e-01
   1.8957029e+02   4.0759183e-02   3.4070805e-02   1.6540146e-02  -4.6948703e-02
   1.8959447e+02   4.0759183e-02   3.4070805e-02   1.6540146e-02  -4.6948703e-02
   1.8961850e+02   4.5797203e-02   3.1782184e-02   4.0818279e-04   9.4987886e-02
   1.8964314e+02   4.5797203e-02   3.1782184e-02   4.0818279e-04   9.4987886e-02
   1.8966748e+02   4.5797203e-02   3.1782184e-02   4.0818279e-04   9.4987886e-02
   1.8969185e+02   3.5538454e-02   2.6477145e-02  -3.4999645e-03  -1.7790142e-01
   1.8971468e+02   3.5538454e-02   2.6477145e-02  -3.4999645e-03  -1.7790142e-01
   1.8973613e+02   4.0157709e-02   2.3098670e-02  -4.4314051e-03  -8.5432401e-02
   1.8975769e+02   4.0157709e-02   2.3098670e-02  -4.4314051e-03  -8.5432401e-02
   1.8977934e+02   4.1098192e-02   1.1323612e-02  -5.1931706e-03  -1.2246952e-01
   1.8980216e+02   4.1098192e-02   1.1323612e-02  -5.1931706e-03  -1.2246952e-01
   1.8982750e+02   4.2543147e-02   1.0557395e-02   4.9397810e-03  -7.4792896e-02
   1.8985129e+02   4.2543147e-02   1.0557395e-02   4.9397810e-03  -7.4792896e-02
   1.8987488e+02   3.4006033e-02   6.3104345e-03  -4.3411599e-03  -3.7574998e-02
   1.8989930e+02   3.4006033e-02   6.3104345e-03  -4.3411599e-03  -3.7574998e-02
   1.8992406e+02   2.8611075e-02   1.4805363e-03   4.5591583e-03   5.8037859e-02
   1.8994768e+02   2.8611075e-02   1.4805363e-03   4.5591583e-03   5.8037859e-02
   1.8997143e+02   1.4388504e-02  -4.4438676e-03  -1.7478279e-03  -4.1652112e-02
   1.8999483e+02   1.4388504e-02  -4.4438676e-03  -1.7478279e-03  -4.1652112e-02
   1.9001883e+02   1.4388504e-02  -4.4438676e-03  -1.7478279e-03  -4.1652112e-02
   1.9004249e+02   8.8669127e-03  -5.7833903e-03  -4.6971710e-03  -2.7665604e-02
   1.9006702e+02   8.8669127e-03  -5.7833903e-03  -4.6971710e-03  -2.7665604e-02
   1.9009158e+02  -9.2985632e-05  -1.3159153e-02  -1.8117123e-03  -3.0834263e-02
   1.9011558e+02  -9.2985632e-05  -1.3159153e-02  -1.8117123e-03  -3.0834263e-02
   1.9013978e+02  -3.0275597e-03  -1.2948222e-02  -3.1926301e-03   1.4780757e-01
   1.9016464e+02  -3.0275597e-03  -1.2948222e-02  -3.1926301e-03   1.4780757e-01
   1.9018854e+02  -1.2542595e-02  -5.9013609e-03   8.1280302e-03   1.0578346e-02
   1.9021244e+02  -1.2542595e-02  -5.9013609e-03   8.1280302e-03   1.0578346e-02
   1.9023639e+02  -1.5695283e-02  -8.7826373e-03  -2.4495770e-03   1.4277133e-01
   1.9026004e+02  -1.5695283e-02  -8.7826373e-03  -2.4495770e-03   1.4277133e-01
   1.9028471e+02  -2.1921953e-02  -1.7911293e-02   1.1676843e-02   1.1427225e-01
   1.9030873e+02  -2.1921953e-02  -1.7911293e-02   1.1676843e-02   1.1427225e-01
   1.9033277e+02  -2.1864265e-02  -2.6211714e-02   4.9425974e-03   1.1427225e-01
   1.9035690e+02  -2.1864265e-02  -2.6211714e-02   4.9425974e-03   1.1427225e-01
   1.9038093e+02  -2.7448539e-02  -2.3544477e-02   3.7921327e-03  -3.5509810e-02
   1.9040577e+02  -2.7448539e-02  -2.3544477e-02   3.7921327e-03  -3.5509810e-02
   1.9042981e+02  -3.1975206e-02  -2.6210316e-02   3.6131132e-03  -1.8298135e-01
   1.9045368e+02  -3.1975206e-02  -2.6210316e-02   3.6131132e-03  -1.8298135e-01
   1.9047743e+02  -2.5907772e-02  -2.5579292e-02   5.7753273e-03   2.1299968e-03
   1.9050157e+02  -2.5907772e-02  -2.5579292e-02   5.7753273e-03   2.1299968e-03
   1.9052634e+02  -3.0603070e-02  -3.9895117e-02   6.4175986e-03  -3.4468932e-02
   1.9055036e+02  -3.0603070e-02  -3.9895117e-02   6.4175986e-03  -3.4468932e-02
   1.9057471e+02  -3.2298576e-02  -4.4373497e-02  -3.0564659e-03  -1.3734084e-02
   1.9059906e+02  -3.2298576e-02  -4.4373497e-02  -3.0564659e-03  -1.3734084e-02
   1.9062403e+02  -3.3459384e-02  -4.3925717e-02  -7.7817007e-03   4.1235140e-02
   1.9064809e+02  -3.3459384e-02  -4.3925717e-02  -7.7817007e-03   4.1235140e-02
   1.9067211e+02  -3.5672527e-02  -3.0799765e-02  -1.4642697e-02   1.0222495e-01
   1.9069625e+02  -3.5672527e-02  -3.0799765e-02  -1.4642697e-02   1.0222495e-01
   1.9071907e+02  -2.8657997e-02  -2.7374191e-02   3.4570459e-03   8.3741070e-02
   1.9074047e+02  -2.8657997e-02  -2.7374191e-02   3.4570459e-03   8.3741070e-02
   1.9076192e+02  -2.8657997e-02  -2.7374191e-02   3.4570459e-03   8.3741070e-02
   1.9078441e+02  -1.4902988e-02  -2.3295570e-02   2.2840071e-02  -4.4941450e-02
   1.9080805e+02  -1.4902988e-02  -2.3295570e-02   2.2840071e-02  -4.4941450e-02
   1.9083265e+02  -1.4645429e-02  -1.5678534e-02   1.1146008e-02   1.6405861e-02
   1.9085709e+02  -1.4645429e-02  -1.5678534e-02   1.1146008e-02   1.6405861e-02
   1.9088121e+02  -3.3329825e-03  -1.8163109e-02   1.2690283e-03  -4.6736728e-02
   1.9090597e+02  -3.3329825e-03  -1.8163109e-02   1.2690283e-03  -4.6736728e-02
   1.9093023e+02   2.9322330e-03  -2.4672348e-02  -6.6393581e-03   1.2693030e-01
   1.9095480e+02   2.9322330e-03  -2.4672348e-02  -6.6393581e-03   1.2693030e-01
   1.9097887e+02   4.9138456e-03  -1.9808872e-02  -1.3827557e-02   9.8693659e-02
   1.9100332e+02   4.9138456e-03  -1.9808872e-02  -1.3827557e-02   9.8693659e-02
   1.9102728e+02   2.0093227e-02  -2.8715463e-02  -6.2783696e-03   1.5385987e-01
   1.9105138e+02   2.0093227e-02  -2.8715463e-02  -6.2783696e-03   1.5385987e-01
   1.9107553e+02   1.7175557e-02  -3.5518967e-02   8.8351695e-03   4.4014251e-02
   1.9109957e+02   1.7175557e-02  -3.5518967e-02   8.8351695e-03   4.4014251e-02
   1.9112476e+02   1.7175557e-02  -3.5518967e-02   8.8351695e-03   4.4014251e-02
   1.9114886e+02   2.1733770e-02  -3.4962192e-02   1.0561932e-02   6.8950533e-02
   1.9117267e+02   2.9157709e-02  -4.1621458e-02   1.4736927e-02  -4.8916272e-02
   1.9119668e+02   2.9157709e-02  -4.1621458e-02   1.4736927e-02  -4.8916272e-02
   1.9122082e+02   3.0520368e-02  -3.1982686e-02   4.7099264e-03  -4.2301722e-02
   1.9124568e+02   3.0520368e-02  -3.1982686e-02   4.7099264e-03  -4.2301722e-02
   1.9127000e+02   3.5758913e-02  -2.9132124e-02   4.2150719e-03   3.1770462e-02
   1.9129422e+02   3.5758913e-02  -2.9132124e-02   4.2150719e-03   3.1770462e-02
   1.9131844e+02   3.5758913e-02  -2.9132124e-02   4.2150719e-03   3.1770462e-02
   1.9134349e+02   4.4479035e-02  -3.3258323e-02   8.7731861e-04   1.1140820e-01
   1.9136772e+02   4.4479035e-02  -3.3258323e-02   8.7731861e-04   1.1140820e-01
   1.9139238e+02   4.6935014e-02  -2.9083278e-02  -3.6566698e-03   2.4978056e-02
   1.9141647e+02   4.6935014e-02  -2.9083278e-02  -3.6566698e-03   2.4978056e-02
   1.9144068e+02   5.1461402e-02  -2.7045662e-02  -2.5708016e-03   1.5325897e-01
   1.9146554e+02   5.1461402e-02  -2.7045662e-02  -2.5708016e-03   1.5325897e-01
   1.9148956e+02   6.1135344e-02  -2.4145424e-02   2.0904166e-03   1.6665506e-01
   1.9151346e+02   6.1135344e-02  -2.4145424e-02   2.0904166e-03   1.6665506e-01
   1.9153734e+02   5.6726206e-02  -2.7172053e-02   6.2133623e-03   9.2794333e-03
   1.9156141e+02   5.6726206e-02  -2.7172053e-02   6.2133623e-03   9.2794333e-03
   1.9158609e+02   6.0990106e-02  -2.8974172e-02   1.1395643e-02   9.2794333e-03
   1.9161063e+02   6.0990106e-02  -2.8974172e-02   1.1395643e-02   9.2794333e-03
   1.9163493e+02   6.1741702e-02  -4.4747837e-02   1.0445164e-02   3.4752931e-02
   1.9165897e+02   6.1741702e-02  -4.4747837e-02   1.0445164e-02   3.4752931e-02
   1.9168360e+02   5.4767091e-02  -4.2294580e-02   3.9731408e-03   5.5750056e-02
   1.9170694e+02   5.4767091e-02  -4.2294580e-02   3.9731408e-03   5.5750056e-02
   1.9172859e+02   5.4767091e-02  -4.2294580e-02   3.9731408e-03   5.5750056e-02
   1.9174994e+02   5.4767091e-02  -4.2294580e-02   3.9731408e-03   5.5750056e-02
   1.9177245e+02   4.3701470e-02  -3.9457973e-02  -1.0714965e-02  -5.1833275e-02
   1.9179582e+02   4.3701470e-02  -3.9457973e-02  -1.0714965e-02  -5.1833275e-02
   1.9181994e+02   4.3701470e-02  -3.9457973e-02  -1.0714965e-02  -5.1833275e-02
   1.9184493e+02   4.1421290e-02  -3.9947767e-02  -7.1117133e-03   3.6678318e-03
   1.9186905e+02   4.1421290e-02  -3.9947767e-02  -7.1117133e-03   3.6678318e-03
   1.9189383e+02   3.2316588e-02  -4.6411652e-02  -3.0114283e-03  -1.3645143e-01
   1.9191814e+02   3.2316588e-02  -4.6411652e-02  -3.0114283e-03  -1.3645143e-01
   1.9194334e+02   3.1440649e-02  -4.9972221e-02   1.0186008e-02  -8.6962537e-02
   1.9196747e+02   3.6826909e-02  -5.0101355e-02   1.0074393e-02  -1.9393196e-01
   1.9199131e+02   3.6826909e-02  -5.0101355e-02   1.0074393e-02  -1.9393196e-01
   1.9201551e+02   3.6826909e-02  -5.0101355e-02   1.0074393e-02  -1.9393196e-01
   1.9203953e+02   3.7232399e-02  -5.0966363e-02   4.4029136e-03  -1.0125296e-01
   1.9206363e+02   3.7232399e-02  -5.0966363e-02   4.4029136e-03  -1.0125296e-01
   1.9208831e+02   4.2279992e-02  -4.3782689e-02   8.5312026e-03   1.5175899e-02
   1.9211286e+02   4.2279992e-02  -4.3782689e-02   8.5312026e-03   1.5175899e-02
   1.9213711e+02   5.1579557e-02  -4.3331802e-02  -8.1821525e-04   4.4327686e-02
   1.9216127e+02   5.1579557e-02  -4.3331802e-02  -8.1821525e-04   4.4327686e-02
   1.9218625e+02   4.6785019e-02  -3.8037900e-02  -8.2206298e-03   1.8439007e-01
   1.9221059e+02   4.6785019e-02  -3.8037900e-02  -8.2206298e-03   1.8439007e-01
   1.9223453e+02   4.6974495e-02  -2.5396660e-02  -2.3522817e-03  -8.0496519e-02
   1.9225851e+02   4.6974495e-02  -2.5396660e-02  -2.3522817e-03  -8.0496519e-02
   1.9228253e+02   4.8763175e-02  -1.5470533e-02  -2.0075398e-03   1.1068047e-01
   1.9230728e+02   4.8763175e-02  -1.5470533e-02  -2.0075398e-03   1.1068047e-01
   1.9233141e+02   4.8088107e-02  -8.0232825e-03  -3.6690253e-04   1.8923536e-02
   1.9235580e+02   4.8088107e-02  -8.0232825e-03  -3.6690253e-04   1.8923536e-02
   1.9237954e+02   5.0907541e-02   3.4319109e-03   1.2300718e-02  -1.0004331e-01
   1.9240311e+02   5.0907541e-02   3.4319109e-03   1.2300718e-02  -1.0004331e-01
   1.9242739e+02   4.2458165e-02   1.2391776e-02  -5.1833414e-03  -9.9408419e-03
   1.9245142e+02   4.2458165e-02   1.2391776e-02  -5.1833414e-03  -9.9408419e-03
   1.9247610e+02   4.1201286e-02   2.4304738e-02   1.4483326e-03   9.5204603e-02
   1.9250052e+02   4.1201286e-02   2.4304738e-02   1.4483326e-03   9.5204603e-02
   1.9252535e+02   3.2947447e-02   3.5019655e-02  -7.2658383e-03   2.4939269e-02
   1.9254954e+02   3.2947447e-02   3.5019655e-02  -7.2658383e-03   2.4939269e-02
   1.9257393e+02   3.3218849e-02   4.0554445e-02  -7.2398520e-04  -2.0147184e-02
   1.9259807e+02   3.3218849e-02   4.0554445e-02  -7.2398520e-04  -2.0147184e-02
   1.9262231e+02   3.6002301e-02   2.9163240e-02   6.5584257e-03   8.3544918e-02
   1.9264732e+02   3.6002301e-02   2.9163240e-02   6.5584257e-03   8.3544918e-02
   1.9267155e+02   2.6638694e-02   3.9239857e-02   1.1201780e-03   7.9991447e-02
   1.9269528e+02   2.6638694e-02   3.9239857e-02   1.1201780e-03   7.9991447e-02
   1.9271869e+02   2.6638694e-02   3.9239857e-02   1.1201780e-03   7.9991447e-02
   1.9274046e+02   2.2906819e-02   3.8539745e-02  -3.0866615e-03  -1.0405278e-01
   1.9276170e+02   2.2906819e-02   3.8539745e-02  -3.0866615e-03  -1.0405278e-01
   1.9278344e+02   1.4609636e-02   4.9168736e-02  -6.4227129e-03  -8.4803681e-02
   1.9280662e+02   1.4609636e-02   4.9168736e-02  -6.4227129e-03  -8.4803681e-02
   1.9283088e+02   2.3091538e-02   4.6480808e-02   5.9475442e-03   1.0539227e-01
   1.9285576e+02   2.3091538e-02   4.6480808e-02   5.9475442e-03   1.0539227e-01
   1.9287993e+02   9.3011735e-03   4.3294664e-02   2.4860369e-03   7.4095424e-02
   1.9290520e+02   9.3011735e-03   4.3294664e-02   2.4860369e-03   7.4095424e-02
   1.9292916e+02   4.9559528e-04   4.2019498e-02   3.4889078e-04  -1.5956089e-02
   1.9295386e+02   4.9559528e-04   4.2019498e-02   3.4889078e-04  -1.5956089e-02
   1.9297798e+02  -4.9137825e-04   4.2927649e-02   1.8754674e-04   1.0218978e-01
   1.9300236e+02  -4.9137825e-04   4.2927649e-02   1.8754674e-04   1.0218978e-01
   1.9302759e+02  -7.4715633e-03   4.3156724e-02   4.6737464e-03   7.5978216e-02
   1.9305168e+02  -7.4715633e-03   4.3156724e-02   4.6737464e-03   7.5978216e-02
   1.9307566e+02  -1.3964224e-02   4.9293958e-02  -2.5159034e-03  -4.4530652e-02
   1.9309963e+02  -1.3964224e-02   4.9293958e-02  -2.5159034e-03  -4.4530652e-02
   1.9312446e+02  -1.3964224e-02   4.9293958e-02  -2.5159034e-03  -4.4530652e-02
   1.9314840e+02  -2.4532260e-02   6.0888432e-02  -2.5565731e-03  -1.3701690e-01
   1.9317263e+02  -3.2467842e-02   6.6133589e-02  -5.9672939e-03   6.1591717e-03
   1.9319669e+02  -3.2467842e-02   6.6133589e-02  -5.9672939e-03   6.1591717e-03
   1.9322087e+02  -3.2467842e-02   6.6133589e-02  -5.9672939e-03   6.1591717e-03
   1.9324562e+02  -2.8276844e-02   6.3548543e-02  -2.2839699e-03  -9.6381844e-02
   1.9326991e+02  -2.8276844e-02   6.3548543e-02  -2.2839699e-03  -9.6381844e-02
   1.9329497e+02  -2.9111790e-02   5.3459276e-02   3.3015665e-03  -8.9915216e-02
   1.9331916e+02  -2.9111790e-02   5.3459276e-02   3.3015665e-03  -8.9915216e-02
   1.9334363e+02  -2.9111790e-02   5.3459276e-02   3.3015665e-03  -8.9915216e-02
   1.9336772e+02  -4.4448398e-02   5.2147679e-02  -2.9012677e-03   2.2419241e-02
   1.9339180e+02  -4.4448398e-02   5.2147679e-02  -2.9012677e-03   2.2419241e-02
   1.9341548e+02  -4.4448398e-02   5.2147679e-02  -2.9012677e-03   2.2419241e-02
   1.9343970e+02  -5.3358898e-02   4.1311540e-02  -1.5350105e-02  -9.9802381e-03
   1.9346404e+02  -5.3358898e-02   4.1311540e-02  -1.5350105e-02  -9.9802381e-03
   1.9348778e+02  -5.7589665e-02   3.5740275e-02  -1.6810196e-02  -4.2384439e-02
   1.9351176e+02  -5.7589665e-02   3.5740275e-02  -1.6810196e-02  -4.2384439e-02
   1.9353558e+02  -6.1042968e-02   2.9428322e-02  -9.0193925e-03   7.9226697e-02
   1.9355968e+02  -6.1042968e-02   2.9428322e-02  -9.0193925e-03   7.9226697e-02
   1.9358456e+02  -5.5302840e-02   2.2481075e-02   1.2199744e-02   7.9226697e-02
   1.9360870e+02  -5.5302840e-02   2.2481075e-02   1.2199744e-02   7.9226697e-02
   1.9363265e+02  -4.6301447e-02   1.2279714e-02   1.8010868e-02   7.7140265e-02
   1.9365658e+02  -4.6301447e-02   1.2279714e-02   1.8010868e-02   7.7140265e-02
   1.9368079e+02  -4.3903340e-02   7.6698009e-03   1.1295720e-02   1.6529981e-01
   1.9370465e+02  -4.3903340e-02   7.6698009e-03   1.1295720e-02   1.6529981e-01
   1.9372647e+02  -2.2270214e-02   5.8716419e-03  -1.1424344e-02   1.4072930e-01
   1.9374768e+02  -2.2270214e-02   5.8716419e-03  -1.1424344e-02   1.4072930e-01
   1.9376895e+02  -1.1756848e-02  -1.5815390e-02  -2.0757828e-02  -6.1099723e-02
   1.9379112e+02  -1.1756848e-02  -1.5815390e-02  -2.0757828e-02  -6.1099723e-02
   1.9381576e+02  -1.1756848e-02  -1.5815390e-02  -2.0757828e-02  -6.1099723e-02
   1.9383960e+02  -1.4362972e-03  -1.5675800e-02  -1.7297633e-02   2.7384844e-02
   1.9386411e+02  -1.4362972e-03  -1.5675800e-02  -1.7297633e-02   2.7384844e-02
   1.9388808e+02   1.3886576e-02  -3.1317770e-02   5.0649508e-03   3.6110566e-02
   1.9391179e+02   1.3886576e-02  -3.1317770e-02   5.0649508e-03   3.6110566e-02
   1.9393592e+02   3.6786739e-02  -5.0405025e-02   1.4831089e-02  -1.2029086e-01
   1.9396014e+02   3.6786739e-02  -5.0405025e-02   1.4831089e-02  -1.2029086e-01
   1.9398487e+02   4.4436403e-02  -7.0092440e-02   9.9301618e-03  -8.7535580e-02
   1.9400884e+02   4.4436403e-02  -7.0092440e-02   9.9301618e-03  -8.7535580e-02
   1.9403303e+02   5.1620480e-02  -7.2224617e-02   6.2964596e-03  -5.5840017e-02
   1.9405718e+02   5.1620480e-02  -7.2224617e-02   6.2964596e-03  -5.5840017e-02
   1.9408094e+02   5.6619674e-02  -7.8214362e-02  -1.9330106e-03   6.9877869e-03
   1.9410613e+02   5.6619674e-02  -7.8214362e-02  -1.9330106e-03   6.9877869e-03
   1.9413038e+02   5.3770684e-02  -6.9517940e-02  -1.0097614e-02  -1.5875344e-01
   1.9415448e+02   5.3770684e-02  -6.9517940e-02  -1.0097614e-02  -1.5875344e-01
   1.9417855e+02   6.7783684e-02  -7.5462475e-02  -9.3423296e-03   2.2881433e-02
   1.9420257e+02   6.7783684e-02  -7.5462475e-02  -9.3423296e-03   2.2881433e-02
   1.9422762e+02   6.7012183e-02  -8.2246684e-02  -8.6066304e-03   1.5587076e-02
   1.9425183e+02   6.7012183e-02  -8.2246684e-02  -8.6066304e-03   1.5587076e-02
   1.9427590e+02   6.2925845e-02  -8.0226533e-02  -1.9956168e-03  -1.0652297e-01
   1.9429983e+02   6.2925845e-02  -8.0226533e-02  -1.9956168e-03  -1.0652297e-01
   1.9432443e+02   6.8011560e-02  -8.4832869e-02   1.0151017e-02  -8.0806803e-02
   1.9434839e+02   6.8011560e-02  -8.4832869e-02   1.0151017e-02  -8.0806803e-02
   1.9437237e+02   5.9359197e-02  -8.6281262e-02   9.5810816e-03  -4.6937557e-03
   1.9439612e+02   5.9359197e-02  -8.6281262e-02   9.5810816e-03  -4.6937557e-03
   1.9442010e+02   5.6128535e-02  -8.2140669e-02  -6.3898996e-03   6.1665035e-02
   1.9444466e+02   5.6128535e-02  -8.2140669e-02  -6.3898996e-03   6.1665035e-02
   1.9446888e+02   5.6128535e-02  -8.2140669e-02  -6.3898996e-03   6.1665035e-02
   1.9449288e+02   5.3590164e-02  -7.6761588e-02  -1.6046841e-02   1.2532870e-01
   1.9451700e+02   5.3590164e-02  -7.6761588e-02  -1.6046841e-02   1.2532870e-01
   1.9454104e+02   4.8229884e-02  -6.4170361e-02  -3.7326610e-03   2.7445022e-02
   1.9456628e+02   4.8229884e-02  -6.4170361e-02  -3.7326610e-03   2.7445022e-02
   1.9459006e+02   4.3238927e-02  -6.0183875e-02  -6.7903246e-03   1.4761640e-01
   1.9461368e+02   4.3238927e-02  -6.0183875e-02  -6.7903246e-03   1.4761640e-01
   1.9463777e+02   2.9209644e-02  -4.3945167e-02  -3.5039755e-04   6.5572333e-02
   1.9466143e+02   2.9209644e-02  -4.3945167e-02  -3.5039755e-04   6.5572333e-02
   1.9468544e+02   2.3023173e-02  -2.1973746e-02  -1.1314038e-04   9.0988327e-02
   1.9470742e+02   2.3023173e-02  -2.1973746e-02  -1.1314038e-04   9.0988327e-02
   1.9472872e+02   2.3023173e-02  -2.1973746e-02  -1.1314038e-04   9.0988327e-02
   1.9475024e+02   1.6563252e-02  -2.6865231e-03   7.4248710e-03  -5.0868573e-03
   1.9477449e+02   1.1011517e-02   1.8128356e-02  -5.4579424e-03   1.4750591e-02
   1.9479883e+02   1.1011517e-02   1.8128356e-02  -5.4579424e-03   1.4750591e-02
   1.9482368e+02   7.3160669e-03   4.2542566e-02   3.0224689e-03  -5.7644881e-03
   1.9484764e+02   7.3160669e-03   4.2542566e-02   3.0224689e-03  -5.7644881e-03
   1.9487201e+02   5.4862271e-03   5.4911271e-02   5.3580134e-05   1.3041932e-01
   1.9489612e+02   5.4862271e-03   5.4911271e-02   5.3580134e-05   1.3041932e-01
   1.9492012e+02   5.4862271e-03   5.4911271e-02   5.3580134e-05   1.3041932e-01
   1.9494558e+02   2.5714196e-03   6.3734196e-02   6.0458272e-03  -1.6638990e-03
   1.9496925e+02   3.4644580e-03   7.0327088e-02  -1.1663109e-03   1.0987569e-01
   1.9499365e+02   3.4644580e-03   7.0327088e-02  -1.1663109e-03   1.0987569e-01
   1.9501757e+02   3.4644580e-03   7.0327088e-02  -1.1663109e-03   1.0987569e-01
   1.9504202e+02  -2.3999258e-03   8.7903224e-02   1.1675645e-03   7.0766507e-02
   1.9506675e+02  -2.3999258e-03   8.7903224e-02   1.1675645e-03   7.0766507e-02
   1.9509126e+02  -2.4227528e-03   9.3143545e-02  -4.1612703e-03  -1.5263240e-03
   1.9511544e+02  -2.4227528e-03   9.3143545e-02  -4.1612703e-03  -1.5263240e-03
   1.9513974e+02  -9.9526243e-03   9.8611541e-02   2.0554094e-03  -2.8052233e-03
   1.9516557e+02  -9.9526243e-03   9.8611541e-02   2.0554094e-03  -2.8052233e-03
   1.9519015e+02  -6.7820173e-04   1.0224888e-01   4.2003994e-03  -3.6203657e-02
   1.9521567e+02  -6.7820173e-04   1.0224888e-01   4.2003994e-03  -3.6203657e-02
   1.9523982e+02   4.8465994e-03   9.9818140e-02   3.4543928e-03   1.8471232e-02
   1.9526455e+02   4.8465994e-03   9.9818140e-02   3.4543928e-03   1.8471232e-02
   1.9528930e+02   3.9475341e-04   1.0074148e-01  -4.6047182e-03  -1.2012309e-01
   1.9531335e+02   3.9475341e-04   1.0074148e-01  -4.6047182e-03  -1.2012309e-01
   1.9533732e+02   4.7604823e-03   8.9748606e-02  -6.3274978e-03   6.8778504e-02
   1.9536362e+02   4.7604823e-03   8.9748606e-02  -6.3274978e-03   6.8778504e-02
   1.9538734e+02   1.1642726e-02   8.5900247e-02   2.7150463e-03  -3.7267584e-03
   1.9541149e+02   1.1642726e-02   8.5900247e-02   2.7150463e-03  -3.7267584e-03
   1.9543537e+02   2.0132100e-02   8.2167886e-02  -1.5907005e-03  -1.5618162e-01
   1.9545942e+02   2.0132100e-02   8.2167886e-02  -1.5907005e-03  -1.5618162e-01
   1.9548374e+02   2.8469972e-02   8.8173702e-02  -4.6170773e-03  -1.3329964e-01
   1.9550764e+02   2.8469972e-02   8.8173702e-02  -4.6170773e-03  -1.3329964e-01
   1.9553181e+02   3.4354884e-02   8.2880408e-02   9.0025943e-03  -1.2352902e-01
   1.9555608e+02   3.4354884e-02   8.2880408e-02   9.0025943e-03  -1.2352902e-01
   1.9557988e+02   4.9879134e-02   8.0876112e-02  -1.2671902e-03  -9.2365639e-02
   1.9560486e+02   4.9879134e-02   8.0876112e-02  -1.2671902e-03  -9.2365639e-02
   1.9562888e+02   6.0656447e-02   7.2339922e-02  -1.0108869e-02  -1.0226557e-01
   1.9565301e+02   6.0656447e-02   7.2339922e-02  -1.0108869e-02  -1.0226557e-01
   1.9567721e+02   5.9132054e-02   7.5122572e-02  -7.5055705e-03   1.0517808e-01
   1.9570145e+02   5.9132054e-02   7.5122572e-02  -7.5055705e-03   1.0517808e-01
   1.9572431e+02   6.0106248e-02   7.4014239e-02  -6.2215361e-03   7.1854293e-02
   1.9574802e+02   6.0106248e-02   7.4014239e-02  -6.2215361e-03   7.1854293e-02
   1.9577189e+02   5.7843778e-02   7.9586528e-02   9.0962229e-03   2.0049927e-02
   1.9579559e+02   5.7843778e-02   7.9586528e-02   9.0962229e-03   2.0049927e-02
   1.9581976e+02   5.7843778e-02   7.9586528e-02   9.0962229e-03   2.0049927e-02
   1.9584443e+02   5.6740761e-02   7.9230048e-02   7.4849431e-03  -2.2756878e-02
   1.9586851e+02   5.6740761e-02   7.9230048e-02   7.4849431e-03  -2.2756878e-02
   1.9589308e+02   5.1808801e-02   7.3985644e-02   5.5125910e-03   6.8889598e-02
   1.9591717e+02   5.1808801e-02   7.3985644e-02   5.5125910e-03   6.8889598e-02
   1.9594156e+02   5.0061241e-02   5.9257906e-02   2.5890709e-04  -4.8317186e-02
   1.9596629e+02   5.0061241e-02   5.9257906e-02   2.5890709e-04  -4.8317186e-02
   1.9599077e+02   3.8162358e-02   5.5675302e-02  -1.2090683e-02  -8.5947311e-04
   1.9601459e+02   3.8162358e-02   5.5675302e-02  -1.2090683e-02  -8.5947311e-04
   1.9603856e+02   3.6617540e-02   5.5824250e-02  -7.0797619e-03   1.3906881e-01
   1.9606254e+02   3.6617540e-02   5.5824250e-02  -7.0797619e-03   1.3906881e-01
   1.9608698e+02   4.6118628e-02   5.6495190e-02   9.3977811e-04   1.0339491e-01
   1.9611087e+02   4.6118628e-02   5.6495190e-02   9.3977811e-04   1.0339491e-01
   1.9613504e+02   4.5595147e-02   5.1290184e-02   5.1611136e-03  -7.2844486e-02
   1.9615911e+02   4.5595147e-02   5.1290184e-02   5.1611136e-03  -7.2844486e-02
   1.9618314e+02   4.9012300e-02   3.8939778e-02   3.0100965e-03  -2.8424290e-02
   1.9620717e+02   4.9012300e-02   3.8939778e-02   3.0100965e-03  -2.8424290e-02
   1.9623106e+02   5.2766886e-02   1.9730920e-02   3.1996693e-03  -1.0485203e-02
   1.9625470e+02   5.2766886e-02   1.9730920e-02   3.1996693e-03  -1.0485203e-02
   1.9627863e+02   5.3836163e-02   9.9781966e-03   7.4068559e-03  -6.7675454e-02
   1.9630348e+02   5.3836163e-02   9.9781966e-03   7.4068559e-03  -6.7675454e-02
   1.9632770e+02   5.8681581e-02   2.1798445e-03   3.2193772e-03  -1.6896380e-01
   1.9635181e+02   5.8681581e-02   2.1798445e-03   3.2193772e-03  -1.6896380e-01
   1.9637613e+02   5.3307720e-02  -7.2542636e-04  -2.1584457e-02   1.0900983e-01
   1.9640029e+02   5.3307720e-02  -7.2542636e-04  -2.1584457e-02   1.0900983e-01
   1.9642481e+02   6.0501650e-02  -6.3085868e-03  -1.9363601e-02  -2.2066736e-02
   1.9644869e+02   6.0501650e-02  -6.3085868e-03  -1.9363601e-02  -2.2066736e-02
   1.9647255e+02   6.3421607e-02  -6.0119526e-03  -8.8320505e-03  -3.8778531e-02
   1.9649676e+02   6.3421607e-02  -6.0119526e-03  -8.8320505e-03  -3.8778531e-02
   1.9652076e+02   6.1254438e-02  -6.8010683e-03  -1.4848432e-03  -4.2455274e-02
   1.9654568e+02   6.1254438e-02  -6.8010683e-03  -1.4848432e-03  -4.2455274e-02
   1.9656967e+02   6.4226776e-02  -1.3070668e-02   1.2123726e-02   1.3292445e-01
   1.9659396e+02   6.4226776e-02  -1.3070668e-02   1.2123726e-02   1.3292445e-01
   1.9661830e+02   6.4226776e-02  -1.3070668e-02   1.2123726e-02   1.3292445e-01
   1.9664368e+02   6.0738686e-02  -1.3749956e-02  -1.8400110e-03  -6.0728542e-02
   1.9666862e+02   6.0738686e-02  -1.3749956e-02  -1.8400110e-03  -6.0728542e-02
   1.9669262e+02   5.2848116e-02  -2.4897026e-02  -1.2901034e-02  -3.2637461e-02
   1.9671564e+02   5.2848116e-02  -2.4897026e-02  -1.2901034e-02  -3.2637461e-02
   1.9673697e+02   5.3767096e-02  -3.3911429e-02  -2.5684990e-02   1.8361994e-02
   1.9675811e+02   5.3767096e-02  -3.3911429e-02  -2.5684990e-02   1.8361994e-02
   1.9677964e+02   5.1442903e-02  -3.3689111e-02  -2.1858526e-02   7.1672901e-02
   1.9680313e+02   5.1442903e-02  -3.3689111e-02  -2.1858526e-02   7.1672901e-02
   1.9682733e+02   4.4344634e-02  -3.7564304e-02  -4.0971036e-03  -4.9532210e-02
   1.9685109e+02   4.4344634e-02  -3.7564304e-02  -4.0971036e-03  -4.9532210e-02
   1.9687499e+02   3.8223568e-02  -4.6462864e-02   1.4882194e-02   1.1929742e-01
   1.9689863e+02   3.8223568e-02  -4.6462864e-02   1.4882194e-02   1.1929742e-01
   1.9692245e+02   3.1062329e-02  -5.5167772e-02   2.5123592e-02   1.3990581e-01
   1.9694666e+02   3.1062329e-02  -5.5167772e-02   2.5123592e-02   1.3990581e-01
   1.9697038e+02   2.1279398e-02  -5.7303876e-02   6.6177016e-03  -7.8351690e-02
   1.9699400e+02   2.1279398e-02  -5.7303876e-02   6.6177016e-03  -7.8351690e-02
   1.9701793e+02   2.1279398e-02  -5.7303876e-02   6.6177016e-03  -7.8351690e-02
   1.9704178e+02   2.4441628e-02  -5.8267470e-02  -9.1932677e-03  -2.8630413e-02
   1.9706680e+02   2.4441628e-02  -5.8267470e-02  -9.1932677e-03  -2.8630413e-02
   1.9709145e+02   2.9304788e-02  -4.4900600e-02  -2.2323862e-02  -1.8652170e-02
   1.9711558e+02   2.9304788e-02  -4.4900600e-02  -2.2323862e-02  -1.8652170e-02
   1.9713979e+02   2.6633246e-02  -3.2865532e-02  -1.6329568e-02   4.8673745e-02
   1.9716343e+02   2.6633246e-02  -3.2865532e-02  -1.6329568e-02   4.8673745e-02
   1.9718701e+02   4.4104241e-02  -3.3959486e-02  -1.7613342e-03  -1.7603875e-02
   1.9721074e+02   4.4104241e-02  -3.3959486e-02  -1.7613342e-03  -1.7603875e-02
   1.9723617e+02   4.5516219e-02  -4.2666286e-02   1.0370694e-02   1.0710752e-01
   1.9726043e+02   4.5516219e-02  -4.2666286e-02   1.0370694e-02   1.0710752e-01
   1.9728575e+02   5.1955406e-02  -4.8642170e-02   1.5822319e-02   1.4537782e-01
   1.9731013e+02   5.1955406e-02  -4.8642170e-02   1.5822319e-02   1.4537782e-01
   1.9733429e+02   5.2902117e-02  -4.3562055e-02  -4.7444184e-03  -1.4448580e-01
   1.9735886e+02   5.2902117e-02  -4.3562055e-02  -4.7444184e-03  -1.4448580e-01
   1.9738355e+02   5.1911097e-02  -3.2803390e-02  -1.1590255e-02  -9.8438173e-02
   1.9740807e+02   5.1911097e-02  -3.2803390e-02  -1.1590255e-02  -9.8438173e-02
   1.9743209e+02   4.8821222e-02  -2.7950697e-02  -9.0738516e-03  -1.4539906e-01
   1.9745651e+02   4.8821222e-02  -2.7950697e-02  -9.0738516e-03  -1.4539906e-01
   1.9748066e+02   5.7644229e-02  -2.3830410e-02   3.9757215e-03  -1.1660664e-01
   1.9750628e+02   5.7644229e-02  -2.3830410e-02   3.9757215e-03  -1.1660664e-01
   1.9753025e+02   5.0906643e-02  -1.8082816e-02  -5.5589312e-04  -1.2942528e-01
   1.9755466e+02   5.0906643e-02  -1.8082816e-02  -5.5589312e-04  -1.2942528e-01
   1.9757840e+02   3.3843912e-02  -1.0755876e-02  -3.1579472e-04  -8.6327811e-02
   1.9760244e+02   3.3843912e-02  -1.0755876e-02  -3.1579472e-04  -8.6327811e-02
   1.9762736e+02   3.3843912e-02  -1.0755876e-02  -3.1579472e-04  -8.6327811e-02
   1.9765170e+02   2.8388986e-02  -1.0834623e-02   4.3076789e-03  -2.1445585e-02
   1.9767566e+02   1.2653519e-02  -5.2803676e-03  -5.0614364e-03  -1.5250076e-01
   1.9769934e+02   1.2653519e-02  -5.2803676e-03  -5.0614364e-03  -1.5250076e-01
   1.9772189e+02   1.2653519e-02  -5.2803676e-03  -5.0614364e-03  -1.5250076e-01
   1.9774314e+02   1.2221516e-02  -5.8170282e-03  -8.0794469e-03  -9.7078110e-02
   1.9776451e+02   1.2221516e-02  -5.8170282e-03  -8.0794469e-03  -9.7078110e-02
   1.9778647e+02   8.3604995e-03  -4.0604118e-03   7.3229931e-03  -2.6920038e-02
   1.9781042e+02   8.3604995e-03  -4.0604118e-03   7.3229931e-03  -2.6920038e-02
   1.9783493e+02  -5.5123115e-04  -2.7819015e-03  -7.5619319e-03  -1.1648193e-01
   1.9785951e+02  -5.5123115e-04  -2.7819015e-03  -7.5619319e-03  -1.1648193e-01
   1.9788392e+02   3.2013792e-03  -8.6397491e-03   5.6530233e-03  -5.7321115e-02
   1.9790803e+02   3.2013792e-03  -8.6397491e-03   5.6530233e-03  -5.7321115e-02
   1.9793185e+02   4.7650039e-03  -1.2481151e-02  -1.2207020e-02   1.1496283e-01
   1.9795612e+02   4.7650039e-03  -1.2481151e-02  -1.2207020e-02   1.1496283e-01
   1.9798016e+02   5.8411807e-03  -1.0027358e-02   1.1554960e-03   1.8621600e-01
   1.9800523e+02   5.8411807e-03  -1.0027358e-02   1.1554960e-03   1.8621600e-01
   1.9802922e+02   9.2260161e-06  -1.0553564e-02  -9.0292990e-03   1.7190728e-01
   1.9805397e+02   9.2260161e-06  -1.0553564e-02  -9.0292990e-03   1.7190728e-01
   1.9807800e+02   1.1135577e-02  -8.3800536e-05  -4.5611435e-03   1.3453335e-01
   1.9810246e+02   1.1135577e-02  -8.3800536e-05  -4.5611435e-03   1.3453335e-01
   1.9812724e+02   5.3772973e-03   1.1397700e-02  -2.0047040e-03   8.7861719e-02
   1.9815145e+02   5.3772973e-03   1.1397700e-02  -2.0047040e-03   8.7861719e-02
   1.9817583e+02   1.0928269e-02   8.4423851e-03   1.2909546e-02   7.1246748e-02
   1.9819984e+02   1.0928269e-02   8.4423851e-03   1.2909546e-02   7.1246748e-02
   1.9822487e+02   1.2238083e-02   8.2851704e-03   1.3756070e-02  -4.2228423e-02
   1.9824858e+02   1.2238083e-02   8.2851704e-03   1.3756070e-02  -4.2228423e-02
   1.9827304e+02   9.6815033e-03   1.2050416e-02   7.0302403e-03   6.3437532e-02
   1.9829701e+02   9.6815033e-03   1.2050416e-02   7.0302403e-03   6.3437532e-02
   1.9832104e+02   9.6815033e-03   1.2050416e-02   7.0302403e-03   6.3437532e-02
   1.9834590e+02   9.6815033e-03   1.2050416e-02   7.0302403e-03   6.3437532e-02
   1.9837018e+02   9.6815033e-03   1.2050416e-02   7.0302403e-03   6.3437532e-02
   1.9839436e+02   4.6617363e-02  -1.2634618e-02  -6.0794293e-03   1.1430287e-03
   1.9841882e+02   5.9251662e-02  -1.0290871e-02  -1.7197268e-02  -2.2116234e-02
   1.9844325e+02   5.9251662e-02  -1.0290871e-02  -1.7197268e-02  -2.2116234e-02
   1.9846724e+02   5.9251662e-02  -1.0290871e-02  -1.7197268e-02  -2.2116234e-02
   1.9849125e+02   6.7014188e-02  -1.1438293e-02  -1.1778643e-02  -2.3863194e-02
   1.9851545e+02   6.7014188e-02  -1.1438293e-02  -1.1778643e-02  -2.3863194e-02
   1.9853949e+02   7.1151324e-02  -3.4521151e-02  -5.1730750e-03   8.6567505e-03
   1.9856411e+02   7.1151324e-02  -3.4521151e-02  -5.1730750e-03   8.6567505e-03
   1.9858999e+02   9.7256407e-02  -5.3770825e-02   9.3128392e-03  -1.2878711e-01
   1.9861365e+02   9.7256407e-02  -5.3770825e-02   9.3128392e-03  -1.2878711e-01
   1.9863797e+02   1.0506010e-01  -6.5850385e-02   1.1019384e-02  -1.4232416e-01
   1.9866183e+02   1.0506010e-01  -6.5850385e-02   1.1019384e-02  -1.4232416e-01
   1.9868637e+02   1.1972855e-01  -7.7163041e-02   1.2662550e-02  -2.2460165e-01
   1.9870989e+02   1.1972855e-01  -7.7163041e-02   1.2662550e-02  -2.2460165e-01
   1.9873137e+02   1.1972855e-01  -7.7163041e-02   1.2662550e-02  -2.2460165e-01
   1.9875262e+02   1.2278063e-01  -8.1143156e-02   2.2325367e-03   7.3869109e-02
   1.9877406e+02   1.1916295e-01  -8.3553493e-02  -1.6694570e-02   3.0646418e-02
   1.9879636e+02   1.1916295e-01  -8.3553493e-02  -1.6694570e-02   3.0646418e-02
   1.9882051e+02   1.1916295e-01  -8.3553493e-02  -1.6694570e-02   3.0646418e-02
   1.9884509e+02   1.1196043e-01  -9.0465628e-02  -1.7605459e-02  -3.3281885e-02
   1.9886915e+02   9.7803652e-02  -8.9757711e-02  -2.6677432e-03  -4.0313264e-02
   1.9889327e+02   9.7803652e-02  -8.9757711e-02  -2.6677432e-03  -4.0313264e-02
   1.9891736e+02   9.7803652e-02  -8.9757711e-02  -2.6677432e-03  -4.0313264e-02
   1.9894140e+02   8.9492410e-02  -8.3539329e-02  -2.3130835e-03   2.8296146e-02
   1.9896633e+02   8.9492410e-02  -8.3539329e-02  -2.3130835e-03   2.8296146e-02
   1.9899036e+02   7.6879598e-02  -7.5061239e-02  -2.2809396e-03  -1.3037576e-01
   1.9901407e+02   7.6879598e-02  -7.5061239e-02  -2.2809396e-03  -1.3037576e-01
   1.9903810e+02   7.0859186e-02  -7.1492583e-02   1.2149949e-02  -1.5773332e-01
   1.9906246e+02   7.0859186e-02  -7.1492583e-02   1.2149949e-02  -1.5773332e-01
   1.9908780e+02   5.0763424e-02  -6.2419899e-02   8.9090317e-05  -5.3535177e-02
   1.9911214e+02   5.0763424e-02  -6.2419899e-02   8.9090317e-05  -5.3535177e-02
   1.9913612e+02   3.4307502e-02  -5.3062055e-02   6.5777786e-03  -2.6023414e-02
   1.9916015e+02   3.4307502e-02  -5.3062055e-02   6.5777786e-03  -2.6023414e-02
   1.9918450e+02   1.2946929e-02  -4.0086918e-02  -2.3723474e-02   1.1102470e-02
   1.9920856e+02   1.2946929e-02  -4.0086918e-02  -2.3723474e-02   1.1102470e-02
   1.9923334e+02  -8.5099693e-03  -2.7008645e-02  -1.9218981e-02   8.1252500e-02
   1.9925741e+02  -8.5099693e-03  -2.7008645e-02  -1.9218981e-02   8.1252500e-02
   1.9928163e+02  -1.7652214e-02  -2.0330651e-02  -9.8622683e-03   4.0292466e-02
   1.9930624e+02  -1.7652214e-02  -2.0330651e-02  -9.8622683e-03   4.0292466e-02
   1.9933031e+02  -3.5480682e-02  -7.5602522e-03   8.4244804e-03   2.8178197e-02
   1.9935426e+02  -3.5480682e-02  -7.5602522e-03   8.4244804e-03   2.8178197e-02
   1.9937834e+02  -4.3723181e-02  -7.1833638e-06   1.5115229e-02   7.9208083e-02
   1.9940241e+02  -4.3723181e-02  -7.1833638e-06   1.5115229e-02   7.9208083e-02
   1.9942795e+02  -5.9377868e-02   2.9652519e-02  -3.5822294e-03   2.0521108e-01
   1.9945182e+02  -5.9377868e-02   2.9652519e-02  -3.5822294e-03   2.0521108e-01
   1.9947578e+02  -6.9083810e-02   4.1361894e-02  -9.8944195e-03   2.6731954e-02
   1.9950043e+02  -6.9083810e-02   4.1361894e-02  -9.8944195e-03   2.6731954e-02
   1.9952524e+02  -7.8490101e-02   4.9465302e-02  -1.7962538e-02  -6.9969157e-03
   1.9954886e+02  -7.8490101e-02   4.9465302e-02  -1.7962538e-02  -6.9969157e-03
   1.9957262e+02  -7.2794601e-02   5.1114656e-02  -1.2187263e-02   1.3715081e-01
   1.9959651e+02  -7.2794601e-02   5.1114656e-02  -1.2187263e-02   1.3715081e-01
   1.9962039e+02  -7.0335552e-02   5.4280516e-02  -5.9748715e-04   1.3124348e-01
   1.9964544e+02  -7.0335552e-02   5.4280516e-02  -5.9748715e-04   1.3124348e-01
   1.9966981e+02  -7.0335552e-02   5.4280516e-02  -5.9748715e-04   1.3124348e-01
   1.9969364e+02  -6.5816455e-02   5.0193407e-02   7.0496742e-03  -1.0490431e-01
   1.9971564e+02  -6.5816455e-02   5.0193407e-02   7.0496742e-03  -1.0490431e-01
   1.9973692e+02  -5.8863353e-02   6.4177804e-02   5.6640864e-03  -1.1623692e-01
   1.9975844e+02  -5.8863353e-02   6.4177804e-02   5.6640864e-03  -1.1623692e-01
   1.9978048e+02  -5.0635226e-02   7.8062102e-02   3.0773436e-03   8.1737519e-03
   1.9980511e+02  -5.0635226e-02   7.8062102e-02   3.0773436e-03   8.1737519e-03
   1.9982907e+02  -5.4685537e-02   8.1615910e-02  -9.2456127e-03  -1.0449576e-01
   1.9985344e+02  -5.4685537e-02   8.1615910e-02  -9.2456127e-03  -1.0449576e-01
   1.9987754e+02  -4.8398700e-02   8.3823323e-02  -8.9317290e-03  -9.7974881e-02
   1.9990191e+02  -4.8398700e-02   8.3823323e-02  -8.9317290e-03  -9.7974881e-02
   1.9992680e+02  -4.4695023e-02   7.9148084e-02  -1.1916476e-02  -5.6187521e-02

